Pivot-Only Azimuthal Control and Attitude Estimation of Balloon-borne Payloads

This paper presents an attitude estimation and yaw-rate control framework for balloon-borne payloads using pivot-only actuation, motivated by the Taurus experiment. Taurus is a long-duration balloon instrument designed for rapid azimuthal scanning at approximately 30 deg/s using a motorized pivot at the flight-train connection, without a reaction wheel. We model the gondola as a rigid body subject to realistic disturbances and sensing limitations, and implement a Multiplicative Extended Kalman Filter (MEKF) that estimates attitude and gyroscope bias by fusing inertial and vector-camera measurements. A simple PI controller uses the estimated states to regulate yaw rate. Numerical simulations incorporating representative disturbance and measurement noise levels are used to evaluate closed-loop control performance and MEKF behavior under flight-like conditions. Experimental tests on the Taurus gondola validate the pivot-only approach, demonstrating stable high-rate tracking under realistic hardware constraints. The close agreement between simulation and experiment indicates that the simplified rigid-body model captures the dominant dynamics relevant for controller design and integrated estimation-and-control development.

==> data/controlled_run_downsampled.csv <==
time_s,yaw_deg_s,yaw_cmd_deg_s,pivot_torque_Nm
0.000000000000000000e+00,2.615775044042883361e-03,4.584047976615173228e-03,8.496093749999999306e-03
5.000000000000000000e-01,3.503803703057298356e-03,3.803536671641513829e-03,-6.242245031590154536e-03
1.000000000000000000e+00,5.461424838661152123e-03,5.486655206419868182e-03,-7.298521529267681419e-03
1.500000000000000000e+00,6.843484439880562036e-03,6.825378343165094432e-03,8.543200463640451478e-03
2.000000000000000000e+00,7.971456649076101922e-03,7.920386681282053087e-03,1.194811718654328891e-02
2.500000000000000000e+00,8.625992726109053821e-03,8.710360986052104876e-03,-1.499100619418318242e-04
3.000000000000000000e+00,8.716278615531128718e-03,8.902691297774739665e-03,1.490558217258906165e-02
3.500000000000000000e+00,8.125234682488671756e-03,8.089115195937938638e-03,1.562398505475571728e-02
4.000000000000000000e+00,7.280597629591742219e-03,7.251212229704745611e-03,2.523969291960648838e-03
4.500000000000000000e+00,5.256279984736648113e-03,5.276256844349513919e-03,-4.832766689814557530e-03
5.000000000000000000e+00,3.688054018130381816e-03,3.697710581352299086e-03,4.797506530645415622e-03
5.500000000000000000e+00,1.528167834320469463e-03,1.452084483658301530e-03,7.896682453208665395e-03
6.000000000000000000e+00,-3.706061072521148994e-04,-5.190933045532467559e-04,-2.807543099759911721e-03
6.500000000000000000e+00,-2.804968965084553637e-03,-2.713750599749076807e-03,-3.151980946529694006e-03
7.000000000000000000e+00,-5.315513280058577032e-03,-5.392321096162827967e-03,1.608316665993728741e-03
7.500000000000000000e+00,-7.859523314966926008e-03,-7.648557864992321965e-03,1.972070430115048642e-04
8.000000000000000000e+00,-9.714939630217890587e-03,-9.787161013906729018e-03,2.308966916065129538e-03
8.500000000000000000e+00,-1.194107344174731578e-02,-1.194069128737353623e-02,1.280779219929965157e-02
9.000000000000000000e+00,-1.319951006946072473e-02,-1.321430100318837265e-02,1.190867965355626307e-02
9.500000000000000000e+00,-1.394423773785354904e-02,-1.388689507764931039e-02,-6.981745145531781209e-03
1.000000000000000000e+01,-1.428843983900337893e-02,-1.434251345900992847e-02,-7.512794195874307815e-03
1.050000000000000000e+01,-1.479834517546507570e-02,-1.485378451254052573e-02,2.033965264932494771e-03
1.100000000000000000e+01,-1.413834324180911553e-02,-1.416493654897826339e-02,-1.433275707183241350e-03
1.150000000000000000e+01,-1.298545044666304417e-02,-1.306900648378157836e-02,-3.606327988296690462e-03
1.200000000000000000e+01,-1.212052269173211419e-02,-1.215082888351881781e-02,3.717892001991267813e-03
1.250000000000000000e+01,-9.879675555658275557e-03,-9.812430568302252937e-03,-1.538029545835118859e-03
1.300000000000000000e+01,-8.158633231030391203e-03,-8.233728242831177963e-03,7.342797730943051611e-04
1.350000000000000000e+01,-5.651162198945281628e-03,-5.721588204247137974e-03,6.187110021752922386e-03
1.400000000000000000e+01,-3.521237927470263328e-03,-3.472808946931712701e-03,1.365267336741952768e-03
1.450000000000000000e+01,-1.506105235142083743e-03,-1.471842028773476339e-03,1.324545997468694336e-02
1.500000000000000000e+01,5.451572990529641397e-04,6.284941532564918649e-04,7.266139382454395428e-04
1.550000000000000000e+01,2.451971169150843344e-03,2.421250181847533784e-03,1.222206675142165685e-03
1.600000000000000000e+01,4.085732119722119277e-03,4.122379705122338790e-03,1.147094584118919791e-02
1.650000000000000000e+01,5.233109776421958521e-03,5.278423468515082602e-03,1.471516522543537490e-03
1.700000000000000000e+01,6.037377423275085142e-03,6.120401363551178017e-03,-1.811837769670160891e-03
1.750000000000000000e+01,5.957473734730864279e-03,5.938619853624538258e-03,3.287521183099959953e-03
1.800000000000000000e+01,5.842771716204117789e-03,5.855442316671149137e-03,5.326422211478662634e-03
1.850000000000000000e+01,5.512394231984714746e-03,5.623082849620658283e-03,2.017008830598201151e-03
1.900000000000000000e+01,4.567510312474587324e-03,4.488825834627591972e-03,3.487609264738676749e-03
1.950000000000000000e+01,3.692279271139579239e-03,3.638752112240461155e-03,2.583678774559065167e-03
2.000000000000000000e+01,2.385361701685089712e-03,2.349238225824439030e-03,5.535177845226428410e-03
2.050000000000000000e+01,6.945630615614388189e-04,6.311374977355221081e-04,6.800173243296047873e-03
2.100000000000000000e+01,-9.698566183372513616e-04,-8.665931109532099734e-04,-5.444477448295357951e-03
2.150000000000000000e+01,-2.602987633161813960e-03,-2.536891242173637366e-03,1.050464558341564734e-02
2.200000000000000000e+01,-4.799115133715847054e-03,-4.782101048107490621e-03,2.222281645136935080e-04
2.250000000000000000e+01,-6.487921414893002559e-03,-6.449557795589806568e-03,9.631712027935621437e-03
2.300000000000000000e+01,-8.207104855432870161e-03,-8.075037918598556783e-03,1.903261758413589758e-02
2.350000000000000000e+01,-9.400609342634685256e-03,-9.390762823705000456e-03,-1.176290606210394704e-02
2.400000000000000000e+01,-1.113573804275824058e-02,-1.098446750775034300e-02,-1.416421323777746627e-02
2.450000000000000000e+01,-1.204080812212509309e-02,-5.845677103168548869e-03,2.576224469943651056e-03
2.500000000000000000e+01,-1.106752191420030083e-02,2.895859956293023729e-01,1.447158911845519702e-01
2.550000000000000000e+01,-3.074432730385413381e-04,7.440927824244726319e-01,3.988140709159701536e-01
2.600000000000000000e+01,3.893667585680211235e-02,1.235832320903465842e+00,6.696254357267956703e-01
2.650000000000000000e+01,1.198901414917069863e-01,1.732646783181392092e+00,9.377787150291082563e-01
2.700000000000000000e+01,2.487631057240699273e-01,2.233444220938200164e+00,1.219360261188807915e+00
2.750000000000000000e+01,4.270666855084145341e-01,2.732225356011272588e+00,1.483930760270648852e+00
2.800000000000000000e+01,6.566560370281823156e-01,3.233544981451944356e+00,1.735142231967935711e+00
2.850000000000000000e+01,9.347438284471404346e-01,3.732324602572560934e+00,1.996041059585394128e+00
2.900000000000000000e+01,1.266988698962427051e+00,4.233375053559003121e+00,2.221141998711215759e+00
2.950000000000000000e+01,1.640126761869457717e+00,4.732119244473428132e+00,2.451619317479750038e+00
3.000000000000000000e+01,2.055385339387036936e+00,5.233330966233066484e+00,2.639723019527705716e+00
3.050000000000000000e+01,2.512871740504409868e+00,5.732109779581046283e+00,2.829399960626594712e+00
3.100000000000000000e+01,3.015119443410801736e+00,6.233328934261610499e+00,2.993801649826700828e+00
3.150000000000000000e+01,3.540703415046825064e+00,6.732109343347012498e+00,3.123733348810119548e+00
3.200000000000000000e+01,4.094601009413132431e+00,7.233452986163801945e+00,3.269332027442325650e+00
3.250000000000000000e+01,4.667202513138700937e+00,7.732135975443144460e+00,3.390814100046543267e+00
3.300000000000000000e+01,5.250960192679827720e+00,8.233334558123086566e+00,3.511699427610755375e+00
3.350000000000000000e+01,5.846221089111381275e+00,8.732110550706282837e+00,3.606438829270333546e+00
3.400000000000000000e+01,6.449155203514773227e+00,9.233329099810651641e+00,3.695537087363767181e+00
3.450000000000000000e+01,7.053657821666237560e+00,9.732109378887859208e+00,3.763111600871531959e+00
3.500000000000000000e+01,7.656835941352002628e+00,1.023332884823865818e+01,3.848501702783903688e+00
3.550000000000000000e+01,8.265204613587327387e+00,1.073236946432140115e+01,3.927214832948790146e+00
3.600000000000000000e+01,8.898084843136414790e+00,1.123380564549516514e+01,3.974035120840489821e+00
3.650000000000000000e+01,9.558905822850793044e+00,1.173247182559240542e+01,4.027191720728256819e+00
3.700000000000000000e+01,1.024202656389290311e+01,1.223382762093577192e+01,4.023700631339306888e+00
3.750000000000000000e+01,1.092005863248215647e+01,1.273247654339227886e+01,4.036042885063008789e+00
3.800000000000000000e+01,1.159242696696905561e+01,1.323382863377717733e+01,4.039188740124774135e+00
3.850000000000000000e+01,1.224610243393118836e+01,1.373247676083423663e+01,4.044651254950045072e+00
3.900000000000000000e+01,1.288224972839707227e+01,1.423382868045870353e+01,4.055847155890474731e+00
3.950000000000000000e+01,1.351627569891430625e+01,1.473230789374516547e+01,4.038468604797507133e+00
4.000000000000000000e+01,1.417938670451459693e+01,1.523379242720924331e+01,4.016577164492816543e+00
4.050000000000000000e+01,1.484393421047758466e+01,1.573236577173264195e+01,3.991660151194158068e+00
4.100000000000000000e+01,1.549529419247420137e+01,1.623357512661621627e+01,3.956438120502072220e+00
4.150000000000000000e+01,1.611854644789262281e+01,1.673225345951089693e+01,3.922210110679328121e+00
4.200000000000000000e+01,1.672604462122382429e+01,1.723335978020299919e+01,3.908844064632470250e+00
4.250000000000000000e+01,1.734632652859648161e+01,1.773211596551136893e+01,3.858721562397350535e+00
4.300000000000000000e+01,1.796990951998527564e+01,1.823339735138543460e+01,3.824218254199688971e+00
4.350000000000000000e+01,1.857369459693950020e+01,1.873229290859577745e+01,3.779350517826705502e+00
4.400000000000000000e+01,1.914636303388540739e+01,1.923336824933433320e+01,3.753235072905729997e+00
4.450000000000000000e+01,1.971703282263756662e+01,1.973211778370798797e+01,3.722592924919132074e+00
4.500000000000000000e+01,2.030442648063398536e+01,2.023333065262883323e+01,3.667546721660811748e+00
4.550000000000000000e+01,2.087492534697528512e+01,2.073210971225529775e+01,3.617423699072282783e+00
4.600000000000000000e+01,2.141425049041918882e+01,2.123332891980824400e+01,3.601869107467186915e+00
4.650000000000000000e+01,2.195812147958669058e+01,2.173210934024462304e+01,3.584241185260483853e+00
4.700000000000000000e+01,2.252146947451551640e+01,2.223355856607831882e+01,3.531849738064721134e+00
4.750000000000000000e+01,2.306689952895096951e+01,2.273224990421075020e+01,3.496490898225343535e+00
4.800000000000000000e+01,2.359387370804381590e+01,2.323335901693375050e+01,3.463507984546148943e+00
4.850000000000000000e+01,2.413109375321483085e+01,2.373211580164953816e+01,3.432871546862776402e+00
4.900000000000000000e+01,2.465768368604672389e+01,2.423348860556414763e+01,3.389524352722284029e+00
4.950000000000000000e+01,2.515198480861011276e+01,2.473214362239892949e+01,3.363938704549026770e+00
5.000000000000000000e+01,2.566304904667843800e+01,2.523333619981162457e+01,3.334726242889675785e+00
5.050000000000000000e+01,2.617066502709408482e+01,2.573211090315343696e+01,3.315384705838026136e+00
5.100000000000000000e+01,2.665247356538544210e+01,2.623339626457352836e+01,3.301164401985799746e+00
5.150000000000000000e+01,2.714594769875537139e+01,2.673212379816352069e+01,3.299834670201871933e+00
5.200000000000000000e+01,2.764516156472748065e+01,2.723333194384372646e+01,3.278690416887748871e+00
5.250000000000000000e+01,2.811255263325012521e+01,2.773210998946074923e+01,3.264288433409951118e+00
5.300000000000000000e+01,2.859694773069088924e+01,2.823332897932097652e+01,3.244965514723833433e+00
5.350000000000000000e+01,2.908356384464840616e+01,2.873210935302197555e+01,3.262997861947173117e+00
5.400000000000000000e+01,2.955273808063152075e+01,2.923332884268717180e+01,3.248265166383882185e+00
5.450000000000000000e+01,3.003929577047649957e+01,2.972792525928065999e+01,3.236800663923955046e+00
5.500000000000000000e+01,3.050335270094130635e+01,2.994158960460858410e+01,3.100459583376356409e+00
5.550000000000000000e+01,3.092397766224011946e+01,2.998746015789348718e+01,2.867711367919357990e+00
5.600000000000000000e+01,3.132342540973570522e+01,2.999730788262937509e+01,2.629669734054810082e+00
5.650000000000000000e+01,3.165091057132806895e+01,2.999942204248856470e+01,2.394046147257198331e+00
5.700000000000000000e+01,3.195016083354856917e+01,2.999987592112855594e+01,2.142977954986267086e+00
5.750000000000000000e+01,3.220290893312259328e+01,2.999997336211389865e+01,1.911450389488040136e+00
5.800000000000000000e+01,3.240096085487222410e+01,2.999999428124247203e+01,1.708254962222364837e+00
5.850000000000000000e+01,3.258256951911221222e+01,2.999999877226786893e+01,1.482383461961407134e+00
5.900000000000000000e+01,3.271127040244930839e+01,2.999999973642414730e+01,1.278151161723231732e+00
5.950000000000000000e+01,3.280848465438087658e+01,2.999999994341414222e+01,1.094505388319658046e+00
6.000000000000000000e+01,3.288188120597450848e+01,2.999999998785181532e+01,9.215364419508449423e-01
6.050000000000000000e+01,3.290854828438627067e+01,2.999999999739191736e+01,7.634986920761080986e-01
6.100000000000000000e+01,3.292876360606500441e+01,2.999999999944003903e+01,6.029698868781265819e-01
6.150000000000000000e+01,3.291019577526907369e+01,2.999999999987974064e+01,4.635003114444444794e-01
6.200000000000000000e+01,3.287278153872086506e+01,2.999999999997413269e+01,3.460053547625089876e-01
6.250000000000000000e+01,3.282147661459025301e+01,2.999999999999439382e+01,2.109490612604635051e-01
6.300000000000000000e+01,3.273179994768353396e+01,2.999999999999875300e+01,1.218120560807202657e-01
6.350000000000000000e+01,3.264703057101227301e+01,2.999999999999968381e+01,3.201221012719065312e-02
6.400000000000000000e+01,3.252908008139452534e+01,2.999999999999988276e+01,-4.508568535064708116e-02
6.450000000000000000e+01,3.241205635574293353e+01,2.999999999999988276e+01,-1.070171793305880886e-01
6.500000000000000000e+01,3.229695929920754338e+01,2.999999999999988276e+01,-1.595767464670397040e-01
6.550000000000000000e+01,3.215647651029480869e+01,2.999999999999988276e+01,-2.042553177323285785e-01
6.600000000000000000e+01,3.203174820901570286e+01,2.999999999999988276e+01,-2.557703284452764181e-01
6.650000000000000000e+01,3.188243351688714355e+01,2.999999999999988276e+01,-2.732386894041395897e-01
6.700000000000000000e+01,3.173567832516461706e+01,2.999999999999988276e+01,-2.887571755070781898e-01
6.750000000000000000e+01,3.159510672244559970e+01,2.999999999999988276e+01,-2.922939464591325365e-01
6.800000000000000000e+01,3.143450673643618387e+01,2.999999999999988276e+01,-3.072074482517058724e-01
6.850000000000000000e+01,3.129227544436235675e+01,2.999999999999988276e+01,-2.957409380573501889e-01
6.900000000000000000e+01,3.113045149162918435e+01,2.999999999999988276e+01,-2.807492974515105599e-01
6.950000000000000000e+01,3.097493411735539581e+01,2.999999999999988276e+01,-2.449575252835541062e-01
7.000000000000000000e+01,3.083665563581758207e+01,2.999999999999988276e+01,-2.305075780761013937e-01
7.050000000000000000e+01,3.068413388919440621e+01,2.999999999999988276e+01,-1.854824482218606907e-01
7.100000000000000000e+01,3.056194575436216709e+01,2.999999999999988276e+01,-1.735455367742900490e-01
7.150000000000000000e+01,3.044053376776401620e+01,2.999999999999988276e+01,-1.191836305583005712e-01
7.200000000000000000e+01,3.031584960078369662e+01,2.999999999999988276e+01,-8.421113899171854544e-02
7.250000000000000000e+01,3.022010126334147273e+01,2.999999999999988276e+01,-4.309328936970287932e-02
7.300000000000000000e+01,3.010876328298867932e+01,2.999999999999988276e+01,-5.788740369433040267e-03
7.350000000000000000e+01,3.001419266924901308e+01,2.999999999999988276e+01,3.329433091526872585e-02
7.400000000000000000e+01,2.993221953091626020e+01,2.999999999999988276e+01,8.605959839525746669e-02
7.450000000000000000e+01,2.983720009021545749e+01,2.999999999999988276e+01,1.498214589679150444e-01
7.500000000000000000e+01,2.977349026957397982e+01,2.999999999999988276e+01,1.846329793683637033e-01
7.550000000000000000e+01,2.970386101370215570e+01,2.999999999999988276e+01,2.254797945354576616e-01
7.600000000000000000e+01,2.963735768703744711e+01,2.999999999999988276e+01,2.861667943591701402e-01
7.650000000000000000e+01,2.960834636290354283e+01,2.999999999999988276e+01,3.171729991933135429e-01
7.700000000000000000e+01,2.956461131299261780e+01,2.999999999999988276e+01,3.475734847818513495e-01
7.750000000000000000e+01,2.954090448692812743e+01,2.999999999999988276e+01,3.803500167721594605e-01
7.800000000000000000e+01,2.952856186753977141e+01,2.999999999999988276e+01,4.316019401426182123e-01
7.850000000000000000e+01,2.950226537881179567e+01,2.999999999999988276e+01,4.604944663981347386e-01
7.900000000000000000e+01,2.950573165970839895e+01,2.999999999999988276e+01,4.910626128171067251e-01
7.950000000000000000e+01,2.950354582703351980e+01,2.999999999999988276e+01,5.184560344539413945e-01
8.000000000000000000e+01,2.949348112656739573e+01,2.999999999999988276e+01,5.397172108549623815e-01
8.050000000000000000e+01,2.950347944105377707e+01,2.999999999999988276e+01,5.655735647239995556e-01
8.100000000000000000e+01,2.949595122325685281e+01,2.999999999999988276e+01,5.806866266622127126e-01
8.150000000000000000e+01,2.949934867611225542e+01,2.999999999999988276e+01,6.195643286424998841e-01
8.200000000000000000e+01,2.951938670581585455e+01,2.999999999999988276e+01,6.312339191958611373e-01
8.250000000000000000e+01,2.952025481797376827e+01,2.999999999999988276e+01,6.499192872175503233e-01
8.300000000000000000e+01,2.954608333906831419e+01,2.999999999999988276e+01,6.562900310769648193e-01
8.350000000000000000e+01,2.957244180331811734e+01,2.999999999999988276e+01,6.613222641839909821e-01
8.400000000000000000e+01,2.958586628167580557e+01,2.999999999999988276e+01,6.711233026795708767e-01
8.450000000000000000e+01,2.962292574752041929e+01,2.999999999999988276e+01,6.731734817609855703e-01
8.500000000000000000e+01,2.964318646264250390e+01,2.999999999999988276e+01,6.844298119444155448e-01
8.550000000000000000e+01,2.966510495430107497e+01,2.999999999999988276e+01,7.060924358147852020e-01
8.600000000000000000e+01,2.970274102926787663e+01,2.999999999999988276e+01,6.981109458079495234e-01
8.650000000000000000e+01,2.971778281199051719e+01,2.999999999999988276e+01,7.004804833569507894e-01
8.700000000000000000e+01,2.975100010840134956e+01,2.999999999999988276e+01,7.058323034667053353e-01
8.750000000000000000e+01,2.978460080187511139e+01,2.999999999999988276e+01,6.865694438382845544e-01
8.800000000000000000e+01,2.979858026545262817e+01,2.999999999999988276e+01,6.907759147259311394e-01
8.850000000000000000e+01,2.983827326915334410e+01,2.999999999999988276e+01,6.765703537481536634e-01
8.900000000000000000e+01,2.986179471372217265e+01,2.999999999999988276e+01,6.688728333966963424e-01
8.950000000000000000e+01,2.988256775743862192e+01,2.999999999999988276e+01,6.863412477999131234e-01
9.000000000000000000e+01,2.992110927276814536e+01,2.999999999999988276e+01,6.618104309424420739e-01
9.050000000000000000e+01,2.993547506108064837e+01,2.999999999999988276e+01,6.544829893253703013e-01
9.100000000000000000e+01,2.996243557344967456e+01,2.999999999999988276e+01,6.347545154044934579e-01
9.150000000000000000e+01,2.999090097050261150e+01,2.999999999999988276e+01,6.409751581742427762e-01
9.200000000000000000e+01,2.999809546968806728e+01,2.999999999999988276e+01,6.309141173101602273e-01
9.250000000000000000e+01,3.002521994736270372e+01,2.999999999999988276e+01,6.179633036061131790e-01
9.300000000000000000e+01,3.003321833450706890e+01,2.999999999999988276e+01,6.140162731713770805e-01
9.350000000000000000e+01,3.003879998513822258e+01,2.999999999999988276e+01,6.154476843143632525e-01
9.400000000000000000e+01,3.005805163170272465e+01,2.999999999999988276e+01,5.930106620616389934e-01
9.450000000000000000e+01,3.005206205762288008e+01,2.999999999999988276e+01,5.890500215430574116e-01
9.500000000000000000e+01,3.006235494534902486e+01,2.999999999999988276e+01,5.786379698510895064e-01
9.550000000000000000e+01,3.007371202678729460e+01,2.999999999999988276e+01,5.815564995447233265e-01
9.600000000000000000e+01,3.006542261452653264e+01,2.999999999999988276e+01,5.772908818543859288e-01
9.650000000000000000e+01,3.007998789967140496e+01,2.999999999999988276e+01,5.715558924596486623e-01
9.700000000000000000e+01,3.007885855962052801e+01,2.999999999999988276e+01,5.756169338601746510e-01
9.750000000000000000e+01,3.007506241798029478e+01,2.999999999999988276e+01,5.604215314030014383e-01
9.800000000000000000e+01,3.008617356442799107e+01,2.999999999999988276e+01,5.558892544448332806e-01
9.850000000000000000e+01,3.007306231186421641e+01,2.999999999999988276e+01,5.516417719507129558e-01
9.900000000000000000e+01,3.007501909089127068e+01,2.999999999999988276e+01,5.296770265266941280e-01
9.950000000000000000e+01,3.007884338168900129e+01,2.999999999999988276e+01,5.534116864971192484e-01
1.000000000000000000e+02,3.006448480599480177e+01,2.999999999999988276e+01,5.611537831030750656e-01
1.005000000000000000e+02,3.007683191432561998e+01,2.999999999999988276e+01,5.384033662670374421e-01
1.010000000000000000e+02,3.007602910525298512e+01,2.999999999999988276e+01,5.308477677117332538e-01
1.015000000000000000e+02,3.007464972938895542e+01,2.999999999999988276e+01,5.435615625516226901e-01
1.020000000000000000e+02,3.008877205125049414e+01,2.999999999999988276e+01,5.247616375328991722e-01
1.025000000000000000e+02,3.007783828024540185e+01,2.999999999999988276e+01,5.080421212949316478e-01
1.030000000000000000e+02,3.008219533891887210e+01,2.999999999999988276e+01,5.154521895561252620e-01
1.035000000000000000e+02,3.008677379934756146e+01,2.999999999999988276e+01,4.995841989440280018e-01
1.040000000000000000e+02,3.007490202327511142e+01,2.999999999999988276e+01,5.152610914961822663e-01
1.045000000000000000e+02,3.008265323093774413e+01,2.999999999999988276e+01,5.044179281117560087e-01
1.050000000000000000e+02,3.007000095041001231e+01,2.999999999999988276e+01,4.998945624605949378e-01
1.055000000000000000e+02,3.005643077421084186e+01,2.999999999999988276e+01,5.081144978594520634e-01
1.060000000000000000e+02,3.005846619415357424e+01,2.999999999999988276e+01,5.126749484381897259e-01
1.065000000000000000e+02,3.003477092433310958e+01,2.999999999999988276e+01,5.202486560391111903e-01
1.070000000000000000e+02,3.002752545388875305e+01,2.999999999999988276e+01,5.164452617007235791e-01
1.075000000000000000e+02,3.002033739332573958e+01,2.999999999999988276e+01,5.165480814048613034e-01
1.080000000000000000e+02,2.999774131914270114e+01,2.999999999999988276e+01,5.329518623342818229e-01
1.085000000000000000e+02,3.000302579662639602e+01,2.999999999999988276e+01,5.262653586706118602e-01
1.090000000000000000e+02,2.999192166701323359e+01,2.999999999999988276e+01,5.338379563698196772e-01
1.095000000000000000e+02,2.998362004340172859e+01,2.999999999999988276e+01,5.399023723515976592e-01
1.100000000000000000e+02,2.999152473862460155e+01,2.999999999999988276e+01,5.313149444391377374e-01
1.105000000000000000e+02,2.997664504645652883e+01,2.999999999999988276e+01,5.374742533412406598e-01
1.110000000000000000e+02,2.998067530847486495e+01,2.999999999999988276e+01,5.396830127326442961e-01
1.115000000000000000e+02,2.998362321710714085e+01,2.999999999999988276e+01,5.368942258262512368e-01
1.120000000000000000e+02,2.997332286446032867e+01,2.999999999999988276e+01,5.486780483406374920e-01
1.125000000000000000e+02,2.998963708799392336e+01,2.999999999999988276e+01,5.393109626848584526e-01
1.130000000000000000e+02,2.998988414466476726e+01,2.999999999999988276e+01,5.317035937594241091e-01
1.135000000000000000e+02,2.999223420122592643e+01,2.999999999999988276e+01,5.376547916700878949e-01
1.140000000000000000e+02,3.000811580762682240e+01,2.999999999999988276e+01,5.311297711873853578e-01
1.145000000000000000e+02,2.999795323607859743e+01,2.999999999999988276e+01,5.417502679052065284e-01
1.150000000000000000e+02,3.000589306013584689e+01,2.999999999999988276e+01,5.251028256939479499e-01
1.155000000000000000e+02,3.001212772906681892e+01,2.999999999999988276e+01,5.265264060551045899e-01
1.160000000000000000e+02,3.000209865255408914e+01,2.999999999999988276e+01,5.443825996836344494e-01
1.165000000000000000e+02,3.001290619962901829e+01,2.999999999999988276e+01,5.268111176225089842e-01
1.170000000000000000e+02,3.000561549735982325e+01,2.999999999999988276e+01,5.208760615553811313e-01
1.175000000000000000e+02,2.999744888380019958e+01,2.999999999999988276e+01,5.273969064473744695e-01
1.180000000000000000e+02,3.000522094712365373e+01,2.999999999999988276e+01,5.351373339427939468e-01
1.185000000000000000e+02,2.998815274361064454e+01,2.999999999999988276e+01,5.419510750038177838e-01
1.190000000000000000e+02,2.998875535019635308e+01,2.999999999999988276e+01,5.388097994435054883e-01
1.195000000000000000e+02,2.998994652993997789e+01,2.999999999999988276e+01,5.413172761734588168e-01
1.200000000000000000e+02,2.997769693893671317e+01,2.999999999999988276e+01,5.606125855947159398e-01
1.205000000000000000e+02,2.998912210164019854e+01,2.999999999999988276e+01,5.523700694809213774e-01
1.210000000000000000e+02,2.998286403598056893e+01,2.999999999999988276e+01,5.449856276171245462e-01
1.215000000000000000e+02,2.997758996167463508e+01,2.999999999999988276e+01,5.564616121834261575e-01
1.220000000000000000e+02,2.998674064502422709e+01,2.999999999999988276e+01,5.507480469943070167e-01
1.225000000000000000e+02,2.997484083062234461e+01,2.999999999999988276e+01,5.623402698216063422e-01
1.230000000000000000e+02,2.998174430684775871e+01,2.999999999999988276e+01,5.409242707840649089e-01
1.235000000000000000e+02,2.998651474659389748e+01,2.999999999999988276e+01,5.442461198773096420e-01
1.240000000000000000e+02,2.997721457914584064e+01,2.999999999999988276e+01,5.533190162158494463e-01
1.245000000000000000e+02,2.999155227936585888e+01,2.999999999999988276e+01,5.500540885285907233e-01
1.250000000000000000e+02,2.998921159641016487e+01,2.999999999999988276e+01,5.671882243665155032e-01
1.255000000000000000e+02,2.998929953256496006e+01,2.999999999999988276e+01,5.594949120935611697e-01
1.260000000000000000e+02,3.000520797255492056e+01,2.999999999999988276e+01,5.386179893464706492e-01
1.265000000000000000e+02,2.999733355543459368e+01,2.999999999999988276e+01,5.472782087607580559e-01
1.270000000000000000e+02,3.000583562799636894e+01,2.999999999999988276e+01,5.434824662329443834e-01
1.275000000000000000e+02,3.001262124306115808e+01,2.999999999999988276e+01,5.466264292948609382e-01
1.280000000000000000e+02,3.000113332450746739e+01,2.999999999999988276e+01,5.400403776403626122e-01
1.285000000000000000e+02,3.001039978991596158e+01,2.999999999999988276e+01,5.483459107432738788e-01
1.290000000000000000e+02,3.000166328873524435e+01,2.999999999999988276e+01,5.440717031295340123e-01
1.295000000000000000e+02,2.999469432747530107e+01,2.999999999999988276e+01,5.437585635191557465e-01
1.300000000000000000e+02,3.000336963500009446e+01,2.999999999999988276e+01,5.361506304920636845e-01
1.305000000000000000e+02,2.998747708749022323e+01,2.999999999999988276e+01,5.492316678966912002e-01
1.310000000000000000e+02,2.999131404847009463e+01,2.999999999999988276e+01,5.530108239194269082e-01
1.315000000000000000e+02,2.999230989130648339e+01,2.999999999999988276e+01,5.529502859889432465e-01
1.320000000000000000e+02,2.997906926144074191e+01,2.999999999999988276e+01,5.528334571514578188e-01
1.325000000000000000e+02,2.999092055415921365e+01,2.999999999999988276e+01,5.611202690279077920e-01
1.330000000000000000e+02,2.998215462550941268e+01,2.999999999999988276e+01,5.534496751888521304e-01
1.335000000000000000e+02,2.997605234897814697e+01,2.999999999999988276e+01,5.564836295228020591e-01
1.340000000000000000e+02,2.998351403159546891e+01,2.999999999999988276e+01,5.493863252524365803e-01
1.345000000000000000e+02,2.996918535159286989e+01,2.999999999999988276e+01,5.683444687644625404e-01
1.350000000000000000e+02,2.997462872520001653e+01,2.999999999999988276e+01,5.691666726610045135e-01
1.355000000000000000e+02,2.997828721071882185e+01,2.999999999999988276e+01,5.540444653634026828e-01
1.360000000000000000e+02,2.996879139943350978e+01,2.999999999999988276e+01,5.646747104154694608e-01
1.365000000000000000e+02,2.998797584890505519e+01,2.999999999999988276e+01,5.615606701010169566e-01
1.370000000000000000e+02,2.999080306458129996e+01,2.999999999999988276e+01,5.649650488303649132e-01
1.375000000000000000e+02,2.999610281435187886e+01,2.999999999999988276e+01,5.439999354076747728e-01
1.380000000000000000e+02,3.001535214498449022e+01,2.999999999999988276e+01,5.470158688845977446e-01
1.385000000000000000e+02,3.000814238907972253e+01,2.999999999999988276e+01,5.532546906407868059e-01
1.390000000000000000e+02,3.002005610759509224e+01,2.999999999999988276e+01,5.467739280569161586e-01
1.395000000000000000e+02,3.002849463653648598e+01,2.999999999999988276e+01,5.146403228375374672e-01
1.400000000000000000e+02,3.002032297226024582e+01,2.999999999999988276e+01,5.447551848415380649e-01
1.405000000000000000e+02,3.003322766480507156e+01,2.999999999999988276e+01,5.122139778513444819e-01
1.410000000000000000e+02,3.002554264694854069e+01,2.999999999999988276e+01,5.301817924776782709e-01
1.415000000000000000e+02,3.001850372896763730e+01,2.999999999999988276e+01,5.369570128331654368e-01
1.420000000000000000e+02,3.002659039221056503e+01,2.999999999999988276e+01,5.399134698784632258e-01
1.425000000000000000e+02,3.000957813610297009e+01,2.999999999999988276e+01,5.358084659751697343e-01
1.430000000000000000e+02,3.001106744874183008e+01,2.999999999999988276e+01,5.400861453486817121e-01
1.435000000000000000e+02,3.001211489032277058e+01,2.999999999999988276e+01,5.538438467662327724e-01
1.440000000000000000e+02,3.000078523991664170e+01,2.999999999999988276e+01,5.333428479708117731e-01
1.445000000000000000e+02,3.001236974681701497e+01,2.999999999999988276e+01,5.339588072971516164e-01
1.450000000000000000e+02,3.000588420601427941e+01,2.999999999999988276e+01,5.474803640148762085e-01
1.455000000000000000e+02,3.000274927572920447e+01,2.999999999999988276e+01,5.349343150053078588e-01
1.460000000000000000e+02,3.001199778314555999e+01,2.999999999999988276e+01,5.239841777437747039e-01
1.465000000000000000e+02,2.999909765737696077e+01,2.999999999999988276e+01,5.417620553056154975e-01
1.470000000000000000e+02,3.000739760361941677e+01,2.999999999999988276e+01,5.494652767464716092e-01
1.475000000000000000e+02,3.001140194893064717e+01,2.999999999999988276e+01,5.264792853386549565e-01
1.480000000000000000e+02,2.999902653684155140e+01,2.999999999999988276e+01,5.324533320680595594e-01
1.485000000000000000e+02,3.001165060887440106e+01,2.999999999999988276e+01,5.376875601640471736e-01
1.490000000000000000e+02,3.000766758205136853e+01,2.999999999999988276e+01,5.413648189158082324e-01
1.495000000000000000e+02,3.000718223566693865e+01,2.999999999999988276e+01,5.430047501838408675e-01
1.500000000000000000e+02,3.002020704562045950e+01,2.999999999999988276e+01,5.231466109083195981e-01
1.505000000000000000e+02,3.000936407468825706e+01,2.999999999999988276e+01,5.272796398542718421e-01
1.510000000000000000e+02,3.001922589317604206e+01,2.999999999999988276e+01,5.266611974348223146e-01
1.515000000000000000e+02,3.002389387698766399e+01,2.999999999999988276e+01,5.206734354000331910e-01
1.520000000000000000e+02,3.001321042790706173e+01,2.999999999999988276e+01,5.328929739854673109e-01
1.525000000000000000e+02,3.002078508157244130e+01,2.999999999999988276e+01,5.396215746266216362e-01
1.530000000000000000e+02,3.000769853046913127e+01,2.999999999999988276e+01,5.253373830943250944e-01
1.535000000000000000e+02,2.999795016600392472e+01,2.999999999999988276e+01,5.555247509358041125e-01
1.540000000000000000e+02,3.000276325738590089e+01,2.999999999999988276e+01,5.335918742408753968e-01
1.545000000000000000e+02,2.998434690140524594e+01,2.999999999999988276e+01,5.442829897689176466e-01
1.550000000000000000e+02,2.998361941743643300e+01,2.999999999999988276e+01,5.473501276841006291e-01
1.555000000000000000e+02,2.998335515116372108e+01,2.999999999999988276e+01,5.440326731411635475e-01
1.560000000000000000e+02,2.997057480277116071e+01,2.999999999999988276e+01,5.521288522512559638e-01
1.565000000000000000e+02,2.997974411465206401e+01,2.999999999999988276e+01,5.362126406012458490e-01
1.570000000000000000e+02,2.997203564182850499e+01,2.999999999999988276e+01,5.542742366334632020e-01
1.575000000000000000e+02,2.996744537311868939e+01,2.999999999999988276e+01,5.582394481302480616e-01
1.580000000000000000e+02,2.997898912049915765e+01,2.999999999999988276e+01,5.453762994699054012e-01
1.585000000000000000e+02,2.996839713245343617e+01,2.999999999999988276e+01,5.554855869897306064e-01
1.590000000000000000e+02,2.997676342333110000e+01,2.999999999999988276e+01,5.536543933580490018e-01
1.595000000000000000e+02,2.998088572464927992e+01,2.999999999999988276e+01,5.720122587498678302e-01
1.600000000000000000e+02,2.997320124505291616e+01,2.999999999999988276e+01,5.652263584174872513e-01
1.605000000000000000e+02,2.998940974339751975e+01,2.999999999999988276e+01,5.624339513001472834e-01
1.610000000000000000e+02,2.998856976902482074e+01,2.999999999999988276e+01,5.669313312949841865e-01
1.615000000000000000e+02,2.999063228453457697e+01,2.999999999999988276e+01,5.640629617027911324e-01
1.620000000000000000e+02,3.000638691990691953e+01,2.999999999999988276e+01,5.543605146362754477e-01
1.625000000000000000e+02,2.999706999193145762e+01,2.999999999999988276e+01,5.537466986237673527e-01
1.630000000000000000e+02,3.000930397860009080e+01,2.999999999999988276e+01,5.549131067237783599e-01
1.635000000000000000e+02,3.001618720752023250e+01,2.999999999999988276e+01,5.568160974777877081e-01
1.640000000000000000e+02,3.000747718536030817e+01,2.999999999999988276e+01,5.522679673673223100e-01
1.645000000000000000e+02,3.001782084121590088e+01,2.999999999999988276e+01,5.439052505859292008e-01
1.650000000000000000e+02,3.000675739103899176e+01,2.999999999999988276e+01,5.460081934696717765e-01
1.655000000000000000e+02,3.000270947142184141e+01,2.999999999999988276e+01,5.393244055613436450e-01
1.660000000000000000e+02,3.001254483690573238e+01,2.999999999999988276e+01,5.369523946911050061e-01
1.665000000000000000e+02,2.999390628519122259e+01,2.999999999999988276e+01,5.566340507550718852e-01
1.670000000000000000e+02,2.999600600367758574e+01,2.999999999999988276e+01,5.478990051327820021e-01
1.675000000000000000e+02,2.999617294803913836e+01,2.999999999999988276e+01,5.500122971104376424e-01
1.680000000000000000e+02,2.998350540079830040e+01,2.999999999999988276e+01,5.618430614892078179e-01
1.685000000000000000e+02,2.999501578648584399e+01,2.999999999999988276e+01,5.455795003417620581e-01
1.690000000000000000e+02,2.998679997219538862e+01,2.999999999999988276e+01,5.475389991267478607e-01
1.695000000000000000e+02,2.998441535024359084e+01,2.999999999999988276e+01,5.376870027622343562e-01
1.700000000000000000e+02,2.999303482556583589e+01,2.999999999999988276e+01,5.368363736106236406e-01
1.705000000000000000e+02,2.998029905704299480e+01,2.999999999999988276e+01,5.489708684647642833e-01
1.710000000000000000e+02,2.998691266878871176e+01,2.999999999999988276e+01,5.520200419308757267e-01
1.715000000000000000e+02,2.999000553522678558e+01,2.999999999999988276e+01,5.622187589780680561e-01
1.720000000000000000e+02,2.998186560833815051e+01,2.999999999999988276e+01,5.677742777647537542e-01
1.725000000000000000e+02,2.999848173390121531e+01,2.999999999999988276e+01,5.580267052618202994e-01
1.730000000000000000e+02,2.999581393701828702e+01,2.999999999999988276e+01,5.531861380946326845e-01
1.735000000000000000e+02,2.999886152141796813e+01,2.999999999999988276e+01,5.424162349798404836e-01
1.740000000000000000e+02,3.001425900378566070e+01,2.999999999999988276e+01,5.486297583539027078e-01
1.745000000000000000e+02,3.000539829743659936e+01,2.999999999999988276e+01,5.509155117836798121e-01
1.750000000000000000e+02,3.001509630775666793e+01,2.999999999999988276e+01,5.474413512598903520e-01
1.755000000000000000e+02,3.001889576378795965e+01,2.999999999999988276e+01,5.372815754287884049e-01
1.760000000000000000e+02,3.000750558130042123e+01,2.999999999999988276e+01,5.363732077586330638e-01
1.765000000000000000e+02,3.001832692930019775e+01,2.999999999999988276e+01,5.503589726736443088e-01
1.770000000000000000e+02,3.000793804402110254e+01,2.999999999999988276e+01,5.433024291392029026e-01
1.775000000000000000e+02,3.000381613962027672e+01,2.999999999999988276e+01,5.329748086168193399e-01
1.780000000000000000e+02,3.001142512372578608e+01,2.999999999999988276e+01,5.395108976056044447e-01
1.785000000000000000e+02,2.999229207527805130e+01,2.999999999999988276e+01,5.590387091085020632e-01
1.790000000000000000e+02,2.999305316508416297e+01,2.999999999999988276e+01,5.636493943742285628e-01
1.795000000000000000e+02,2.999071207969208430e+01,2.999999999999988276e+01,5.788482867604344273e-01
1.800000000000000000e+02,2.997576967014714455e+01,2.999999999999988276e+01,5.705955091925666300e-01
1.805000000000000000e+02,2.998503330903945852e+01,2.999999999999988276e+01,5.583882479322037629e-01
1.810000000000000000e+02,2.997405259750835427e+01,2.999999999999988276e+01,5.580093889982926658e-01
1.815000000000000000e+02,2.996974794546476062e+01,2.999999999999988276e+01,5.712690930823710600e-01
1.820000000000000000e+02,2.997793964277886758e+01,2.999999999999988276e+01,5.779195158362913087e-01
1.825000000000000000e+02,2.996504196994926161e+01,2.999999999999988276e+01,5.697954615681348756e-01
1.830000000000000000e+02,2.997557585330442720e+01,2.999999999999988276e+01,5.623310431968993051e-01
1.835000000000000000e+02,2.997915845855605710e+01,2.999999999999988276e+01,5.539758616827409332e-01
1.840000000000000000e+02,2.997156026962183972e+01,2.999999999999988276e+01,5.555023772400723425e-01
1.845000000000000000e+02,2.998906096563622370e+01,2.999999999999988276e+01,5.532232265318554054e-01
1.850000000000000000e+02,2.998675496675995689e+01,2.999999999999988276e+01,5.689755097463075062e-01
1.855000000000000000e+02,2.999014461183384483e+01,2.999999999999988276e+01,5.787716835916075775e-01
1.860000000000000000e+02,3.000464429248367182e+01,2.999999999999988276e+01,5.580030395983985869e-01
1.865000000000000000e+02,2.999670255873180835e+01,2.999999999999988276e+01,5.596238170277521018e-01
1.870000000000000000e+02,3.000757914350486644e+01,2.999999999999988276e+01,5.583374359555589583e-01
1.875000000000000000e+02,3.001174542522283417e+01,2.999999999999988276e+01,5.504516400185383018e-01
1.880000000000000000e+02,3.000203546342382666e+01,2.999999999999988276e+01,5.655998054479252080e-01
1.885000000000000000e+02,3.001411702348986310e+01,2.999999999999988276e+01,5.643605437613916642e-01
1.890000000000000000e+02,3.000577909411646971e+01,2.999999999999988276e+01,5.535602602123944616e-01
1.895000000000000000e+02,3.000124217531189430e+01,2.999999999999988276e+01,5.634739569932923908e-01
1.900000000000000000e+02,3.000616879872036336e+01,2.999999999999988276e+01,5.661337407397339927e-01
1.905000000000000000e+02,2.998999347406930838e+01,2.999999999999988276e+01,5.597669577765064242e-01
1.910000000000000000e+02,2.999527711851508727e+01,2.999999999999988276e+01,5.532322331828665174e-01
1.915000000000000000e+02,2.999343425138975050e+01,2.999999999999988276e+01,5.608721900431110630e-01
1.920000000000000000e+02,2.998005525440520103e+01,2.999999999999988276e+01,5.790734343843777499e-01
1.925000000000000000e+02,2.998770417765181406e+01,2.999999999999988276e+01,5.681963236328027023e-01
1.930000000000000000e+02,2.997721387717150066e+01,2.999999999999988276e+01,5.733869710767531824e-01
1.935000000000000000e+02,2.997363574082781312e+01,2.999999999999988276e+01,5.830717360815157457e-01
1.940000000000000000e+02,2.998217936305739073e+01,2.999999999999988276e+01,5.812374801360075116e-01
1.945000000000000000e+02,2.997131995496303247e+01,2.999999999999988276e+01,5.804501815026607003e-01
1.950000000000000000e+02,2.998131924729903020e+01,2.999999999999988276e+01,5.788528388711970951e-01
1.955000000000000000e+02,2.998581873014175514e+01,2.999999999999988276e+01,5.817586625535412503e-01
1.960000000000000000e+02,2.997874532320859231e+01,2.999999999999988276e+01,5.797384721635658877e-01
1.965000000000000000e+02,2.999652942171711345e+01,2.999999999999988276e+01,5.662804422037160945e-01
1.970000000000000000e+02,2.999453442971728023e+01,2.999999999999988276e+01,5.737823723035275769e-01
1.975000000000000000e+02,2.999648895995894904e+01,2.999999999999988276e+01,5.648636065771298620e-01
1.980000000000000000e+02,3.000938480588175139e+01,2.999999999999988276e+01,5.699427190441814783e-01
1.985000000000000000e+02,2.999713195948296729e+01,2.999999999999988276e+01,5.793506907234412528e-01
1.990000000000000000e+02,3.000582316244081937e+01,2.999999999999988276e+01,5.613310400899170771e-01
1.995000000000000000e+02,3.000941263829272643e+01,2.999999999999988276e+01,5.511661482853392746e-01
2.000000000000000000e+02,3.000016018671734130e+01,2.999999999999988276e+01,5.717484783981903185e-01
2.005000000000000000e+02,3.000968283790712832e+01,2.999999999999988276e+01,5.637918763474140116e-01
2.010000000000000000e+02,2.999857765386590813e+01,2.999999999999988276e+01,5.564938333346087784e-01
2.015000000000000000e+02,2.999449144834727221e+01,2.999999999999988276e+01,5.654152673971590826e-01
2.020000000000000000e+02,3.000438139506826829e+01,2.999999999999988276e+01,5.515229203204863317e-01
2.025000000000000000e+02,2.999213004543803507e+01,2.999999999999988276e+01,5.721302018557520297e-01
2.030000000000000000e+02,3.000214576867493577e+01,2.999999999999988276e+01,5.712879773258864313e-01
2.035000000000000000e+02,3.000583865371262249e+01,2.999999999999988276e+01,5.596851003706247996e-01
2.040000000000000000e+02,2.999708181213626901e+01,2.999999999999988276e+01,5.724400428329688983e-01
2.045000000000000000e+02,3.001047374893787278e+01,2.999999999999988276e+01,5.624982385420741471e-01
2.050000000000000000e+02,3.000412001855065824e+01,2.999999999999988276e+01,5.811365899137121982e-01
2.055000000000000000e+02,3.000042279861737882e+01,2.999999999999988276e+01,5.672836077548970568e-01
2.060000000000000000e+02,3.000742008975591091e+01,2.999999999999988276e+01,5.564810307842373849e-01
2.065000000000000000e+02,2.999191592592066868e+01,2.999999999999988276e+01,5.726239563628847673e-01
2.070000000000000000e+02,2.999742125776412749e+01,2.999999999999988276e+01,5.793390565398736092e-01
2.075000000000000000e+02,2.999661505413675044e+01,2.999999999999988276e+01,5.714185995997088652e-01
2.080000000000000000e+02,2.998749247177908472e+01,2.999999999999988276e+01,5.863550617469390769e-01
2.085000000000000000e+02,3.000149857191228620e+01,2.999999999999988276e+01,5.685477263243668977e-01
2.090000000000000000e+02,2.999655435199231590e+01,2.999999999999988276e+01,5.720773180062540542e-01
2.095000000000000000e+02,2.999768552297673807e+01,2.999999999999988276e+01,5.752040786935519456e-01
2.100000000000000000e+02,3.000844676612937079e+01,2.999999999999988276e+01,5.671268734970678072e-01
2.105000000000000000e+02,2.999793485809054516e+01,2.999999999999988276e+01,5.774371100367392540e-01
2.110000000000000000e+02,3.000646657091502334e+01,2.999999999999988276e+01,5.690764423654796067e-01
2.115000000000000000e+02,3.000951583793364819e+01,2.999999999999988276e+01,5.490105812517603878e-01
2.120000000000000000e+02,2.999737918161384442e+01,2.999999999999988276e+01,5.579482863173403917e-01
2.125000000000000000e+02,3.000391012774596433e+01,2.999999999999988276e+01,5.620984107457996926e-01
2.130000000000000000e+02,2.998823287029691187e+01,2.999999999999988276e+01,5.772886049494628802e-01
2.135000000000000000e+02,2.998309843929454388e+01,2.999999999999988276e+01,5.653675929695884950e-01
2.140000000000000000e+02,2.999051277044884500e+01,2.999999999999988276e+01,5.777245378651740815e-01
2.145000000000000000e+02,2.997582695414913800e+01,2.999999999999988276e+01,5.818485291686866789e-01
2.150000000000000000e+02,2.998492820821851979e+01,2.999999999999988276e+01,5.652856321275849805e-01
2.155000000000000000e+02,2.998876813267830954e+01,2.999999999999988276e+01,5.628860114567377781e-01
2.160000000000000000e+02,2.998050943347848474e+01,2.999999999999988276e+01,5.912938266929801401e-01
2.165000000000000000e+02,2.999395235665142678e+01,2.999999999999988276e+01,5.845798315846998383e-01
2.170000000000000000e+02,2.998467626304466904e+01,2.999999999999988276e+01,5.936238050573660052e-01
2.175000000000000000e+02,2.998108294704599430e+01,2.999999999999988276e+01,5.793081154536805499e-01
2.180000000000000000e+02,2.998769124797183494e+01,2.999999999999988276e+01,5.869151986481974115e-01
2.185000000000000000e+02,2.997337901568770135e+01,2.999999999999988276e+01,5.861277959372134250e-01
2.190000000000000000e+02,2.997879138842700897e+01,2.999999999999988276e+01,5.774938078390681184e-01
2.195000000000000000e+02,2.997737920720209814e+01,2.999999999999988276e+01,6.019657597446900210e-01
2.200000000000000000e+02,2.996710582032751802e+01,2.999999999999988276e+01,5.997056334660122445e-01
2.205000000000000000e+02,2.998430320467565480e+01,2.999999999999988276e+01,5.978722047162661202e-01
2.210000000000000000e+02,2.998413913075351900e+01,2.999999999999988276e+01,5.832095395138467975e-01
2.215000000000000000e+02,2.998918673921389910e+01,2.999999999999988276e+01,5.799779472591767293e-01
2.220000000000000000e+02,3.000317539423167190e+01,2.999999999999988276e+01,5.705046093294264820e-01
2.225000000000000000e+02,2.999102682100351558e+01,2.999999999999988276e+01,5.923717663503873521e-01
2.230000000000000000e+02,3.000049492683812247e+01,2.999999999999988276e+01,5.883053440890989583e-01
2.235000000000000000e+02,3.000369873382292951e+01,2.999999999999988276e+01,5.689029401173285594e-01
2.240000000000000000e+02,2.999224145888837256e+01,2.999999999999988276e+01,5.880925963651927324e-01
2.245000000000000000e+02,2.999884112962057969e+01,2.999999999999988276e+01,5.910596926340541124e-01
2.250000000000000000e+02,2.998517530320730629e+01,2.999999999999988276e+01,5.973829344607555214e-01
2.255000000000000000e+02,2.998185601550341417e+01,2.999999999999988276e+01,5.854310592638285460e-01
2.260000000000000000e+02,2.999196258967026552e+01,2.999999999999988276e+01,5.831200251699777404e-01
2.265000000000000000e+02,2.997686216186460229e+01,2.999999999999988276e+01,5.914238246935258347e-01
2.270000000000000000e+02,2.998460553404509810e+01,2.999999999999988276e+01,5.886442722723943533e-01
2.275000000000000000e+02,2.998889940400624354e+01,2.999999999999988276e+01,5.986549452901616108e-01
2.280000000000000000e+02,2.998118007404600860e+01,2.999999999999988276e+01,6.076144682613435766e-01
2.285000000000000000e+02,2.999740667475380462e+01,2.999999999999988276e+01,5.972022433495945970e-01
2.290000000000000000e+02,2.999046550244246845e+01,2.999999999999988276e+01,5.989298663991367011e-01
2.295000000000000000e+02,2.998908289971324592e+01,2.999999999999988276e+01,6.179082020538132491e-01
2.300000000000000000e+02,2.999681127066469344e+01,2.999999999999988276e+01,6.028911318842858913e-01
2.305000000000000000e+02,2.998261340769550998e+01,2.999999999999988276e+01,6.134012428787442017e-01
2.310000000000000000e+02,2.998670803025279241e+01,2.999999999999988276e+01,6.068444388574755211e-01
2.315000000000000000e+02,2.998424936754932801e+01,2.999999999999988276e+01,5.959201466246626389e-01
2.320000000000000000e+02,2.997348618063022485e+01,2.999999999999988276e+01,6.030711107849650032e-01
2.325000000000000000e+02,2.999124687881062101e+01,2.999999999999988276e+01,5.914207766606300876e-01
2.330000000000000000e+02,2.998827722100082482e+01,2.999999999999988276e+01,5.954252529019666840e-01
2.335000000000000000e+02,2.999189705472973344e+01,2.999999999999988276e+01,5.946298837084719180e-01
2.340000000000000000e+02,3.000352501837568653e+01,2.999999999999988276e+01,5.971378540939853430e-01
2.345000000000000000e+02,2.998982589698661982e+01,2.999999999999988276e+01,6.119786755067944117e-01
2.350000000000000000e+02,3.000096757359148825e+01,2.999999999999988276e+01,6.108374466691361970e-01
2.355000000000000000e+02,3.000127485106552427e+01,2.999999999999988276e+01,6.007052715553223843e-01
2.360000000000000000e+02,2.999059191970736649e+01,2.999999999999988276e+01,6.163079589005725500e-01
2.365000000000000000e+02,2.999827294029658731e+01,2.999999999999988276e+01,6.059552464898679824e-01
2.370000000000000000e+02,2.998549682854380549e+01,2.999999999999988276e+01,6.079848968029316625e-01
2.375000000000000000e+02,2.998163936726153267e+01,2.999999999999988276e+01,5.961093938309024454e-01
2.380000000000000000e+02,2.998757836216383410e+01,2.999999999999988276e+01,5.970585482241315134e-01
2.385000000000000000e+02,2.997113247680479375e+01,2.999999999999988276e+01,6.129744659075871960e-01
2.390000000000000000e+02,2.997969516190634920e+01,2.999999999999988276e+01,6.168996727322842988e-01
2.395000000000000000e+02,2.998370398745363019e+01,2.999999999999988276e+01,6.130453023582244088e-01
2.400000000000000000e+02,2.997597878720549502e+01,2.999999999999988276e+01,6.117528091230866050e-01
2.405000000000000000e+02,2.999271325671799104e+01,2.999999999999988276e+01,6.156086552930927214e-01
2.410000000000000000e+02,2.998762339618440009e+01,2.999999999999988276e+01,6.182973513084975004e-01
2.415000000000000000e+02,2.998842533742626060e+01,2.999999999999988276e+01,6.258403505377015952e-01
2.420000000000000000e+02,2.999490895681879365e+01,2.999999999999988276e+01,5.957372582792371807e-01
2.425000000000000000e+02,2.998044702255485916e+01,2.999999999999988276e+01,6.074860264438638469e-01
2.430000000000000000e+02,2.998910216521791128e+01,2.999999999999988276e+01,6.115219389950663498e-01
2.435000000000000000e+02,2.998864862258332309e+01,2.999999999999988276e+01,6.018496209525179275e-01
2.440000000000000000e+02,2.997948721508337755e+01,2.999999999999988276e+01,6.172142753853879782e-01
2.445000000000000000e+02,2.999492612466549701e+01,2.999999999999988276e+01,6.146667720835414794e-01
2.450000000000000000e+02,2.999031943654851773e+01,2.999999999999988276e+01,6.128702956281434355e-01
2.455000000000000000e+02,2.999353153302124397e+01,2.999999999999988276e+01,6.261279124762776371e-01
2.460000000000000000e+02,3.000500060055359342e+01,2.999999999999988276e+01,6.122041723145539294e-01
2.465000000000000000e+02,2.999224712378042312e+01,2.999999999999988276e+01,6.262444452805554507e-01
2.470000000000000000e+02,3.000117557028804072e+01,2.999999999999988276e+01,6.160266320902755277e-01
2.475000000000000000e+02,3.000213814613874774e+01,2.999999999999988276e+01,6.014320573477928145e-01
2.480000000000000000e+02,2.999139732650477086e+01,2.999999999999988276e+01,6.201329657626412084e-01
2.485000000000000000e+02,3.000151273845320077e+01,2.999999999999988276e+01,6.006550298884641981e-01
2.490000000000000000e+02,2.998442701505049968e+01,2.999999999999988276e+01,6.119310345601347567e-01
2.495000000000000000e+02,2.997784556063647443e+01,2.999999999999988276e+01,6.276543263387127647e-01
2.500000000000000000e+02,2.998238142191656053e+01,2.999999999999988276e+01,6.251445909947412893e-01
2.505000000000000000e+02,2.996265443526296224e+01,2.999999999999988276e+01,6.249245791810722483e-01
2.510000000000000000e+02,2.996706044138817759e+01,2.999999999999988276e+01,6.290708868613309468e-01
2.515000000000000000e+02,2.996657071906208358e+01,2.999999999999988276e+01,6.335873937867799732e-01
2.520000000000000000e+02,2.995830929426136535e+01,2.999999999999988276e+01,6.323813813267465944e-01
2.525000000000000000e+02,2.997211117739981390e+01,2.999999999999988276e+01,6.383357612990858687e-01
2.530000000000000000e+02,2.996637218019729332e+01,2.999999999999988276e+01,6.474604982082017290e-01
2.535000000000000000e+02,2.997071252482512449e+01,2.999999999999988276e+01,6.429056741217079596e-01
2.540000000000000000e+02,2.998361041740194111e+01,2.999999999999988276e+01,6.396062470426786550e-01
2.545000000000000000e+02,2.997394265984634032e+01,2.999999999999988276e+01,6.462129437495164330e-01
2.550000000000000000e+02,2.998538501120512478e+01,2.999999999999988276e+01,6.394616207505454675e-01
2.555000000000000000e+02,2.998838138135062437e+01,2.999999999999988276e+01,6.342988937675916317e-01
2.560000000000000000e+02,2.998137940181184646e+01,2.999999999999988276e+01,6.434343470414785049e-01
2.565000000000000000e+02,3.000022041022043950e+01,2.999999999999988276e+01,6.303687126983796851e-01
2.570000000000000000e+02,2.999729148593219463e+01,2.999999999999988276e+01,6.217227887422830390e-01
2.575000000000000000e+02,3.000200240747753710e+01,2.999999999999988276e+01,6.061128336094554481e-01
2.580000000000000000e+02,3.001839956341807891e+01,2.999999999999988276e+01,6.070195758545560150e-01
2.585000000000000000e+02,3.000866668134507975e+01,2.999999999999988276e+01,6.191569139044679204e-01
2.590000000000000000e+02,3.002569823631809243e+01,2.999999999999988276e+01,6.266101159833100676e-01
2.595000000000000000e+02,3.003321663255465168e+01,2.999999999999988276e+01,6.080656948032928666e-01
2.600000000000000000e+02,3.002797967027656512e+01,2.999999999999988276e+01,6.213457743149687351e-01
2.605000000000000000e+02,3.003728960222037259e+01,2.999999999999988276e+01,6.075051639971308370e-01
2.610000000000000000e+02,3.001991666451012009e+01,2.999999999999988276e+01,6.177295449356750012e-01
2.615000000000000000e+02,3.000974721428842429e+01,2.999999999999988276e+01,6.100045492200376618e-01
2.620000000000000000e+02,3.001036095728528608e+01,2.999999999999988276e+01,6.149058741755336621e-01
2.625000000000000000e+02,2.998925539473169266e+01,2.999999999999988276e+01,6.333586288002786002e-01
2.630000000000000000e+02,2.999048390842492040e+01,2.999999999999988276e+01,6.200309853395971071e-01
2.635000000000000000e+02,2.998661254244301233e+01,2.999999999999988276e+01,6.310998439587302000e-01
2.640000000000000000e+02,2.997428492937682520e+01,2.999999999999988276e+01,6.271339499948446194e-01
2.645000000000000000e+02,2.998380903735274217e+01,2.999999999999988276e+01,6.447776502403854693e-01
2.650000000000000000e+02,2.997213868914742818e+01,2.999999999999988276e+01,6.439067374147423584e-01
2.655000000000000000e+02,2.996851196728069766e+01,2.999999999999988276e+01,6.494437268478268077e-01
2.660000000000000000e+02,2.997073480557911651e+01,2.999999999999988276e+01,6.588772429753386728e-01
2.665000000000000000e+02,2.995247660587553185e+01,2.999999999999988276e+01,6.618810921700614136e-01
2.670000000000000000e+02,2.995906349572389260e+01,2.999999999999988276e+01,6.483626017607951875e-01
2.675000000000000000e+02,2.995769456568540079e+01,2.999999999999988276e+01,6.555547907995346035e-01
2.680000000000000000e+02,2.994923009837929229e+01,2.999999999999988276e+01,6.639362932989861799e-01
2.685000000000000000e+02,2.997036056462884801e+01,2.999999999999988276e+01,6.590118669322768685e-01
2.690000000000000000e+02,2.997219816101888767e+01,2.999999999999988276e+01,6.584251848208728664e-01
2.695000000000000000e+02,2.998288548425767885e+01,2.999999999999988276e+01,6.559119537930740984e-01
2.700000000000000000e+02,3.000250497702634433e+01,2.999999999999988276e+01,6.411164818892312045e-01
2.705000000000000000e+02,2.999732185501052939e+01,2.999999999999988276e+01,6.417552740862610960e-01
2.710000000000000000e+02,3.001247131759231479e+01,2.999999999999988276e+01,6.335415354860841619e-01
2.715000000000000000e+02,3.001765191402556354e+01,2.999999999999988276e+01,6.333551627383681160e-01
2.720000000000000000e+02,3.000993598977998289e+01,2.999999999999988276e+01,6.150921785299199307e-01
2.725000000000000000e+02,3.002073658918616417e+01,2.999999999999988276e+01,6.223639409348643570e-01
2.730000000000000000e+02,3.000599730497385664e+01,2.999999999999988276e+01,6.427232899832013846e-01
2.735000000000000000e+02,2.999975816899480918e+01,2.999999999999988276e+01,6.462765888067625308e-01
2.740000000000000000e+02,3.000317207448969725e+01,2.999999999999988276e+01,6.368251003544440625e-01
2.745000000000000000e+02,2.998417796037128724e+01,2.999999999999988276e+01,6.369850613238589032e-01
2.750000000000000000e+02,2.998728832517882026e+01,2.999999999999988276e+01,6.524197770118785877e-01
2.755000000000000000e+02,2.998105299278907410e+01,2.999999999999988276e+01,6.412938279122046836e-01
2.760000000000000000e+02,2.996662632889691125e+01,2.999999999999988276e+01,6.493667416974989726e-01
2.765000000000000000e+02,2.997687184945009875e+01,2.999999999999988276e+01,6.601706013654651262e-01
2.770000000000000000e+02,2.996778395671033479e+01,2.999999999999988276e+01,6.536962668822327016e-01
2.775000000000000000e+02,2.996992830323805634e+01,2.999999999999988276e+01,6.611733522709500877e-01
2.780000000000000000e+02,2.998186858576148950e+01,2.999999999999988276e+01,6.463517056913034020e-01
2.785000000000000000e+02,2.997091934983601647e+01,2.999999999999988276e+01,6.476596167199164533e-01
2.790000000000000000e+02,2.998362214347362453e+01,2.999999999999988276e+01,6.548199809078082412e-01
2.795000000000000000e+02,2.998485978104842431e+01,2.999999999999988276e+01,6.492427253674027954e-01
2.800000000000000000e+02,2.997805564027882141e+01,2.999999999999988276e+01,6.756898361801222386e-01
2.805000000000000000e+02,2.999520664129289571e+01,2.999999999999988276e+01,6.566905261072348843e-01
2.810000000000000000e+02,2.999500158080545376e+01,2.999999999999988276e+01,6.591970002412168572e-01
2.815000000000000000e+02,3.000220560682175375e+01,2.999999999999988276e+01,6.510602311328962388e-01
2.820000000000000000e+02,3.001716240940448444e+01,2.999999999999988276e+01,6.280656780090968505e-01
2.825000000000000000e+02,3.000604852154277680e+01,2.999999999999988276e+01,6.385883527436143625e-01
2.830000000000000000e+02,3.001797269371814281e+01,2.999999999999988276e+01,6.442209590225693727e-01
2.835000000000000000e+02,3.002197751548277438e+01,2.999999999999988276e+01,6.375622784053458503e-01
2.840000000000000000e+02,3.001463329695404880e+01,2.999999999999988276e+01,6.365083532984918691e-01
2.845000000000000000e+02,3.002428743463013916e+01,2.999999999999988276e+01,6.291232429925071035e-01
2.850000000000000000e+02,3.001470968477605084e+01,2.999999999999988276e+01,6.299286376587939218e-01
2.855000000000000000e+02,3.001518232180608692e+01,2.999999999999988276e+01,6.468870063515542723e-01
2.860000000000000000e+02,3.002306978666804582e+01,2.999999999999988276e+01,6.245495318199449919e-01
2.865000000000000000e+02,3.000717792308558174e+01,2.999999999999988276e+01,6.430014239945957000e-01
2.870000000000000000e+02,3.001584489943217093e+01,2.999999999999988276e+01,6.371305335954192683e-01
2.875000000000000000e+02,3.001269406413982210e+01,2.999999999999988276e+01,6.515739106771828437e-01
2.880000000000000000e+02,3.000045939817427154e+01,2.999999999999988276e+01,6.380334992201022182e-01
2.885000000000000000e+02,3.000796010475917797e+01,2.999999999999988276e+01,6.367822361252420960e-01
2.890000000000000000e+02,2.999246702384897745e+01,2.999999999999988276e+01,6.434201871449436450e-01
2.895000000000000000e+02,2.998660932927455391e+01,2.999999999999988276e+01,6.345402957521084630e-01
2.900000000000000000e+02,2.998911933664119545e+01,2.999999999999988276e+01,6.468178103577251203e-01
2.905000000000000000e+02,2.997117248362231834e+01,2.999999999999988276e+01,6.639861696053978024e-01
2.910000000000000000e+02,2.997751188077835849e+01,2.996207329767326044e+01,6.398658529302774234e-01
2.915000000000000000e+02,2.996210310627288109e+01,2.961511194013365511e+01,4.801502339606069092e-01
2.920000000000000000e+02,2.989996480053807915e+01,2.914655904985590240e+01,2.500537129463294428e-01
2.925000000000000000e+02,2.982212881192220166e+01,2.865465262294573989e+01,-8.232439265081674742e-03
2.930000000000000000e+02,2.968544997236785576e+01,2.815455356753064464e+01,-2.611046896503214643e-01
2.935000000000000000e+02,2.950532656029506384e+01,2.765626571075412699e+01,-5.222021589663556895e-01
2.940000000000000000e+02,2.930293899700746252e+01,2.715532083424947629e+01,-7.561671647851136990e-01
2.945000000000000000e+02,2.903344207131947741e+01,2.665659930860412885e+01,-9.765009453160911068e-01
2.950000000000000000e+02,2.872726513411478422e+01,2.615539245274020175e+01,-1.200384331542716732e+00
2.955000000000000000e+02,2.840023870410206897e+01,2.565661468402749534e+01,-1.423574244157471469e+00
2.960000000000000000e+02,2.801128192801778027e+01,2.515516602747939956e+01,-1.621548174599370284e+00
2.965000000000000000e+02,2.759997603073725614e+01,2.465630593445323626e+01,-1.813673046269933753e+00
2.970000000000000000e+02,2.716479383759044097e+01,2.415497559798808425e+01,-1.996123640591165538e+00
2.975000000000000000e+02,2.668245274410937640e+01,2.365643392918789090e+01,-2.152755301107550423e+00
2.980000000000000000e+02,2.617948095271990994e+01,2.315535694824178847e+01,-2.303553546425488818e+00
2.985000000000000000e+02,2.566804018799374987e+01,2.265643818462913117e+01,-2.459899361160429621e+00
2.990000000000000000e+02,2.510895171305688578e+01,2.215535786182154609e+01,-2.585837643563869470e+00
2.995000000000000000e+02,2.453172370805884839e+01,2.165643838076100636e+01,-2.680576743431207998e+00
3.000000000000000000e+02,2.396106755295908286e+01,2.115529081483143159e+01,-2.793911161693213518e+00
3.005000000000000000e+02,2.336333589930850607e+01,2.065659286388136096e+01,-2.884262924303502285e+00
3.010000000000000000e+02,2.272732407432139112e+01,2.015539106915343481e+01,-2.948888220858651099e+00
3.015000000000000000e+02,2.210541315347230906e+01,1.965661438699129349e+01,-3.013591056994944672e+00
3.020000000000000000e+02,2.149225101836104912e+01,1.915539568984452856e+01,-3.088286605160464493e+00
3.025000000000000000e+02,2.085051003098549316e+01,1.865661537898473910e+01,-3.139694356918532492e+00
3.030000000000000000e+02,2.018568840893633975e+01,1.815516617667552168e+01,-3.155080856834782566e+00
3.035000000000000000e+02,1.954770822288807253e+01,1.765639722881401141e+01,-3.179186092779295869e+00
3.040000000000000000e+02,1.891416540713967365e+01,1.715492810843045035e+01,-3.212931521540840940e+00
3.045000000000000000e+02,1.826348345566533737e+01,1.665642373388617159e+01,-3.208949035630296542e+00
3.050000000000000000e+02,1.759371265910752413e+01,1.615535475946149191e+01,-3.205696280415610389e+00
3.055000000000000000e+02,1.694236183405007878e+01,1.565660659184069203e+01,-3.180737444785890045e+00
3.060000000000000000e+02,1.631224902725031356e+01,1.515520278168965973e+01,-3.190232043498758774e+00
3.065000000000000000e+02,1.568400626568240419e+01,1.465631382503386426e+01,-3.189440718536546537e+00
3.070000000000000000e+02,1.503707083886063955e+01,1.415491020288072299e+01,-3.157052310559781638e+00
3.075000000000000000e+02,1.438841812666303710e+01,1.365651115216269851e+01,-3.124943371899202571e+00
3.080000000000000000e+02,1.375636847196337520e+01,1.315530643776718733e+01,-3.092188373969563475e+00
3.085000000000000000e+02,1.315985508632207690e+01,1.265659621789255240e+01,-3.094985651668396009e+00
3.090000000000000000e+02,1.257063328901262977e+01,1.215539178920929508e+01,-3.063518579187275659e+00
3.095000000000000000e+02,1.197461811091441319e+01,1.165661454157623211e+01,-3.025925405463336659e+00
3.100000000000000000e+02,1.136279081703041527e+01,1.115539572303134719e+01,-2.995425060619399726e+00
3.105000000000000000e+02,1.075063809066173270e+01,1.065661538610926762e+01,-2.942983670272297569e+00
3.110000000000000000e+02,1.014600831135950898e+01,1.015527175878487398e+01,-2.891204123366688972e+00
3.115000000000000000e+02,9.570323839479385697e+00,9.656588772831511847e+00,-2.848866749451470781e+00
3.120000000000000000e+02,9.024304011511746992e+00,9.155266045310424872e+00,-2.832939895138729458e+00
3.125000000000000000e+02,8.493896950175285454e+00,8.656418669122729170e+00,-2.805642498282218789e+00
3.130000000000000000e+02,7.959999751468060936e+00,8.154932711345470153e+00,-2.775724173308403930e+00
3.135000000000000000e+02,7.422280387519359479e+00,7.656255844952697842e+00,-2.739915446379493247e+00
3.140000000000000000e+02,6.874075276296837345e+00,7.154897755420805083e+00,-2.699113490832986795e+00
3.145000000000000000e+02,6.322807458181793905e+00,6.656248340436200728e+00,-2.648032911508074960e+00
3.150000000000000000e+02,5.769397554949002860e+00,6.154896144312863804e+00,-2.617199716492299988e+00
3.155000000000000000e+02,5.220760057823664368e+00,5.656247994555338998e+00,-2.576822887451458488e+00
3.160000000000000000e+02,4.682243787731940721e+00,5.154896070057415791e+00,-2.536839917394809962e+00
3.165000000000000000e+02,4.158731067137686033e+00,4.656247978613822447e+00,-2.500764064906324080e+00
3.170000000000000000e+02,3.643007932542897453e+00,4.154896066635033414e+00,-2.477811591043488804e+00
3.175000000000000000e+02,3.146236704326053513e+00,3.656416854989986476e+00,-2.451556881282880518e+00
3.180000000000000000e+02,2.662667334242602379e+00,3.155353282665140924e+00,-2.445521129076580369e+00
3.185000000000000000e+02,2.189759796416020254e+00,2.656437397683871549e+00,-2.414779495963431888e+00
3.190000000000000000e+02,1.720575164336965557e+00,2.155357692875641717e+00,-2.406065088209954350e+00
3.195000000000000000e+02,1.258300652191601143e+00,1.656607221601282820e+00,-2.393453365722608250e+00
3.200000000000000000e+02,8.004071728453900914e-01,1.155394151541876857e+00,-2.404966313212801410e+00
3.205000000000000000e+02,3.484860924683981231e-01,6.566150487340215447e-01,-2.418576824454097274e+00
3.210000000000000000e+02,-1.056468938787038375e-01,1.930928081030363341e-01,-2.408398214967199191e+00
3.215000000000000000e+02,-5.422649535395062115e-01,4.145415057167455702e-02,-2.259611497807155533e+00
3.220000000000000000e+02,-9.444426797533101992e-01,8.899588837623021234e-03,-2.031623850532671582e+00
3.225000000000000000e+02,-1.303639464274960247e+00,1.910609200441876383e-03,-1.800670675680958954e+00
3.230000000000000000e+02,-1.614205925898781757e+00,4.101793446210640439e-04,-1.583827576177367469e+00
3.235000000000000000e+02,-1.868801012456254407e+00,8.805939734554513014e-05,-1.354895281181807132e+00
3.240000000000000000e+02,-2.069106028455843571e+00,1.890504132533637132e-05,-1.155605878382394591e+00
3.245000000000000000e+02,-2.219742928490421985e+00,4.058630859239655915e-06,-9.730303614771729226e-01
3.250000000000000000e+02,-2.332867906496287613e+00,8.713276087630735720e-07,-8.208398669309147078e-01
3.255000000000000000e+02,-2.411379963368974533e+00,1.870610627385330525e-07,-6.615068562571194688e-01
3.260000000000000000e+02,-2.459980417980022427e+00,4.015922466010621028e-08,-4.996044265050931243e-01
3.265000000000000000e+02,-2.483602677437059647e+00,8.621587527037318386e-09,-3.403031295800120759e-01
3.270000000000000000e+02,-2.487112948947267199e+00,1.850926458752227707e-09,-2.183632658536754367e-01
3.275000000000000000e+02,-2.473007558915946369e+00,3.973663487107611762e-10,-1.167849794318261553e-01
3.280000000000000000e+02,-2.445020349847366159e+00,8.530863792079994067e-11,-6.961862162655165463e-03
3.285000000000000000e+02,-2.406288415152533666e+00,1.831449423816059366e-11,8.989593889890240552e-02
3.290000000000000000e+02,-2.354339230140332972e+00,3.931849193407825301e-12,1.941792355754725363e-01
3.295000000000000000e+02,-2.288717597234949608e+00,8.441094730036311206e-13,2.733973643529045150e-01
3.300000000000000000e+02,-2.213212645788478650e+00,1.812177342938498802e-13,3.459843675211498049e-01
3.305000000000000000e+02,-2.133096624595453683e+00,3.890474905552343241e-14,4.114360963566232043e-01
3.310000000000000000e+02,-2.046308443392111265e+00,8.352270295019455952e-15,4.843895760537104689e-01
3.315000000000000000e+02,-1.954727885177215629e+00,1.793108059417240855e-15,5.382422826971837715e-01
3.320000000000000000e+02,-1.858816695417287557e+00,3.849535993422460676e-16,5.669568013605105206e-01
3.325000000000000000e+02,-1.756133107007365579e+00,8.264380546854047410e-17,6.034997387522369472e-01
3.330000000000000000e+02,-1.644126011226003659e+00,1.774239439244650008e-17,6.439343333493495747e-01
3.335000000000000000e+02,-1.525871864533446143e+00,3.809027875621569604e-18,6.652561191423981279e-01
3.340000000000000000e+02,-1.404331250028878930e+00,8.177415649963777010e-19,6.908582366988715862e-01
3.345000000000000000e+02,-1.282909026419701393e+00,1.755569370868950179e-19,6.878651379074365302e-01
3.350000000000000000e+02,-1.160653491163045725e+00,3.768946018962427319e-20,6.824625866122177031e-01
3.355000000000000000e+02,-1.039097989042264691e+00,8.091365872270677306e-21,6.832035698489614672e-01
3.360000000000000000e+02,-9.186743556143903700e-01,1.737095764957924665e-21,6.890303454260330307e-01
3.365000000000000000e+02,-8.006076872620486728e-01,3.729285937959886462e-22,6.581879384661718513e-01
3.370000000000000000e+02,-6.848282841898503115e-01,8.006221584106052078e-23,6.450103634711881195e-01
3.375000000000000000e+02,-5.733256163206095213e-01,1.718816554165096594e-23,6.018927901245715306e-01
3.380000000000000000e+02,-4.654340654197239302e-01,3.690043194328910040e-24,5.940678801526942943e-01
3.385000000000000000e+02,-3.617939357932773436e-01,7.921973257132832688e-25,5.533302568212435935e-01
3.390000000000000000e+02,-2.615265347716810296e-01,1.700729692898384446e-25,5.370074622927658581e-01
3.395000000000000000e+02,-1.665922356525578185e-01,3.651213396487904721e-26,4.893231023738744412e-01
3.400000000000000000e+02,-7.659503047155608035e-02,7.838611463279296079e-27,4.655352063675534113e-01
3.405000000000000000e+02,6.535919318799997962e-03,1.682833157091181155e-27,4.169266168540293194e-01
3.410000000000000000e+02,8.397963113762081655e-02,3.612792199067270777e-28,3.672615959525474261e-01
3.415000000000000000e+02,1.531300711049616847e-01,7.756126873683957581e-29,3.273369472652609691e-01
3.420000000000000000e+02,2.137009990751694011e-01,1.665124943975840875e-29,2.952936473794628425e-01
3.425000000000000000e+02,2.646562198983128389e-01,3.574775302423098998e-30,2.425511956338461950e-01
3.430000000000000000e+02,3.052333469893316886e-01,7.674510257651612935e-31,2.093999257545990922e-01
3.435000000000000000e+02,3.347051571004127091e-01,1.647603071859559289e-31,1.737192022768358213e-01
3.440000000000000000e+02,3.522271446794158489e-01,3.537158452156029399e-32,1.499287203032076132e-01
3.445000000000000000e+02,3.575961718259660915e-01,7.593752481620343983e-33,1.506412284810301760e-01
3.450000000000000000e+02,3.509281768839368487e-01,1.630265579902596005e-33,1.358998213913652775e-01
3.455000000000000000e+02,3.332755097397122612e-01,3.499937438635131503e-34,1.078580353395777180e-01
3.460000000000000000e+02,3.065642714431564553e-01,7.513844508139416636e-35,9.525428045631008367e-02
3.465000000000000000e+02,2.726974208363036611e-01,1.613110527898856347e-35,9.915113405260697621e-02
3.470000000000000000e+02,2.339526022949056372e-01,3.463108096526829678e-36,1.156311824065771043e-01
3.475000000000000000e+02,1.912233633672842381e-01,7.434777394857876408e-37,1.352554755525173236e-01
3.480000000000000000e+02,1.460311891627264214e-01,1.596135996058748324e-37,1.404428765988196548e-01
3.485000000000000000e+02,1.005781624167359639e-01,3.426666304328746709e-38,1.642152757408482378e-01
3.490000000000000000e+02,5.526688216548251292e-02,7.356542293523863692e-39,1.921863545922639360e-01
3.495000000000000000e+02,1.209051353939843976e-02,1.579340084794359021e-39,2.083556803375209432e-01
3.500000000000000000e+02,-2.707560496971737202e-02,3.390607983908498650e-40,1.999660557074136868e-01
3.505000000000000000e+02,-6.218158696832349480e-02,7.279130448994423041e-41,2.431820999712926978e-01
3.510000000000000000e+02,-9.266314038388105689e-02,1.562720914506866931e-41,2.486519141431980384e-01
3.515000000000000000e+02,-1.181198707915017410e-01,3.354929100047303511e-42,2.814426617749197779e-01
3.520000000000000000e+02,-1.388211540184092208e-01,7.202533198255696100e-43,2.993229981597037570e-01
3.525000000000000000e+02,-1.541218080329257722e-01,1.546276625376196937e-43,3.160487654901814603e-01
3.530000000000000000e+02,-1.626952637858922190e-01,3.319625659988407889e-44,3.179039377292088853e-01
3.535000000000000000e+02,-1.657306950101936349e-01,7.126741969453502548e-45,3.217590664170204562e-01
3.540000000000000000e+02,-1.621933618346421135e-01,1.530005377152896621e-45,3.327420900171634832e-01
3.545000000000000000e+02,-1.532492289691343434e-01,3.284693712990264574e-46,3.339016146650523043e-01
3.550000000000000000e+02,-1.388945069637580187e-01,7.051748280934040491e-47,3.317112190899559332e-01
3.555000000000000000e+02,-1.213996139200375080e-01,1.513905348952196706e-47,3.450007292573514239e-01
3.560000000000000000e+02,-1.008692542073015702e-01,3.250129349884420779e-48,3.337362300838239704e-01
3.565000000000000000e+02,-7.874547705601502023e-02,6.977543740294745529e-49,3.203052336605571315e-01
3.570000000000000000e+02,-5.493224293725533502e-02,1.497974739050240040e-49,3.066959587102311424e-01
3.575000000000000000e+02,-3.044562895490822083e-02,3.215928702638050614e-50,2.939835319022532922e-01
3.580000000000000000e+02,-6.091675730475337724e-03,6.904120043445130038e-51,2.920393000032517339e-01
3.585000000000000000e+02,1.710112232375877658e-02,1.482211764682447987e-51,2.856660777474858137e-01
3.590000000000000000e+02,3.873932256951036907e-02,3.182087943921068771e-52,2.699804033734724551e-01
3.595000000000000000e+02,5.783647708112148178e-02,6.831468973677432569e-53,2.459442356994770429e-01
3.600000000000000000e+02,7.370119852815651407e-02,1.466614661844023028e-53,2.426275776943436768e-01
3.605000000000000000e+02,8.614939122691717133e-02,3.148603286677860221e-54,2.377281206573851613e-01
3.610000000000000000e+02,9.463930283153454415e-02,6.759582400747164308e-55,2.125574454878980668e-01
3.615000000000000000e+02,9.953206047123376587e-02,1.451181685092538036e-55,2.180592544194480398e-01
3.620000000000000000e+02,1.000209852551120909e-01,3.115470983703433772e-56,2.032667373375414144e-01
3.625000000000000000e+02,9.609167129993401169e-02,6.688452279963209966e-57,2.329181082890374177e-01
3.630000000000000000e+02,8.862793828124998496e-02,1.435911107352605192e-57,2.059784796045399657e-01
3.635000000000000000e+02,7.694209123356560154e-02,3.082687327224117976e-58,2.032945617294331930e-01
3.640000000000000000e+02,6.285650461210995354e-02,6.618070651287615498e-59,2.266385181705237173e-01
3.645000000000000000e+02,4.739991147309122882e-02,1.420801219722606695e-59,2.275180436480141455e-01
3.650000000000000000e+02,3.034616138123807233e-02,3.050248648482608960e-60,2.308068125246420799e-01
3.655000000000000000e+02,1.288725518480865473e-02,6.548429638444758970e-61,2.363353735921286114e-01
3.660000000000000000e+02,-4.446420526290663366e-03,1.405850331283450703e-61,2.587814238170411119e-01
3.665000000000000000e+02,-2.143397845020832831e-02,3.018151317327408802e-62,2.602082673347309583e-01
3.670000000000000000e+02,-3.732071104378342080e-02,6.479521448039933642e-63,2.681905504769906412e-01
3.675000000000000000e+02,-5.127796556649282661e-02,1.391056768909346756e-63,2.836245288653679864e-01
3.680000000000000000e+02,-6.225269965364730457e-02,2.986391741806586931e-64,2.984151120326306583e-01
3.685000000000000000e+02,-7.083137400207267786e-02,6.411338368687229645e-65,2.928448293734350893e-01
3.690000000000000000e+02,-7.655162778943165602e-02,1.376418877080567295e-65,3.054855756635320163e-01
3.695000000000000000e+02,-7.862692494397272025e-02,2.954966367765815028e-66,3.122402442287749991e-01
3.700000000000000000e+02,-7.806129305491046888e-02,6.343872770146542735e-67,3.023503413396711470e-01


==> data/controlled_run_inset.csv <==
time_s,yaw_deg_s,yaw_cmd_deg_s
1.400000000000000000e+02,3.002408442395354271e+01,3.000000000000000711e+01
1.400099999999999909e+02,3.002752050023349994e+01,2.999999999999996803e+01
1.400199999999999818e+02,3.002542031486239438e+01,3.000000000000003197e+01
1.400299999999999727e+02,3.002433383949271573e+01,2.999999999999995737e+01
1.400400000000000205e+02,3.002395046403789181e+01,3.000000000000002487e+01
1.400500000000000114e+02,3.002387609706339333e+01,2.999999999999998934e+01
1.400600000000000023e+02,3.002705635059140121e+01,2.999999999999996447e+01
1.400699999999999932e+02,3.002664896434685815e+01,3.000000000000003197e+01
1.400799999999999841e+02,3.002241390068637727e+01,2.999999999999997868e+01
1.400899999999999750e+02,3.002430815315385715e+01,2.999999999999999645e+01
1.401000000000000227e+02,3.003030435762795847e+01,3.000000000000000355e+01
1.401100000000000136e+02,3.003201906723010950e+01,2.999999999999998579e+01
1.401200000000000045e+02,3.003086659822172066e+01,3.000000000000000355e+01
1.401299999999999955e+02,3.003258156401459189e+01,3.000000000000000355e+01
1.401399999999999864e+02,3.003694924207649564e+01,2.999999999999997513e+01
1.401499999999999773e+02,3.003817233573067469e+01,3.000000000000000355e+01
1.401600000000000250e+02,3.003481001373531711e+01,2.999999999999997868e+01
1.401700000000000159e+02,3.003258051565671849e+01,3.000000000000002487e+01
1.401800000000000068e+02,3.003290239344407553e+01,2.999999999999997158e+01
1.401899999999999977e+02,3.003252048874067270e+01,3.000000000000000711e+01
1.401999999999999886e+02,3.003340283439535696e+01,2.999999999999998224e+01
1.402099999999999795e+02,3.003665650228869310e+01,3.000000000000000355e+01
1.402200000000000273e+02,3.003788359660914864e+01,2.999999999999997868e+01
1.402300000000000182e+02,3.003748001276604640e+01,3.000000000000000355e+01
1.402400000000000091e+02,3.003884887056996078e+01,3.000000000000000711e+01
1.402500000000000000e+02,3.003943924953515321e+01,2.999999999999997868e+01
1.402599999999999909e+02,3.003747093736663842e+01,3.000000000000001066e+01
1.402699999999999818e+02,3.003699426904312375e+01,2.999999999999998934e+01
1.402799999999999727e+02,3.003849782290069470e+01,2.999999999999998579e+01
1.402900000000000205e+02,3.003807350870926740e+01,3.000000000000001421e+01
1.403000000000000114e+02,3.003732236839546133e+01,2.999999999999998934e+01
1.403100000000000023e+02,3.003958122189700219e+01,2.999999999999997158e+01
1.403199999999999932e+02,3.004161079202220108e+01,3.000000000000002842e+01
1.403299999999999841e+02,3.003934945885178820e+01,2.999999999999998579e+01
1.403399999999999750e+02,3.003536082131499185e+01,2.999999999999997868e+01
1.403500000000000227e+02,3.003581096320470323e+01,3.000000000000001776e+01
1.403600000000000136e+02,3.004000818203665446e+01,2.999999999999995381e+01
1.403700000000000045e+02,3.004075593804066457e+01,3.000000000000002132e+01
1.403799999999999955e+02,3.003762042797001897e+01,2.999999999999999645e+01
1.403899999999999864e+02,3.003512308243853468e+01,2.999999999999997513e+01
1.403999999999999773e+02,3.003438844329378909e+01,3.000000000000001776e+01
1.404100000000000250e+02,3.003661632932170988e+01,2.999999999999998579e+01
1.404200000000000159e+02,3.004013558578012066e+01,2.999999999999999645e+01
1.404300000000000068e+02,3.004054061000143605e+01,3.000000000000000000e+01
1.404399999999999977e+02,3.004005358973623885e+01,2.999999999999998579e+01
1.404499999999999886e+02,3.004002784085387390e+01,3.000000000000000711e+01
1.404599999999999795e+02,3.003770070598317687e+01,2.999999999999996803e+01
1.404700000000000273e+02,3.003701420426094870e+01,3.000000000000003197e+01
1.404800000000000182e+02,3.004029523956898018e+01,2.999999999999995737e+01
1.404900000000000091e+02,3.004243028045351949e+01,3.000000000000002487e+01
1.405000000000000000e+02,3.004254789436403073e+01,2.999999999999998934e+01
1.405099999999999909e+02,3.004269877118141352e+01,2.999999999999996447e+01
1.405199999999999818e+02,3.004241772327891269e+01,3.000000000000003197e+01
1.405299999999999727e+02,3.004194366688895101e+01,2.999999999999997868e+01
1.405400000000000205e+02,3.004227339676642927e+01,2.999999999999999645e+01
1.405500000000000114e+02,3.004211788985097087e+01,3.000000000000000355e+01
1.405600000000000023e+02,3.003972420762474016e+01,2.999999999999998579e+01
1.405699999999999932e+02,3.003834958585573034e+01,3.000000000000000355e+01
1.405799999999999841e+02,3.003939343577507515e+01,3.000000000000000355e+01
1.405899999999999750e+02,3.003914820634007654e+01,2.999999999999997513e+01
1.406000000000000227e+02,3.004023056974228112e+01,3.000000000000000355e+01
1.406100000000000136e+02,3.004225679459462128e+01,2.999999999999997868e+01
1.406200000000000045e+02,3.003923987193884315e+01,3.000000000000002487e+01
1.406299999999999955e+02,3.003736743295772271e+01,2.999999999999997158e+01
1.406399999999999864e+02,3.003871670124446069e+01,3.000000000000000711e+01
1.406499999999999773e+02,3.003526092220595345e+01,2.999999999999998224e+01
1.406600000000000250e+02,3.003265076665896061e+01,3.000000000000000355e+01
1.406700000000000159e+02,3.003517973905811900e+01,2.999999999999997868e+01
1.406800000000000068e+02,3.003470164162344602e+01,3.000000000000000355e+01
1.406899999999999977e+02,3.003290593704559441e+01,3.000000000000000711e+01
1.406999999999999886e+02,3.003486151962889750e+01,2.999999999999997868e+01
1.407099999999999795e+02,3.003473752084446957e+01,3.000000000000001066e+01
1.407200000000000273e+02,3.002939346159120149e+01,2.999999999999998934e+01
1.407300000000000182e+02,3.002507158534390186e+01,2.999999999999998579e+01
1.407400000000000091e+02,3.002509292553832410e+01,3.000000000000001421e+01
1.407500000000000000e+02,3.002437033686461021e+01,2.999999999999998934e+01
1.407599999999999909e+02,3.002232047533593473e+01,2.999999999999997158e+01
1.407699999999999818e+02,3.002507552673586133e+01,3.000000000000002842e+01
1.407799999999999727e+02,3.002692893325253110e+01,2.999999999999998579e+01
1.407900000000000205e+02,3.002117528488102849e+01,2.999999999999997868e+01
1.408000000000000114e+02,3.001995425820337360e+01,3.000000000000001776e+01
1.408100000000000023e+02,3.002587835022466578e+01,2.999999999999995381e+01
1.408199999999999932e+02,3.002500988823324235e+01,3.000000000000002132e+01
1.408299999999999841e+02,3.002165886589746435e+01,2.999999999999999645e+01
1.408399999999999750e+02,3.002498762158913337e+01,2.999999999999997513e+01
1.408500000000000227e+02,3.002647270031962989e+01,3.000000000000001776e+01
1.408600000000000136e+02,3.002268367025635598e+01,2.999999999999998579e+01
1.408700000000000045e+02,3.001943461080331588e+01,2.999999999999999645e+01
1.408799999999999955e+02,3.001811711738186261e+01,3.000000000000000000e+01
1.408899999999999864e+02,3.001852136805151616e+01,2.999999999999998579e+01
1.408999999999999773e+02,3.001931989907126663e+01,3.000000000000000711e+01
1.409100000000000250e+02,3.001934999634701384e+01,2.999999999999996803e+01
1.409200000000000159e+02,3.001824847121835660e+01,3.000000000000003197e+01
1.409300000000000068e+02,3.001424629291122059e+01,2.999999999999995737e+01
1.409399999999999977e+02,3.001036962980207079e+01,3.000000000000002487e+01
1.409499999999999886e+02,3.001019565898123176e+01,2.999999999999998934e+01
1.409599999999999795e+02,3.001102450468547289e+01,2.999999999999996447e+01
1.409700000000000273e+02,3.001196672922461417e+01,3.000000000000003197e+01
1.409800000000000182e+02,3.001360326863109051e+01,2.999999999999997868e+01
1.409900000000000091e+02,3.001379641424468403e+01,2.999999999999999645e+01
1.410000000000000000e+02,3.001342047628349619e+01,3.000000000000000355e+01
1.410099999999999909e+02,3.001444664905259074e+01,2.999999999999998579e+01
1.410199999999999818e+02,3.001513875048832602e+01,3.000000000000000355e+01
1.410299999999999727e+02,3.001512059634999119e+01,3.000000000000000355e+01
1.410400000000000205e+02,3.001508351023622723e+01,2.999999999999997513e+01
1.410500000000000114e+02,3.001167560650809918e+01,3.000000000000000355e+01
1.410600000000000023e+02,3.000566963862846492e+01,2.999999999999997868e+01
1.410699999999999932e+02,3.000522140280019912e+01,3.000000000000002487e+01
1.410799999999999841e+02,3.000981287719502788e+01,2.999999999999997158e+01
1.410899999999999750e+02,3.001154525249822314e+01,3.000000000000000711e+01
1.411000000000000227e+02,3.001181552921871898e+01,2.999999999999998224e+01
1.411100000000000136e+02,3.001278604452088317e+01,3.000000000000000355e+01
1.411200000000000045e+02,3.001160135433746134e+01,2.999999999999997868e+01
1.411299999999999955e+02,3.001185990837234741e+01,3.000000000000000355e+01
1.411399999999999864e+02,3.001398264383115944e+01,3.000000000000000711e+01
1.411499999999999773e+02,3.001189776079146299e+01,2.999999999999997868e+01
1.411600000000000250e+02,3.000962029091142114e+01,3.000000000000001066e+01
1.411700000000000159e+02,3.001168819871420368e+01,2.999999999999998934e+01
1.411800000000000068e+02,3.001209455589490460e+01,2.999999999999998579e+01
1.411899999999999977e+02,3.000959127608696164e+01,3.000000000000001421e+01
1.411999999999999886e+02,3.000999793491765644e+01,2.999999999999998934e+01
1.412099999999999795e+02,3.001357085497294008e+01,2.999999999999997158e+01
1.412200000000000273e+02,3.001427770251132543e+01,3.000000000000002842e+01
1.412300000000000182e+02,3.000955757590242357e+01,2.999999999999998579e+01
1.412400000000000091e+02,3.000765097944922744e+01,2.999999999999997868e+01
1.412500000000000000e+02,3.001350416239339935e+01,3.000000000000001776e+01
1.412599999999999909e+02,3.001617412839622290e+01,2.999999999999995381e+01
1.412699999999999818e+02,3.001211449022704869e+01,3.000000000000002132e+01
1.412799999999999727e+02,3.001157729977363431e+01,2.999999999999999645e+01
1.412900000000000205e+02,3.001454585059566682e+01,2.999999999999997513e+01
1.413000000000000114e+02,3.001626285855611087e+01,3.000000000000001776e+01
1.413100000000000023e+02,3.001756471050196140e+01,2.999999999999998579e+01
1.413199999999999932e+02,3.001737439714179345e+01,2.999999999999999645e+01
1.413299999999999841e+02,3.001584760793526740e+01,3.000000000000000000e+01
1.413399999999999750e+02,3.001417256147033186e+01,2.999999999999998579e+01
1.413500000000000227e+02,3.001268394751884827e+01,3.000000000000000711e+01
1.413600000000000136e+02,3.001416770907734488e+01,2.999999999999996803e+01
1.413700000000000045e+02,3.001771562520823267e+01,3.000000000000003197e+01
1.413799999999999955e+02,3.001929032457596591e+01,2.999999999999995737e+01
1.413899999999999864e+02,3.001902242200340609e+01,3.000000000000002487e+01
1.413999999999999773e+02,3.001950346047825491e+01,2.999999999999998934e+01
1.414100000000000250e+02,3.002159882506933997e+01,2.999999999999996447e+01
1.414200000000000159e+02,3.002290221416159355e+01,3.000000000000003197e+01
1.414300000000000068e+02,3.002249992993064609e+01,2.999999999999997868e+01
1.414399999999999977e+02,3.002275652779638548e+01,2.999999999999999645e+01
1.414499999999999886e+02,3.002256168270649894e+01,3.000000000000000355e+01
1.414599999999999795e+02,3.002013483786739556e+01,2.999999999999998579e+01
1.414700000000000273e+02,3.001896722533806994e+01,3.000000000000000355e+01
1.414800000000000182e+02,3.002121706460553341e+01,3.000000000000000355e+01
1.414900000000000091e+02,3.002291976640495008e+01,2.999999999999997513e+01
1.415000000000000000e+02,3.002262482054461401e+01,3.000000000000000355e+01
1.415099999999999909e+02,3.002522620126465469e+01,2.999999999999997868e+01
1.415199999999999818e+02,3.002925589403962903e+01,3.000000000000002487e+01
1.415299999999999727e+02,3.002875090973956773e+01,2.999999999999997158e+01
1.415400000000000205e+02,3.002799889503917186e+01,3.000000000000000711e+01
1.415500000000000114e+02,3.003040523611731416e+01,2.999999999999998224e+01
1.415600000000000023e+02,3.003011423546601222e+01,3.000000000000000355e+01
1.415699999999999932e+02,3.002703552386687846e+01,2.999999999999997868e+01
1.415799999999999841e+02,3.002739773642710119e+01,3.000000000000000355e+01
1.415899999999999750e+02,3.003120556391823825e+01,3.000000000000000711e+01
1.416000000000000227e+02,3.003143575743840898e+01,2.999999999999997868e+01
1.416100000000000136e+02,3.002744438866011123e+01,3.000000000000001066e+01
1.416200000000000045e+02,3.002765387227039895e+01,2.999999999999998934e+01
1.416299999999999955e+02,3.003047122563210891e+01,2.999999999999998579e+01
1.416399999999999864e+02,3.002939609087155048e+01,3.000000000000001421e+01
1.416499999999999773e+02,3.002970664217875196e+01,2.999999999999998934e+01
1.416600000000000250e+02,3.003176114555001774e+01,2.999999999999997158e+01
1.416700000000000159e+02,3.003023208079918049e+01,3.000000000000002842e+01
1.416800000000000068e+02,3.002918183888601433e+01,2.999999999999998579e+01
1.416899999999999977e+02,3.002897322737655017e+01,2.999999999999997868e+01
1.416999999999999886e+02,3.002722622985293555e+01,3.000000000000001776e+01
1.417099999999999795e+02,3.002872481417107053e+01,2.999999999999995381e+01
1.417200000000000273e+02,3.003156933202509649e+01,3.000000000000002132e+01
1.417300000000000182e+02,3.002967173474522866e+01,2.999999999999999645e+01
1.417400000000000091e+02,3.002688167896092963e+01,2.999999999999997513e+01
1.417500000000000000e+02,3.002790131351115477e+01,3.000000000000001776e+01
1.417599999999999909e+02,3.002908789230470177e+01,2.999999999999998579e+01
1.417699999999999818e+02,3.002826765729805913e+01,2.999999999999999645e+01
1.417799999999999727e+02,3.002931404994552267e+01,3.000000000000000000e+01
1.417900000000000205e+02,3.003105737469009640e+01,2.999999999999998579e+01
1.418000000000000114e+02,3.002961044568941062e+01,3.000000000000000711e+01
1.418100000000000023e+02,3.002880110027503946e+01,2.999999999999996803e+01
1.418199999999999932e+02,3.002976139794755994e+01,3.000000000000003197e+01
1.418299999999999841e+02,3.002957949694972584e+01,2.999999999999995737e+01
1.418399999999999750e+02,3.003140213900328348e+01,3.000000000000002487e+01
1.418500000000000227e+02,3.003166704260923225e+01,2.999999999999998934e+01
1.418600000000000136e+02,3.002582629446868623e+01,2.999999999999996447e+01
1.418700000000000045e+02,3.002575902232255700e+01,3.000000000000003197e+01
1.418799999999999955e+02,3.003339908782526280e+01,2.999999999999997868e+01
1.418899999999999864e+02,3.003447688946555161e+01,2.999999999999999645e+01
1.418999999999999773e+02,3.002964402071097183e+01,3.000000000000000355e+01
1.419100000000000250e+02,3.002780561403664450e+01,2.999999999999998579e+01
1.419200000000000159e+02,3.002794867399121514e+01,3.000000000000000355e+01
1.419300000000000068e+02,3.002771864265074697e+01,3.000000000000000355e+01
1.419399999999999977e+02,3.002874002107609286e+01,2.999999999999997513e+01
1.419499999999999886e+02,3.003030087121797465e+01,3.000000000000000355e+01
1.419599999999999795e+02,3.002842578186753286e+01,2.999999999999997868e+01
1.419700000000000273e+02,3.002453331984783702e+01,3.000000000000002487e+01
1.419800000000000182e+02,3.002482760766135783e+01,2.999999999999997158e+01
1.419900000000000091e+02,3.002797981147248763e+01,3.000000000000000711e+01
1.420000000000000000e+02,3.002637004075912586e+01,2.999999999999998224e+01
1.420099999999999909e+02,3.002068206733260425e+01,3.000000000000000355e+01
1.420199999999999818e+02,3.002012569139322196e+01,2.999999999999997868e+01
1.420299999999999727e+02,3.002477502830746303e+01,3.000000000000000355e+01
1.420400000000000205e+02,3.002582008550198012e+01,3.000000000000000711e+01
1.420500000000000114e+02,3.002368209214429129e+01,2.999999999999997868e+01
1.420600000000000023e+02,3.002235974596730728e+01,3.000000000000001066e+01
1.420699999999999932e+02,3.001990251159616108e+01,2.999999999999998934e+01
1.420799999999999841e+02,3.001857607675693984e+01,2.999999999999998579e+01
1.420899999999999750e+02,3.001892155963741970e+01,3.000000000000001421e+01
1.421000000000000227e+02,3.001482076545326905e+01,2.999999999999998934e+01
1.421100000000000136e+02,3.001059027668636503e+01,2.999999999999997158e+01
1.421200000000000045e+02,3.001164449552135594e+01,3.000000000000002842e+01
1.421299999999999955e+02,3.001125925382268989e+01,2.999999999999998579e+01
1.421399999999999864e+02,3.001006031241590577e+01,2.999999999999997868e+01
1.421499999999999773e+02,3.001259156198217681e+01,3.000000000000001776e+01
1.421600000000000250e+02,3.001291756410161682e+01,2.999999999999995381e+01
1.421700000000000159e+02,3.001015760877673699e+01,3.000000000000002132e+01
1.421800000000000068e+02,3.000894930997624144e+01,2.999999999999999645e+01
1.421899999999999977e+02,3.000846782265749013e+01,2.999999999999997513e+01
1.421999999999999886e+02,3.000855034961292489e+01,3.000000000000001776e+01
1.422099999999999795e+02,3.000920787592953687e+01,2.999999999999998579e+01
1.422200000000000273e+02,3.000911269739106757e+01,2.999999999999999645e+01
1.422300000000000182e+02,3.000870267719122708e+01,3.000000000000000000e+01
1.422400000000000091e+02,3.000682755146430125e+01,2.999999999999998579e+01
1.422500000000000000e+02,3.000377808794374701e+01,3.000000000000000711e+01
1.422599999999999909e+02,3.000296648558814283e+01,2.999999999999996803e+01
1.422699999999999818e+02,3.000394454108612408e+01,3.000000000000003197e+01
1.422799999999999727e+02,3.000371989964260067e+01,2.999999999999995737e+01
1.422900000000000205e+02,3.000251171990283083e+01,3.000000000000002487e+01
1.423000000000000114e+02,3.000272008757819364e+01,2.999999999999998934e+01
1.423100000000000023e+02,3.000399606815539855e+01,2.999999999999996447e+01
1.423199999999999932e+02,3.000431636796226087e+01,3.000000000000003197e+01
1.423299999999999841e+02,3.000366785658530233e+01,2.999999999999997868e+01
1.423399999999999750e+02,3.000144688367578993e+01,2.999999999999999645e+01
1.423500000000000227e+02,2.999972570075783196e+01,3.000000000000000355e+01
1.423600000000000136e+02,3.000199435895405742e+01,2.999999999999998579e+01
1.423700000000000045e+02,3.000308989620294042e+01,3.000000000000000355e+01
1.423799999999999955e+02,3.000002546259485570e+01,3.000000000000000355e+01
1.423899999999999864e+02,2.999901916029672932e+01,2.999999999999997513e+01
1.423999999999999773e+02,3.000121452363111274e+01,3.000000000000000355e+01
1.424100000000000250e+02,3.000292981370067835e+01,2.999999999999997868e+01
1.424200000000000159e+02,3.000241645291165327e+01,3.000000000000002487e+01
1.424300000000000068e+02,3.000017009300426807e+01,2.999999999999997158e+01
1.424399999999999977e+02,3.000003311922189297e+01,3.000000000000000711e+01
1.424499999999999886e+02,3.000212781965935704e+01,2.999999999999998224e+01
1.424599999999999795e+02,3.000179257316327153e+01,3.000000000000000355e+01
1.424700000000000273e+02,2.999931419368419938e+01,2.999999999999997868e+01
1.424800000000000182e+02,2.999773470899582861e+01,3.000000000000000355e+01
1.424900000000000091e+02,2.999803512293979679e+01,3.000000000000000711e+01
1.425000000000000000e+02,3.000044735585805356e+01,2.999999999999997868e+01
1.425099999999999909e+02,3.000172672373864202e+01,3.000000000000001066e+01
1.425199999999999818e+02,2.999964441606239163e+01,2.999999999999998934e+01
1.425299999999999727e+02,2.999841856184609767e+01,2.999999999999998579e+01
1.425400000000000205e+02,2.999891282907485390e+01,3.000000000000001421e+01
1.425500000000000114e+02,2.999844280627331727e+01,2.999999999999998934e+01
1.425600000000000023e+02,2.999878515983839122e+01,2.999999999999997158e+01
1.425699999999999932e+02,2.999901480737714365e+01,3.000000000000002842e+01
1.425799999999999841e+02,2.999693867259901126e+01,2.999999999999998579e+01
1.425899999999999750e+02,2.999671046040799993e+01,2.999999999999997868e+01
1.426000000000000227e+02,2.999774097075712476e+01,3.000000000000001776e+01
1.426100000000000136e+02,2.999602023167506815e+01,2.999999999999995381e+01
1.426200000000000045e+02,2.999730192324303246e+01,3.000000000000002132e+01
1.426299999999999955e+02,3.000329222770634274e+01,2.999999999999999645e+01
1.426399999999999864e+02,3.000489066840749430e+01,2.999999999999997513e+01
1.426499999999999773e+02,3.000252137094180327e+01,3.000000000000001776e+01
1.426600000000000250e+02,3.000293648623856413e+01,2.999999999999998579e+01
1.426700000000000159e+02,3.000451072472471381e+01,2.999999999999999645e+01
1.426800000000000068e+02,3.000581013303585109e+01,3.000000000000000000e+01
1.426899999999999977e+02,3.000679664941858960e+01,2.999999999999998579e+01
1.426999999999999886e+02,3.000637663294233803e+01,3.000000000000000711e+01
1.427099999999999795e+02,3.000796034216250163e+01,2.999999999999996803e+01
1.427200000000000273e+02,3.000979001793026768e+01,3.000000000000003197e+01
1.427300000000000182e+02,3.000909524575056864e+01,2.999999999999995737e+01
1.427400000000000091e+02,3.001100798037063200e+01,3.000000000000002487e+01
1.427500000000000000e+02,3.001153838356798431e+01,2.999999999999998934e+01
1.427599999999999909e+02,3.000843046934909353e+01,2.999999999999996447e+01
1.427699999999999818e+02,3.001122534518991358e+01,3.000000000000003197e+01
1.427799999999999727e+02,3.001499164345439397e+01,2.999999999999997868e+01
1.427900000000000205e+02,3.001235524759120921e+01,2.999999999999999645e+01
1.428000000000000114e+02,3.001006320550184014e+01,3.000000000000000355e+01
1.428100000000000023e+02,3.000957492888208122e+01,2.999999999999998579e+01
1.428199999999999932e+02,3.001028915964178267e+01,3.000000000000000355e+01
1.428299999999999841e+02,3.001275344521655342e+01,3.000000000000000355e+01
1.428399999999999750e+02,3.001263288627875880e+01,2.999999999999997513e+01
1.428500000000000227e+02,3.001303222038193397e+01,3.000000000000000355e+01
1.428600000000000136e+02,3.001632993993099063e+01,2.999999999999997868e+01
1.428700000000000045e+02,3.001598739645543645e+01,3.000000000000002487e+01
1.428799999999999955e+02,3.001437894891778058e+01,2.999999999999997158e+01
1.428899999999999864e+02,3.001599049364894611e+01,3.000000000000000711e+01
1.428999999999999773e+02,3.001614382797115610e+01,2.999999999999998224e+01
1.429100000000000250e+02,3.001551999077362254e+01,3.000000000000000355e+01
1.429200000000000159e+02,3.001769475401601994e+01,2.999999999999997868e+01
1.429300000000000068e+02,3.001888262268955287e+01,3.000000000000000355e+01
1.429399999999999977e+02,3.001751302162383439e+01,3.000000000000000711e+01
1.429499999999999886e+02,3.001609915383615501e+01,2.999999999999997868e+01
1.429599999999999795e+02,3.001454220359671865e+01,3.000000000000001066e+01
1.429700000000000273e+02,3.001415916314006793e+01,2.999999999999998934e+01
1.429800000000000182e+02,3.001673672296876916e+01,2.999999999999998579e+01
1.429900000000000091e+02,3.001931702227176046e+01,3.000000000000001421e+01
1.430000000000000000e+02,3.002044272129946378e+01,2.999999999999998934e+01
1.430099999999999909e+02,3.002081772702204532e+01,2.999999999999997158e+01
1.430199999999999818e+02,3.001929500057255140e+01,3.000000000000002842e+01
1.430299999999999727e+02,3.001777178901602738e+01,2.999999999999998579e+01
1.430400000000000205e+02,3.001708353825824105e+01,2.999999999999997868e+01
1.430500000000000114e+02,3.001465165699246285e+01,3.000000000000001776e+01
1.430600000000000023e+02,3.001495853371192268e+01,2.999999999999995381e+01
1.430699999999999932e+02,3.001996649137985429e+01,3.000000000000002132e+01
1.430799999999999841e+02,3.001977573373879338e+01,2.999999999999999645e+01
1.430899999999999750e+02,3.001531992181954678e+01,2.999999999999997513e+01
1.431000000000000227e+02,3.001856946354531175e+01,3.000000000000001776e+01
1.431100000000000136e+02,3.002402964974157129e+01,2.999999999999998579e+01
1.431200000000000045e+02,3.002062328989685724e+01,2.999999999999999645e+01
1.431299999999999955e+02,3.001496975842685799e+01,3.000000000000000000e+01
1.431399999999999864e+02,3.001443489782689511e+01,2.999999999999998579e+01
1.431499999999999773e+02,3.001579681503265817e+01,3.000000000000000711e+01
1.431600000000000250e+02,3.001554141066461057e+01,2.999999999999996803e+01
1.431700000000000159e+02,3.001398026523178331e+01,3.000000000000003197e+01
1.431800000000000068e+02,3.001440101517180992e+01,2.999999999999995737e+01
1.431899999999999977e+02,3.001678843158070364e+01,3.000000000000002487e+01
1.431999999999999886e+02,3.001778886684699188e+01,2.999999999999998934e+01
1.432099999999999795e+02,3.001953937378759463e+01,2.999999999999996447e+01
1.432200000000000273e+02,3.002321076362782293e+01,3.000000000000003197e+01
1.432300000000000182e+02,3.002408641478505302e+01,2.999999999999997868e+01
1.432400000000000091e+02,3.002174447885897379e+01,2.999999999999999645e+01
1.432500000000000000e+02,3.001917154473768434e+01,3.000000000000000355e+01
1.432599999999999909e+02,3.001697245503662970e+01,2.999999999999998579e+01
1.432699999999999818e+02,3.001653619818182150e+01,3.000000000000000355e+01
1.432799999999999727e+02,3.001770177136221562e+01,3.000000000000000355e+01
1.432900000000000205e+02,3.001771945318604295e+01,2.999999999999997513e+01
1.433000000000000114e+02,3.001741809820227402e+01,3.000000000000000355e+01
1.433100000000000023e+02,3.001768039964736090e+01,2.999999999999997868e+01
1.433199999999999932e+02,3.001716148700547038e+01,3.000000000000002487e+01
1.433299999999999841e+02,3.001652393734003255e+01,2.999999999999997158e+01
1.433399999999999750e+02,3.001432124365447507e+01,3.000000000000000711e+01
1.433500000000000227e+02,3.001011532879205035e+01,2.999999999999998224e+01
1.433600000000000136e+02,3.000882132293306981e+01,3.000000000000000355e+01
1.433700000000000045e+02,3.000953632218263678e+01,2.999999999999997868e+01
1.433799999999999955e+02,3.000881507900141898e+01,3.000000000000000355e+01
1.433899999999999864e+02,3.001009805675855446e+01,3.000000000000000711e+01
1.433999999999999773e+02,3.001170723865863010e+01,2.999999999999997868e+01
1.434100000000000250e+02,3.000839938329809087e+01,3.000000000000001066e+01
1.434200000000000159e+02,3.000646708610158697e+01,2.999999999999998934e+01
1.434300000000000068e+02,3.001041218394085774e+01,2.999999999999998579e+01
1.434399999999999977e+02,3.001149458788858482e+01,3.000000000000001421e+01
1.434499999999999886e+02,3.000673506399484225e+01,2.999999999999998934e+01
1.434599999999999795e+02,3.000346289807692557e+01,2.999999999999997158e+01
1.434700000000000273e+02,3.000327969913387705e+01,3.000000000000002842e+01
1.434800000000000182e+02,3.000297052952514321e+01,2.999999999999998579e+01
1.434900000000000091e+02,3.000234101142238785e+01,2.999999999999997868e+01
1.435000000000000000e+02,3.000193232253634434e+01,3.000000000000001776e+01
1.435099999999999909e+02,3.000161628745124531e+01,2.999999999999995381e+01
1.435199999999999818e+02,3.000136560264019181e+01,3.000000000000002132e+01
1.435299999999999727e+02,3.000102854218442872e+01,2.999999999999999645e+01
1.435400000000000205e+02,3.000084064308831344e+01,2.999999999999997513e+01
1.435500000000000114e+02,3.000170614827771587e+01,3.000000000000001776e+01
1.435600000000000023e+02,3.000430451827878642e+01,2.999999999999998579e+01
1.435699999999999932e+02,3.000642932845060074e+01,2.999999999999999645e+01
1.435799999999999841e+02,3.000528368519429634e+01,3.000000000000000000e+01
1.435899999999999750e+02,3.000268816638124747e+01,2.999999999999998579e+01
1.436000000000000227e+02,3.000081588258492005e+01,3.000000000000000711e+01
1.436100000000000136e+02,2.999931715097933349e+01,2.999999999999996803e+01
1.436200000000000045e+02,2.999823346887940190e+01,3.000000000000003197e+01
1.436299999999999955e+02,2.999726030941304344e+01,2.999999999999995737e+01
1.436399999999999864e+02,2.999821258392669421e+01,3.000000000000002487e+01
1.436499999999999773e+02,3.000190624931376604e+01,2.999999999999998934e+01
1.436600000000000250e+02,3.000245704315082307e+01,2.999999999999996447e+01
1.436700000000000159e+02,2.999837199469688542e+01,3.000000000000003197e+01
1.436800000000000068e+02,2.999506162121351238e+01,2.999999999999997868e+01
1.436899999999999977e+02,2.999418511299248635e+01,2.999999999999999645e+01
1.436999999999999886e+02,2.999490726065264568e+01,3.000000000000000355e+01
1.437099999999999795e+02,2.999482861005385459e+01,2.999999999999998579e+01
1.437200000000000273e+02,2.999182170610403730e+01,3.000000000000000355e+01
1.437300000000000182e+02,2.999084230219747838e+01,3.000000000000000355e+01
1.437400000000000091e+02,2.999492223578667804e+01,2.999999999999997513e+01
1.437500000000000000e+02,2.999783388207145762e+01,3.000000000000000355e+01
1.437599999999999909e+02,2.999639926575683191e+01,2.999999999999997868e+01
1.437699999999999818e+02,2.999476729752575821e+01,3.000000000000002487e+01
1.437799999999999727e+02,2.999385607282849264e+01,2.999999999999997158e+01
1.437900000000000205e+02,2.999116075438318774e+01,3.000000000000000711e+01
1.438000000000000114e+02,2.998906870709503991e+01,2.999999999999998224e+01
1.438100000000000023e+02,2.999080380110747868e+01,3.000000000000000355e+01
1.438199999999999932e+02,2.999336808887808914e+01,2.999999999999997868e+01
1.438299999999999841e+02,2.999381995232475262e+01,3.000000000000000355e+01
1.438399999999999750e+02,2.999340962108342623e+01,3.000000000000000711e+01
1.438500000000000227e+02,2.999322523465109569e+01,2.999999999999997868e+01
1.438600000000000136e+02,2.999504574277601776e+01,3.000000000000001066e+01
1.438700000000000045e+02,2.999831584457843192e+01,2.999999999999998934e+01
1.438799999999999955e+02,2.999720489311789251e+01,2.999999999999998579e+01
1.438899999999999864e+02,2.999395866212847750e+01,3.000000000000001421e+01
1.438999999999999773e+02,2.999661712139740999e+01,2.999999999999998934e+01
1.439100000000000250e+02,3.000077934028393756e+01,2.999999999999997158e+01
1.439200000000000159e+02,2.999993093629046825e+01,3.000000000000002842e+01
1.439300000000000068e+02,2.999798043880753795e+01,2.999999999999998579e+01
1.439399999999999977e+02,2.999806801819076441e+01,2.999999999999997868e+01
1.439499999999999886e+02,2.999952961808442709e+01,3.000000000000001776e+01
1.439599999999999795e+02,3.000086052013838156e+01,2.999999999999995381e+01
1.439700000000000273e+02,3.000028889001398369e+01,3.000000000000002132e+01
1.439800000000000182e+02,3.000067249420904858e+01,2.999999999999999645e+01
1.439900000000000091e+02,3.000330332052122273e+01,2.999999999999997513e+01
1.440000000000000000e+02,3.000369911861301730e+01,3.000000000000001776e+01
1.440099999999999909e+02,3.000278027009746395e+01,2.999999999999998579e+01
1.440199999999999818e+02,3.000441815050909256e+01,2.999999999999999645e+01
1.440299999999999727e+02,3.000517601485091390e+01,3.000000000000000000e+01
1.440400000000000205e+02,3.000217250030745220e+01,2.999999999999998579e+01
1.440500000000000114e+02,3.000061426198948311e+01,3.000000000000000711e+01
1.440600000000000023e+02,3.000348002652821222e+01,2.999999999999996803e+01
1.440699999999999932e+02,3.000584238689340921e+01,3.000000000000003197e+01
1.440799999999999841e+02,3.000676803322502906e+01,2.999999999999995737e+01
1.440899999999999750e+02,3.000967129386287269e+01,3.000000000000002487e+01
1.441000000000000227e+02,3.001156771892247832e+01,2.999999999999998934e+01
1.441100000000000136e+02,3.001083628330289699e+01,2.999999999999996447e+01
1.441200000000000045e+02,3.001114013256608359e+01,3.000000000000003197e+01
1.441299999999999955e+02,3.001194050734135743e+01,2.999999999999997868e+01
1.441399999999999864e+02,3.001298205501518979e+01,2.999999999999999645e+01
1.441499999999999773e+02,3.001543168898121294e+01,3.000000000000000355e+01
1.441600000000000250e+02,3.001493631721389477e+01,2.999999999999998579e+01
1.441700000000000159e+02,3.001204642601980410e+01,3.000000000000000355e+01
1.441800000000000068e+02,3.001367282928190150e+01,3.000000000000000355e+01
1.441899999999999977e+02,3.001741905694255053e+01,2.999999999999997513e+01
1.441999999999999886e+02,3.001838855101588521e+01,3.000000000000000355e+01
1.442099999999999795e+02,3.001831578397445455e+01,2.999999999999997868e+01
1.442200000000000273e+02,3.001664800891275675e+01,3.000000000000002487e+01
1.442300000000000182e+02,3.001500383044307796e+01,2.999999999999997158e+01
1.442400000000000091e+02,3.001726331644298185e+01,3.000000000000000711e+01
1.442500000000000000e+02,3.001822496796316386e+01,2.999999999999998224e+01
1.442599999999999909e+02,3.001617089875373523e+01,3.000000000000000355e+01
1.442699999999999818e+02,3.001707322581640014e+01,2.999999999999997868e+01
1.442799999999999727e+02,3.001771743068341891e+01,3.000000000000000355e+01
1.442900000000000205e+02,3.001461974706696623e+01,3.000000000000000711e+01
1.443000000000000114e+02,3.001425800991036397e+01,2.999999999999997868e+01
1.443100000000000023e+02,3.001707550092319821e+01,3.000000000000001066e+01
1.443199999999999932e+02,3.001713056756783615e+01,2.999999999999998934e+01
1.443299999999999841e+02,3.001538153923274166e+01,2.999999999999998579e+01
1.443399999999999750e+02,3.001437662055534616e+01,3.000000000000001421e+01
1.443500000000000227e+02,3.001358688714687872e+01,2.999999999999998934e+01
1.443600000000000136e+02,3.001444115221213238e+01,2.999999999999997158e+01
1.443700000000000045e+02,3.001675801954026923e+01,3.000000000000002842e+01
1.443799999999999955e+02,3.001728464043329936e+01,2.999999999999998579e+01
1.443899999999999864e+02,3.001614401070970573e+01,2.999999999999997868e+01
1.443999999999999773e+02,3.001571549260764371e+01,3.000000000000001776e+01
1.444100000000000250e+02,3.001657066124578321e+01,2.999999999999995381e+01
1.444200000000000159e+02,3.001769713853625632e+01,3.000000000000002132e+01
1.444300000000000068e+02,3.001789350826840064e+01,2.999999999999999645e+01
1.444399999999999977e+02,3.001787365348009118e+01,2.999999999999997513e+01
1.444499999999999886e+02,3.001889034106302034e+01,3.000000000000001776e+01
1.444599999999999795e+02,3.002056863025220679e+01,2.999999999999998579e+01
1.444700000000000273e+02,3.002151878849462463e+01,2.999999999999999645e+01
1.444800000000000182e+02,3.001961504097155498e+01,3.000000000000000000e+01
1.444900000000000091e+02,3.001642288819035898e+01,2.999999999999998579e+01
1.445000000000000000e+02,3.001668280458766347e+01,3.000000000000000711e+01
1.445099999999999909e+02,3.001828002742381685e+01,2.999999999999996803e+01
1.445199999999999818e+02,3.001744281148005555e+01,3.000000000000003197e+01
1.445299999999999727e+02,3.001785782574155448e+01,2.999999999999995737e+01
1.445400000000000205e+02,3.001963973371836047e+01,3.000000000000002487e+01
1.445500000000000114e+02,3.001860332557771116e+01,2.999999999999998934e+01
1.445600000000000023e+02,3.001768171035801913e+01,2.999999999999996447e+01
1.445699999999999932e+02,3.001893292402261082e+01,3.000000000000003197e+01
1.445799999999999841e+02,3.001811506748579106e+01,2.999999999999997868e+01
1.445899999999999750e+02,3.001382141558713101e+01,2.999999999999999645e+01
1.446000000000000227e+02,3.001037306992028775e+01,3.000000000000000355e+01
1.446100000000000136e+02,3.001386300867018875e+01,2.999999999999998579e+01
1.446200000000000045e+02,3.002032353007792764e+01,3.000000000000000355e+01
1.446299999999999955e+02,3.001916517256111661e+01,3.000000000000000355e+01
1.446399999999999864e+02,3.001524878021161413e+01,2.999999999999997513e+01
1.446499999999999773e+02,3.001674829312527137e+01,3.000000000000000355e+01
1.446600000000000250e+02,3.001737579002493916e+01,2.999999999999997868e+01
1.446700000000000159e+02,3.001492760702467777e+01,3.000000000000002487e+01
1.446800000000000068e+02,3.001508716722037562e+01,2.999999999999997158e+01
1.446899999999999977e+02,3.001656045581367849e+01,3.000000000000000711e+01
1.446999999999999886e+02,3.001406946007332621e+01,2.999999999999998224e+01
1.447099999999999795e+02,3.000932119086293781e+01,3.000000000000000355e+01
1.447200000000000273e+02,3.000822582166296471e+01,2.999999999999997868e+01
1.447300000000000182e+02,3.000810450427510645e+01,3.000000000000000355e+01
1.447400000000000091e+02,3.000507405097353342e+01,3.000000000000000711e+01
1.447500000000000000e+02,3.000465508218598032e+01,2.999999999999997868e+01
1.447599999999999909e+02,3.000737715230108904e+01,3.000000000000001066e+01
1.447699999999999818e+02,3.000754514415240237e+01,2.999999999999998934e+01
1.447799999999999727e+02,3.000576539784588448e+01,2.999999999999998579e+01
1.447900000000000205e+02,3.000453293544063271e+01,3.000000000000001421e+01
1.448000000000000114e+02,3.000351562625237989e+01,2.999999999999998934e+01
1.448100000000000023e+02,3.000180911167520748e+01,2.999999999999997158e+01
1.448199999999999932e+02,3.000072520622853744e+01,3.000000000000002842e+01
1.448299999999999841e+02,3.000207872516708818e+01,2.999999999999998579e+01
1.448399999999999750e+02,3.000190601580790073e+01,2.999999999999997868e+01
1.448500000000000227e+02,2.999854098259676505e+01,3.000000000000001776e+01
1.448600000000000136e+02,2.999791312962135947e+01,2.999999999999995381e+01
1.448700000000000045e+02,2.999976096028809636e+01,3.000000000000002132e+01
1.448799999999999955e+02,2.999913997523331588e+01,2.999999999999999645e+01
1.448899999999999864e+02,2.999855473688040064e+01,2.999999999999997513e+01
1.448999999999999773e+02,3.000040345441193423e+01,3.000000000000001776e+01
1.449100000000000250e+02,2.999904841734537442e+01,2.999999999999998579e+01
1.449200000000000159e+02,2.999356412581594000e+01,2.999999999999999645e+01
1.449300000000000068e+02,2.999386776917073050e+01,3.000000000000000000e+01
1.449399999999999977e+02,2.999941469878308808e+01,2.999999999999998579e+01
1.449499999999999886e+02,2.999868022551057578e+01,3.000000000000000711e+01
1.449599999999999795e+02,2.999673052987166244e+01,2.999999999999996803e+01
1.449700000000000273e+02,3.000114676896235366e+01,3.000000000000003197e+01
1.449800000000000182e+02,3.000109246963222986e+01,2.999999999999995737e+01
1.449900000000000091e+02,2.999517438785143142e+01,3.000000000000002487e+01
1.450000000000000000e+02,2.999461848011636178e+01,2.999999999999998934e+01
1.450099999999999909e+02,2.999564940713315053e+01,2.999999999999996447e+01
1.450199999999999818e+02,2.999264797720769238e+01,3.000000000000003197e+01
1.450299999999999727e+02,2.999230476949909985e+01,2.999999999999997868e+01
1.450400000000000205e+02,2.999476558436320417e+01,2.999999999999999645e+01
1.450500000000000114e+02,2.999481404709374033e+01,3.000000000000000355e+01
1.450600000000000023e+02,2.999402827791644555e+01,2.999999999999998579e+01
1.450699999999999932e+02,2.999309817326448879e+01,3.000000000000000355e+01
1.450799999999999841e+02,2.999280262156512578e+01,3.000000000000000355e+01
1.450899999999999750e+02,2.999493321857281458e+01,2.999999999999997513e+01
1.451000000000000227e+02,2.999463337289670051e+01,3.000000000000000355e+01
1.451100000000000136e+02,2.999179364565868156e+01,2.999999999999997868e+01
1.451200000000000045e+02,2.999246954398009635e+01,3.000000000000002487e+01
1.451299999999999955e+02,2.999415952101387717e+01,2.999999999999997158e+01
1.451399999999999864e+02,2.999375872689356726e+01,3.000000000000000711e+01
1.451499999999999773e+02,2.999317644504495917e+01,2.999999999999998224e+01
1.451600000000000250e+02,2.999069604985260895e+01,3.000000000000000355e+01
1.451700000000000159e+02,2.998743943428299019e+01,2.999999999999997868e+01
1.451800000000000068e+02,2.998914472320047153e+01,3.000000000000000355e+01
1.451899999999999977e+02,2.999303298561022046e+01,3.000000000000000711e+01
1.451999999999999886e+02,2.999343326038880519e+01,2.999999999999997868e+01
1.452099999999999795e+02,2.999389378482464252e+01,3.000000000000001066e+01
1.452200000000000273e+02,2.999763393061430250e+01,2.999999999999998934e+01
1.452300000000000182e+02,2.999977318774165980e+01,2.999999999999998579e+01
1.452400000000000091e+02,2.999610564912204325e+01,3.000000000000001421e+01
1.452500000000000000e+02,2.999300864252717247e+01,2.999999999999998934e+01
1.452599999999999909e+02,2.999911645464533549e+01,2.999999999999997158e+01
1.452699999999999818e+02,3.000540015717774267e+01,3.000000000000002842e+01
1.452799999999999727e+02,2.999999464568381313e+01,2.999999999999998579e+01
1.452900000000000205e+02,2.999310950217648752e+01,2.999999999999997868e+01
1.453000000000000114e+02,2.999522132032413779e+01,3.000000000000001776e+01
1.453100000000000023e+02,3.000039598279979458e+01,2.999999999999995381e+01
1.453199999999999932e+02,3.000357480847447889e+01,3.000000000000002132e+01
1.453299999999999841e+02,3.000392339308185186e+01,2.999999999999999645e+01
1.453399999999999750e+02,3.000148597493314639e+01,2.999999999999997513e+01
1.453500000000000227e+02,3.000149741949862303e+01,3.000000000000001776e+01
1.453600000000000136e+02,3.000461882832147964e+01,2.999999999999998579e+01
1.453700000000000045e+02,3.000378306898797476e+01,2.999999999999999645e+01
1.453799999999999955e+02,3.000148862651197845e+01,3.000000000000000000e+01
1.453899999999999864e+02,3.000475625083426578e+01,2.999999999999998579e+01
1.453999999999999773e+02,3.000773271005801845e+01,3.000000000000000711e+01
1.454100000000000250e+02,3.000578578865368939e+01,2.999999999999996803e+01
1.454200000000000159e+02,3.000557901389719007e+01,3.000000000000003197e+01
1.454300000000000068e+02,3.000862202937154066e+01,2.999999999999995737e+01
1.454399999999999977e+02,3.001026170327852682e+01,3.000000000000002487e+01
1.454499999999999886e+02,3.001024340537032131e+01,2.999999999999998934e+01
1.454599999999999795e+02,3.000916379192275230e+01,2.999999999999996447e+01
1.454700000000000273e+02,3.000786062673086008e+01,3.000000000000003197e+01
1.454800000000000182e+02,3.000958625829446902e+01,2.999999999999997868e+01
1.454900000000000091e+02,3.001273815221173891e+01,2.999999999999999645e+01
1.455000000000000000e+02,3.001360341374142848e+01,3.000000000000000355e+01
1.455099999999999909e+02,3.001344271383559814e+01,2.999999999999998579e+01
1.455199999999999818e+02,3.001265285542016059e+01,3.000000000000000355e+01
1.455299999999999727e+02,3.001163910504676124e+01,3.000000000000000355e+01
1.455400000000000205e+02,3.001336266601054703e+01,2.999999999999997513e+01
1.455500000000000114e+02,3.001518451008305277e+01,3.000000000000000355e+01
1.455600000000000023e+02,3.001372721727237192e+01,2.999999999999997868e+01
1.455699999999999932e+02,3.001287942600535885e+01,3.000000000000002487e+01
1.455799999999999841e+02,3.001421603859074239e+01,2.999999999999997158e+01
1.455899999999999750e+02,3.001510268470025977e+01,3.000000000000000711e+01
1.456000000000000227e+02,3.001596870969347464e+01,2.999999999999998224e+01
1.456100000000000136e+02,3.001619225531225155e+01,3.000000000000000355e+01
1.456200000000000045e+02,3.001472940411770907e+01,2.999999999999997868e+01
1.456299999999999955e+02,3.001456137982408734e+01,3.000000000000000355e+01
1.456399999999999864e+02,3.001524680287322511e+01,3.000000000000000711e+01
1.456499999999999773e+02,3.001399729590570686e+01,2.999999999999997868e+01
1.456600000000000250e+02,3.001343028508352617e+01,3.000000000000001066e+01
1.456700000000000159e+02,3.001492354855133016e+01,2.999999999999998934e+01
1.456800000000000068e+02,3.001465161590030206e+01,2.999999999999998579e+01
1.456899999999999977e+02,3.001254279758184396e+01,3.000000000000001421e+01
1.456999999999999886e+02,3.001257373792504879e+01,2.999999999999998934e+01
1.457099999999999795e+02,3.001332741418733363e+01,2.999999999999997158e+01
1.457200000000000273e+02,3.001280549735836800e+01,3.000000000000002842e+01
1.457300000000000182e+02,3.001478887746210589e+01,2.999999999999998579e+01
1.457400000000000091e+02,3.001769886826976119e+01,2.999999999999997868e+01
1.457500000000000000e+02,3.001677741884125439e+01,3.000000000000001776e+01
1.457599999999999909e+02,3.001558152075972075e+01,2.999999999999995381e+01
1.457699999999999818e+02,3.001671599013247871e+01,3.000000000000002132e+01
1.457799999999999727e+02,3.001766574046461855e+01,2.999999999999999645e+01
1.457900000000000205e+02,3.001834119850626692e+01,2.999999999999997513e+01
1.458000000000000114e+02,3.001896787501344832e+01,3.000000000000001776e+01
1.458100000000000023e+02,3.001880346454506920e+01,2.999999999999998579e+01
1.458199999999999932e+02,3.001801011555019727e+01,2.999999999999999645e+01
1.458299999999999841e+02,3.001637982237985725e+01,3.000000000000000000e+01
1.458399999999999750e+02,3.001528222123416612e+01,2.999999999999998579e+01
1.458500000000000227e+02,3.001677782130461480e+01,3.000000000000000711e+01
1.458600000000000136e+02,3.001784061817166105e+01,2.999999999999996803e+01
1.458700000000000045e+02,3.001548557210087154e+01,3.000000000000003197e+01
1.458799999999999955e+02,3.001376513386134448e+01,2.999999999999995737e+01
1.458899999999999864e+02,3.001500126092276943e+01,3.000000000000002487e+01
1.458999999999999773e+02,3.001622856693047936e+01,2.999999999999998934e+01
1.459100000000000250e+02,3.001652530007062225e+01,2.999999999999996447e+01
1.459200000000000159e+02,3.001573540987434185e+01,3.000000000000003197e+01
1.459300000000000068e+02,3.001434877781671773e+01,2.999999999999997868e+01
1.459399999999999977e+02,3.001481278075580406e+01,2.999999999999999645e+01
1.459499999999999886e+02,3.001535520223039555e+01,3.000000000000000355e+01
1.459599999999999795e+02,3.001306074343003516e+01,2.999999999999998579e+01
1.459700000000000273e+02,3.001034856725444655e+01,3.000000000000000355e+01
1.459800000000000182e+02,3.000943680749753995e+01,3.000000000000000355e+01
1.459900000000000091e+02,3.000913183459600120e+01,2.999999999999997513e+01
1.460000000000000000e+02,3.000885051454747554e+01,3.000000000000000355e+01
1.460099999999999909e+02,3.001002012322367563e+01,2.999999999999997868e+01
1.460199999999999818e+02,3.001278961319770389e+01,3.000000000000002487e+01
1.460299999999999727e+02,3.001288973628415846e+01,2.999999999999997158e+01
1.460400000000000205e+02,3.000887918093427231e+01,3.000000000000000711e+01
1.460500000000000114e+02,3.000709480484354685e+01,2.999999999999998224e+01
1.460600000000000023e+02,3.000818923011271266e+01,3.000000000000000355e+01
1.460699999999999932e+02,3.000638191189781878e+01,2.999999999999997868e+01
1.460799999999999841e+02,3.000426638205522423e+01,3.000000000000000355e+01
1.460899999999999750e+02,3.000489955882825299e+01,3.000000000000000711e+01
1.461000000000000227e+02,3.000454741509522449e+01,2.999999999999997868e+01
1.461100000000000136e+02,3.000396149144454938e+01,3.000000000000001066e+01
1.461200000000000045e+02,3.000528780326220257e+01,2.999999999999998934e+01
1.461299999999999955e+02,3.000516798281532616e+01,2.999999999999998579e+01
1.461399999999999864e+02,3.000223972754707802e+01,3.000000000000001421e+01
1.461499999999999773e+02,3.000069551073896790e+01,2.999999999999998934e+01
1.461600000000000250e+02,3.000241949022814225e+01,2.999999999999997158e+01
1.461700000000000159e+02,3.000226825223147387e+01,3.000000000000002842e+01
1.461800000000000068e+02,2.999842258654348015e+01,2.999999999999998579e+01
1.461899999999999977e+02,2.999553540686748221e+01,2.999999999999997868e+01
1.461999999999999886e+02,2.999418901787664993e+01,3.000000000000001776e+01
1.462099999999999795e+02,2.999473139981413539e+01,2.999999999999995381e+01
1.462200000000000273e+02,2.999829191999759459e+01,3.000000000000002132e+01
1.462300000000000182e+02,2.999923083746835317e+01,2.999999999999999645e+01
1.462400000000000091e+02,2.999625813692109233e+01,2.999999999999997513e+01
1.462500000000000000e+02,2.999447618968549989e+01,3.000000000000001776e+01
1.462599999999999909e+02,2.999379660205372389e+01,2.999999999999998579e+01
1.462699999999999818e+02,2.999424946038244855e+01,2.999999999999999645e+01
1.462799999999999727e+02,2.999702187311771695e+01,3.000000000000000000e+01
1.462900000000000205e+02,2.999860209962659496e+01,2.999999999999998579e+01
1.463000000000000114e+02,2.999703798587186654e+01,3.000000000000000711e+01
1.463100000000000023e+02,2.999479644880158702e+01,2.999999999999996803e+01
1.463199999999999932e+02,2.999405088463998936e+01,3.000000000000003197e+01
1.463299999999999841e+02,2.999354065821065518e+01,2.999999999999995737e+01
1.463399999999999750e+02,2.999136324800025477e+01,3.000000000000002487e+01
1.463500000000000227e+02,2.999084126783969495e+01,2.999999999999998934e+01
1.463600000000000136e+02,2.999431929784444506e+01,2.999999999999996447e+01
1.463700000000000045e+02,2.999644626910989587e+01,3.000000000000003197e+01
1.463799999999999955e+02,2.999468237684259719e+01,2.999999999999997868e+01
1.463899999999999864e+02,2.999386286852693573e+01,2.999999999999999645e+01
1.463999999999999773e+02,2.999457412706460246e+01,3.000000000000000355e+01
1.464100000000000250e+02,2.999248101299270530e+01,2.999999999999998579e+01
1.464200000000000159e+02,2.998950882045394906e+01,3.000000000000000355e+01
1.464300000000000068e+02,2.999021602681963117e+01,3.000000000000000355e+01
1.464399999999999977e+02,2.999184736079979530e+01,2.999999999999997513e+01
1.464499999999999886e+02,2.999096876003147116e+01,3.000000000000000355e+01
1.464599999999999795e+02,2.998995005855632456e+01,2.999999999999997868e+01
1.464700000000000273e+02,2.999056894487398495e+01,3.000000000000002487e+01
1.464800000000000182e+02,2.999113269288479700e+01,2.999999999999997158e+01
1.464900000000000091e+02,2.999067743509065664e+01,3.000000000000000711e+01
1.465000000000000000e+02,2.999136094625560034e+01,2.999999999999998224e+01
1.465099999999999909e+02,2.999348234205514530e+01,3.000000000000000355e+01
1.465199999999999818e+02,2.999235216969473683e+01,2.999999999999997868e+01
1.465299999999999727e+02,2.998895843855810028e+01,3.000000000000000355e+01
1.465400000000000205e+02,2.999083008509831672e+01,3.000000000000000711e+01
1.465500000000000114e+02,2.999507978281355136e+01,2.999999999999997868e+01
1.465600000000000023e+02,2.999408608043297875e+01,3.000000000000001066e+01
1.465699999999999932e+02,2.999362006216176724e+01,2.999999999999998934e+01
1.465799999999999841e+02,2.999865970078726463e+01,2.999999999999998579e+01
1.465899999999999750e+02,3.000140933874587290e+01,3.000000000000001421e+01
1.466000000000000227e+02,2.999989608110077199e+01,2.999999999999998934e+01
1.466100000000000136e+02,2.999875373602891671e+01,2.999999999999997158e+01
1.466200000000000045e+02,2.999660588360224267e+01,3.000000000000002842e+01
1.466299999999999955e+02,2.999541037123482923e+01,2.999999999999998579e+01
1.466399999999999864e+02,2.999848550265479830e+01,2.999999999999997868e+01
1.466499999999999773e+02,2.999980706992506896e+01,3.000000000000001776e+01
1.466600000000000250e+02,2.999833874728162542e+01,2.999999999999995381e+01
1.466700000000000159e+02,3.000061999983937966e+01,3.000000000000002132e+01
1.466800000000000068e+02,3.000484079240466073e+01,2.999999999999999645e+01
1.466899999999999977e+02,3.000509476665294883e+01,2.999999999999997513e+01
1.466999999999999886e+02,3.000177156244821219e+01,3.000000000000001776e+01
1.467099999999999795e+02,3.000018746660607505e+01,2.999999999999998579e+01
1.467200000000000273e+02,3.000333801913819798e+01,2.999999999999999645e+01
1.467300000000000182e+02,3.000651154237391083e+01,3.000000000000000000e+01
1.467400000000000091e+02,3.000598737522003745e+01,2.999999999999998579e+01
1.467500000000000000e+02,3.000598277520462176e+01,3.000000000000000711e+01
1.467599999999999909e+02,3.000911742965732643e+01,2.999999999999996803e+01
1.467699999999999818e+02,3.001151396798355009e+01,3.000000000000003197e+01
1.467799999999999727e+02,3.000998450257592154e+01,2.999999999999995737e+01
1.467900000000000205e+02,3.000819189451920721e+01,3.000000000000002487e+01
1.468000000000000114e+02,3.001024384365740616e+01,2.999999999999998934e+01
1.468100000000000023e+02,3.001094902121062091e+01,2.999999999999996447e+01
1.468199999999999932e+02,3.000840564308389347e+01,3.000000000000003197e+01
1.468299999999999841e+02,3.001013041032915751e+01,2.999999999999997868e+01
1.468399999999999750e+02,3.001333316593192535e+01,2.999999999999999645e+01
1.468500000000000227e+02,3.001258819098138275e+01,3.000000000000000355e+01
1.468600000000000136e+02,3.001456025203218658e+01,2.999999999999998579e+01
1.468700000000000045e+02,3.001849168243157706e+01,3.000000000000000355e+01
1.468799999999999955e+02,3.001733442653469552e+01,3.000000000000000355e+01
1.468899999999999864e+02,3.001523282208024668e+01,2.999999999999997513e+01
1.468999999999999773e+02,3.001522595841264973e+01,3.000000000000000355e+01
1.469100000000000250e+02,3.001395777977608148e+01,2.999999999999997868e+01
1.469200000000000159e+02,3.001358232265186032e+01,3.000000000000002487e+01
1.469300000000000068e+02,3.001572304864546581e+01,2.999999999999997158e+01
1.469399999999999977e+02,3.001624974931599965e+01,3.000000000000000711e+01
1.469499999999999886e+02,3.001560047562904998e+01,2.999999999999998224e+01
1.469599999999999795e+02,3.001575033350593102e+01,3.000000000000000355e+01
1.469700000000000273e+02,3.001447187117334892e+01,2.999999999999997868e+01
1.469800000000000182e+02,3.001444663900920418e+01,3.000000000000000355e+01
1.469900000000000091e+02,3.001813995045237959e+01,3.000000000000000711e+01
1.470000000000000000e+02,3.001965988149641262e+01,2.999999999999997868e+01
1.470099999999999909e+02,3.001816202183192317e+01,3.000000000000001066e+01
1.470199999999999818e+02,3.001859415457101576e+01,2.999999999999998934e+01
1.470299999999999727e+02,3.001972686766902854e+01,2.999999999999998579e+01
1.470400000000000205e+02,3.001944991919442884e+01,3.000000000000001421e+01
1.470500000000000114e+02,3.001881293732490263e+01,2.999999999999998934e+01
1.470600000000000023e+02,3.001805883663619667e+01,2.999999999999997158e+01
1.470699999999999932e+02,3.001905342403712851e+01,3.000000000000002842e+01
1.470799999999999841e+02,3.002256458581375398e+01,2.999999999999998579e+01
1.470899999999999750e+02,3.002316217948674293e+01,2.999999999999997868e+01
1.471000000000000227e+02,3.001894791189054956e+01,3.000000000000001776e+01
1.471100000000000136e+02,3.001802556848585724e+01,2.999999999999995381e+01
1.471200000000000045e+02,3.002261428800788678e+01,3.000000000000002132e+01
1.471299999999999955e+02,3.002260803075095907e+01,2.999999999999999645e+01
1.471399999999999864e+02,3.001720228845161387e+01,2.999999999999997513e+01
1.471499999999999773e+02,3.001708923313760380e+01,3.000000000000001776e+01
1.471600000000000250e+02,3.002075014969318900e+01,2.999999999999998579e+01
1.471700000000000159e+02,3.002024965411868962e+01,2.999999999999999645e+01
1.471800000000000068e+02,3.001933218857220353e+01,3.000000000000000000e+01
1.471899999999999977e+02,3.002047586010509761e+01,2.999999999999998579e+01
1.471999999999999886e+02,3.001904042848964949e+01,3.000000000000000711e+01
1.472099999999999795e+02,3.001831282019598035e+01,2.999999999999996803e+01
1.472200000000000273e+02,3.002145126744971648e+01,3.000000000000003197e+01
1.472300000000000182e+02,3.002036420302124853e+01,2.999999999999995737e+01
1.472400000000000091e+02,3.001445745710148216e+01,3.000000000000002487e+01
1.472500000000000000e+02,3.001408274671222287e+01,2.999999999999998934e+01
1.472599999999999909e+02,3.001814330327214009e+01,2.999999999999996447e+01
1.472699999999999818e+02,3.001790358516274182e+01,3.000000000000003197e+01
1.472799999999999727e+02,3.001484481629790579e+01,2.999999999999997868e+01
1.472900000000000205e+02,3.001416035668287918e+01,2.999999999999999645e+01
1.473000000000000114e+02,3.001464951649438717e+01,3.000000000000000355e+01
1.473100000000000023e+02,3.001269694005543087e+01,2.999999999999998579e+01
1.473199999999999932e+02,3.001003144068607398e+01,3.000000000000000355e+01
1.473299999999999841e+02,3.001195326186505952e+01,3.000000000000000355e+01
1.473399999999999750e+02,3.001547738952450572e+01,2.999999999999997513e+01
1.473500000000000227e+02,3.001488577726852824e+01,3.000000000000000355e+01
1.473600000000000136e+02,3.001392105393471610e+01,2.999999999999997868e+01
1.473700000000000045e+02,3.001388324678940478e+01,3.000000000000002487e+01
1.473799999999999955e+02,3.001129701514140535e+01,2.999999999999997158e+01
1.473899999999999864e+02,3.000962238134128413e+01,3.000000000000000711e+01
1.473999999999999773e+02,3.000962335162058281e+01,2.999999999999998224e+01
1.474100000000000250e+02,3.000764256631240201e+01,3.000000000000000355e+01
1.474200000000000159e+02,3.000744771211831363e+01,2.999999999999997868e+01
1.474300000000000068e+02,3.000868863913079920e+01,3.000000000000000355e+01
1.474399999999999977e+02,3.000547168939455389e+01,3.000000000000000711e+01
1.474499999999999886e+02,3.000359267805414021e+01,2.999999999999997868e+01
1.474599999999999795e+02,3.000641880027636077e+01,3.000000000000001066e+01
1.474700000000000273e+02,3.000564680417930674e+01,2.999999999999998934e+01
1.474800000000000182e+02,3.000280504922355718e+01,2.999999999999998579e+01
1.474900000000000091e+02,3.000338805386942909e+01,3.000000000000001421e+01
1.475000000000000000e+02,3.000406372216663442e+01,2.999999999999998934e+01
1.475099999999999909e+02,3.000470046066586960e+01,2.999999999999997158e+01
1.475199999999999818e+02,3.000399494285568736e+01,3.000000000000002842e+01
1.475299999999999727e+02,2.999910841331343292e+01,2.999999999999998579e+01
1.475400000000000205e+02,2.999847207395157866e+01,2.999999999999997868e+01
1.475500000000000114e+02,3.000295010238264837e+01,3.000000000000001776e+01
1.475600000000000023e+02,3.000137873002343269e+01,2.999999999999995381e+01
1.475699999999999932e+02,2.999740361299638991e+01,3.000000000000002132e+01
1.475799999999999841e+02,2.999937455940029452e+01,2.999999999999999645e+01
1.475899999999999750e+02,3.000144258886182413e+01,2.999999999999997513e+01
1.476000000000000227e+02,2.999899720568172157e+01,3.000000000000001776e+01
1.476100000000000136e+02,2.999632609511095538e+01,2.999999999999998579e+01
1.476200000000000045e+02,2.999642993842967442e+01,2.999999999999999645e+01
1.476299999999999955e+02,2.999737812262156922e+01,3.000000000000000000e+01
1.476399999999999864e+02,2.999635991052913653e+01,2.999999999999998579e+01
1.476499999999999773e+02,2.999469445378939625e+01,3.000000000000000711e+01
1.476600000000000250e+02,2.999536847490729841e+01,2.999999999999996803e+01
1.476700000000000159e+02,2.999673436928045334e+01,3.000000000000003197e+01
1.476800000000000068e+02,2.999579537669698581e+01,2.999999999999995737e+01
1.476899999999999977e+02,2.999240319718393977e+01,3.000000000000002487e+01
1.476999999999999886e+02,2.998870865555323917e+01,2.999999999999998934e+01
1.477099999999999795e+02,2.999001694452198663e+01,2.999999999999996447e+01
1.477200000000000273e+02,2.999353854966676991e+01,3.000000000000003197e+01
1.477300000000000182e+02,2.998879015503553092e+01,2.999999999999997868e+01
1.477400000000000091e+02,2.998350848737929297e+01,2.999999999999999645e+01
1.477500000000000000e+02,2.998891505096808885e+01,3.000000000000000355e+01
1.477599999999999909e+02,2.999435184407129285e+01,2.999999999999998579e+01
1.477699999999999818e+02,2.999433034706830981e+01,3.000000000000000355e+01
1.477799999999999727e+02,2.999377242937263688e+01,3.000000000000000355e+01
1.477900000000000205e+02,2.999057176210810383e+01,2.999999999999997513e+01
1.478000000000000114e+02,2.998912896443312803e+01,3.000000000000000355e+01
1.478100000000000023e+02,2.999378884625636132e+01,2.999999999999997868e+01
1.478199999999999932e+02,2.999457234095788394e+01,3.000000000000002487e+01
1.478299999999999841e+02,2.998972139532720149e+01,2.999999999999997158e+01
1.478399999999999750e+02,2.999052387359639127e+01,3.000000000000000711e+01
1.478500000000000227e+02,2.999564720176187649e+01,2.999999999999998224e+01
1.478600000000000136e+02,2.999502748295127574e+01,3.000000000000000355e+01
1.478700000000000045e+02,2.999333279258103957e+01,2.999999999999997868e+01
1.478799999999999955e+02,2.999574274754841952e+01,3.000000000000000355e+01
1.478899999999999864e+02,2.999409145162880463e+01,3.000000000000000711e+01
1.478999999999999773e+02,2.999154098675901636e+01,2.999999999999997868e+01
1.479100000000000250e+02,2.999497855346817232e+01,3.000000000000001066e+01
1.479200000000000159e+02,2.999495169979509868e+01,2.999999999999998934e+01
1.479300000000000068e+02,2.999322041562118812e+01,2.999999999999998579e+01
1.479399999999999977e+02,2.999796035675213801e+01,3.000000000000001421e+01
1.479499999999999886e+02,2.999944352081680066e+01,2.999999999999998934e+01
1.479599999999999795e+02,2.999768332597584575e+01,2.999999999999997158e+01
1.479700000000000273e+02,3.000141751482151165e+01,3.000000000000002842e+01
1.479800000000000182e+02,3.000314280017309088e+01,2.999999999999998579e+01
1.479900000000000091e+02,3.000082380483983613e+01,2.999999999999997868e+01
1.480000000000000000e+02,3.000154687930102071e+01,3.000000000000001776e+01
1.480099999999999909e+02,3.000211031882314217e+01,2.999999999999995381e+01
1.480199999999999818e+02,3.000112931280299122e+01,3.000000000000002132e+01
1.480299999999999727e+02,3.000194926577823651e+01,2.999999999999999645e+01
1.480400000000000205e+02,3.000139750011208051e+01,2.999999999999997513e+01
1.480500000000000114e+02,3.000071718287360412e+01,3.000000000000001776e+01
1.480600000000000023e+02,3.000448692917860782e+01,2.999999999999998579e+01
1.480699999999999932e+02,3.000660190489908175e+01,2.999999999999999645e+01
1.480799999999999841e+02,3.000459273982564312e+01,3.000000000000000000e+01
1.480899999999999750e+02,3.000540201351925873e+01,2.999999999999998579e+01
1.481000000000000227e+02,3.000703714936457445e+01,3.000000000000000711e+01
1.481100000000000136e+02,3.000555301876082126e+01,2.999999999999996803e+01
1.481200000000000045e+02,3.000654762694966493e+01,3.000000000000003197e+01
1.481299999999999955e+02,3.001004046341040876e+01,2.999999999999995737e+01
1.481399999999999864e+02,3.000919460958942864e+01,3.000000000000002487e+01
1.481499999999999773e+02,3.000751496321300849e+01,2.999999999999998934e+01
1.481600000000000250e+02,3.001104922595187574e+01,2.999999999999996447e+01
1.481700000000000159e+02,3.001348920982804813e+01,3.000000000000003197e+01
1.481800000000000068e+02,3.001118043506395594e+01,2.999999999999997868e+01
1.481899999999999977e+02,3.001037029641960530e+01,2.999999999999999645e+01
1.481999999999999886e+02,3.001197264551416310e+01,3.000000000000000355e+01
1.482099999999999795e+02,3.001255688687004763e+01,2.999999999999998579e+01
1.482200000000000273e+02,3.001149756349098041e+01,3.000000000000000355e+01
1.482300000000000182e+02,3.000975395330974393e+01,3.000000000000000355e+01
1.482400000000000091e+02,3.000985521182811411e+01,2.999999999999997513e+01
1.482500000000000000e+02,3.001193024567779943e+01,3.000000000000000355e+01
1.482599999999999909e+02,3.001351738249534762e+01,2.999999999999997868e+01
1.482699999999999818e+02,3.001511625197739619e+01,3.000000000000002487e+01
1.482799999999999727e+02,3.001708079531736928e+01,2.999999999999997158e+01
1.482900000000000205e+02,3.001673642778405338e+01,3.000000000000000711e+01
1.483000000000000114e+02,3.001550248151418288e+01,2.999999999999998224e+01
1.483100000000000023e+02,3.001580696725725872e+01,3.000000000000000355e+01
1.483199999999999932e+02,3.001401091705092838e+01,2.999999999999997868e+01
1.483299999999999841e+02,3.001371500660935610e+01,3.000000000000000355e+01
1.483399999999999750e+02,3.001821772093971319e+01,3.000000000000000711e+01
1.483500000000000227e+02,3.001568850285523737e+01,2.999999999999997868e+01
1.483600000000000136e+02,3.001044791404650525e+01,3.000000000000001066e+01
1.483700000000000045e+02,3.001694232411614038e+01,2.999999999999998934e+01
1.483799999999999955e+02,3.002269751041085044e+01,2.999999999999998579e+01
1.483899999999999864e+02,3.001962398524001330e+01,3.000000000000001421e+01
1.483999999999999773e+02,3.001970331176114115e+01,2.999999999999998934e+01
1.484100000000000250e+02,3.002214026054644691e+01,2.999999999999997158e+01
1.484200000000000159e+02,3.002021728316861982e+01,3.000000000000002842e+01
1.484300000000000068e+02,3.001715399883507018e+01,2.999999999999998579e+01
1.484399999999999977e+02,3.001704508168367624e+01,2.999999999999997868e+01
1.484499999999999886e+02,3.002006635362473119e+01,3.000000000000001776e+01
1.484599999999999795e+02,3.002185236878345265e+01,2.999999999999995381e+01
1.484700000000000273e+02,3.002008069844935889e+01,3.000000000000002132e+01
1.484800000000000182e+02,3.001963312987295396e+01,2.999999999999999645e+01
1.484900000000000091e+02,3.002134799397076037e+01,2.999999999999997513e+01
1.485000000000000000e+02,3.002113131329505435e+01,3.000000000000001776e+01
1.485099999999999909e+02,3.002018456093190224e+01,2.999999999999998579e+01
1.485199999999999818e+02,3.002042691965202081e+01,2.999999999999999645e+01
1.485299999999999727e+02,3.001922770193670331e+01,3.000000000000000000e+01
1.485400000000000205e+02,3.001598743800560598e+01,2.999999999999998579e+01
1.485500000000000114e+02,3.001595392371627824e+01,3.000000000000000711e+01
1.485600000000000023e+02,3.002021342777144142e+01,2.999999999999996803e+01
1.485699999999999932e+02,3.002068823470182934e+01,3.000000000000003197e+01
1.485799999999999841e+02,3.001671728318161314e+01,2.999999999999995737e+01
1.485899999999999750e+02,3.001608551092142818e+01,3.000000000000002487e+01
1.486000000000000227e+02,3.001809274049993448e+01,2.999999999999998934e+01
1.486100000000000136e+02,3.001910299459783005e+01,2.999999999999996447e+01
1.486200000000000045e+02,3.001869057351210301e+01,3.000000000000003197e+01
1.486299999999999955e+02,3.001560632245461591e+01,2.999999999999997868e+01
1.486399999999999864e+02,3.001468019819437671e+01,2.999999999999999645e+01
1.486499999999999773e+02,3.001870556832755099e+01,3.000000000000000355e+01
1.486600000000000250e+02,3.001727053470581552e+01,2.999999999999998579e+01
1.486700000000000159e+02,3.001086530272053565e+01,3.000000000000000355e+01
1.486800000000000068e+02,3.001342430453176036e+01,3.000000000000000355e+01
1.486899999999999977e+02,3.001928214589923627e+01,2.999999999999997513e+01
1.486999999999999886e+02,3.001574712443856185e+01,3.000000000000000355e+01
1.487099999999999795e+02,3.000968544210241618e+01,2.999999999999997868e+01
1.487200000000000273e+02,3.000985261432180806e+01,3.000000000000002487e+01
1.487300000000000182e+02,3.001351349028697868e+01,2.999999999999997158e+01
1.487400000000000091e+02,3.001316111624614535e+01,3.000000000000000711e+01
1.487500000000000000e+02,3.000857467412209445e+01,2.999999999999998224e+01
1.487599999999999909e+02,3.000793791079448170e+01,3.000000000000000355e+01
1.487699999999999818e+02,3.000868522693184914e+01,2.999999999999997868e+01
1.487799999999999727e+02,3.000727505792155370e+01,3.000000000000000355e+01
1.487900000000000205e+02,3.001013855932625063e+01,3.000000000000000711e+01
1.488000000000000114e+02,3.001005061210894453e+01,2.999999999999997868e+01
1.488100000000000023e+02,3.000197298691682590e+01,3.000000000000001066e+01
1.488199999999999932e+02,3.000161612311035242e+01,2.999999999999998934e+01
1.488299999999999841e+02,3.000899484596926570e+01,2.999999999999998579e+01
1.488399999999999750e+02,3.000820781121808167e+01,3.000000000000001421e+01
1.488500000000000227e+02,3.000243727227392654e+01,2.999999999999998934e+01
1.488600000000000136e+02,3.000290720875477035e+01,2.999999999999997158e+01
1.488700000000000045e+02,3.000633025955027122e+01,3.000000000000002842e+01
1.488799999999999955e+02,3.000475774060365453e+01,2.999999999999998579e+01
1.488899999999999864e+02,3.000059999972325997e+01,2.999999999999997868e+01
1.488999999999999773e+02,3.000019420051364705e+01,3.000000000000001776e+01
1.489100000000000250e+02,3.000186680367798431e+01,2.999999999999995381e+01
1.489200000000000159e+02,3.000270020872435950e+01,3.000000000000002132e+01
1.489300000000000068e+02,3.000296446407722684e+01,2.999999999999999645e+01
1.489399999999999977e+02,3.000103493413207190e+01,2.999999999999997513e+01
1.489499999999999886e+02,2.999870224117582751e+01,3.000000000000001776e+01
1.489599999999999795e+02,2.999897557142494975e+01,2.999999999999998579e+01
1.489700000000000273e+02,2.999924434982361987e+01,2.999999999999999645e+01
1.489800000000000182e+02,2.999797620758870309e+01,3.000000000000000000e+01
1.489900000000000091e+02,2.999688142086558784e+01,2.999999999999998579e+01
1.490000000000000000e+02,2.999808248893106466e+01,3.000000000000000711e+01
1.490099999999999909e+02,3.000048581169590278e+01,2.999999999999996803e+01
1.490199999999999818e+02,3.000007966039538232e+01,3.000000000000003197e+01
1.490299999999999727e+02,2.999882421667798482e+01,2.999999999999995737e+01
1.490400000000000205e+02,2.999778869477466259e+01,3.000000000000002487e+01
1.490500000000000114e+02,2.999470835312908079e+01,2.999999999999998934e+01
1.490600000000000023e+02,2.999538672773197234e+01,2.999999999999996447e+01
1.490699999999999932e+02,2.999915856622207855e+01,3.000000000000003197e+01
1.490799999999999841e+02,2.999734291779857642e+01,2.999999999999997868e+01
1.490899999999999750e+02,2.999431354229674795e+01,2.999999999999999645e+01
1.491000000000000227e+02,2.999471906751664818e+01,3.000000000000000355e+01
1.491100000000000136e+02,2.999520809312080161e+01,2.999999999999998579e+01
1.491200000000000045e+02,2.999659147816285554e+01,3.000000000000000355e+01
1.491299999999999955e+02,2.999793978985303156e+01,3.000000000000000355e+01
1.491399999999999864e+02,2.999866014401127501e+01,2.999999999999997513e+01
1.491499999999999773e+02,3.000106449713281620e+01,3.000000000000000355e+01
1.491600000000000250e+02,3.000120273180193564e+01,2.999999999999997868e+01
1.491700000000000159e+02,2.999932475758853911e+01,3.000000000000002487e+01
1.491800000000000068e+02,3.000058150853895711e+01,2.999999999999997158e+01
1.491899999999999977e+02,3.000244193649300684e+01,3.000000000000000711e+01
1.491999999999999886e+02,3.000205612121196097e+01,2.999999999999998224e+01
1.492099999999999795e+02,3.000081548237753282e+01,3.000000000000000355e+01
1.492200000000000273e+02,3.000133968578138166e+01,2.999999999999997868e+01
1.492300000000000182e+02,3.000322493254568457e+01,3.000000000000000355e+01
1.492400000000000091e+02,3.000192849972128428e+01,3.000000000000000711e+01
1.492500000000000000e+02,3.000062067437989910e+01,2.999999999999997868e+01
1.492599999999999909e+02,3.000319793985763184e+01,3.000000000000001066e+01
1.492699999999999818e+02,3.000435380417697928e+01,2.999999999999998934e+01
1.492799999999999727e+02,3.000376706941090532e+01,2.999999999999998579e+01
1.492900000000000205e+02,3.000414950304809025e+01,3.000000000000001421e+01
1.493000000000000114e+02,3.000489362013261996e+01,2.999999999999998934e+01
1.493100000000000023e+02,3.000718584974222480e+01,2.999999999999997158e+01
1.493199999999999932e+02,3.000899147373974785e+01,3.000000000000002842e+01
1.493299999999999841e+02,3.000850248014562993e+01,2.999999999999998579e+01
1.493399999999999750e+02,3.000744012194909160e+01,2.999999999999997868e+01
1.493500000000000227e+02,3.000481572731512969e+01,3.000000000000001776e+01
1.493600000000000136e+02,3.000312107600547407e+01,2.999999999999995381e+01
1.493700000000000045e+02,3.000562884227754168e+01,3.000000000000002132e+01
1.493799999999999955e+02,3.000737624566066231e+01,2.999999999999999645e+01
1.493899999999999864e+02,3.000590968199868414e+01,2.999999999999997513e+01
1.493999999999999773e+02,3.000638470363487187e+01,3.000000000000001776e+01
1.494100000000000250e+02,3.001046398885053534e+01,2.999999999999998579e+01
1.494200000000000159e+02,3.001315386650410133e+01,2.999999999999999645e+01
1.494300000000000068e+02,3.001253782990394470e+01,3.000000000000000000e+01
1.494399999999999977e+02,3.001303845356032696e+01,2.999999999999998579e+01
1.494499999999999886e+02,3.001483846109887565e+01,3.000000000000000711e+01
1.494599999999999795e+02,3.001441717149754496e+01,2.999999999999996803e+01
1.494700000000000273e+02,3.001495790005859732e+01,3.000000000000003197e+01
1.494800000000000182e+02,3.001862630849450397e+01,2.999999999999995737e+01
1.494900000000000091e+02,3.002042193796572178e+01,3.000000000000002487e+01
1.495000000000000000e+02,3.001975640799156508e+01,2.999999999999998934e+01
1.495099999999999909e+02,3.001942389557320467e+01,2.999999999999996447e+01
1.495199999999999818e+02,3.001803995607958697e+01,3.000000000000003197e+01
1.495299999999999727e+02,3.001683674255301071e+01,2.999999999999997868e+01
1.495400000000000205e+02,3.001814291925283840e+01,2.999999999999999645e+01
1.495500000000000114e+02,3.001909503221259357e+01,3.000000000000000355e+01
1.495600000000000023e+02,3.001897700969064431e+01,2.999999999999998579e+01
1.495699999999999932e+02,3.001923796760943830e+01,3.000000000000000355e+01
1.495799999999999841e+02,3.001859978443805943e+01,3.000000000000000355e+01
1.495899999999999750e+02,3.001745420059380010e+01,2.999999999999997513e+01
1.496000000000000227e+02,3.001705377110642914e+01,3.000000000000000355e+01
1.496100000000000136e+02,3.001747220499991897e+01,2.999999999999997868e+01
1.496200000000000045e+02,3.001908680114005534e+01,3.000000000000002487e+01
1.496299999999999955e+02,3.002067667490115355e+01,2.999999999999997158e+01
1.496399999999999864e+02,3.002180363244897165e+01,3.000000000000000711e+01
1.496499999999999773e+02,3.002361082353573707e+01,2.999999999999998224e+01
1.496600000000000250e+02,3.002503844543318223e+01,3.000000000000000355e+01
1.496700000000000159e+02,3.002501861483603207e+01,2.999999999999997868e+01
1.496800000000000068e+02,3.002397115043357090e+01,3.000000000000000355e+01
1.496899999999999977e+02,3.002349589921719542e+01,3.000000000000000711e+01
1.496999999999999886e+02,3.002514871661296070e+01,2.999999999999997868e+01
1.497099999999999795e+02,3.002587174914962276e+01,3.000000000000001066e+01
1.497200000000000273e+02,3.002361461960945377e+01,2.999999999999998934e+01
1.497300000000000182e+02,3.002301478267740009e+01,2.999999999999998579e+01
1.497400000000000091e+02,3.002488160029281872e+01,3.000000000000001421e+01
1.497500000000000000e+02,3.002496612924503339e+01,2.999999999999998934e+01
1.497599999999999909e+02,3.002492627605375830e+01,2.999999999999997158e+01
1.497699999999999818e+02,3.002706012996479146e+01,3.000000000000002842e+01
1.497799999999999727e+02,3.002813084623251072e+01,2.999999999999998579e+01
1.497900000000000205e+02,3.002738381607160889e+01,2.999999999999997868e+01
1.498000000000000114e+02,3.002580884546673445e+01,3.000000000000001776e+01
1.498100000000000023e+02,3.002240394868710993e+01,2.999999999999995381e+01
1.498199999999999932e+02,3.002016365851535085e+01,3.000000000000002132e+01
1.498299999999999841e+02,3.002327296840837079e+01,2.999999999999999645e+01
1.498399999999999750e+02,3.002849761022637409e+01,2.999999999999997513e+01
1.498500000000000227e+02,3.002954813834744741e+01,3.000000000000001776e+01
1.498600000000000136e+02,3.002668120267184193e+01,2.999999999999998579e+01
1.498700000000000045e+02,3.002521979719748657e+01,2.999999999999999645e+01
1.498799999999999955e+02,3.002652415706200273e+01,3.000000000000000000e+01
1.498899999999999864e+02,3.002747842649422338e+01,2.999999999999998579e+01
1.498999999999999773e+02,3.002680922769870620e+01,3.000000000000000711e+01
1.499100000000000250e+02,3.002542028374043426e+01,2.999999999999996803e+01
1.499200000000000159e+02,3.002385837907364419e+01,3.000000000000003197e+01
1.499300000000000068e+02,3.002281945520558537e+01,2.999999999999995737e+01
1.499399999999999977e+02,3.002351114401250598e+01,3.000000000000002487e+01
1.499499999999999886e+02,3.002520324327131362e+01,2.999999999999998934e+01
1.499599999999999795e+02,3.002487348335894168e+01,2.999999999999996447e+01
1.499700000000000273e+02,3.002223604508236576e+01,3.000000000000003197e+01
1.499800000000000182e+02,3.002071403953936368e+01,2.999999999999997868e+01
1.499900000000000091e+02,3.002215697039928344e+01,2.999999999999999645e+01
1.500000000000000000e+02,3.002340601965153510e+01,3.000000000000000355e+01
1.500099999999999909e+02,3.002112746719680203e+01,2.999999999999998579e+01
1.500199999999999818e+02,3.001928555871133142e+01,3.000000000000000355e+01
1.500299999999999727e+02,3.001977321301793467e+01,3.000000000000000355e+01
1.500400000000000205e+02,3.001700798728764852e+01,2.999999999999997513e+01
1.500500000000000114e+02,3.001368138099396532e+01,3.000000000000000355e+01
1.500600000000000023e+02,3.001555526076784375e+01,2.999999999999997868e+01
1.500699999999999932e+02,3.001787212354460621e+01,3.000000000000002487e+01
1.500799999999999841e+02,3.001705264382048810e+01,2.999999999999997158e+01
1.500899999999999750e+02,3.001476028656036021e+01,3.000000000000000711e+01
1.501000000000000227e+02,3.001298172310147194e+01,2.999999999999998224e+01
1.501100000000000136e+02,3.001409287392761627e+01,3.000000000000000355e+01
1.501200000000000045e+02,3.001505870005830445e+01,2.999999999999997868e+01
1.501299999999999955e+02,3.001283600375566607e+01,3.000000000000000355e+01
1.501399999999999864e+02,3.001300468558231671e+01,3.000000000000000711e+01
1.501499999999999773e+02,3.001660019783103905e+01,2.999999999999997868e+01
1.501600000000000250e+02,3.001518460221487317e+01,3.000000000000001066e+01
1.501700000000000159e+02,3.000916883488423892e+01,2.999999999999998934e+01
1.501800000000000068e+02,3.000856838300152063e+01,2.999999999999998579e+01
1.501899999999999977e+02,3.001214673772307151e+01,3.000000000000001421e+01
1.501999999999999886e+02,3.001123890751384948e+01,2.999999999999998934e+01
1.502099999999999795e+02,3.000903743308522920e+01,2.999999999999997158e+01
1.502200000000000273e+02,3.001054539905189600e+01,3.000000000000002842e+01
1.502300000000000182e+02,3.001061035878898409e+01,2.999999999999998579e+01
1.502400000000000091e+02,3.000695618664765263e+01,2.999999999999997868e+01
1.502500000000000000e+02,3.000371952520621832e+01,3.000000000000001776e+01
1.502599999999999909e+02,3.000444680205321291e+01,2.999999999999995381e+01
1.502699999999999818e+02,3.000881375404223306e+01,3.000000000000002132e+01
1.502799999999999727e+02,3.000930314634341656e+01,2.999999999999999645e+01
1.502900000000000205e+02,3.000425024346776937e+01,2.999999999999997513e+01
1.503000000000000114e+02,3.000324963985457316e+01,3.000000000000001776e+01
1.503100000000000023e+02,3.000532820314624871e+01,2.999999999999998579e+01
1.503199999999999932e+02,3.000362179582577227e+01,2.999999999999999645e+01
1.503299999999999841e+02,3.000324604017861674e+01,3.000000000000000000e+01
1.503399999999999750e+02,3.000485510067591122e+01,2.999999999999998579e+01
1.503500000000000227e+02,3.000328418229741700e+01,3.000000000000000711e+01
1.503600000000000136e+02,3.000466428299971255e+01,2.999999999999996803e+01
1.503700000000000045e+02,3.000931514633571595e+01,3.000000000000003197e+01
1.503799999999999955e+02,3.000677572595754228e+01,2.999999999999995737e+01
1.503899999999999864e+02,3.000047061942543181e+01,3.000000000000002487e+01
1.503999999999999773e+02,2.999905792921908443e+01,2.999999999999998934e+01
1.504100000000000250e+02,3.000040400178367150e+01,2.999999999999996447e+01
1.504200000000000159e+02,3.000266836435463347e+01,3.000000000000003197e+01
1.504300000000000068e+02,3.000525676663662011e+01,2.999999999999997868e+01
1.504399999999999977e+02,3.000549402237765051e+01,2.999999999999999645e+01
1.504499999999999886e+02,3.000413478243398302e+01,3.000000000000000355e+01
1.504599999999999795e+02,3.000271039450572985e+01,2.999999999999998579e+01
1.504700000000000273e+02,3.000147157883532500e+01,3.000000000000000355e+01
1.504800000000000182e+02,3.000064615309682381e+01,3.000000000000000355e+01
1.504900000000000091e+02,3.000001951361116426e+01,2.999999999999997513e+01
1.505000000000000000e+02,3.000107836025809149e+01,3.000000000000000355e+01
1.505099999999999909e+02,3.000376537052747139e+01,2.999999999999997868e+01
1.505199999999999818e+02,3.000491460722948389e+01,3.000000000000002487e+01
1.505299999999999727e+02,3.000565438961606901e+01,2.999999999999997158e+01
1.505400000000000205e+02,3.000747954739798473e+01,3.000000000000000711e+01
1.505500000000000114e+02,3.000712743858976594e+01,2.999999999999998224e+01
1.505600000000000023e+02,3.000696095560070020e+01,3.000000000000000355e+01
1.505699999999999932e+02,3.001063558055536973e+01,2.999999999999997868e+01
1.505799999999999841e+02,3.001128445604019745e+01,3.000000000000000355e+01
1.505899999999999750e+02,3.000651974526109100e+01,3.000000000000000711e+01
1.506000000000000227e+02,3.000587137820733474e+01,2.999999999999997868e+01
1.506100000000000136e+02,3.001063710227008485e+01,3.000000000000001066e+01
1.506200000000000045e+02,3.001255972355157553e+01,2.999999999999998934e+01
1.506299999999999955e+02,3.001266682244588324e+01,2.999999999999998579e+01
1.506399999999999864e+02,3.001530931549406844e+01,3.000000000000001421e+01
1.506499999999999773e+02,3.001538679959602263e+01,2.999999999999998934e+01
1.506600000000000250e+02,3.001274347752303129e+01,2.999999999999997158e+01
1.506700000000000159e+02,3.001352245685053077e+01,3.000000000000002842e+01
1.506800000000000068e+02,3.001317130214974682e+01,2.999999999999998579e+01
1.506899999999999977e+02,3.000936297745985470e+01,2.999999999999997868e+01
1.506999999999999886e+02,3.001066103165746313e+01,3.000000000000001776e+01
1.507099999999999795e+02,3.001537389418456669e+01,2.999999999999995381e+01
1.507200000000000273e+02,3.001510427251153956e+01,3.000000000000002132e+01
1.507300000000000182e+02,3.001331849423330311e+01,2.999999999999999645e+01
1.507400000000000091e+02,3.001568511792941507e+01,2.999999999999997513e+01
1.507500000000000000e+02,3.001851452921388841e+01,3.000000000000001776e+01
1.507599999999999909e+02,3.001808549731436671e+01,2.999999999999998579e+01
1.507699999999999818e+02,3.001783332315040909e+01,2.999999999999999645e+01
1.507799999999999727e+02,3.002076735096988713e+01,3.000000000000000000e+01
1.507900000000000205e+02,3.002453143536484603e+01,2.999999999999998579e+01
1.508000000000000114e+02,3.002563551267199315e+01,3.000000000000000711e+01
1.508100000000000023e+02,3.002340215994759731e+01,2.999999999999996803e+01
1.508199999999999932e+02,3.002199225592212883e+01,3.000000000000003197e+01
1.508299999999999841e+02,3.002359103665754603e+01,2.999999999999995737e+01
1.508399999999999750e+02,3.002390451385944203e+01,3.000000000000002487e+01
1.508500000000000227e+02,3.002340197381183629e+01,2.999999999999998934e+01
1.508600000000000136e+02,3.002546501999567496e+01,2.999999999999996447e+01
1.508700000000000045e+02,3.002708952082589278e+01,3.000000000000003197e+01
1.508799999999999955e+02,3.002734724917122833e+01,2.999999999999997868e+01
1.508899999999999864e+02,3.002777693060616926e+01,2.999999999999999645e+01
1.508999999999999773e+02,3.002701126825510869e+01,3.000000000000000355e+01
1.509100000000000250e+02,3.002576230459075290e+01,2.999999999999998579e+01
1.509200000000000159e+02,3.002534964530412154e+01,3.000000000000000355e+01
1.509300000000000068e+02,3.002688821434193045e+01,3.000000000000000355e+01
1.509399999999999977e+02,3.003016724064128695e+01,2.999999999999997513e+01
1.509499999999999886e+02,3.003016491875399296e+01,3.000000000000000355e+01
1.509599999999999795e+02,3.002874893168154458e+01,2.999999999999997868e+01
1.509700000000000273e+02,3.003166796225095325e+01,3.000000000000002487e+01
1.509800000000000182e+02,3.003293503535426723e+01,2.999999999999997158e+01
1.509900000000000091e+02,3.002955283957368948e+01,3.000000000000000711e+01
1.510000000000000000e+02,3.002935893107567367e+01,2.999999999999998224e+01
1.510099999999999909e+02,3.003256773703292382e+01,3.000000000000000355e+01
1.510199999999999818e+02,3.003326937465514845e+01,2.999999999999997868e+01
1.510299999999999727e+02,3.003252300591943680e+01,3.000000000000000355e+01
1.510400000000000205e+02,3.003341431377056736e+01,3.000000000000000711e+01
1.510500000000000114e+02,3.003380033148394190e+01,2.999999999999997868e+01
1.510600000000000023e+02,3.003159136848589839e+01,3.000000000000001066e+01
1.510699999999999932e+02,3.002987852156621429e+01,2.999999999999998934e+01
1.510799999999999841e+02,3.003173016633829207e+01,2.999999999999998579e+01
1.510899999999999750e+02,3.003523287445821666e+01,3.000000000000001421e+01
1.511000000000000227e+02,3.003604934938464410e+01,2.999999999999998934e+01
1.511100000000000136e+02,3.003284910807371233e+01,2.999999999999997158e+01
1.511200000000000045e+02,3.003018449183216276e+01,3.000000000000002842e+01
1.511299999999999955e+02,3.003123585747084690e+01,2.999999999999998579e+01
1.511399999999999864e+02,3.003179632033036128e+01,2.999999999999997868e+01
1.511499999999999773e+02,3.003024795297742600e+01,3.000000000000001776e+01
1.511600000000000250e+02,3.003039876476283609e+01,2.999999999999995381e+01
1.511700000000000159e+02,3.003143016891320372e+01,3.000000000000002132e+01
1.511800000000000068e+02,3.003090639282480723e+01,2.999999999999999645e+01
1.511899999999999977e+02,3.003043389248142603e+01,2.999999999999997513e+01
1.511999999999999886e+02,3.003071038640220181e+01,3.000000000000001776e+01
1.512099999999999795e+02,3.003081460574435368e+01,2.999999999999998579e+01
1.512200000000000273e+02,3.003117588945082872e+01,2.999999999999999645e+01
1.512300000000000182e+02,3.003156932072946361e+01,3.000000000000000000e+01
1.512400000000000091e+02,3.003064110616284665e+01,2.999999999999998579e+01
1.512500000000000000e+02,3.003045412077210585e+01,3.000000000000000711e+01
1.512599999999999909e+02,3.003176009146445580e+01,2.999999999999996803e+01
1.512699999999999818e+02,3.002952739991836495e+01,3.000000000000003197e+01
1.512799999999999727e+02,3.002650221669938091e+01,2.999999999999995737e+01
1.512900000000000205e+02,3.002865651230574784e+01,3.000000000000002487e+01
1.513000000000000114e+02,3.002933772605893381e+01,2.999999999999998934e+01
1.513100000000000023e+02,3.002581337676005546e+01,2.999999999999996447e+01
1.513199999999999932e+02,3.002476577245769818e+01,3.000000000000003197e+01
1.513299999999999841e+02,3.002609386070404440e+01,2.999999999999997868e+01
1.513399999999999750e+02,3.002724174482238340e+01,2.999999999999999645e+01
1.513500000000000227e+02,3.002711399303085216e+01,3.000000000000000355e+01
1.513600000000000136e+02,3.002487999602377400e+01,2.999999999999998579e+01
1.513700000000000045e+02,3.002355014886330054e+01,3.000000000000000355e+01
1.513799999999999955e+02,3.002384512288655216e+01,3.000000000000000355e+01
1.513899999999999864e+02,3.002357537109157803e+01,2.999999999999997513e+01
1.513999999999999773e+02,3.002309283454914990e+01,3.000000000000000355e+01
1.514100000000000250e+02,3.002294194188060317e+01,2.999999999999997868e+01
1.514200000000000159e+02,3.002246655336318781e+01,3.000000000000002487e+01
1.514300000000000068e+02,3.002080758088282764e+01,2.999999999999997158e+01
1.514399999999999977e+02,3.001858823778713870e+01,3.000000000000000711e+01
1.514499999999999886e+02,3.001681776249363764e+01,2.999999999999998224e+01
1.514599999999999795e+02,3.001651124079134547e+01,3.000000000000000355e+01
1.514700000000000273e+02,3.001918326091405831e+01,2.999999999999997868e+01
1.514800000000000182e+02,3.001924102130635674e+01,3.000000000000000355e+01
1.514900000000000091e+02,3.001397974641940181e+01,3.000000000000000711e+01
1.515000000000000000e+02,3.001411655900405151e+01,2.999999999999997868e+01
1.515099999999999909e+02,3.001942044564509615e+01,3.000000000000001066e+01
1.515199999999999818e+02,3.001949423763883118e+01,2.999999999999998934e+01
1.515299999999999727e+02,3.001710487484591283e+01,2.999999999999998579e+01
1.515400000000000205e+02,3.001536586284132824e+01,3.000000000000001421e+01
1.515500000000000114e+02,3.001282051935652007e+01,2.999999999999998934e+01
1.515600000000000023e+02,3.001287638399413282e+01,2.999999999999997158e+01
1.515699999999999932e+02,3.001333798850325607e+01,3.000000000000002842e+01
1.515799999999999841e+02,3.000968492143488930e+01,2.999999999999998579e+01
1.515899999999999750e+02,3.000610217283036718e+01,2.999999999999997868e+01
1.516000000000000227e+02,3.000608655732786900e+01,3.000000000000001776e+01
1.516100000000000136e+02,3.000679903014401262e+01,2.999999999999995381e+01
1.516200000000000045e+02,3.000630662582585728e+01,3.000000000000002132e+01
1.516299999999999955e+02,3.000706909863211891e+01,2.999999999999999645e+01
1.516399999999999864e+02,3.000993378658731103e+01,2.999999999999997513e+01
1.516499999999999773e+02,3.001096779893685351e+01,3.000000000000001776e+01
1.516600000000000250e+02,3.000909103457054883e+01,2.999999999999998579e+01
1.516700000000000159e+02,3.000825413853245749e+01,2.999999999999999645e+01
1.516800000000000068e+02,3.000905622380163962e+01,3.000000000000000000e+01
1.516899999999999977e+02,3.000752051308881363e+01,2.999999999999998579e+01
1.516999999999999886e+02,3.000487103955183699e+01,3.000000000000000711e+01
1.517099999999999795e+02,3.000622287942052324e+01,2.999999999999996803e+01
1.517200000000000273e+02,3.000849950608923322e+01,3.000000000000003197e+01
1.517300000000000182e+02,3.000736987874822148e+01,2.999999999999995737e+01
1.517400000000000091e+02,3.000579144577353219e+01,3.000000000000002487e+01
1.517500000000000000e+02,3.000480058588701482e+01,2.999999999999998934e+01
1.517599999999999909e+02,3.000468610697448923e+01,2.999999999999996447e+01
1.517699999999999818e+02,3.000685956465633808e+01,3.000000000000003197e+01
1.517799999999999727e+02,3.000782233119261733e+01,2.999999999999997868e+01
1.517900000000000205e+02,3.000690988265496983e+01,2.999999999999999645e+01
1.518000000000000114e+02,3.000713581807968211e+01,3.000000000000000355e+01
1.518100000000000023e+02,3.000721323967255927e+01,2.999999999999998579e+01
1.518199999999999932e+02,3.000672196795468594e+01,3.000000000000000355e+01
1.518299999999999841e+02,3.000656826605190730e+01,3.000000000000000355e+01
1.518399999999999750e+02,3.000654112959916020e+01,2.999999999999997513e+01
1.518500000000000227e+02,3.000871577311820815e+01,3.000000000000000355e+01
1.518600000000000136e+02,3.001156316316739847e+01,2.999999999999997868e+01
1.518700000000000045e+02,3.001077757848754501e+01,3.000000000000002487e+01
1.518799999999999955e+02,3.000831227681500835e+01,2.999999999999997158e+01
1.518899999999999864e+02,3.000749578174411525e+01,3.000000000000000711e+01
1.518999999999999773e+02,3.000915595645837897e+01,2.999999999999998224e+01
1.519100000000000250e+02,3.001178332300533214e+01,3.000000000000000355e+01
1.519200000000000159e+02,3.001166359570204989e+01,2.999999999999997868e+01
1.519300000000000068e+02,3.001115418624894460e+01,3.000000000000000355e+01
1.519399999999999977e+02,3.001369466305407840e+01,3.000000000000000711e+01
1.519499999999999886e+02,3.001472592166071252e+01,2.999999999999997868e+01
1.519599999999999795e+02,3.001298765883156605e+01,3.000000000000001066e+01
1.519700000000000273e+02,3.001319867532297181e+01,2.999999999999998934e+01
1.519800000000000182e+02,3.001538317200455808e+01,2.999999999999998579e+01
1.519900000000000091e+02,3.001629540294150544e+01,3.000000000000001421e+01
1.520000000000000000e+02,3.001596300740239087e+01,2.999999999999998934e+01
1.520099999999999909e+02,3.001668926192190057e+01,2.999999999999997158e+01
1.520199999999999818e+02,3.001780577495257774e+01,3.000000000000002842e+01
1.520299999999999727e+02,3.001686573132233349e+01,2.999999999999998579e+01
1.520400000000000205e+02,3.001555191200140627e+01,2.999999999999997868e+01
1.520500000000000114e+02,3.001611312048360247e+01,3.000000000000001776e+01
1.520600000000000023e+02,3.001635181243841899e+01,2.999999999999995381e+01
1.520699999999999932e+02,3.001573936578424195e+01,3.000000000000002132e+01
1.520799999999999841e+02,3.001742198075930546e+01,2.999999999999999645e+01
1.520899999999999750e+02,3.001979423091895427e+01,2.999999999999997513e+01
1.521000000000000227e+02,3.001952745433910152e+01,3.000000000000001776e+01
1.521100000000000136e+02,3.001978010732024771e+01,2.999999999999998579e+01
1.521200000000000045e+02,3.002148248332850144e+01,2.999999999999999645e+01
1.521299999999999955e+02,3.002148029126540862e+01,3.000000000000000000e+01
1.521399999999999864e+02,3.002098123351330727e+01,2.999999999999998579e+01
1.521499999999999773e+02,3.002015772349957956e+01,3.000000000000000711e+01
1.521600000000000250e+02,3.001883955041696694e+01,2.999999999999996803e+01
1.521700000000000159e+02,3.002013716546448308e+01,3.000000000000003197e+01
1.521800000000000068e+02,3.002206141951542406e+01,2.999999999999995737e+01
1.521899999999999977e+02,3.002183790781892725e+01,3.000000000000002487e+01
1.521999999999999886e+02,3.002121225146348138e+01,2.999999999999998934e+01
1.522099999999999795e+02,3.001999165426060046e+01,2.999999999999996447e+01
1.522200000000000273e+02,3.001834898374815808e+01,3.000000000000003197e+01
1.522300000000000182e+02,3.001858436667630414e+01,2.999999999999997868e+01
1.522400000000000091e+02,3.002055680596096110e+01,2.999999999999999645e+01
1.522500000000000000e+02,3.002246069144635499e+01,3.000000000000000355e+01
1.522599999999999909e+02,3.002282416433035905e+01,2.999999999999998579e+01
1.522699999999999818e+02,3.002221697274788426e+01,3.000000000000000355e+01
1.522799999999999727e+02,3.002315024706326341e+01,3.000000000000000355e+01
1.522900000000000205e+02,3.002579730565784999e+01,2.999999999999997513e+01
1.523000000000000114e+02,3.002755339041903326e+01,3.000000000000000355e+01
1.523100000000000023e+02,3.002668582981890211e+01,2.999999999999997868e+01
1.523199999999999932e+02,3.002443987696182859e+01,3.000000000000002487e+01
1.523299999999999841e+02,3.002346216654250455e+01,2.999999999999997158e+01
1.523399999999999750e+02,3.002396827380546895e+01,3.000000000000000711e+01
1.523500000000000227e+02,3.002472827121825460e+01,2.999999999999998224e+01
1.523600000000000136e+02,3.002572896975369332e+01,3.000000000000000355e+01
1.523700000000000045e+02,3.002677345698925748e+01,2.999999999999997868e+01
1.523799999999999955e+02,3.002789940283274817e+01,3.000000000000000355e+01
1.523899999999999864e+02,3.002893771244166032e+01,3.000000000000000711e+01
1.523999999999999773e+02,3.002749494576077893e+01,2.999999999999997868e+01
1.524100000000000250e+02,3.002422568718705875e+01,3.000000000000001066e+01
1.524200000000000159e+02,3.002368127944032139e+01,2.999999999999998934e+01
1.524300000000000068e+02,3.002488707907344434e+01,2.999999999999998579e+01
1.524399999999999977e+02,3.002359854328045330e+01,3.000000000000001421e+01
1.524499999999999886e+02,3.002202767476910239e+01,2.999999999999998934e+01
1.524599999999999795e+02,3.002311986372152930e+01,2.999999999999997158e+01
1.524700000000000273e+02,3.002383772414544083e+01,3.000000000000002842e+01
1.524800000000000182e+02,3.002253898124773812e+01,2.999999999999998579e+01
1.524900000000000091e+02,3.002164634697906820e+01,2.999999999999997868e+01
1.525000000000000000e+02,3.002207928527356273e+01,3.000000000000001776e+01
1.525099999999999909e+02,3.002221166912461214e+01,2.999999999999995381e+01
1.525199999999999818e+02,3.002047348281418593e+01,3.000000000000002132e+01
1.525299999999999727e+02,3.001932265247607745e+01,2.999999999999999645e+01
1.525400000000000205e+02,3.002176213626919221e+01,2.999999999999997513e+01
1.525500000000000114e+02,3.002411851128209008e+01,3.000000000000001776e+01
1.525600000000000023e+02,3.002292845729040138e+01,2.999999999999998579e+01
1.525699999999999932e+02,3.002118403819332215e+01,2.999999999999999645e+01
1.525799999999999841e+02,3.002205951315931642e+01,3.000000000000000000e+01
1.525899999999999750e+02,3.002349262802752250e+01,2.999999999999998579e+01
1.526000000000000227e+02,3.002103447366510736e+01,3.000000000000000711e+01
1.526100000000000136e+02,3.001698111797502122e+01,2.999999999999996803e+01
1.526200000000000045e+02,3.001720936319878419e+01,3.000000000000003197e+01
1.526299999999999955e+02,3.001944960980799237e+01,2.999999999999995737e+01
1.526399999999999864e+02,3.001829588416759265e+01,3.000000000000002487e+01
1.526499999999999773e+02,3.001389204844763370e+01,2.999999999999998934e+01
1.526600000000000250e+02,3.001036761756578386e+01,2.999999999999996447e+01
1.526700000000000159e+02,3.001063456503627691e+01,3.000000000000003197e+01
1.526800000000000068e+02,3.001242210711384217e+01,2.999999999999997868e+01
1.526899999999999977e+02,3.001335060665251930e+01,2.999999999999999645e+01
1.526999999999999886e+02,3.001416131324007708e+01,3.000000000000000355e+01
1.527099999999999795e+02,3.001400016742789134e+01,2.999999999999998579e+01
1.527200000000000273e+02,3.001237069466170837e+01,3.000000000000000355e+01
1.527300000000000182e+02,3.001122826786180298e+01,3.000000000000000355e+01
1.527400000000000091e+02,3.001087556640203147e+01,2.999999999999997513e+01
1.527500000000000000e+02,3.000976067498663014e+01,3.000000000000000355e+01
1.527599999999999909e+02,3.000830731588791878e+01,2.999999999999997868e+01
1.527699999999999818e+02,3.000857934750182210e+01,3.000000000000002487e+01
1.527799999999999727e+02,3.000858458031121145e+01,2.999999999999997158e+01
1.527900000000000205e+02,3.000577826261637071e+01,3.000000000000000711e+01
1.528000000000000114e+02,3.000472719877000927e+01,2.999999999999998224e+01
1.528100000000000023e+02,3.000666352989023622e+01,3.000000000000000355e+01
1.528199999999999932e+02,3.000551455184036698e+01,2.999999999999997868e+01
1.528299999999999841e+02,3.000332261178410320e+01,3.000000000000000355e+01
1.528399999999999750e+02,3.000429422322498851e+01,3.000000000000000711e+01
1.528500000000000227e+02,3.000322021677652273e+01,2.999999999999997868e+01
1.528600000000000136e+02,2.999955925282887748e+01,3.000000000000001066e+01
1.528700000000000045e+02,2.999784554318904028e+01,2.999999999999998934e+01
1.528799999999999955e+02,2.999695749140369827e+01,2.999999999999998579e+01
1.528899999999999864e+02,2.999685965103287444e+01,3.000000000000001421e+01
1.528999999999999773e+02,2.999746078912129477e+01,2.999999999999998934e+01
1.529100000000000250e+02,2.999660679166192878e+01,2.999999999999997158e+01
1.529200000000000159e+02,2.999665146942144389e+01,3.000000000000002842e+01
1.529300000000000068e+02,2.999763036830826124e+01,2.999999999999998579e+01
1.529399999999999977e+02,2.999669849443171543e+01,2.999999999999997868e+01
1.529499999999999886e+02,2.999491506203887070e+01,3.000000000000001776e+01
1.529599999999999795e+02,2.999234640134046259e+01,2.999999999999995381e+01
1.529700000000000273e+02,2.999037762547478181e+01,3.000000000000002132e+01
1.529800000000000182e+02,2.999277941173389905e+01,2.999999999999999645e+01
1.529900000000000091e+02,2.999505576024078124e+01,2.999999999999997513e+01
1.530000000000000000e+02,2.999228955911599570e+01,3.000000000000001776e+01
1.530099999999999909e+02,2.999063599739040242e+01,2.999999999999998579e+01
1.530199999999999818e+02,2.999176359745338871e+01,2.999999999999999645e+01
1.530299999999999727e+02,2.998914543886525408e+01,3.000000000000000000e+01
1.530400000000000205e+02,2.998634794476937770e+01,2.999999999999998579e+01
1.530500000000000114e+02,2.998967449880506919e+01,3.000000000000000711e+01
1.530600000000000023e+02,2.999339747521127464e+01,2.999999999999996803e+01
1.530699999999999932e+02,2.999151097493286144e+01,3.000000000000003197e+01
1.530799999999999841e+02,2.998860544547809326e+01,2.999999999999995737e+01
1.530899999999999750e+02,2.999022856955043181e+01,3.000000000000002487e+01
1.531000000000000227e+02,2.999198055685886644e+01,2.999999999999998934e+01
1.531100000000000136e+02,2.999051052998529343e+01,2.999999999999996447e+01
1.531200000000000045e+02,2.999016847322361912e+01,3.000000000000003197e+01
1.531299999999999955e+02,2.998973513565865900e+01,2.999999999999997868e+01
1.531399999999999864e+02,2.998859090326180166e+01,2.999999999999999645e+01
1.531499999999999773e+02,2.999183058322470430e+01,3.000000000000000355e+01
1.531600000000000250e+02,2.999520880434636183e+01,2.999999999999998579e+01
1.531700000000000159e+02,2.999318377846440242e+01,3.000000000000000355e+01
1.531800000000000068e+02,2.999087702655800314e+01,3.000000000000000355e+01
1.531899999999999977e+02,2.999135412861425820e+01,2.999999999999997513e+01
1.531999999999999886e+02,2.999025703397263243e+01,3.000000000000000355e+01
1.532099999999999795e+02,2.998733395991959938e+01,2.999999999999997868e+01
1.532200000000000273e+02,2.998805874277126193e+01,3.000000000000002487e+01
1.532300000000000182e+02,2.999127798434711778e+01,2.999999999999997158e+01
1.532400000000000091e+02,2.999115946691884105e+01,3.000000000000000711e+01
1.532500000000000000e+02,2.998893675514547752e+01,2.999999999999998224e+01
1.532599999999999909e+02,2.998861942468688468e+01,3.000000000000000355e+01
1.532699999999999818e+02,2.998999398253652515e+01,2.999999999999997868e+01
1.532799999999999727e+02,2.999037356611598071e+01,3.000000000000000355e+01
1.532900000000000205e+02,2.998946780899346365e+01,3.000000000000000711e+01
1.533000000000000114e+02,2.999112691913490636e+01,2.999999999999997868e+01
1.533100000000000023e+02,2.999485568756211151e+01,3.000000000000001066e+01
1.533199999999999932e+02,2.999568167994232581e+01,2.999999999999998934e+01
1.533299999999999841e+02,2.999468977652306023e+01,2.999999999999998579e+01
1.533399999999999750e+02,2.999484462537279938e+01,3.000000000000001421e+01
1.533500000000000227e+02,2.999563720534925793e+01,2.999999999999998934e+01
1.533600000000000136e+02,2.999722289416671472e+01,2.999999999999997158e+01
1.533700000000000045e+02,2.999887659744045010e+01,3.000000000000002842e+01
1.533799999999999955e+02,2.999976506551594824e+01,2.999999999999998579e+01
1.533899999999999864e+02,3.000042354728190475e+01,2.999999999999997868e+01
1.533999999999999773e+02,2.999925794468340357e+01,3.000000000000001776e+01
1.534100000000000250e+02,2.999730786754709655e+01,2.999999999999995381e+01
1.534200000000000159e+02,2.999845100357220318e+01,3.000000000000002132e+01
1.534300000000000068e+02,3.000115809113180987e+01,2.999999999999999645e+01
1.534399999999999977e+02,3.000201760288436503e+01,2.999999999999997513e+01
1.534499999999999886e+02,3.000067676099762082e+01,3.000000000000001776e+01
1.534599999999999795e+02,2.999811073827993724e+01,2.999999999999998579e+01
1.534700000000000273e+02,2.999682419017610258e+01,2.999999999999999645e+01
1.534800000000000182e+02,2.999847550547334407e+01,3.000000000000000000e+01
1.534900000000000091e+02,3.000126939285563310e+01,2.999999999999998579e+01
1.535000000000000000e+02,3.000356046514018260e+01,3.000000000000000711e+01
1.535099999999999909e+02,3.000506728081907326e+01,2.999999999999996803e+01
1.535199999999999818e+02,3.000335187997476183e+01,3.000000000000003197e+01
1.535299999999999727e+02,2.999971882095641718e+01,2.999999999999995737e+01
1.535400000000000205e+02,3.000124220197969649e+01,3.000000000000002487e+01
1.535500000000000114e+02,3.000489807832977363e+01,2.999999999999998934e+01
1.535600000000000023e+02,3.000391181279537989e+01,2.999999999999996447e+01
1.535699999999999932e+02,3.000432227474768965e+01,3.000000000000003197e+01
1.535799999999999841e+02,3.000733673949827107e+01,2.999999999999997868e+01
1.535899999999999750e+02,3.000619712833687558e+01,2.999999999999999645e+01
1.536000000000000227e+02,3.000476637228165089e+01,3.000000000000000355e+01
1.536100000000000136e+02,3.000727164451872042e+01,2.999999999999998579e+01
1.536200000000000045e+02,3.000961394159255846e+01,3.000000000000000355e+01
1.536299999999999955e+02,3.000918723429070667e+01,3.000000000000000355e+01
1.536399999999999864e+02,3.000605689224076045e+01,2.999999999999997513e+01
1.536499999999999773e+02,3.000276510649089801e+01,3.000000000000000355e+01
1.536600000000000250e+02,3.000339239070222419e+01,2.999999999999997868e+01
1.536700000000000159e+02,3.000647734959759205e+01,3.000000000000002487e+01
1.536800000000000068e+02,3.000775997127085759e+01,2.999999999999997158e+01
1.536899999999999977e+02,3.000819343914272253e+01,3.000000000000000711e+01
1.536999999999999886e+02,3.000906027876555981e+01,2.999999999999998224e+01
1.537099999999999795e+02,3.000799664033463898e+01,3.000000000000000355e+01
1.537200000000000273e+02,3.000695954959913081e+01,2.999999999999997868e+01
1.537300000000000182e+02,3.000929099626046437e+01,3.000000000000000355e+01
1.537400000000000091e+02,3.001033607163844508e+01,3.000000000000000711e+01
1.537500000000000000e+02,3.000745253658562106e+01,2.999999999999997868e+01
1.537599999999999909e+02,3.000636838621507962e+01,3.000000000000001066e+01
1.537699999999999818e+02,3.000775311901833575e+01,2.999999999999998934e+01
1.537799999999999727e+02,3.000696738439094702e+01,2.999999999999998579e+01
1.537900000000000205e+02,3.000488298259547904e+01,3.000000000000001421e+01
1.538000000000000114e+02,3.000515434317436814e+01,2.999999999999998934e+01
1.538100000000000023e+02,3.000780588620462908e+01,2.999999999999997158e+01
1.538199999999999932e+02,3.000883292811390390e+01,3.000000000000002842e+01
1.538299999999999841e+02,3.000648157422146411e+01,2.999999999999998579e+01
1.538399999999999750e+02,3.000397217664655969e+01,2.999999999999997868e+01
1.538500000000000227e+02,3.000200726574815491e+01,3.000000000000001776e+01
1.538600000000000136e+02,2.999932897747171978e+01,2.999999999999995381e+01
1.538700000000000045e+02,2.999803030469118781e+01,3.000000000000002132e+01
1.538799999999999955e+02,3.000043317563015677e+01,2.999999999999999645e+01
1.538899999999999864e+02,3.000449781790038628e+01,2.999999999999997513e+01
1.538999999999999773e+02,3.000595373072417615e+01,3.000000000000001776e+01
1.539100000000000250e+02,3.000595727321098138e+01,2.999999999999998579e+01
1.539200000000000159e+02,3.000608937111953622e+01,2.999999999999999645e+01
1.539300000000000068e+02,3.000339652653412870e+01,3.000000000000000000e+01
1.539399999999999977e+02,3.000134667195341009e+01,2.999999999999998579e+01
1.539499999999999886e+02,3.000236375162598534e+01,3.000000000000000711e+01
1.539599999999999795e+02,3.000045273634590259e+01,2.999999999999996803e+01
1.539700000000000273e+02,2.999823874896713249e+01,3.000000000000003197e+01
1.539800000000000182e+02,3.000013034323696814e+01,2.999999999999995737e+01
1.539900000000000091e+02,3.000021743474772862e+01,3.000000000000002487e+01
1.540000000000000000e+02,2.999901877758239621e+01,2.999999999999998934e+01
1.540099999999999909e+02,3.000053118109948969e+01,2.999999999999996447e+01
1.540199999999999818e+02,2.999916768383029009e+01,3.000000000000003197e+01
1.540299999999999727e+02,2.999529234679498302e+01,2.999999999999997868e+01
1.540400000000000205e+02,2.999494450233486020e+01,2.999999999999999645e+01
1.540500000000000114e+02,2.999321957278263184e+01,3.000000000000000355e+01
1.540600000000000023e+02,2.998894289988441741e+01,2.999999999999998579e+01
1.540699999999999932e+02,2.999066681250016586e+01,3.000000000000000355e+01
1.540799999999999841e+02,2.999547474883632248e+01,3.000000000000000355e+01
1.540899999999999750e+02,2.999501493956821818e+01,2.999999999999997513e+01
1.541000000000000227e+02,2.999173840005225244e+01,3.000000000000000355e+01
1.541100000000000136e+02,2.999054263154130595e+01,2.999999999999997868e+01
1.541200000000000045e+02,2.999149972299727196e+01,3.000000000000002487e+01
1.541299999999999955e+02,2.999136745195194464e+01,2.999999999999997158e+01
1.541399999999999864e+02,2.998908726379947964e+01,3.000000000000000711e+01
1.541499999999999773e+02,2.999037813782916828e+01,2.999999999999998224e+01
1.541600000000000250e+02,2.999407924782916979e+01,3.000000000000000355e+01
1.541700000000000159e+02,2.999077708588094282e+01,2.999999999999997868e+01
1.541800000000000068e+02,2.998431604302579601e+01,3.000000000000000355e+01
1.541899999999999977e+02,2.998269882907848327e+01,3.000000000000000711e+01
1.541999999999999886e+02,2.998308010350353570e+01,2.999999999999997868e+01
1.542099999999999795e+02,2.998493721230795828e+01,3.000000000000001066e+01
1.542200000000000273e+02,2.998688724430389385e+01,2.999999999999998934e+01
1.542300000000000182e+02,2.998421325772096324e+01,2.999999999999998579e+01
1.542400000000000091e+02,2.998144977708087566e+01,3.000000000000001421e+01
1.542500000000000000e+02,2.998134186628183073e+01,2.999999999999998934e+01
1.542599999999999909e+02,2.998079306558868851e+01,2.999999999999997158e+01
1.542699999999999818e+02,2.998108742537344895e+01,3.000000000000002842e+01
1.542799999999999727e+02,2.998021052924406149e+01,2.999999999999998579e+01
1.542900000000000205e+02,2.997598796233061691e+01,2.999999999999997868e+01
1.543000000000000114e+02,2.997418575980514532e+01,3.000000000000001776e+01
1.543100000000000023e+02,2.997523161183955409e+01,2.999999999999995381e+01
1.543199999999999932e+02,2.997400279140292767e+01,3.000000000000002132e+01
1.543299999999999841e+02,2.997265137674217428e+01,2.999999999999999645e+01
1.543399999999999750e+02,2.997406864004469185e+01,2.999999999999997513e+01
1.543500000000000227e+02,2.997494292078144795e+01,3.000000000000001776e+01
1.543600000000000136e+02,2.997382280073141914e+01,2.999999999999998579e+01
1.543700000000000045e+02,2.997312548635866492e+01,2.999999999999999645e+01
1.543799999999999955e+02,2.997463987583519085e+01,3.000000000000000000e+01
1.543899999999999864e+02,2.997745747396809790e+01,2.999999999999998579e+01
1.543999999999999773e+02,2.997670387046246177e+01,3.000000000000000711e+01
1.544100000000000250e+02,2.997205816210835749e+01,2.999999999999996803e+01
1.544200000000000159e+02,2.997133750254853624e+01,3.000000000000003197e+01
1.544300000000000068e+02,2.997462393097275424e+01,2.999999999999995737e+01
1.544399999999999977e+02,2.997460436391805771e+01,3.000000000000002487e+01
1.544499999999999886e+02,2.997294352252072613e+01,2.999999999999998934e+01
1.544599999999999795e+02,2.997395642995493859e+01,2.999999999999996447e+01
1.544700000000000273e+02,2.997525822591560285e+01,3.000000000000003197e+01
1.544800000000000182e+02,2.997542240041100570e+01,2.999999999999997868e+01
1.544900000000000091e+02,2.997454881851650654e+01,2.999999999999999645e+01
1.545000000000000000e+02,2.997261827668668133e+01,3.000000000000000355e+01
1.545099999999999909e+02,2.997313045102724516e+01,2.999999999999998579e+01
1.545199999999999818e+02,2.997592118432498154e+01,3.000000000000000355e+01
1.545299999999999727e+02,2.997561008887378264e+01,3.000000000000000355e+01
1.545400000000000205e+02,2.997243166626989463e+01,2.999999999999997513e+01
1.545500000000000114e+02,2.997061052414310822e+01,3.000000000000000355e+01
1.545600000000000023e+02,2.997114138553634533e+01,2.999999999999997868e+01
1.545699999999999932e+02,2.997269579246961868e+01,3.000000000000002487e+01
1.545799999999999841e+02,2.997344875938528475e+01,2.999999999999997158e+01
1.545899999999999750e+02,2.997312867423328697e+01,3.000000000000000711e+01
1.546000000000000227e+02,2.997335616848010531e+01,2.999999999999998224e+01
1.546100000000000136e+02,2.997386092669272983e+01,3.000000000000000355e+01
1.546200000000000045e+02,2.997359081720826879e+01,2.999999999999997868e+01
1.546299999999999955e+02,2.997295939728595826e+01,3.000000000000000355e+01
1.546399999999999864e+02,2.997170281754909738e+01,3.000000000000000711e+01
1.546499999999999773e+02,2.997185809846242321e+01,2.999999999999997868e+01
1.546600000000000250e+02,2.997523888896335365e+01,3.000000000000001066e+01
1.546700000000000159e+02,2.997789948661228721e+01,2.999999999999998934e+01
1.546800000000000068e+02,2.997858406948045484e+01,2.999999999999998579e+01
1.546899999999999977e+02,2.997811361454706613e+01,3.000000000000001421e+01
1.546999999999999886e+02,2.997663279259847613e+01,2.999999999999998934e+01
1.547099999999999795e+02,2.997853884304700856e+01,2.999999999999997158e+01
1.547200000000000273e+02,2.998011628486687030e+01,3.000000000000002842e+01
1.547300000000000182e+02,2.997585027525368417e+01,2.999999999999998579e+01
1.547400000000000091e+02,2.997522894950857619e+01,2.999999999999997868e+01
1.547500000000000000e+02,2.998034200467939669e+01,3.000000000000001776e+01
1.547599999999999909e+02,2.998244060539720834e+01,2.999999999999995381e+01
1.547699999999999818e+02,2.998336429295360261e+01,3.000000000000002132e+01
1.547799999999999727e+02,2.998459267579901422e+01,2.999999999999999645e+01
1.547900000000000205e+02,2.998345722468696550e+01,2.999999999999997513e+01
1.548000000000000114e+02,2.998431457907894071e+01,3.000000000000001776e+01
1.548100000000000023e+02,2.998765006886203821e+01,2.999999999999998579e+01
1.548199999999999932e+02,2.998867487945458876e+01,2.999999999999999645e+01
1.548299999999999841e+02,2.998843099189436501e+01,3.000000000000000000e+01
1.548399999999999750e+02,2.998803750053122386e+01,2.999999999999998579e+01
1.548500000000000227e+02,2.998550313535547929e+01,3.000000000000000711e+01
1.548600000000000136e+02,2.998269900415473543e+01,2.999999999999996803e+01
1.548700000000000045e+02,2.998370523724722503e+01,3.000000000000003197e+01
1.548799999999999955e+02,2.998692792364350268e+01,2.999999999999995737e+01
1.548899999999999864e+02,2.998802169696632802e+01,3.000000000000002487e+01
1.548999999999999773e+02,2.998877528165709094e+01,2.999999999999998934e+01
1.549100000000000250e+02,2.999041341081395728e+01,2.999999999999996447e+01
1.549200000000000159e+02,2.998967114339137652e+01,3.000000000000003197e+01
1.549300000000000068e+02,2.998868060015663417e+01,2.999999999999997868e+01
1.549399999999999977e+02,2.998979919447573295e+01,2.999999999999999645e+01
1.549499999999999886e+02,2.998993598580661413e+01,3.000000000000000355e+01
1.549599999999999795e+02,2.998811979980261810e+01,2.999999999999998579e+01
1.549700000000000273e+02,2.998607378445544924e+01,3.000000000000000355e+01
1.549800000000000182e+02,2.998659500669260680e+01,3.000000000000000355e+01
1.549900000000000091e+02,2.998853486530639856e+01,2.999999999999997513e+01
1.550000000000000000e+02,2.998705745553462876e+01,3.000000000000000355e+01
1.550099999999999909e+02,2.998694308804853392e+01,2.999999999999997868e+01
1.550199999999999818e+02,2.999303570230606297e+01,3.000000000000002487e+01
1.550299999999999727e+02,2.999728046893244837e+01,2.999999999999997158e+01
1.550400000000000205e+02,2.999519569928656892e+01,3.000000000000000711e+01
1.550500000000000114e+02,2.999183915338152318e+01,2.999999999999998224e+01
1.550600000000000023e+02,2.999169454638147059e+01,3.000000000000000355e+01
1.550699999999999932e+02,2.999484044708260200e+01,2.999999999999997868e+01
1.550799999999999841e+02,2.999568534092468752e+01,3.000000000000000355e+01
1.550899999999999750e+02,2.999165373654633981e+01,3.000000000000000711e+01
1.551000000000000227e+02,2.998835371372241809e+01,2.999999999999997868e+01
1.551100000000000136e+02,2.998808809490863680e+01,3.000000000000001066e+01
1.551200000000000045e+02,2.998894216744983154e+01,2.999999999999998934e+01
1.551299999999999955e+02,2.998998378061185477e+01,2.999999999999998579e+01
1.551399999999999864e+02,2.998889937685650864e+01,3.000000000000001421e+01
1.551499999999999773e+02,2.998828068783397782e+01,2.999999999999998934e+01
1.551600000000000250e+02,2.999089782753048894e+01,2.999999999999997158e+01
1.551700000000000159e+02,2.998943803496000626e+01,3.000000000000002842e+01
1.551800000000000068e+02,2.998522067034735272e+01,2.999999999999998579e+01
1.551899999999999977e+02,2.998756748772990122e+01,2.999999999999997868e+01
1.551999999999999886e+02,2.999053296994507534e+01,3.000000000000001776e+01
1.552099999999999795e+02,2.998828543563793403e+01,2.999999999999995381e+01
1.552200000000000273e+02,2.998707274303149362e+01,3.000000000000002132e+01
1.552300000000000182e+02,2.998805798661888389e+01,2.999999999999999645e+01
1.552400000000000091e+02,2.998929918098630409e+01,2.999999999999997513e+01
1.552500000000000000e+02,2.999085759254644046e+01,3.000000000000001776e+01
1.552599999999999909e+02,2.998957982038495729e+01,2.999999999999998579e+01
1.552699999999999818e+02,2.998708402812437512e+01,2.999999999999999645e+01
1.552799999999999727e+02,2.998703469056606608e+01,3.000000000000000000e+01
1.552900000000000205e+02,2.998534945726656886e+01,2.999999999999998579e+01
1.553000000000000114e+02,2.998322489262633184e+01,3.000000000000000711e+01
1.553100000000000023e+02,2.998523555265916585e+01,2.999999999999996803e+01
1.553199999999999932e+02,2.998609028905151064e+01,3.000000000000003197e+01
1.553299999999999841e+02,2.998417407852643279e+01,2.999999999999995737e+01
1.553399999999999750e+02,2.998365786114056775e+01,3.000000000000002487e+01
1.553500000000000227e+02,2.998377806523494016e+01,2.999999999999998934e+01
1.553600000000000136e+02,2.998318065326833093e+01,2.999999999999996447e+01
1.553700000000000045e+02,2.998133460908403336e+01,3.000000000000003197e+01
1.553799999999999955e+02,2.998078483151534712e+01,2.999999999999997868e+01
1.553899999999999864e+02,2.998423468649124857e+01,2.999999999999999645e+01
1.553999999999999773e+02,2.998569692692949573e+01,3.000000000000000355e+01
1.554100000000000250e+02,2.998225460047068935e+01,2.999999999999998579e+01
1.554200000000000159e+02,2.997892388174770772e+01,3.000000000000000355e+01
1.554300000000000068e+02,2.997676872792090208e+01,3.000000000000000355e+01
1.554399999999999977e+02,2.997551966709759697e+01,2.999999999999997513e+01
1.554499999999999886e+02,2.997568379349952394e+01,3.000000000000000355e+01
1.554599999999999795e+02,2.997502993620657463e+01,2.999999999999997868e+01
1.554700000000000273e+02,2.997437326216503450e+01,3.000000000000002487e+01
1.554800000000000182e+02,2.997516640489469708e+01,2.999999999999997158e+01
1.554900000000000091e+02,2.997437981964313991e+01,3.000000000000000711e+01
1.555000000000000000e+02,2.997242895740837909e+01,2.999999999999998224e+01
1.555099999999999909e+02,2.997188897788706186e+01,3.000000000000000355e+01
1.555199999999999818e+02,2.997081010694389747e+01,2.999999999999997868e+01
1.555299999999999727e+02,2.996895641743630279e+01,3.000000000000000355e+01
1.555400000000000205e+02,2.996874662436959014e+01,3.000000000000000711e+01
1.555500000000000114e+02,2.996906390214403970e+01,2.999999999999997868e+01
1.555600000000000023e+02,2.996729330223583077e+01,3.000000000000001066e+01
1.555699999999999932e+02,2.996508843436108194e+01,2.999999999999998934e+01
1.555799999999999841e+02,2.996566069927825993e+01,2.999999999999998579e+01
1.555899999999999750e+02,2.996644529838174265e+01,3.000000000000001421e+01
1.556000000000000227e+02,2.996626410416495290e+01,2.999999999999998934e+01
1.556100000000000136e+02,2.996835967069680606e+01,2.999999999999997158e+01
1.556200000000000045e+02,2.996875831515536603e+01,3.000000000000002842e+01
1.556299999999999955e+02,2.996575373662542674e+01,2.999999999999998579e+01
1.556399999999999864e+02,2.996577070942107568e+01,2.999999999999997868e+01
1.556499999999999773e+02,2.996698037516733848e+01,3.000000000000001776e+01
1.556600000000000250e+02,2.996596907787813890e+01,2.999999999999995381e+01
1.556700000000000159e+02,2.996560567074389070e+01,3.000000000000002132e+01
1.556800000000000068e+02,2.996495919928506524e+01,2.999999999999999645e+01
1.556899999999999977e+02,2.996459036739084780e+01,2.999999999999997513e+01
1.556999999999999886e+02,2.996619766434425358e+01,3.000000000000001776e+01
1.557099999999999795e+02,2.996560229410621545e+01,2.999999999999998579e+01
1.557200000000000273e+02,2.996453547087600811e+01,2.999999999999999645e+01
1.557300000000000182e+02,2.996662930280890436e+01,3.000000000000000000e+01
1.557400000000000091e+02,2.996560810013986753e+01,2.999999999999998579e+01
1.557500000000000000e+02,2.996121737531761653e+01,3.000000000000000711e+01
1.557599999999999909e+02,2.996164883479896446e+01,2.999999999999996803e+01
1.557699999999999818e+02,2.996562357065278093e+01,3.000000000000003197e+01
1.557799999999999727e+02,2.996792751251982523e+01,2.999999999999995737e+01
1.557900000000000205e+02,2.996836336854689975e+01,3.000000000000002487e+01
1.558000000000000114e+02,2.996602990815079082e+01,2.999999999999998934e+01
1.558100000000000023e+02,2.996311113009968707e+01,2.999999999999996447e+01
1.558199999999999932e+02,2.996511831691384486e+01,3.000000000000003197e+01
1.558299999999999841e+02,2.996900661428873036e+01,2.999999999999997868e+01
1.558399999999999750e+02,2.996829474939003291e+01,2.999999999999999645e+01
1.558500000000000227e+02,2.996482390916951744e+01,3.000000000000000355e+01
1.558600000000000136e+02,2.996264942272128096e+01,2.999999999999998579e+01
1.558700000000000045e+02,2.996247197253612526e+01,3.000000000000000355e+01
1.558799999999999955e+02,2.996459999253025330e+01,3.000000000000000355e+01
1.558899999999999864e+02,2.996695536697190931e+01,2.999999999999997513e+01
1.558999999999999773e+02,2.996619352236411871e+01,3.000000000000000355e+01
1.559100000000000250e+02,2.996516962826426678e+01,2.999999999999997868e+01
1.559200000000000159e+02,2.996851710897234256e+01,3.000000000000002487e+01
1.559300000000000068e+02,2.997156900680789704e+01,2.999999999999997158e+01
1.559399999999999977e+02,2.996888126285811893e+01,3.000000000000000711e+01
1.559499999999999886e+02,2.996710512922980385e+01,2.999999999999998224e+01
1.559599999999999795e+02,2.997011885115561469e+01,3.000000000000000355e+01
1.559700000000000273e+02,2.997058750836390217e+01,2.999999999999997868e+01
1.559800000000000182e+02,2.996911977750091793e+01,3.000000000000000355e+01
1.559900000000000091e+02,2.997094454814070374e+01,3.000000000000000711e+01
1.560000000000000000e+02,2.997099752250692362e+01,2.999999999999997868e+01
1.560099999999999909e+02,2.996798916380924283e+01,3.000000000000001066e+01
1.560199999999999818e+02,2.996835856894987060e+01,2.999999999999998934e+01
1.560299999999999727e+02,2.997057304973982994e+01,2.999999999999998579e+01
1.560400000000000205e+02,2.997121806862398685e+01,3.000000000000001421e+01
1.560500000000000114e+02,2.997347478390749842e+01,2.999999999999998934e+01
1.560600000000000023e+02,2.997526287755413676e+01,2.999999999999997158e+01
1.560699999999999932e+02,2.997366202989234907e+01,3.000000000000002842e+01
1.560799999999999841e+02,2.997574650928058659e+01,2.999999999999998579e+01
1.560899999999999750e+02,2.997970752012379592e+01,2.999999999999997868e+01
1.561000000000000227e+02,2.997733841261531040e+01,3.000000000000001776e+01
1.561100000000000136e+02,2.997642932420922079e+01,2.999999999999995381e+01
1.561200000000000045e+02,2.997838927185308222e+01,3.000000000000002132e+01
1.561299999999999955e+02,2.997499918234369787e+01,2.999999999999999645e+01
1.561399999999999864e+02,2.997551334091261666e+01,2.999999999999997513e+01
1.561499999999999773e+02,2.998176390973107175e+01,3.000000000000001776e+01
1.561600000000000250e+02,2.998151993402666449e+01,2.999999999999998579e+01
1.561700000000000159e+02,2.997983113181182091e+01,2.999999999999999645e+01
1.561800000000000068e+02,2.998119715912389083e+01,3.000000000000000000e+01
1.561899999999999977e+02,2.998028174320575800e+01,2.999999999999998579e+01
1.561999999999999886e+02,2.998033329391886070e+01,3.000000000000000711e+01
1.562099999999999795e+02,2.998005022796770547e+01,2.999999999999996803e+01
1.562200000000000273e+02,2.997897182298366658e+01,3.000000000000003197e+01
1.562300000000000182e+02,2.998511196202995777e+01,2.999999999999995737e+01
1.562400000000000091e+02,2.998901826773244750e+01,3.000000000000002487e+01
1.562500000000000000e+02,2.998258842121839507e+01,2.999999999999998934e+01
1.562599999999999909e+02,2.997902664575520504e+01,2.999999999999996447e+01
1.562699999999999818e+02,2.998076236464227406e+01,3.000000000000003197e+01
1.562799999999999727e+02,2.998101498039842738e+01,2.999999999999997868e+01
1.562900000000000205e+02,2.998140646219869154e+01,2.999999999999999645e+01
1.563000000000000114e+02,2.998199130242063504e+01,3.000000000000000355e+01
1.563100000000000023e+02,2.998250019858972593e+01,2.999999999999998579e+01
1.563199999999999932e+02,2.998333899252407519e+01,3.000000000000000355e+01
1.563299999999999841e+02,2.998284511638321703e+01,3.000000000000000355e+01
1.563399999999999750e+02,2.998339294163821478e+01,2.999999999999997513e+01
1.563500000000000227e+02,2.998615184149387503e+01,3.000000000000000355e+01
1.563600000000000136e+02,2.998779524521616580e+01,2.999999999999997868e+01
1.563700000000000045e+02,2.998747125157233029e+01,3.000000000000002487e+01
1.563799999999999955e+02,2.998607623543841427e+01,2.999999999999997158e+01
1.563899999999999864e+02,2.998482696085380184e+01,3.000000000000000711e+01
1.563999999999999773e+02,2.998483811126209986e+01,2.999999999999998224e+01
1.564100000000000250e+02,2.998409552634318942e+01,3.000000000000000355e+01
1.564200000000000159e+02,2.998254734237811547e+01,2.999999999999997868e+01
1.564300000000000068e+02,2.998330671976853523e+01,3.000000000000000355e+01
1.564399999999999977e+02,2.998419846610731909e+01,3.000000000000000711e+01
1.564499999999999886e+02,2.998241732964984863e+01,2.999999999999997868e+01
1.564599999999999795e+02,2.998113021921967558e+01,3.000000000000001066e+01
1.564700000000000273e+02,2.998229366793652417e+01,2.999999999999998934e+01
1.564800000000000182e+02,2.998532019686089711e+01,2.999999999999998579e+01
1.564900000000000091e+02,2.998800749529673126e+01,3.000000000000001421e+01
1.565000000000000000e+02,2.998619244988591959e+01,2.999999999999998934e+01
1.565099999999999909e+02,2.998289237368340920e+01,2.999999999999997158e+01
1.565199999999999818e+02,2.998320982047821559e+01,3.000000000000002842e+01
1.565299999999999727e+02,2.998314512971558088e+01,2.999999999999998579e+01
1.565400000000000205e+02,2.998126507165517296e+01,2.999999999999997868e+01
1.565500000000000114e+02,2.998197287325033855e+01,3.000000000000001776e+01
1.565600000000000023e+02,2.998432396042639425e+01,2.999999999999995381e+01
1.565699999999999932e+02,2.998472716475901123e+01,3.000000000000002132e+01
1.565799999999999841e+02,2.998243553704042341e+01,2.999999999999999645e+01
1.565899999999999750e+02,2.997980665681880907e+01,2.999999999999997513e+01
1.566000000000000227e+02,2.997936789496705146e+01,3.000000000000001776e+01
1.566100000000000136e+02,2.997966012911640377e+01,2.999999999999998579e+01
1.566200000000000045e+02,2.997912977549396985e+01,2.999999999999999645e+01
1.566299999999999955e+02,2.997822450573453068e+01,3.000000000000000000e+01
1.566399999999999864e+02,2.997821619860020803e+01,2.999999999999998579e+01
1.566499999999999773e+02,2.998068033706177360e+01,3.000000000000000711e+01
1.566600000000000250e+02,2.998196080348716563e+01,2.999999999999996803e+01
1.566700000000000159e+02,2.997900236257275353e+01,3.000000000000003197e+01
1.566800000000000068e+02,2.997697472304992772e+01,2.999999999999995737e+01
1.566899999999999977e+02,2.997819411119543886e+01,3.000000000000002487e+01
1.566999999999999886e+02,2.997944852895568602e+01,2.999999999999998934e+01
1.567099999999999795e+02,2.997904785251429871e+01,2.999999999999996447e+01
1.567200000000000273e+02,2.997641361340491528e+01,3.000000000000003197e+01
1.567300000000000182e+02,2.997424225565817579e+01,2.999999999999997868e+01
1.567400000000000091e+02,2.997469892129217328e+01,2.999999999999999645e+01
1.567500000000000000e+02,2.997417284901320755e+01,3.000000000000000355e+01
1.567599999999999909e+02,2.997268155033758319e+01,2.999999999999998579e+01
1.567699999999999818e+02,2.997326534189818403e+01,3.000000000000000355e+01
1.567799999999999727e+02,2.997313444420787221e+01,3.000000000000000355e+01
1.567900000000000205e+02,2.997143712117746261e+01,2.999999999999997513e+01
1.568000000000000114e+02,2.997132064571676935e+01,3.000000000000000355e+01
1.568100000000000023e+02,2.997112582057478036e+01,2.999999999999997868e+01
1.568199999999999932e+02,2.996878984532085610e+01,3.000000000000002487e+01
1.568299999999999841e+02,2.996776392636848385e+01,2.999999999999997158e+01
1.568399999999999750e+02,2.997108756818581554e+01,3.000000000000000711e+01
1.568500000000000227e+02,2.997336219062781026e+01,2.999999999999998224e+01
1.568600000000000136e+02,2.996829758791821163e+01,3.000000000000000355e+01
1.568700000000000045e+02,2.996337647032807538e+01,2.999999999999997868e+01
1.568799999999999955e+02,2.996515254626714508e+01,3.000000000000000355e+01
1.568899999999999864e+02,2.996656222769716038e+01,3.000000000000000711e+01
1.568999999999999773e+02,2.996566460983330416e+01,2.999999999999997868e+01
1.569100000000000250e+02,2.996509782451200010e+01,3.000000000000001066e+01
1.569200000000000159e+02,2.996317320390992123e+01,2.999999999999998934e+01
1.569300000000000068e+02,2.996235507751505622e+01,2.999999999999998579e+01
1.569399999999999977e+02,2.996291221147298600e+01,3.000000000000001421e+01
1.569499999999999886e+02,2.996090071159281010e+01,2.999999999999998934e+01
1.569599999999999795e+02,2.995939089867503924e+01,2.999999999999997158e+01
1.569700000000000273e+02,2.996104935056238716e+01,3.000000000000002842e+01
1.569800000000000182e+02,2.996195799923081537e+01,2.999999999999998579e+01
1.569900000000000091e+02,2.996157375743627682e+01,2.999999999999997868e+01
1.570000000000000000e+02,2.996254558828311687e+01,3.000000000000001776e+01
1.570099999999999909e+02,2.996217497029215338e+01,2.999999999999995381e+01
1.570199999999999818e+02,2.995983025159246438e+01,3.000000000000002132e+01
1.570299999999999727e+02,2.996095678856429601e+01,2.999999999999999645e+01
1.570400000000000205e+02,2.996216817642429575e+01,2.999999999999997513e+01
1.570500000000000114e+02,2.995807628698551639e+01,3.000000000000001776e+01
1.570600000000000023e+02,2.995682522710000839e+01,2.999999999999998579e+01
1.570699999999999932e+02,2.996120965224863042e+01,2.999999999999999645e+01
1.570799999999999841e+02,2.996088201658177042e+01,3.000000000000000000e+01
1.570899999999999750e+02,2.995693992674882367e+01,2.999999999999998579e+01
1.571000000000000227e+02,2.995859412526046128e+01,3.000000000000000711e+01
1.571100000000000136e+02,2.996071843420139658e+01,2.999999999999996803e+01
1.571200000000000045e+02,2.995920221692885477e+01,3.000000000000003197e+01
1.571299999999999955e+02,2.996067681279645356e+01,2.999999999999995737e+01
1.571399999999999864e+02,2.996089378285228477e+01,3.000000000000002487e+01
1.571499999999999773e+02,2.995659241304885256e+01,2.999999999999998934e+01
1.571600000000000250e+02,2.995737614035216723e+01,2.999999999999996447e+01
1.571700000000000159e+02,2.996097634888004890e+01,3.000000000000003197e+01
1.571800000000000068e+02,2.996068386525241323e+01,2.999999999999997868e+01
1.571899999999999977e+02,2.996043261766926236e+01,2.999999999999999645e+01
1.571999999999999886e+02,2.996027413633683167e+01,3.000000000000000355e+01
1.572099999999999795e+02,2.996047118638161422e+01,2.999999999999998579e+01
1.572200000000000273e+02,2.996224835874346581e+01,3.000000000000000355e+01
1.572300000000000182e+02,2.996030639239412352e+01,3.000000000000000355e+01
1.572400000000000091e+02,2.995945644611618164e+01,2.999999999999997513e+01
1.572500000000000000e+02,2.996352087092300209e+01,3.000000000000000355e+01
1.572599999999999909e+02,2.996209654411456569e+01,2.999999999999997868e+01
1.572699999999999818e+02,2.995908704666443967e+01,3.000000000000002487e+01
1.572799999999999727e+02,2.996182068727277326e+01,2.999999999999997158e+01
1.572900000000000205e+02,2.996264545703556337e+01,3.000000000000000711e+01
1.573000000000000114e+02,2.996414636711637058e+01,2.999999999999998224e+01
1.573100000000000023e+02,2.996803125620347430e+01,3.000000000000000355e+01
1.573199999999999932e+02,2.996583578650795943e+01,2.999999999999997868e+01
1.573299999999999841e+02,2.996395114423237871e+01,3.000000000000000355e+01
1.573399999999999750e+02,2.996790936456607923e+01,3.000000000000000711e+01
1.573500000000000227e+02,2.996979593494725336e+01,2.999999999999997868e+01
1.573600000000000136e+02,2.996861872225896661e+01,3.000000000000001066e+01
1.573700000000000045e+02,2.996867237907248338e+01,2.999999999999998934e+01
1.573799999999999955e+02,2.997021504542189163e+01,2.999999999999998579e+01
1.573899999999999864e+02,2.997126680333951398e+01,3.000000000000001421e+01
1.573999999999999773e+02,2.997081767483874160e+01,2.999999999999998934e+01
1.574100000000000250e+02,2.997041668727960939e+01,2.999999999999997158e+01
1.574200000000000159e+02,2.996948416856335839e+01,3.000000000000002842e+01
1.574300000000000068e+02,2.996726936193174140e+01,2.999999999999998579e+01
1.574399999999999977e+02,2.996739656487407899e+01,2.999999999999997868e+01
1.574499999999999886e+02,2.996912877007832421e+01,3.000000000000001776e+01
1.574599999999999795e+02,2.996930937416406593e+01,2.999999999999995381e+01
1.574700000000000273e+02,2.997213716837375941e+01,3.000000000000002132e+01
1.574800000000000182e+02,2.997649193659408340e+01,2.999999999999999645e+01
1.574900000000000091e+02,2.997512111736085672e+01,2.999999999999997513e+01
1.575000000000000000e+02,2.997318392648531571e+01,3.000000000000001776e+01
1.575099999999999909e+02,2.997647172836826712e+01,2.999999999999998579e+01
1.575199999999999818e+02,2.997888192146035280e+01,2.999999999999999645e+01
1.575299999999999727e+02,2.997904310764863922e+01,3.000000000000000000e+01
1.575400000000000205e+02,2.998155936813715527e+01,2.999999999999998579e+01
1.575500000000000114e+02,2.998379410882064278e+01,3.000000000000000711e+01
1.575600000000000023e+02,2.998043920892056136e+01,2.999999999999996803e+01
1.575699999999999932e+02,2.997514765291568395e+01,3.000000000000003197e+01
1.575799999999999841e+02,2.997566543502998826e+01,2.999999999999995737e+01
1.575899999999999750e+02,2.998004989425738032e+01,3.000000000000002487e+01
1.576000000000000227e+02,2.998208789862245638e+01,2.999999999999998934e+01
1.576100000000000136e+02,2.998210451432871437e+01,2.999999999999996447e+01
1.576200000000000045e+02,2.998131491593935749e+01,3.000000000000003197e+01
1.576299999999999955e+02,2.998058588952225989e+01,2.999999999999997868e+01
1.576399999999999864e+02,2.998151222416828787e+01,2.999999999999999645e+01
1.576499999999999773e+02,2.998177160883710712e+01,3.000000000000000355e+01
1.576600000000000250e+02,2.998095079852410194e+01,2.999999999999998579e+01
1.576700000000000159e+02,2.998214858855999765e+01,3.000000000000000355e+01
1.576800000000000068e+02,2.998470186836437179e+01,3.000000000000000355e+01
1.576899999999999977e+02,2.998628053634906721e+01,2.999999999999997513e+01
1.576999999999999886e+02,2.998540203997380260e+01,3.000000000000000355e+01
1.577099999999999795e+02,2.998252249666401070e+01,2.999999999999997868e+01
1.577200000000000273e+02,2.998024258838646716e+01,3.000000000000002487e+01
1.577300000000000182e+02,2.997945692593828326e+01,2.999999999999997158e+01
1.577400000000000091e+02,2.998225156651817613e+01,3.000000000000000711e+01
1.577500000000000000e+02,2.998718844392668004e+01,2.999999999999998224e+01
1.577599999999999909e+02,2.998623114065358308e+01,3.000000000000000355e+01
1.577699999999999818e+02,2.998276616810872142e+01,2.999999999999997868e+01
1.577799999999999727e+02,2.998403672644122508e+01,3.000000000000000355e+01
1.577900000000000205e+02,2.998334971450858077e+01,3.000000000000000711e+01
1.578000000000000114e+02,2.998061570687128352e+01,2.999999999999997868e+01
1.578100000000000023e+02,2.998302374615968446e+01,3.000000000000001066e+01
1.578199999999999932e+02,2.998474297754833273e+01,2.999999999999998934e+01
1.578299999999999841e+02,2.998332946893254558e+01,2.999999999999998579e+01
1.578399999999999750e+02,2.998507039508598737e+01,3.000000000000001421e+01
1.578500000000000227e+02,2.998696391079009516e+01,2.999999999999998934e+01
1.578600000000000136e+02,2.998691192787326898e+01,2.999999999999997158e+01
1.578700000000000045e+02,2.998852354312487378e+01,3.000000000000002842e+01
1.578799999999999955e+02,2.998728874019952784e+01,2.999999999999998579e+01
1.578899999999999864e+02,2.998252272050586953e+01,2.999999999999997868e+01
1.578999999999999773e+02,2.998220755331259824e+01,3.000000000000001776e+01
1.579100000000000250e+02,2.998293784573313303e+01,2.999999999999995381e+01
1.579200000000000159e+02,2.997959783492311203e+01,3.000000000000002132e+01
1.579300000000000068e+02,2.997900846397996233e+01,2.999999999999999645e+01
1.579399999999999977e+02,2.998058154549649501e+01,2.999999999999997513e+01
1.579499999999999886e+02,2.997848507822239128e+01,3.000000000000001776e+01
1.579599999999999795e+02,2.997774352270835507e+01,2.999999999999998579e+01
1.579700000000000273e+02,2.998019225736793203e+01,2.999999999999999645e+01
1.579800000000000182e+02,2.998119103429186794e+01,3.000000000000000000e+01
1.579900000000000091e+02,2.998122649817733887e+01,2.999999999999998579e+01
1.580000000000000000e+02,2.998020366507816092e+01,3.000000000000000711e+01
1.580099999999999909e+02,2.997898946574985857e+01,2.999999999999996803e+01
1.580199999999999818e+02,2.998058607455655178e+01,3.000000000000003197e+01
1.580299999999999727e+02,2.997984350155006084e+01,2.999999999999995737e+01
1.580400000000000205e+02,2.997567435402007519e+01,3.000000000000002487e+01
1.580500000000000114e+02,2.997616504467621468e+01,2.999999999999998934e+01
1.580600000000000023e+02,2.997839979984195224e+01,2.999999999999996447e+01
1.580699999999999932e+02,2.997605099768721715e+01,3.000000000000003197e+01
1.580799999999999841e+02,2.997410673444280249e+01,2.999999999999997868e+01
1.580899999999999750e+02,2.997381566785924534e+01,2.999999999999999645e+01
1.581000000000000227e+02,2.997138164318520381e+01,3.000000000000000355e+01
1.581100000000000136e+02,2.996999288846295073e+01,2.999999999999998579e+01
1.581200000000000045e+02,2.997100118338840957e+01,3.000000000000000355e+01
1.581299999999999955e+02,2.997067305333836984e+01,3.000000000000000355e+01
1.581399999999999864e+02,2.996925275957473289e+01,2.999999999999997513e+01
1.581499999999999773e+02,2.996774296974231078e+01,3.000000000000000355e+01
1.581600000000000250e+02,2.996516659415347306e+01,2.999999999999997868e+01
1.581700000000000159e+02,2.996334340197104495e+01,3.000000000000002487e+01
1.581800000000000068e+02,2.996508222719582193e+01,2.999999999999997158e+01
1.581899999999999977e+02,2.996840040580978126e+01,3.000000000000000711e+01
1.581999999999999886e+02,2.996902176508401183e+01,2.999999999999998224e+01
1.582099999999999795e+02,2.996868459070372381e+01,3.000000000000000355e+01
1.582200000000000273e+02,2.996997638325914082e+01,2.999999999999997868e+01
1.582300000000000182e+02,2.996807601571691393e+01,3.000000000000000355e+01
1.582400000000000091e+02,2.996265327402331380e+01,3.000000000000000711e+01
1.582500000000000000e+02,2.996143974866501836e+01,2.999999999999997868e+01
1.582599999999999909e+02,2.996407586377860355e+01,3.000000000000001066e+01
1.582699999999999818e+02,2.996436179142131806e+01,2.999999999999998934e+01
1.582799999999999727e+02,2.996355331870130811e+01,2.999999999999998579e+01
1.582900000000000205e+02,2.996450972164781845e+01,3.000000000000001421e+01
1.583000000000000114e+02,2.996483158741505193e+01,2.999999999999998934e+01
1.583100000000000023e+02,2.996323128123423984e+01,2.999999999999997158e+01
1.583199999999999932e+02,2.996167601171306671e+01,3.000000000000002842e+01
1.583299999999999841e+02,2.996137650982062794e+01,2.999999999999998579e+01
1.583399999999999750e+02,2.996163422891601869e+01,2.999999999999997868e+01
1.583500000000000227e+02,2.996122492453669750e+01,3.000000000000001776e+01
1.583600000000000136e+02,2.996096458602214696e+01,2.999999999999995381e+01
1.583700000000000045e+02,2.996257455124619540e+01,3.000000000000002132e+01
1.583799999999999955e+02,2.996536508176371782e+01,2.999999999999999645e+01
1.583899999999999864e+02,2.996641144121449329e+01,2.999999999999997513e+01
1.583999999999999773e+02,2.996420559516115389e+01,3.000000000000001776e+01
1.584100000000000250e+02,2.996320140297614287e+01,2.999999999999998579e+01
1.584200000000000159e+02,2.996655444315909378e+01,2.999999999999999645e+01
1.584300000000000068e+02,2.996821476099843196e+01,3.000000000000000000e+01
1.584399999999999977e+02,2.996514156863597478e+01,2.999999999999998579e+01
1.584499999999999886e+02,2.996278201959341203e+01,3.000000000000000711e+01
1.584599999999999795e+02,2.996329911730874684e+01,2.999999999999996803e+01
1.584700000000000273e+02,2.996325961197580412e+01,3.000000000000003197e+01
1.584800000000000182e+02,2.996097102875818763e+01,2.999999999999995737e+01
1.584900000000000091e+02,2.996012858625129383e+01,3.000000000000002487e+01
1.585000000000000000e+02,2.996274964304585708e+01,2.999999999999998934e+01
1.585099999999999909e+02,2.996358926212547047e+01,2.999999999999996447e+01
1.585199999999999818e+02,2.996186262904501874e+01,3.000000000000003197e+01
1.585299999999999727e+02,2.996308515003323336e+01,2.999999999999997868e+01
1.585400000000000205e+02,2.996522327553010712e+01,2.999999999999999645e+01
1.585500000000000114e+02,2.996430082787478710e+01,3.000000000000000355e+01
1.585600000000000023e+02,2.996341871483396346e+01,2.999999999999998579e+01
1.585699999999999932e+02,2.996386242860226901e+01,3.000000000000000355e+01
1.585799999999999841e+02,2.996367155874977684e+01,3.000000000000000355e+01
1.585899999999999750e+02,2.996360757737161506e+01,2.999999999999997513e+01
1.586000000000000227e+02,2.996491620893646157e+01,3.000000000000000355e+01
1.586100000000000136e+02,2.996644881031718910e+01,2.999999999999997868e+01
1.586200000000000045e+02,2.996755023803470763e+01,3.000000000000002487e+01
1.586299999999999955e+02,2.997030356069032564e+01,2.999999999999997158e+01
1.586399999999999864e+02,2.997229013124526986e+01,3.000000000000000711e+01
1.586499999999999773e+02,2.996875069049798768e+01,2.999999999999998224e+01
1.586600000000000250e+02,2.996651858377056854e+01,3.000000000000000355e+01
1.586700000000000159e+02,2.997045208008293216e+01,2.999999999999997868e+01
1.586800000000000068e+02,2.997142759140691126e+01,3.000000000000000355e+01
1.586899999999999977e+02,2.996945258680378643e+01,3.000000000000000711e+01
1.586999999999999886e+02,2.997281736864534452e+01,2.999999999999997868e+01
1.587099999999999795e+02,2.997712601821656264e+01,3.000000000000001066e+01
1.587200000000000273e+02,2.997678734396684419e+01,2.999999999999998934e+01
1.587300000000000182e+02,2.997521891913311265e+01,2.999999999999998579e+01
1.587400000000000091e+02,2.997462164407988894e+01,3.000000000000001421e+01
1.587500000000000000e+02,2.997448585012708833e+01,2.999999999999998934e+01
1.587599999999999909e+02,2.997502377716649846e+01,2.999999999999997158e+01
1.587699999999999818e+02,2.997659897289666020e+01,3.000000000000002842e+01
1.587799999999999727e+02,2.997861695782741265e+01,2.999999999999998579e+01
1.587900000000000205e+02,2.997924595299422634e+01,2.999999999999997868e+01
1.588000000000000114e+02,2.997861379168417884e+01,3.000000000000001776e+01
1.588100000000000023e+02,2.997842815908299485e+01,2.999999999999995381e+01
1.588199999999999932e+02,2.997872993813503939e+01,3.000000000000002132e+01
1.588299999999999841e+02,2.998003972289196994e+01,2.999999999999999645e+01
1.588399999999999750e+02,2.998242991796882961e+01,2.999999999999997513e+01
1.588500000000000227e+02,2.998403334461056602e+01,3.000000000000001776e+01
1.588600000000000136e+02,2.998515465851097517e+01,2.999999999999998579e+01
1.588700000000000045e+02,2.998558283305764149e+01,2.999999999999999645e+01
1.588799999999999955e+02,2.998380135523707324e+01,3.000000000000000000e+01
1.588899999999999864e+02,2.998344985261740447e+01,2.999999999999998579e+01
1.588999999999999773e+02,2.998636616373504893e+01,3.000000000000000711e+01
1.589100000000000250e+02,2.998770706796983987e+01,2.999999999999996803e+01
1.589200000000000159e+02,2.998753430459111868e+01,3.000000000000003197e+01
1.589300000000000068e+02,2.998859552563767750e+01,2.999999999999995737e+01
1.589399999999999977e+02,2.998761808945731389e+01,3.000000000000002487e+01
1.589499999999999886e+02,2.998454058139255451e+01,2.999999999999998934e+01
1.589599999999999795e+02,2.998323549191900739e+01,2.999999999999996447e+01
1.589700000000000273e+02,2.998253968141571235e+01,3.000000000000003197e+01
1.589800000000000182e+02,2.998269685369445625e+01,2.999999999999997868e+01
1.589900000000000091e+02,2.998556667193990677e+01,2.999999999999999645e+01
1.590000000000000000e+02,2.998701354937014329e+01,3.000000000000000355e+01
1.590099999999999909e+02,2.998590939132976629e+01,2.999999999999998579e+01
1.590199999999999818e+02,2.998667462101316517e+01,3.000000000000000355e+01
1.590299999999999727e+02,2.998931456593214051e+01,3.000000000000000355e+01
1.590400000000000205e+02,2.999111388421664159e+01,2.999999999999997513e+01
1.590500000000000114e+02,2.998999967093848085e+01,3.000000000000000355e+01
1.590600000000000023e+02,2.998690957316567918e+01,2.999999999999997868e+01
1.590699999999999932e+02,2.998728981850292286e+01,3.000000000000002487e+01
1.590799999999999841e+02,2.998959547202286657e+01,2.999999999999997158e+01
1.590899999999999750e+02,2.998925553741247896e+01,3.000000000000000711e+01
1.591000000000000227e+02,2.999166510391127360e+01,2.999999999999998224e+01
1.591100000000000136e+02,2.999464259290346746e+01,3.000000000000000355e+01
1.591200000000000045e+02,2.998881641360416239e+01,2.999999999999997868e+01
1.591299999999999955e+02,2.998409645608191454e+01,3.000000000000000355e+01
1.591399999999999864e+02,2.998894363980405942e+01,3.000000000000000711e+01
1.591499999999999773e+02,2.998969435550424834e+01,2.999999999999997868e+01
1.591600000000000250e+02,2.998428194352085541e+01,3.000000000000001066e+01
1.591700000000000159e+02,2.998539552065778935e+01,2.999999999999998934e+01
1.591800000000000068e+02,2.998953990055510488e+01,2.999999999999998579e+01
1.591899999999999977e+02,2.999026649658813426e+01,3.000000000000001421e+01
1.591999999999999886e+02,2.999129677471205113e+01,2.999999999999998934e+01
1.592099999999999795e+02,2.999101264252085386e+01,2.999999999999997158e+01
1.592200000000000273e+02,2.998922324826045838e+01,3.000000000000002842e+01
1.592300000000000182e+02,2.998899596369267684e+01,2.999999999999998579e+01
1.592400000000000091e+02,2.998718183470137433e+01,2.999999999999997868e+01
1.592500000000000000e+02,2.998672266415191601e+01,3.000000000000001776e+01
1.592599999999999909e+02,2.999007474066020507e+01,2.999999999999995381e+01
1.592699999999999818e+02,2.998978079957405640e+01,3.000000000000002132e+01
1.592799999999999727e+02,2.998719730178434162e+01,2.999999999999999645e+01
1.592900000000000205e+02,2.998589679381299788e+01,2.999999999999997513e+01
1.593000000000000114e+02,2.998238090337224548e+01,3.000000000000001776e+01
1.593100000000000023e+02,2.998207916866477518e+01,2.999999999999998579e+01
1.593199999999999932e+02,2.998716360180415919e+01,2.999999999999999645e+01
1.593299999999999841e+02,2.998731922046694720e+01,3.000000000000000000e+01
1.593399999999999750e+02,2.998295261958214653e+01,2.999999999999998579e+01
1.593500000000000227e+02,2.998086630152547016e+01,3.000000000000000711e+01
1.593600000000000136e+02,2.997923730901924699e+01,2.999999999999996803e+01
1.593700000000000045e+02,2.997858415460353143e+01,3.000000000000003197e+01
1.593799999999999955e+02,2.998097315104829264e+01,2.999999999999995737e+01
1.593899999999999864e+02,2.998220676510791094e+01,3.000000000000002487e+01
1.593999999999999773e+02,2.998110927872761877e+01,2.999999999999998934e+01
1.594100000000000250e+02,2.998085587879842606e+01,2.999999999999996447e+01
1.594200000000000159e+02,2.998075879045519798e+01,3.000000000000003197e+01
1.594300000000000068e+02,2.997922141648382421e+01,2.999999999999997868e+01
1.594399999999999977e+02,2.997684402751565713e+01,2.999999999999999645e+01
1.594499999999999886e+02,2.997368729061806647e+01,3.000000000000000355e+01
1.594599999999999795e+02,2.997124186109245159e+01,2.999999999999998579e+01
1.594700000000000273e+02,2.997054029581692092e+01,3.000000000000000355e+01
1.594800000000000182e+02,2.996993271761648003e+01,3.000000000000000355e+01
1.594900000000000091e+02,2.997024322032063637e+01,2.999999999999997513e+01
1.595000000000000000e+02,2.997174784290190530e+01,3.000000000000000355e+01
1.595099999999999909e+02,2.997319751267389876e+01,2.999999999999997868e+01
1.595199999999999818e+02,2.997546852422226138e+01,3.000000000000002487e+01
1.595299999999999727e+02,2.997605363434318093e+01,2.999999999999997158e+01
1.595400000000000205e+02,2.997342643221466219e+01,3.000000000000000711e+01
1.595500000000000114e+02,2.997100376836802482e+01,2.999999999999998224e+01
1.595600000000000023e+02,2.996911738887871124e+01,3.000000000000000355e+01
1.595699999999999932e+02,2.996804669164442458e+01,2.999999999999997868e+01
1.595799999999999841e+02,2.996879450350695606e+01,3.000000000000000355e+01
1.595899999999999750e+02,2.996949596530804172e+01,3.000000000000000711e+01
1.596000000000000227e+02,2.996988123931176773e+01,2.999999999999997868e+01
1.596100000000000136e+02,2.996933644846987832e+01,3.000000000000001066e+01
1.596200000000000045e+02,2.996746757734778654e+01,2.999999999999998934e+01
1.596299999999999955e+02,2.996657472633724595e+01,2.999999999999998579e+01
1.596399999999999864e+02,2.996755592303542670e+01,3.000000000000001421e+01
1.596499999999999773e+02,2.997166643909858408e+01,2.999999999999998934e+01
1.596600000000000250e+02,2.997637828989331510e+01,2.999999999999997158e+01
1.596700000000000159e+02,2.997493381656092382e+01,3.000000000000002842e+01
1.596800000000000068e+02,2.996966772841858173e+01,2.999999999999998579e+01
1.596899999999999977e+02,2.996652404217940102e+01,2.999999999999997868e+01
1.596999999999999886e+02,2.996577980907045102e+01,3.000000000000001776e+01
1.597099999999999795e+02,2.996675040374698185e+01,2.999999999999995381e+01
1.597200000000000273e+02,2.996650295434205091e+01,3.000000000000002132e+01
1.597300000000000182e+02,2.996427615907895614e+01,2.999999999999999645e+01
1.597400000000000091e+02,2.996489672859090092e+01,2.999999999999997513e+01
1.597500000000000000e+02,2.996738524459424013e+01,3.000000000000001776e+01
1.597599999999999909e+02,2.996765908040746496e+01,2.999999999999998579e+01
1.597699999999999818e+02,2.996768077820727072e+01,2.999999999999999645e+01
1.597799999999999727e+02,2.996787160103950498e+01,3.000000000000000000e+01
1.597900000000000205e+02,2.996677776310499652e+01,2.999999999999998579e+01
1.598000000000000114e+02,2.996757926173667741e+01,3.000000000000000711e+01
1.598100000000000023e+02,2.996982014438049191e+01,2.999999999999996803e+01
1.598199999999999932e+02,2.996978132260355920e+01,3.000000000000003197e+01
1.598299999999999841e+02,2.997025905371691934e+01,2.999999999999995737e+01
1.598399999999999750e+02,2.997178599871226723e+01,3.000000000000002487e+01
1.598500000000000227e+02,2.997037776984997848e+01,2.999999999999998934e+01
1.598600000000000136e+02,2.996869468856397489e+01,2.999999999999996447e+01
1.598700000000000045e+02,2.996891231369110642e+01,3.000000000000003197e+01
1.598799999999999955e+02,2.996778830123935933e+01,2.999999999999997868e+01
1.598899999999999864e+02,2.996714549606196343e+01,2.999999999999999645e+01
1.598999999999999773e+02,2.997008991114117293e+01,3.000000000000000355e+01
1.599100000000000250e+02,2.997331099192351545e+01,2.999999999999998579e+01
1.599200000000000159e+02,2.997493502632225315e+01,3.000000000000000355e+01
1.599300000000000068e+02,2.997639400772845164e+01,3.000000000000000355e+01
1.599399999999999977e+02,2.997672688711804057e+01,2.999999999999997513e+01
1.599499999999999886e+02,2.997637522117012665e+01,3.000000000000000355e+01
1.599599999999999795e+02,2.997698748590743989e+01,2.999999999999997868e+01
1.599700000000000273e+02,2.997652024949855232e+01,3.000000000000002487e+01
1.599800000000000182e+02,2.997440043649941188e+01,2.999999999999997158e+01
1.599900000000000091e+02,2.997307969328980448e+01,3.000000000000000711e+01
1.600000000000000000e+02,2.997406338817464189e+01,2.999999999999998224e+01
1.600099999999999909e+02,2.997741075548746537e+01,3.000000000000000355e+01
1.600199999999999818e+02,2.997909865409026864e+01,2.999999999999997868e+01
1.600299999999999727e+02,2.997719368490704639e+01,3.000000000000000355e+01
1.600400000000000205e+02,2.997785294477426987e+01,3.000000000000000711e+01
1.600500000000000114e+02,2.998126624619352398e+01,2.999999999999997868e+01
1.600600000000000023e+02,2.998144262749969968e+01,3.000000000000001066e+01
1.600699999999999932e+02,2.998117377820452489e+01,2.999999999999998934e+01
1.600799999999999841e+02,2.998311733372982957e+01,2.999999999999998579e+01
1.600899999999999750e+02,2.998376627961597762e+01,3.000000000000001421e+01
1.601000000000000227e+02,2.998403979474713310e+01,2.999999999999998934e+01
1.601100000000000136e+02,2.998550597779240334e+01,2.999999999999997158e+01
1.601200000000000045e+02,2.998686084642980276e+01,3.000000000000002842e+01
1.601299999999999955e+02,2.998846435500763974e+01,2.999999999999998579e+01
1.601399999999999864e+02,2.998975204511531700e+01,2.999999999999997868e+01
1.601499999999999773e+02,2.998986776242238506e+01,3.000000000000001776e+01
1.601600000000000250e+02,2.999049368633269097e+01,2.999999999999995381e+01
1.601700000000000159e+02,2.999278093012191704e+01,3.000000000000002132e+01
1.601800000000000068e+02,2.999371719234204647e+01,2.999999999999999645e+01
1.601899999999999977e+02,2.999116241419770645e+01,2.999999999999997513e+01
1.601999999999999886e+02,2.999106949041746262e+01,3.000000000000001776e+01
1.602099999999999795e+02,2.999478730630094248e+01,2.999999999999998579e+01
1.602200000000000273e+02,2.999428483123566025e+01,2.999999999999999645e+01
1.602300000000000182e+02,2.999145726461090433e+01,3.000000000000000000e+01
1.602400000000000091e+02,2.999212113796230739e+01,2.999999999999998579e+01
1.602500000000000000e+02,2.999284954640261702e+01,3.000000000000000711e+01
1.602599999999999909e+02,2.999319190762073717e+01,2.999999999999996803e+01
1.602699999999999818e+02,2.999375222621818793e+01,3.000000000000003197e+01
1.602799999999999727e+02,2.999195740759693507e+01,2.999999999999995737e+01
1.602900000000000205e+02,2.999137848146738961e+01,3.000000000000002487e+01
1.603000000000000114e+02,2.999317984723844077e+01,2.999999999999998934e+01
1.603100000000000023e+02,2.999368867039867936e+01,2.999999999999996447e+01
1.603199999999999932e+02,2.999433228035158550e+01,3.000000000000003197e+01
1.603299999999999841e+02,2.999569684232015732e+01,2.999999999999997868e+01
1.603399999999999750e+02,2.999809114620114414e+01,2.999999999999999645e+01
1.603500000000000227e+02,3.000232848053484958e+01,3.000000000000000355e+01
1.603600000000000136e+02,3.000176213660619950e+01,2.999999999999998579e+01
1.603700000000000045e+02,2.999622132707855826e+01,3.000000000000000355e+01
1.603799999999999955e+02,2.999494070950683522e+01,3.000000000000000355e+01
1.603899999999999864e+02,2.999634487165585384e+01,2.999999999999997513e+01
1.603999999999999773e+02,2.999575838751700729e+01,3.000000000000000355e+01
1.604100000000000250e+02,2.999662198480894304e+01,2.999999999999997868e+01
1.604200000000000159e+02,2.999830375363143276e+01,3.000000000000002487e+01
1.604300000000000068e+02,2.999820847739597696e+01,2.999999999999997158e+01
1.604399999999999977e+02,2.999893402904828577e+01,3.000000000000000711e+01
1.604499999999999886e+02,2.999959818274925283e+01,2.999999999999998224e+01
1.604599999999999795e+02,2.999750777511814448e+01,3.000000000000000355e+01
1.604700000000000273e+02,2.999533226471843150e+01,2.999999999999997868e+01
1.604800000000000182e+02,2.999495778277444913e+01,3.000000000000000355e+01
1.604900000000000091e+02,2.999602650588070318e+01,3.000000000000000711e+01
1.605000000000000000e+02,2.999858339570188193e+01,2.999999999999997868e+01
1.605099999999999909e+02,3.000007305790843404e+01,3.000000000000001066e+01
1.605199999999999818e+02,2.999989461671091817e+01,2.999999999999998934e+01
1.605299999999999727e+02,3.000134110979990609e+01,2.999999999999998579e+01
1.605400000000000205e+02,3.000294070448775940e+01,3.000000000000001421e+01
1.605500000000000114e+02,3.000122604740010601e+01,2.999999999999998934e+01
1.605600000000000023e+02,2.999833375007303715e+01,2.999999999999997158e+01
1.605699999999999932e+02,2.999739092404881191e+01,3.000000000000002842e+01
1.605799999999999841e+02,2.999897746730413317e+01,2.999999999999998579e+01
1.605899999999999750e+02,3.000164917616228166e+01,2.999999999999997868e+01
1.606000000000000227e+02,3.000173205555354272e+01,3.000000000000001776e+01
1.606100000000000136e+02,2.999901625920848147e+01,2.999999999999995381e+01
1.606200000000000045e+02,2.999784935820897047e+01,3.000000000000002132e+01
1.606299999999999955e+02,2.999889381788437959e+01,2.999999999999999645e+01
1.606399999999999864e+02,2.999944316081653639e+01,2.999999999999997513e+01
1.606499999999999773e+02,2.999898433619195615e+01,3.000000000000001776e+01
1.606600000000000250e+02,2.999784181117029647e+01,2.999999999999998579e+01
1.606700000000000159e+02,2.999656830432894949e+01,2.999999999999999645e+01
1.606800000000000068e+02,2.999645796344901783e+01,3.000000000000000000e+01
1.606899999999999977e+02,2.999650266143867938e+01,2.999999999999998579e+01
1.606999999999999886e+02,2.999522543324939150e+01,3.000000000000000711e+01
1.607099999999999795e+02,2.999430008638307044e+01,2.999999999999996803e+01
1.607200000000000273e+02,2.999434801336095902e+01,3.000000000000003197e+01
1.607300000000000182e+02,2.999340358314020705e+01,2.999999999999995737e+01
1.607400000000000091e+02,2.999216018743821621e+01,3.000000000000002487e+01
1.607500000000000000e+02,2.999239545888002567e+01,2.999999999999998934e+01
1.607599999999999909e+02,2.999206642233191289e+01,2.999999999999996447e+01
1.607699999999999818e+02,2.998945400587920673e+01,3.000000000000003197e+01
1.607799999999999727e+02,2.998698931363905373e+01,2.999999999999997868e+01
1.607900000000000205e+02,2.998661026332595370e+01,2.999999999999999645e+01
1.608000000000000114e+02,2.998719904136767411e+01,3.000000000000000355e+01
1.608100000000000023e+02,2.998770574667269173e+01,2.999999999999998579e+01
1.608199999999999932e+02,2.998866377161522578e+01,3.000000000000000355e+01
1.608299999999999841e+02,2.998954294054383141e+01,3.000000000000000355e+01
1.608399999999999750e+02,2.998824315461410350e+01,2.999999999999997513e+01
1.608500000000000227e+02,2.998536659623409406e+01,3.000000000000000355e+01
1.608600000000000136e+02,2.998360372133180363e+01,2.999999999999997868e+01
1.608700000000000045e+02,2.998304197378528002e+01,3.000000000000002487e+01
1.608799999999999955e+02,2.998242270421242850e+01,2.999999999999997158e+01
1.608899999999999864e+02,2.998255372105999328e+01,3.000000000000000711e+01
1.608999999999999773e+02,2.998395956398800166e+01,2.999999999999998224e+01
1.609100000000000250e+02,2.998395838629286558e+01,3.000000000000000355e+01
1.609200000000000159e+02,2.998294195236439919e+01,2.999999999999997868e+01
1.609300000000000068e+02,2.998499205833607206e+01,3.000000000000000355e+01
1.609399999999999977e+02,2.998638401283844246e+01,3.000000000000000711e+01
1.609499999999999886e+02,2.998264260662241298e+01,2.999999999999997868e+01
1.609599999999999795e+02,2.998048665003389246e+01,3.000000000000001066e+01
1.609700000000000273e+02,2.998245864761201318e+01,2.999999999999998934e+01
1.609800000000000182e+02,2.998194160830329125e+01,2.999999999999998579e+01
1.609900000000000091e+02,2.997911394515561767e+01,3.000000000000001421e+01
1.610000000000000000e+02,2.997807640435086896e+01,2.999999999999998934e+01
1.610099999999999909e+02,2.997914312284285998e+01,2.999999999999997158e+01
1.610199999999999818e+02,2.998073352869546682e+01,3.000000000000002842e+01
1.610299999999999727e+02,2.997982297694571940e+01,2.999999999999998579e+01
1.610400000000000205e+02,2.997850772554770771e+01,2.999999999999997868e+01
1.610500000000000114e+02,2.998033455239891865e+01,3.000000000000001776e+01
1.610600000000000023e+02,2.998200806812777230e+01,2.999999999999995381e+01
1.610699999999999932e+02,2.998317259354309172e+01,3.000000000000002132e+01
1.610799999999999841e+02,2.998380832198887447e+01,2.999999999999999645e+01
1.610899999999999750e+02,2.998081223298403586e+01,2.999999999999997513e+01
1.611000000000000227e+02,2.997967080905293358e+01,3.000000000000001776e+01
1.611100000000000136e+02,2.998267472704615955e+01,2.999999999999998579e+01
1.611200000000000045e+02,2.998302101245898399e+01,2.999999999999999645e+01
1.611299999999999955e+02,2.998199808946113976e+01,3.000000000000000000e+01
1.611399999999999864e+02,2.998326463857990376e+01,2.999999999999998579e+01
1.611499999999999773e+02,2.998486086683808338e+01,3.000000000000000711e+01
1.611600000000000250e+02,2.998587875567854155e+01,2.999999999999996803e+01
1.611700000000000159e+02,2.998481952118811478e+01,3.000000000000003197e+01
1.611800000000000068e+02,2.998270398693581740e+01,2.999999999999995737e+01
1.611899999999999977e+02,2.998377435371893540e+01,3.000000000000002487e+01
1.611999999999999886e+02,2.998560465013915888e+01,2.999999999999998934e+01
1.612099999999999795e+02,2.998499053656769320e+01,2.999999999999996447e+01
1.612200000000000273e+02,2.998470885594941038e+01,3.000000000000003197e+01
1.612300000000000182e+02,2.998483307463306247e+01,2.999999999999997868e+01
1.612400000000000091e+02,2.998317695207410338e+01,2.999999999999999645e+01
1.612500000000000000e+02,2.998260720237945876e+01,3.000000000000000355e+01
1.612599999999999909e+02,2.998545688376519536e+01,2.999999999999998579e+01
1.612699999999999818e+02,2.998734470136030694e+01,3.000000000000000355e+01
1.612799999999999727e+02,2.998646930033308422e+01,3.000000000000000355e+01
1.612900000000000205e+02,2.998826891425933283e+01,2.999999999999997513e+01
1.613000000000000114e+02,2.999200467559849415e+01,3.000000000000000355e+01
1.613100000000000023e+02,2.999154387131022403e+01,2.999999999999997868e+01
1.613199999999999932e+02,2.998977134441500425e+01,3.000000000000002487e+01
1.613299999999999841e+02,2.999022285669506260e+01,2.999999999999997158e+01
1.613399999999999750e+02,2.999074681307021351e+01,3.000000000000000711e+01
1.613500000000000227e+02,2.999315822753334615e+01,2.999999999999998224e+01
1.613600000000000136e+02,2.999580255726807820e+01,3.000000000000000355e+01
1.613700000000000045e+02,2.999354857716739886e+01,2.999999999999997868e+01
1.613799999999999955e+02,2.999169925762173250e+01,3.000000000000000355e+01
1.613899999999999864e+02,2.999391126140830011e+01,3.000000000000000711e+01
1.613999999999999773e+02,2.999436374129550842e+01,2.999999999999997868e+01
1.614100000000000250e+02,2.999301885662493916e+01,3.000000000000001066e+01
1.614200000000000159e+02,2.999441755993165870e+01,2.999999999999998934e+01
1.614300000000000068e+02,2.999787081881557782e+01,2.999999999999998579e+01
1.614399999999999977e+02,2.999987122389652683e+01,3.000000000000001421e+01
1.614499999999999886e+02,2.999811706188769733e+01,2.999999999999998934e+01
1.614599999999999795e+02,2.999703494313154195e+01,2.999999999999997158e+01
1.614700000000000273e+02,3.000204779040990388e+01,3.000000000000002842e+01
1.614800000000000182e+02,3.000477077714026919e+01,2.999999999999998579e+01
1.614900000000000091e+02,2.999998875419750277e+01,2.999999999999997868e+01
1.615000000000000000e+02,2.999928853893910130e+01,3.000000000000001776e+01
1.615099999999999909e+02,3.000420149980141815e+01,2.999999999999995381e+01
1.615199999999999818e+02,3.000636414784093731e+01,3.000000000000002132e+01
1.615299999999999727e+02,3.000781448865906142e+01,2.999999999999999645e+01
1.615400000000000205e+02,3.000934909071969869e+01,2.999999999999997513e+01
1.615500000000000114e+02,3.000888211237617398e+01,3.000000000000001776e+01
1.615600000000000023e+02,3.000874260442531494e+01,2.999999999999998579e+01
1.615699999999999932e+02,3.000773423221080805e+01,2.999999999999999645e+01
1.615799999999999841e+02,3.000629283073683595e+01,3.000000000000000000e+01
1.615899999999999750e+02,3.000733774854105818e+01,2.999999999999998579e+01
1.616000000000000227e+02,3.000815825144531956e+01,3.000000000000000711e+01
1.616100000000000136e+02,3.000836941172243399e+01,2.999999999999996803e+01
1.616200000000000045e+02,3.000924303604344345e+01,3.000000000000003197e+01
1.616299999999999955e+02,3.000873319312655596e+01,2.999999999999995737e+01
1.616399999999999864e+02,3.000873238969356294e+01,3.000000000000002487e+01
1.616499999999999773e+02,3.001031826271175618e+01,2.999999999999998934e+01
1.616600000000000250e+02,3.000951324130162234e+01,2.999999999999996447e+01
1.616700000000000159e+02,3.000676073695202462e+01,3.000000000000003197e+01
1.616800000000000068e+02,3.000670383172029432e+01,2.999999999999997868e+01
1.616899999999999977e+02,3.000983427261992631e+01,2.999999999999999645e+01
1.616999999999999886e+02,3.001173744842027702e+01,3.000000000000000355e+01
1.617099999999999795e+02,3.001107538044036716e+01,2.999999999999998579e+01
1.617200000000000273e+02,3.001140687870791979e+01,3.000000000000000355e+01
1.617300000000000182e+02,3.001232609063806933e+01,3.000000000000000355e+01
1.617400000000000091e+02,3.001208512146683915e+01,2.999999999999997513e+01
1.617500000000000000e+02,3.001336784541150848e+01,3.000000000000000355e+01
1.617599999999999909e+02,3.001441028970485547e+01,2.999999999999997868e+01
1.617699999999999818e+02,3.001211993713990722e+01,3.000000000000002487e+01
1.617799999999999727e+02,3.001259457277210529e+01,2.999999999999997158e+01
1.617900000000000205e+02,3.001685276860924745e+01,3.000000000000000711e+01
1.618000000000000114e+02,3.001598451114852040e+01,2.999999999999998224e+01
1.618100000000000023e+02,3.001168497883216446e+01,3.000000000000000355e+01
1.618199999999999932e+02,3.001108098109363809e+01,2.999999999999997868e+01
1.618299999999999841e+02,3.001127154472378322e+01,3.000000000000000355e+01
1.618399999999999750e+02,3.001024847669219042e+01,3.000000000000000711e+01
1.618500000000000227e+02,3.001090252125601410e+01,2.999999999999997868e+01
1.618600000000000136e+02,3.001388603754679707e+01,3.000000000000001066e+01
1.618700000000000045e+02,3.001687720774330970e+01,2.999999999999998934e+01
1.618799999999999955e+02,3.001536906989939268e+01,2.999999999999998579e+01
1.618899999999999864e+02,3.001101351438877884e+01,3.000000000000001421e+01
1.618999999999999773e+02,3.001063478738323909e+01,2.999999999999998934e+01
1.619100000000000250e+02,3.001316543249900803e+01,2.999999999999997158e+01
1.619200000000000159e+02,3.001394578667514068e+01,3.000000000000002842e+01
1.619300000000000068e+02,3.001256813674795509e+01,2.999999999999998579e+01
1.619399999999999977e+02,3.001089879566971419e+01,2.999999999999997868e+01
1.619499999999999886e+02,3.001112210936757307e+01,3.000000000000001776e+01
1.619599999999999795e+02,3.001121751770675061e+01,2.999999999999995381e+01
1.619700000000000273e+02,3.000810023513965064e+01,3.000000000000002132e+01
1.619800000000000182e+02,3.000521666003888299e+01,2.999999999999999645e+01
1.619900000000000091e+02,3.000589564774523765e+01,2.999999999999997513e+01
1.620000000000000000e+02,3.000688599202000972e+01,3.000000000000001776e+01
1.620099999999999909e+02,3.000571234833086010e+01,2.999999999999998579e+01
1.620199999999999818e+02,3.000591571386830836e+01,2.999999999999999645e+01
1.620299999999999727e+02,3.000816890697513628e+01,3.000000000000000000e+01
1.620400000000000205e+02,3.000718080100894625e+01,2.999999999999998579e+01
1.620500000000000114e+02,3.000427126248748166e+01,3.000000000000000711e+01
1.620600000000000023e+02,3.000428159396859229e+01,2.999999999999996803e+01
1.620699999999999932e+02,3.000521080636184834e+01,3.000000000000003197e+01
1.620799999999999841e+02,3.000552505947911541e+01,2.999999999999995737e+01
1.620899999999999750e+02,3.000346968433099448e+01,3.000000000000002487e+01
1.621000000000000227e+02,2.999820397066778455e+01,2.999999999999998934e+01
1.621100000000000136e+02,2.999771332083313169e+01,2.999999999999996447e+01
1.621200000000000045e+02,3.000115165319708410e+01,3.000000000000003197e+01
1.621299999999999955e+02,2.999958109987063537e+01,2.999999999999997868e+01
1.621399999999999864e+02,2.999838955284008435e+01,2.999999999999999645e+01
1.621499999999999773e+02,3.000033600404685785e+01,3.000000000000000355e+01
1.621600000000000250e+02,2.999792730054739565e+01,2.999999999999998579e+01
1.621700000000000159e+02,2.999464502042415859e+01,3.000000000000000355e+01
1.621800000000000068e+02,2.999443856409188314e+01,3.000000000000000355e+01
1.621899999999999977e+02,2.999319627063520244e+01,2.999999999999997513e+01
1.621999999999999886e+02,2.999303242206556064e+01,3.000000000000000355e+01
1.622099999999999795e+02,2.999523778845355437e+01,2.999999999999997868e+01
1.622200000000000273e+02,2.999532578013527484e+01,3.000000000000002487e+01
1.622300000000000182e+02,2.999497925201275450e+01,2.999999999999997158e+01
1.622400000000000091e+02,2.999659020570689449e+01,3.000000000000000711e+01
1.622500000000000000e+02,2.999666687234805096e+01,2.999999999999998224e+01
1.622599999999999909e+02,2.999568925647802686e+01,3.000000000000000355e+01
1.622699999999999818e+02,2.999649642858035392e+01,2.999999999999997868e+01
1.622799999999999727e+02,2.999579942114012709e+01,3.000000000000000355e+01
1.622900000000000205e+02,2.999193610577786728e+01,3.000000000000000711e+01
1.623000000000000114e+02,2.998970531284185270e+01,2.999999999999997868e+01
1.623100000000000023e+02,2.999128762302430218e+01,3.000000000000001066e+01
1.623199999999999932e+02,2.999347322227774626e+01,2.999999999999998934e+01
1.623299999999999841e+02,2.999362251117747391e+01,2.999999999999998579e+01
1.623399999999999750e+02,2.999310563279070507e+01,3.000000000000001421e+01
1.623500000000000227e+02,2.999368405261847670e+01,2.999999999999998934e+01
1.623600000000000136e+02,2.999367984472143789e+01,2.999999999999997158e+01
1.623700000000000045e+02,2.999276551748165431e+01,3.000000000000002842e+01
1.623799999999999955e+02,2.999321410974854274e+01,2.999999999999998579e+01
1.623899999999999864e+02,2.999454474693889239e+01,2.999999999999997868e+01
1.623999999999999773e+02,2.999519529015071839e+01,3.000000000000001776e+01
1.624100000000000250e+02,2.999434682699066101e+01,2.999999999999995381e+01
1.624200000000000159e+02,2.999162671620261378e+01,3.000000000000002132e+01
1.624300000000000068e+02,2.998960173958603548e+01,2.999999999999999645e+01
1.624399999999999977e+02,2.998896327917449511e+01,2.999999999999997513e+01
1.624499999999999886e+02,2.998801830042461702e+01,3.000000000000001776e+01
1.624599999999999795e+02,2.999038356710500253e+01,2.999999999999998579e+01
1.624700000000000273e+02,2.999508643804544050e+01,2.999999999999999645e+01
1.624800000000000182e+02,2.999375191982921507e+01,3.000000000000000000e+01
1.624900000000000091e+02,2.998986999541081744e+01,2.999999999999998579e+01
1.625000000000000000e+02,2.999044507692770978e+01,3.000000000000000711e+01
1.625099999999999909e+02,2.999161696167815094e+01,2.999999999999996803e+01
1.625199999999999818e+02,2.999380400682649750e+01,3.000000000000003197e+01
1.625299999999999727e+02,2.999776208934660104e+01,2.999999999999995737e+01
1.625400000000000205e+02,2.999626599970686769e+01,3.000000000000002487e+01
1.625500000000000114e+02,2.999313531549230660e+01,2.999999999999998934e+01
1.625600000000000023e+02,2.999674770572026006e+01,2.999999999999996447e+01
1.625699999999999932e+02,3.000086202522518875e+01,3.000000000000003197e+01
1.625799999999999841e+02,2.999917940062395161e+01,2.999999999999997868e+01
1.625899999999999750e+02,2.999621504331469879e+01,2.999999999999999645e+01
1.626000000000000227e+02,2.999670443888890858e+01,3.000000000000000355e+01
1.626100000000000136e+02,2.999948115313498676e+01,2.999999999999998579e+01
1.626200000000000045e+02,3.000001431899557502e+01,3.000000000000000355e+01
1.626299999999999955e+02,2.999813180912465072e+01,3.000000000000000355e+01
1.626399999999999864e+02,2.999886502666425159e+01,2.999999999999997513e+01
1.626499999999999773e+02,3.000141936446332735e+01,3.000000000000000355e+01
1.626600000000000250e+02,3.000156528270319356e+01,2.999999999999997868e+01
1.626700000000000159e+02,3.000223656657578175e+01,3.000000000000002487e+01
1.626800000000000068e+02,3.000473899180139981e+01,2.999999999999997158e+01
1.626899999999999977e+02,3.000420672758879803e+01,3.000000000000000711e+01
1.626999999999999886e+02,3.000265518015381971e+01,2.999999999999998224e+01
1.627099999999999795e+02,3.000575126122085479e+01,3.000000000000000355e+01
1.627200000000000273e+02,3.000924753094302133e+01,2.999999999999997868e+01
1.627300000000000182e+02,3.000765316963626361e+01,3.000000000000000355e+01
1.627400000000000091e+02,3.000606881294127959e+01,3.000000000000000711e+01
1.627500000000000000e+02,3.000788371212722438e+01,2.999999999999997868e+01
1.627599999999999909e+02,3.000858701384707317e+01,3.000000000000001066e+01
1.627699999999999818e+02,3.000891037605434519e+01,2.999999999999998934e+01
1.627799999999999727e+02,3.001178302428601796e+01,2.999999999999998579e+01
1.627900000000000205e+02,3.001393802805374733e+01,3.000000000000001421e+01
1.628000000000000114e+02,3.001348245838627093e+01,2.999999999999998934e+01
1.628100000000000023e+02,3.001255658445933960e+01,2.999999999999997158e+01
1.628199999999999932e+02,3.001362234836694043e+01,3.000000000000002842e+01
1.628299999999999841e+02,3.001585899577495198e+01,2.999999999999998579e+01
1.628399999999999750e+02,3.001507069478678602e+01,2.999999999999997868e+01
1.628500000000000227e+02,3.001297894440921254e+01,3.000000000000001776e+01
1.628600000000000136e+02,3.001545950789352801e+01,2.999999999999995381e+01
1.628700000000000045e+02,3.002034465779458827e+01,3.000000000000002132e+01
1.628799999999999955e+02,3.002136041342238926e+01,2.999999999999999645e+01
1.628899999999999864e+02,3.001883632121822032e+01,2.999999999999997513e+01
1.628999999999999773e+02,3.001750511574335079e+01,3.000000000000001776e+01
1.629100000000000250e+02,3.001839643627659981e+01,2.999999999999998579e+01
1.629200000000000159e+02,3.001914507027659340e+01,2.999999999999999645e+01
1.629300000000000068e+02,3.001958596768934484e+01,3.000000000000000000e+01
1.629399999999999977e+02,3.001993201112544085e+01,2.999999999999998579e+01
1.629499999999999886e+02,3.001945770267445113e+01,3.000000000000000711e+01
1.629599999999999795e+02,3.002036649716927030e+01,2.999999999999996803e+01
1.629700000000000273e+02,3.002294321243656938e+01,3.000000000000003197e+01
1.629800000000000182e+02,3.002330827405381086e+01,2.999999999999995737e+01
1.629900000000000091e+02,3.002156970304658401e+01,3.000000000000002487e+01
1.630000000000000000e+02,3.002058520270304598e+01,2.999999999999998934e+01
1.630099999999999909e+02,3.002104588010383424e+01,2.999999999999996447e+01
1.630199999999999818e+02,3.002256849313299725e+01,3.000000000000003197e+01
1.630299999999999727e+02,3.002315962271682892e+01,2.999999999999997868e+01
1.630400000000000205e+02,3.002199112590600194e+01,2.999999999999999645e+01
1.630500000000000114e+02,3.002107176380138753e+01,3.000000000000000355e+01
1.630600000000000023e+02,3.002124044131797476e+01,2.999999999999998579e+01
1.630699999999999932e+02,3.002241324261828481e+01,3.000000000000000355e+01
1.630799999999999841e+02,3.002341659168940424e+01,3.000000000000000355e+01
1.630899999999999750e+02,3.002285501744301754e+01,2.999999999999997513e+01
1.631000000000000227e+02,3.002286749735954174e+01,3.000000000000000355e+01
1.631100000000000136e+02,3.002382846286896978e+01,2.999999999999997868e+01
1.631200000000000045e+02,3.002339206631338442e+01,3.000000000000002487e+01
1.631299999999999955e+02,3.002297135603027911e+01,2.999999999999997158e+01
1.631399999999999864e+02,3.002250413746646629e+01,3.000000000000000711e+01
1.631499999999999773e+02,3.002012985649599486e+01,2.999999999999998224e+01
1.631600000000000250e+02,3.002010946619514797e+01,3.000000000000000355e+01
1.631700000000000159e+02,3.002366601531430490e+01,2.999999999999997868e+01
1.631800000000000068e+02,3.002479826234760196e+01,3.000000000000000355e+01
1.631899999999999977e+02,3.002427829184481922e+01,3.000000000000000711e+01
1.631999999999999886e+02,3.002514427724512203e+01,2.999999999999997868e+01
1.632099999999999795e+02,3.002328756446350511e+01,3.000000000000001066e+01
1.632200000000000273e+02,3.002002644923426544e+01,2.999999999999998934e+01
1.632300000000000182e+02,3.002011903077382371e+01,2.999999999999998579e+01
1.632400000000000091e+02,3.001973556648961861e+01,3.000000000000001421e+01
1.632500000000000000e+02,3.001825051067586614e+01,2.999999999999998934e+01
1.632599999999999909e+02,3.002033984550958579e+01,2.999999999999997158e+01
1.632699999999999818e+02,3.002291930732912206e+01,3.000000000000002842e+01
1.632799999999999727e+02,3.002274803494603006e+01,2.999999999999998579e+01
1.632900000000000205e+02,3.002319259840307808e+01,2.999999999999997868e+01
1.633000000000000114e+02,3.002437342883373006e+01,3.000000000000001776e+01
1.633100000000000023e+02,3.002213154934474559e+01,2.999999999999995381e+01
1.633199999999999932e+02,3.001672844259985240e+01,3.000000000000002132e+01
1.633299999999999841e+02,3.001421554981066109e+01,2.999999999999999645e+01
1.633399999999999750e+02,3.001567144290357447e+01,2.999999999999997513e+01
1.633500000000000227e+02,3.001507946731501164e+01,3.000000000000001776e+01
1.633600000000000136e+02,3.001297266644182926e+01,2.999999999999998579e+01
1.633700000000000045e+02,3.001397884772445579e+01,2.999999999999999645e+01
1.633799999999999955e+02,3.001674576912829906e+01,3.000000000000000000e+01
1.633899999999999864e+02,3.001866985126047993e+01,2.999999999999998579e+01
1.633999999999999773e+02,3.001820615503027412e+01,3.000000000000000711e+01
1.634100000000000250e+02,3.001649104286498826e+01,2.999999999999996803e+01
1.634200000000000159e+02,3.001689716807215547e+01,3.000000000000003197e+01
1.634300000000000068e+02,3.001759208241857024e+01,2.999999999999995737e+01
1.634399999999999977e+02,3.001643326184729332e+01,3.000000000000002487e+01
1.634499999999999886e+02,3.001574511130730727e+01,2.999999999999998934e+01
1.634599999999999795e+02,3.001503035449735890e+01,2.999999999999996447e+01
1.634700000000000273e+02,3.001228778856867052e+01,3.000000000000003197e+01
1.634800000000000182e+02,3.001036960715758184e+01,2.999999999999997868e+01
1.634900000000000091e+02,3.001124104046628815e+01,2.999999999999999645e+01
1.635000000000000000e+02,3.001108981987422553e+01,3.000000000000000355e+01
1.635099999999999909e+02,3.000968894810879206e+01,2.999999999999998579e+01
1.635199999999999818e+02,3.001095880401028637e+01,3.000000000000000355e+01
1.635299999999999727e+02,3.001163099381387056e+01,3.000000000000000355e+01
1.635400000000000205e+02,3.000836045906203609e+01,2.999999999999997513e+01
1.635500000000000114e+02,3.000670170706663242e+01,3.000000000000000355e+01
1.635600000000000023e+02,3.000778816087463241e+01,2.999999999999997868e+01
1.635699999999999932e+02,3.000582016885212155e+01,3.000000000000002487e+01
1.635799999999999841e+02,3.000268722720134917e+01,2.999999999999997158e+01
1.635899999999999750e+02,3.000286099668123541e+01,3.000000000000000711e+01
1.636000000000000227e+02,3.000362849898837325e+01,2.999999999999998224e+01
1.636100000000000136e+02,3.000391804818835695e+01,3.000000000000000355e+01
1.636200000000000045e+02,3.000466699573786045e+01,2.999999999999997868e+01
1.636299999999999955e+02,3.000367584883715466e+01,3.000000000000000355e+01
1.636399999999999864e+02,3.000150049067457303e+01,3.000000000000000711e+01
1.636499999999999773e+02,3.000022599144569213e+01,2.999999999999997868e+01
1.636600000000000250e+02,3.000065965199662088e+01,3.000000000000001066e+01
1.636700000000000159e+02,3.000413436686692847e+01,2.999999999999998934e+01
1.636800000000000068e+02,3.000683247048608138e+01,2.999999999999998579e+01
1.636899999999999977e+02,3.000452000939082708e+01,3.000000000000001421e+01
1.636999999999999886e+02,3.000306513526218666e+01,2.999999999999998934e+01
1.637099999999999795e+02,3.000537420737599703e+01,2.999999999999997158e+01
1.637200000000000273e+02,3.000419041504189721e+01,3.000000000000002842e+01
1.637300000000000182e+02,2.999975305743294030e+01,2.999999999999998579e+01
1.637400000000000091e+02,2.999993539332243486e+01,2.999999999999997868e+01
1.637500000000000000e+02,3.000392698893939070e+01,3.000000000000001776e+01
1.637599999999999909e+02,3.000431155099767011e+01,2.999999999999995381e+01
1.637699999999999818e+02,3.000050645736526178e+01,3.000000000000002132e+01
1.637799999999999727e+02,2.999988579487182605e+01,2.999999999999999645e+01
1.637900000000000205e+02,3.000329490633168206e+01,2.999999999999997513e+01
1.638000000000000114e+02,3.000375482876379607e+01,3.000000000000001776e+01
1.638100000000000023e+02,3.000225191470315877e+01,2.999999999999998579e+01
1.638199999999999932e+02,3.000302517100567101e+01,2.999999999999999645e+01
1.638299999999999841e+02,3.000290097858130167e+01,3.000000000000000000e+01
1.638399999999999750e+02,3.000169538779579526e+01,2.999999999999998579e+01
1.638500000000000227e+02,3.000323101284409333e+01,3.000000000000000711e+01
1.638600000000000136e+02,3.000458319761493442e+01,2.999999999999996803e+01
1.638700000000000045e+02,3.000245425007797806e+01,3.000000000000003197e+01
1.638799999999999955e+02,3.000050044742018329e+01,2.999999999999995737e+01
1.638899999999999864e+02,3.000178755268780151e+01,3.000000000000002487e+01
1.638999999999999773e+02,3.000544733125880015e+01,2.999999999999998934e+01
1.639100000000000250e+02,3.000892098920941464e+01,2.999999999999996447e+01
1.639200000000000159e+02,3.000885157979969264e+01,3.000000000000003197e+01
1.639300000000000068e+02,3.000660915719091903e+01,2.999999999999997868e+01
1.639399999999999977e+02,3.000678315810169039e+01,2.999999999999999645e+01
1.639499999999999886e+02,3.000791400947642984e+01,3.000000000000000355e+01
1.639599999999999795e+02,3.000758452644060981e+01,2.999999999999998579e+01
1.639700000000000273e+02,3.000852736456991110e+01,3.000000000000000355e+01
1.639800000000000182e+02,3.001030127053617136e+01,3.000000000000000355e+01
1.639900000000000091e+02,3.000974335044843500e+01,2.999999999999997513e+01
1.640000000000000000e+02,3.000839083504488158e+01,3.000000000000000355e+01
1.640099999999999909e+02,3.000877018816779440e+01,2.999999999999997868e+01
1.640199999999999818e+02,3.001094135124261442e+01,3.000000000000002487e+01
1.640299999999999727e+02,3.001284895724245771e+01,2.999999999999997158e+01
1.640400000000000205e+02,3.001134187737433479e+01,3.000000000000000711e+01
1.640500000000000114e+02,3.000882253410274814e+01,2.999999999999998224e+01
1.640600000000000023e+02,3.001115310459731589e+01,3.000000000000000355e+01
1.640699999999999932e+02,3.001469926894824880e+01,2.999999999999997868e+01
1.640799999999999841e+02,3.001285628037133435e+01,3.000000000000000355e+01
1.640899999999999750e+02,3.001171137563526869e+01,3.000000000000000711e+01
1.641000000000000227e+02,3.001649354122143265e+01,2.999999999999997868e+01
1.641100000000000136e+02,3.001984300709358777e+01,3.000000000000001066e+01
1.641200000000000045e+02,3.001905869935125537e+01,2.999999999999998934e+01
1.641299999999999955e+02,3.001830672406230605e+01,2.999999999999998579e+01
1.641399999999999864e+02,3.001739759057913304e+01,3.000000000000001421e+01
1.641499999999999773e+02,3.001693084164956460e+01,2.999999999999998934e+01
1.641600000000000250e+02,3.001931731681600724e+01,2.999999999999997158e+01
1.641700000000000159e+02,3.002250639292124745e+01,3.000000000000002842e+01
1.641800000000000068e+02,3.002211407531699905e+01,2.999999999999998579e+01
1.641899999999999977e+02,3.001814899038515350e+01,2.999999999999997868e+01
1.641999999999999886e+02,3.001655984485457296e+01,3.000000000000001776e+01
1.642099999999999795e+02,3.001909644185551684e+01,2.999999999999995381e+01
1.642200000000000273e+02,3.001992016148941644e+01,3.000000000000002132e+01
1.642300000000000182e+02,3.001827720301116642e+01,2.999999999999999645e+01
1.642400000000000091e+02,3.001904867361965401e+01,2.999999999999997513e+01
1.642500000000000000e+02,3.002137837687007149e+01,3.000000000000001776e+01
1.642599999999999909e+02,3.002198955481536657e+01,2.999999999999998579e+01
1.642699999999999818e+02,3.002163942175716471e+01,2.999999999999999645e+01
1.642799999999999727e+02,3.002118417535475103e+01,3.000000000000000000e+01
1.642900000000000205e+02,3.002185997011063989e+01,2.999999999999998579e+01
1.643000000000000114e+02,3.002451950992600160e+01,3.000000000000000711e+01
1.643100000000000023e+02,3.002520802387904908e+01,2.999999999999996803e+01
1.643199999999999932e+02,3.002257270793602828e+01,3.000000000000003197e+01
1.643299999999999841e+02,3.002176511484964649e+01,2.999999999999995737e+01
1.643399999999999750e+02,3.002371782161609914e+01,3.000000000000002487e+01
1.643500000000000227e+02,3.002312202510974259e+01,2.999999999999998934e+01
1.643600000000000136e+02,3.001960794962087320e+01,2.999999999999996447e+01
1.643700000000000045e+02,3.001859549762077251e+01,3.000000000000003197e+01
1.643799999999999955e+02,3.002013909410579373e+01,2.999999999999997868e+01
1.643899999999999864e+02,3.002020731222536298e+01,2.999999999999999645e+01
1.643999999999999773e+02,3.001973019263004261e+01,3.000000000000000355e+01
1.644100000000000250e+02,3.002047875778403707e+01,2.999999999999998579e+01
1.644200000000000159e+02,3.002140016956862212e+01,3.000000000000000355e+01
1.644300000000000068e+02,3.002306967113269565e+01,3.000000000000000355e+01
1.644399999999999977e+02,3.002550716510769391e+01,2.999999999999997513e+01
1.644499999999999886e+02,3.002631578859505979e+01,3.000000000000000355e+01
1.644599999999999795e+02,3.002508996544545283e+01,2.999999999999997868e+01
1.644700000000000273e+02,3.002358482483547064e+01,3.000000000000002487e+01
1.644800000000000182e+02,3.002270797576934314e+01,2.999999999999997158e+01
1.644900000000000091e+02,3.002164277204429510e+01,3.000000000000000711e+01
1.645000000000000000e+02,3.002102609486871287e+01,2.999999999999998224e+01
1.645099999999999909e+02,3.002209741948462707e+01,3.000000000000000355e+01
1.645199999999999818e+02,3.002156610449035412e+01,2.999999999999997868e+01
1.645299999999999727e+02,3.002046180085132931e+01,3.000000000000000355e+01
1.645400000000000205e+02,3.002355463434766492e+01,3.000000000000000711e+01
1.645500000000000114e+02,3.002331263482869517e+01,2.999999999999997868e+01
1.645600000000000023e+02,3.001718089606897166e+01,3.000000000000001066e+01
1.645699999999999932e+02,3.001662635884197883e+01,2.999999999999998934e+01
1.645799999999999841e+02,3.001686875270481636e+01,2.999999999999998579e+01
1.645899999999999750e+02,3.001130840855519821e+01,3.000000000000001421e+01
1.646000000000000227e+02,3.001316031817627561e+01,2.999999999999998934e+01
1.646100000000000136e+02,3.001946906384878133e+01,2.999999999999997158e+01
1.646200000000000045e+02,3.001768540587138645e+01,3.000000000000002842e+01
1.646299999999999955e+02,3.001696620645419600e+01,2.999999999999998579e+01
1.646399999999999864e+02,3.001891284970449547e+01,2.999999999999997868e+01
1.646499999999999773e+02,3.001696398707906610e+01,3.000000000000001776e+01
1.646600000000000250e+02,3.001766725758949050e+01,2.999999999999995381e+01
1.646700000000000159e+02,3.001697990999346644e+01,3.000000000000002132e+01
1.646800000000000068e+02,3.001209535263979689e+01,2.999999999999999645e+01
1.646899999999999977e+02,3.001398607449475975e+01,2.999999999999997513e+01
1.646999999999999886e+02,3.001503178703579877e+01,3.000000000000001776e+01
1.647099999999999795e+02,3.001058081681820155e+01,2.999999999999998579e+01
1.647200000000000273e+02,3.001275600954569711e+01,2.999999999999999645e+01
1.647300000000000182e+02,3.001354424280272326e+01,3.000000000000000000e+01
1.647400000000000091e+02,3.000699564721540114e+01,2.999999999999998579e+01
1.647500000000000000e+02,3.000547297342631481e+01,3.000000000000000711e+01
1.647599999999999909e+02,3.000703190452854940e+01,2.999999999999996803e+01
1.647699999999999818e+02,3.000650782088926150e+01,3.000000000000003197e+01
1.647799999999999727e+02,3.000609777025974267e+01,2.999999999999995737e+01
1.647900000000000205e+02,3.000375433093671873e+01,3.000000000000002487e+01
1.648000000000000114e+02,3.000380575631298186e+01,2.999999999999998934e+01
1.648100000000000023e+02,3.000726176886478669e+01,2.999999999999996447e+01
1.648199999999999932e+02,3.000513229296926809e+01,3.000000000000003197e+01
1.648299999999999841e+02,3.000262418300760814e+01,2.999999999999997868e+01
1.648399999999999750e+02,3.000661341374814839e+01,2.999999999999999645e+01
1.648500000000000227e+02,3.000717341897422585e+01,3.000000000000000355e+01
1.648600000000000136e+02,3.000240223234128933e+01,2.999999999999998579e+01
1.648700000000000045e+02,3.000075825628585235e+01,3.000000000000000355e+01
1.648799999999999955e+02,3.000049238062879908e+01,3.000000000000000355e+01
1.648899999999999864e+02,2.999967839996443075e+01,2.999999999999997513e+01
1.648999999999999773e+02,3.000082326977275926e+01,3.000000000000000355e+01
1.649100000000000250e+02,2.999872910528814174e+01,2.999999999999997868e+01
1.649200000000000159e+02,2.999281448952821449e+01,3.000000000000002487e+01
1.649300000000000068e+02,2.999166353177943023e+01,2.999999999999997158e+01
1.649399999999999977e+02,2.999371597131814227e+01,3.000000000000000711e+01
1.649499999999999886e+02,2.999353368520791463e+01,2.999999999999998224e+01
1.649599999999999795e+02,2.999373508699119384e+01,3.000000000000000355e+01
1.649700000000000273e+02,2.999387748657285968e+01,2.999999999999997868e+01
1.649800000000000182e+02,2.999158248892732104e+01,3.000000000000000355e+01
1.649900000000000091e+02,2.998989270307723132e+01,3.000000000000000711e+01
1.650000000000000000e+02,2.999116102844540421e+01,2.999999999999997868e+01
1.650099999999999909e+02,2.999436868991906380e+01,3.000000000000001066e+01
1.650199999999999818e+02,2.999628733899293920e+01,2.999999999999998934e+01
1.650299999999999727e+02,2.999594486851697184e+01,2.999999999999998579e+01
1.650400000000000205e+02,2.999659510138421226e+01,3.000000000000001421e+01
1.650500000000000114e+02,2.999648418320459342e+01,2.999999999999998934e+01
1.650600000000000023e+02,2.999371592097798711e+01,2.999999999999997158e+01
1.650699999999999932e+02,2.999385564165269358e+01,3.000000000000002842e+01
1.650799999999999841e+02,2.999529236114478792e+01,2.999999999999998579e+01
1.650899999999999750e+02,2.999199008804677646e+01,2.999999999999997868e+01
1.651000000000000227e+02,2.998978074535229510e+01,3.000000000000001776e+01
1.651100000000000136e+02,2.999357401824703828e+01,2.999999999999995381e+01
1.651200000000000045e+02,2.999721464275204497e+01,3.000000000000002132e+01
1.651299999999999955e+02,2.999685794030357400e+01,2.999999999999999645e+01
1.651399999999999864e+02,2.999495537906284781e+01,2.999999999999997513e+01
1.651499999999999773e+02,2.999329214918888198e+01,3.000000000000001776e+01
1.651600000000000250e+02,2.999266165685734364e+01,2.999999999999998579e+01
1.651700000000000159e+02,2.999364632257099572e+01,2.999999999999999645e+01
1.651800000000000068e+02,2.999403705005392595e+01,3.000000000000000000e+01
1.651899999999999977e+02,2.999353219652480362e+01,2.999999999999998579e+01
1.651999999999999886e+02,2.999545690646376173e+01,3.000000000000000711e+01
1.652099999999999795e+02,2.999695587351039450e+01,2.999999999999996803e+01
1.652200000000000273e+02,2.999462839075055953e+01,3.000000000000003197e+01
1.652300000000000182e+02,2.999356435146654576e+01,2.999999999999995737e+01
1.652400000000000091e+02,2.999607232458801676e+01,3.000000000000002487e+01
1.652500000000000000e+02,2.999886741929010014e+01,2.999999999999998934e+01
1.652599999999999909e+02,2.999933074656641452e+01,2.999999999999996447e+01
1.652699999999999818e+02,2.999667486298317343e+01,3.000000000000003197e+01
1.652799999999999727e+02,2.999451459121013386e+01,2.999999999999997868e+01
1.652900000000000205e+02,2.999517224638778501e+01,2.999999999999999645e+01
1.653000000000000114e+02,2.999627960804873439e+01,3.000000000000000355e+01
1.653100000000000023e+02,2.999732454631879008e+01,2.999999999999998579e+01
1.653199999999999932e+02,2.999907455138483314e+01,3.000000000000000355e+01
1.653299999999999841e+02,3.000198589425848184e+01,3.000000000000000355e+01
1.653399999999999750e+02,3.000495590208506869e+01,2.999999999999997513e+01
1.653500000000000227e+02,3.000461775026396438e+01,3.000000000000000355e+01
1.653600000000000136e+02,3.000272165316234307e+01,2.999999999999997868e+01
1.653700000000000045e+02,3.000323747569341393e+01,3.000000000000002487e+01
1.653799999999999955e+02,3.000420287588729451e+01,2.999999999999997158e+01
1.653899999999999864e+02,3.000384792393060351e+01,3.000000000000000711e+01
1.653999999999999773e+02,3.000386501553104779e+01,2.999999999999998224e+01
1.654100000000000250e+02,3.000563305371804645e+01,3.000000000000000355e+01
1.654200000000000159e+02,3.000888290881284703e+01,2.999999999999997868e+01
1.654300000000000068e+02,3.001067152060863208e+01,3.000000000000000355e+01
1.654399999999999977e+02,3.001009041674141642e+01,3.000000000000000711e+01
1.654499999999999886e+02,3.000988696951194257e+01,2.999999999999997868e+01
1.654599999999999795e+02,3.000907837895559283e+01,3.000000000000001066e+01
1.654700000000000273e+02,3.000668795912638132e+01,2.999999999999998934e+01
1.654800000000000182e+02,3.000731285210462929e+01,2.999999999999998579e+01
1.654900000000000091e+02,3.000988479436297851e+01,3.000000000000001421e+01
1.655000000000000000e+02,3.000845830926573754e+01,2.999999999999998934e+01
1.655099999999999909e+02,3.000778063597791245e+01,2.999999999999997158e+01
1.655199999999999818e+02,3.001193827762177690e+01,3.000000000000002842e+01
1.655299999999999727e+02,3.001368388111868413e+01,2.999999999999998579e+01
1.655400000000000205e+02,3.001452295880815058e+01,2.999999999999997868e+01
1.655500000000000114e+02,3.001872111706920521e+01,3.000000000000001776e+01
1.655600000000000023e+02,3.001750370635948428e+01,2.999999999999995381e+01
1.655699999999999932e+02,3.001287925691125835e+01,3.000000000000002132e+01
1.655799999999999841e+02,3.001558831302152441e+01,2.999999999999999645e+01
1.655899999999999750e+02,3.001928152064810362e+01,2.999999999999997513e+01
1.656000000000000227e+02,3.001784169694009563e+01,3.000000000000001776e+01
1.656100000000000136e+02,3.001682759734831407e+01,2.999999999999998579e+01
1.656200000000000045e+02,3.001695627162990121e+01,2.999999999999999645e+01
1.656299999999999955e+02,3.001606545805921655e+01,3.000000000000000000e+01
1.656399999999999864e+02,3.001513726050077224e+01,2.999999999999998579e+01
1.656499999999999773e+02,3.001506594150491480e+01,3.000000000000000711e+01
1.656600000000000250e+02,3.001666062514694744e+01,2.999999999999996803e+01
1.656700000000000159e+02,3.001881117503742047e+01,3.000000000000003197e+01
1.656800000000000068e+02,3.001882345740910552e+01,2.999999999999995737e+01
1.656899999999999977e+02,3.001656740080998631e+01,3.000000000000002487e+01
1.656999999999999886e+02,3.001443310649722918e+01,2.999999999999998934e+01
1.657099999999999795e+02,3.001425004330489443e+01,2.999999999999996447e+01
1.657200000000000273e+02,3.001501970203977621e+01,3.000000000000003197e+01
1.657300000000000182e+02,3.001538090580206486e+01,2.999999999999997868e+01
1.657400000000000091e+02,3.001633807993519198e+01,2.999999999999999645e+01
1.657500000000000000e+02,3.001744473173797445e+01,3.000000000000000355e+01
1.657599999999999909e+02,3.001629889491523073e+01,2.999999999999998579e+01
1.657699999999999818e+02,3.001513992374700379e+01,3.000000000000000355e+01
1.657799999999999727e+02,3.001744746089034166e+01,3.000000000000000355e+01
1.657900000000000205e+02,3.001894056334095495e+01,2.999999999999997513e+01
1.658000000000000114e+02,3.001710017308930745e+01,3.000000000000000355e+01
1.658100000000000023e+02,3.001786484044839654e+01,2.999999999999997868e+01
1.658199999999999932e+02,3.002037013671959187e+01,3.000000000000002487e+01
1.658299999999999841e+02,3.001957563413033725e+01,2.999999999999997158e+01
1.658399999999999750e+02,3.001942254768022522e+01,3.000000000000000711e+01
1.658500000000000227e+02,3.002002756494212932e+01,2.999999999999998224e+01
1.658600000000000136e+02,3.001667466213956459e+01,3.000000000000000355e+01
1.658700000000000045e+02,3.001441980944215970e+01,2.999999999999997868e+01
1.658799999999999955e+02,3.001659515303876447e+01,3.000000000000000355e+01
1.658899999999999864e+02,3.001735105937658687e+01,3.000000000000000711e+01
1.658999999999999773e+02,3.001528834296960468e+01,2.999999999999997868e+01
1.659100000000000250e+02,3.001357561264984142e+01,3.000000000000001066e+01
1.659200000000000159e+02,3.001379756162732804e+01,2.999999999999998934e+01
1.659300000000000068e+02,3.001569682232162606e+01,2.999999999999998579e+01
1.659399999999999977e+02,3.001559501190843804e+01,3.000000000000001421e+01
1.659499999999999886e+02,3.001233846434332264e+01,2.999999999999998934e+01
1.659599999999999795e+02,3.000963910281522473e+01,2.999999999999997158e+01
1.659700000000000273e+02,3.000865793453012387e+01,3.000000000000002842e+01
1.659800000000000182e+02,3.000970822870793242e+01,2.999999999999998579e+01
1.659900000000000091e+02,3.001224286631780913e+01,2.999999999999997868e+01
1.660000000000000000e+02,3.001275181030286632e+01,3.000000000000001776e+01
1.660099999999999909e+02,3.001179577461302728e+01,2.999999999999995381e+01
1.660199999999999818e+02,3.001083641784957123e+01,3.000000000000002132e+01
1.660299999999999727e+02,3.000835198139570537e+01,2.999999999999999645e+01
1.660400000000000205e+02,3.000614010624669348e+01,2.999999999999997513e+01
1.660500000000000114e+02,3.000653654018750416e+01,3.000000000000001776e+01
1.660600000000000023e+02,3.000779935333808623e+01,2.999999999999998579e+01
1.660699999999999932e+02,3.000681617158306125e+01,2.999999999999999645e+01
1.660799999999999841e+02,3.000439013422048973e+01,3.000000000000000000e+01
1.660899999999999750e+02,3.000331522900624037e+01,2.999999999999998579e+01
1.661000000000000227e+02,3.000095056857747977e+01,3.000000000000000711e+01
1.661100000000000136e+02,2.999756700150261324e+01,2.999999999999996803e+01
1.661200000000000045e+02,2.999798227171691067e+01,3.000000000000003197e+01
1.661299999999999955e+02,2.999977340680423765e+01,2.999999999999995737e+01
1.661399999999999864e+02,3.000040137826562869e+01,3.000000000000002487e+01
1.661499999999999773e+02,2.999999166558559338e+01,2.999999999999998934e+01
1.661600000000000250e+02,2.999655256461845809e+01,2.999999999999996447e+01
1.661700000000000159e+02,2.999295705526734324e+01,3.000000000000003197e+01
1.661800000000000068e+02,2.999233010301166757e+01,2.999999999999997868e+01
1.661899999999999977e+02,2.999265320331508988e+01,2.999999999999999645e+01
1.661999999999999886e+02,2.999222683384206789e+01,3.000000000000000355e+01
1.662099999999999795e+02,2.998968442747967700e+01,2.999999999999998579e+01
1.662200000000000273e+02,2.998645044032306828e+01,3.000000000000000355e+01
1.662300000000000182e+02,2.998586960948152580e+01,3.000000000000000355e+01
1.662400000000000091e+02,2.998652597923482332e+01,2.999999999999997513e+01
1.662500000000000000e+02,2.998698500987062232e+01,3.000000000000000355e+01
1.662599999999999909e+02,2.998885347832907655e+01,2.999999999999997868e+01
1.662699999999999818e+02,2.999022771473895332e+01,3.000000000000002487e+01
1.662799999999999727e+02,2.998864583259176442e+01,2.999999999999997158e+01
1.662900000000000205e+02,2.998810094148713645e+01,3.000000000000000711e+01
1.663000000000000114e+02,2.999015201350105997e+01,2.999999999999998224e+01
1.663100000000000023e+02,2.998897510108444209e+01,3.000000000000000355e+01
1.663199999999999932e+02,2.998557924111012696e+01,2.999999999999997868e+01
1.663299999999999841e+02,2.998578931297991446e+01,3.000000000000000355e+01
1.663399999999999750e+02,2.998661747844561276e+01,3.000000000000000711e+01
1.663500000000000227e+02,2.998548315800855946e+01,2.999999999999997868e+01
1.663600000000000136e+02,2.998521847769273307e+01,3.000000000000001066e+01
1.663700000000000045e+02,2.998508380994995903e+01,2.999999999999998934e+01
1.663799999999999955e+02,2.998469730942779066e+01,2.999999999999998579e+01
1.663899999999999864e+02,2.998522887236975620e+01,3.000000000000001421e+01
1.663999999999999773e+02,2.998455042533328907e+01,2.999999999999998934e+01
1.664100000000000250e+02,2.998348134843857338e+01,2.999999999999997158e+01
1.664200000000000159e+02,2.998386190653248917e+01,3.000000000000002842e+01
1.664300000000000068e+02,2.998291869013813482e+01,2.999999999999998579e+01
1.664399999999999977e+02,2.998178754436784743e+01,2.999999999999997868e+01
1.664499999999999886e+02,2.998357729819668549e+01,3.000000000000001776e+01
1.664599999999999795e+02,2.998488905471980104e+01,2.999999999999995381e+01
1.664700000000000273e+02,2.998332559719652934e+01,3.000000000000002132e+01
1.664800000000000182e+02,2.998232828828390595e+01,2.999999999999999645e+01
1.664900000000000091e+02,2.998356676311451352e+01,2.999999999999997513e+01
1.665000000000000000e+02,2.998381277911182607e+01,3.000000000000001776e+01
1.665099999999999909e+02,2.998239858901467869e+01,2.999999999999998579e+01
1.665199999999999818e+02,2.998244267366505156e+01,2.999999999999999645e+01
1.665299999999999727e+02,2.998376354532416244e+01,3.000000000000000000e+01
1.665400000000000205e+02,2.998492030426032073e+01,2.999999999999998579e+01
1.665500000000000114e+02,2.998465303702015561e+01,3.000000000000000711e+01
1.665600000000000023e+02,2.998224827454792063e+01,2.999999999999996803e+01
1.665699999999999932e+02,2.998217300068913715e+01,3.000000000000003197e+01
1.665799999999999841e+02,2.998470186737953824e+01,2.999999999999995737e+01
1.665899999999999750e+02,2.998510611317973584e+01,3.000000000000002487e+01
1.666000000000000227e+02,2.998606757507075926e+01,2.999999999999998934e+01
1.666100000000000136e+02,2.998719320145114509e+01,2.999999999999996447e+01
1.666200000000000045e+02,2.998385862385933009e+01,3.000000000000003197e+01
1.666299999999999955e+02,2.998246557096968701e+01,2.999999999999997868e+01
1.666399999999999864e+02,2.998536293859206481e+01,2.999999999999999645e+01
1.666499999999999773e+02,2.998583890224186987e+01,3.000000000000000355e+01
1.666600000000000250e+02,2.998815127093397948e+01,2.999999999999998579e+01
1.666700000000000159e+02,2.999327030920953874e+01,3.000000000000000355e+01
1.666800000000000068e+02,2.999166843611255828e+01,3.000000000000000355e+01
1.666899999999999977e+02,2.998910813163433531e+01,2.999999999999997513e+01
1.666999999999999886e+02,2.999268443817100049e+01,3.000000000000000355e+01
1.667099999999999795e+02,2.999393943317792477e+01,2.999999999999997868e+01
1.667200000000000273e+02,2.999342284912751211e+01,3.000000000000002487e+01
1.667300000000000182e+02,2.999645522033414125e+01,2.999999999999997158e+01
1.667400000000000091e+02,2.999737341978199012e+01,3.000000000000000711e+01
1.667500000000000000e+02,2.999531367946698168e+01,2.999999999999998224e+01
1.667599999999999909e+02,2.999562165374185341e+01,3.000000000000000355e+01
1.667699999999999818e+02,2.999838187432494507e+01,2.999999999999997868e+01
1.667799999999999727e+02,2.999940426544385019e+01,3.000000000000000355e+01
1.667900000000000205e+02,2.999697811097259503e+01,3.000000000000000711e+01
1.668000000000000114e+02,2.999649636301084499e+01,2.999999999999997868e+01
1.668100000000000023e+02,2.999928009750645685e+01,3.000000000000001066e+01
1.668199999999999932e+02,2.999967161319516507e+01,2.999999999999998934e+01
1.668299999999999841e+02,2.999929523483529081e+01,2.999999999999998579e+01
1.668399999999999750e+02,3.000039681603681530e+01,3.000000000000001421e+01
1.668500000000000227e+02,2.999963119763472008e+01,2.999999999999998934e+01
1.668600000000000136e+02,2.999951332620383226e+01,2.999999999999997158e+01
1.668700000000000045e+02,3.000252671471253052e+01,3.000000000000002842e+01
1.668799999999999955e+02,3.000372378008575325e+01,2.999999999999998579e+01
1.668899999999999864e+02,3.000186064496548610e+01,2.999999999999997868e+01
1.668999999999999773e+02,3.000152784047316601e+01,3.000000000000001776e+01
1.669100000000000250e+02,3.000283868585322722e+01,2.999999999999995381e+01
1.669200000000000159e+02,3.000209068008431146e+01,3.000000000000002132e+01
1.669300000000000068e+02,3.000164961935775665e+01,2.999999999999999645e+01
1.669399999999999977e+02,3.000437450478483470e+01,2.999999999999997513e+01
1.669499999999999886e+02,3.000397618383188458e+01,3.000000000000001776e+01
1.669599999999999795e+02,2.999884179136985551e+01,2.999999999999998579e+01
1.669700000000000273e+02,2.999723175356629667e+01,2.999999999999999645e+01
1.669800000000000182e+02,2.999903467515903444e+01,3.000000000000000000e+01
1.669900000000000091e+02,2.999855235503300932e+01,2.999999999999998579e+01
1.670000000000000000e+02,2.999870757144551447e+01,3.000000000000000711e+01
1.670099999999999909e+02,3.000200057602207693e+01,2.999999999999996803e+01
1.670199999999999818e+02,3.000386667995476131e+01,3.000000000000003197e+01
1.670299999999999727e+02,3.000347036881557727e+01,2.999999999999995737e+01
1.670400000000000205e+02,3.000441144772698365e+01,3.000000000000002487e+01
1.670500000000000114e+02,3.000511341226635764e+01,2.999999999999998934e+01
1.670600000000000023e+02,3.000308340594269652e+01,2.999999999999996447e+01
1.670699999999999932e+02,3.000165114103230835e+01,3.000000000000003197e+01
1.670799999999999841e+02,3.000276262197740351e+01,2.999999999999997868e+01
1.670899999999999750e+02,3.000498400220302742e+01,2.999999999999999645e+01
1.671000000000000227e+02,3.000688189649363125e+01,3.000000000000000355e+01
1.671100000000000136e+02,3.000520837581284894e+01,2.999999999999998579e+01
1.671200000000000045e+02,3.000099192812256277e+01,3.000000000000000355e+01
1.671299999999999955e+02,3.000013430248475998e+01,3.000000000000000355e+01
1.671399999999999864e+02,3.000173065585268262e+01,2.999999999999997513e+01
1.671499999999999773e+02,3.000223831975736744e+01,3.000000000000000355e+01
1.671600000000000250e+02,3.000277502883256275e+01,2.999999999999997868e+01
1.671700000000000159e+02,3.000329531697778407e+01,3.000000000000002487e+01
1.671800000000000068e+02,3.000415943096047755e+01,2.999999999999997158e+01
1.671899999999999977e+02,3.000638684954594027e+01,3.000000000000000711e+01
1.671999999999999886e+02,3.000627771486091433e+01,2.999999999999998224e+01
1.672099999999999795e+02,3.000381084801919229e+01,3.000000000000000355e+01
1.672200000000000273e+02,3.000349315501471281e+01,2.999999999999997868e+01
1.672300000000000182e+02,3.000359232067269133e+01,3.000000000000000355e+01
1.672400000000000091e+02,3.000334890287329159e+01,3.000000000000000711e+01
1.672500000000000000e+02,3.000529037174361591e+01,2.999999999999997868e+01
1.672599999999999909e+02,3.000458639811879635e+01,3.000000000000001066e+01
1.672699999999999818e+02,3.000015503882307399e+01,2.999999999999998934e+01
1.672799999999999727e+02,3.000033793690371908e+01,2.999999999999998579e+01
1.672900000000000205e+02,3.000370398886456869e+01,3.000000000000001421e+01
1.673000000000000114e+02,3.000212630511847678e+01,2.999999999999998934e+01
1.673100000000000023e+02,2.999811809404089047e+01,2.999999999999997158e+01
1.673199999999999932e+02,2.999719283901317013e+01,3.000000000000002842e+01
1.673299999999999841e+02,2.999822510329739700e+01,2.999999999999998579e+01
1.673399999999999750e+02,2.999859683730921489e+01,2.999999999999997868e+01
1.673500000000000227e+02,2.999730835737155843e+01,3.000000000000001776e+01
1.673600000000000136e+02,2.999530540400646572e+01,2.999999999999995381e+01
1.673700000000000045e+02,2.999451168620064223e+01,3.000000000000002132e+01
1.673799999999999955e+02,2.999421082665805471e+01,2.999999999999999645e+01
1.673899999999999864e+02,2.999371760358632599e+01,2.999999999999997513e+01
1.673999999999999773e+02,2.999488923259294992e+01,3.000000000000001776e+01
1.674100000000000250e+02,2.999547443653559498e+01,2.999999999999998579e+01
1.674200000000000159e+02,2.999209371050960016e+01,2.999999999999999645e+01
1.674300000000000068e+02,2.998933971624996175e+01,3.000000000000000000e+01
1.674399999999999977e+02,2.998968481388466500e+01,2.999999999999998579e+01
1.674499999999999886e+02,2.998776488490345216e+01,3.000000000000000711e+01
1.674599999999999795e+02,2.998385559733148753e+01,2.999999999999996803e+01
1.674700000000000273e+02,2.998258425783259895e+01,3.000000000000003197e+01
1.674800000000000182e+02,2.998341457878176897e+01,2.999999999999995737e+01
1.674900000000000091e+02,2.998564149020974412e+01,3.000000000000002487e+01
1.675000000000000000e+02,2.998851146957611036e+01,2.999999999999998934e+01
1.675099999999999909e+02,2.998746983884758777e+01,2.999999999999996447e+01
1.675199999999999818e+02,2.998213841452035666e+01,3.000000000000003197e+01
1.675299999999999727e+02,2.997858238361346039e+01,2.999999999999997868e+01
1.675400000000000205e+02,2.997978723062907846e+01,2.999999999999999645e+01
1.675500000000000114e+02,2.998160480549319473e+01,3.000000000000000355e+01
1.675600000000000023e+02,2.998004125786696861e+01,2.999999999999998579e+01
1.675699999999999932e+02,2.997819331041973356e+01,3.000000000000000355e+01
1.675799999999999841e+02,2.997856956234377179e+01,3.000000000000000355e+01
1.675899999999999750e+02,2.997842363620617689e+01,2.999999999999997513e+01
1.676000000000000227e+02,2.997957314474514590e+01,3.000000000000000355e+01
1.676100000000000136e+02,2.998315050674403182e+01,2.999999999999997868e+01
1.676200000000000045e+02,2.998294271749666251e+01,3.000000000000002487e+01
1.676299999999999955e+02,2.997984552728981456e+01,2.999999999999997158e+01
1.676399999999999864e+02,2.997936074013816921e+01,3.000000000000000711e+01
1.676499999999999773e+02,2.997923699639547834e+01,2.999999999999998224e+01
1.676600000000000250e+02,2.997828182900349248e+01,3.000000000000000355e+01
1.676700000000000159e+02,2.997847635006616329e+01,2.999999999999997868e+01
1.676800000000000068e+02,2.997890128840378310e+01,3.000000000000000355e+01
1.676899999999999977e+02,2.997898002808013374e+01,3.000000000000000711e+01
1.676999999999999886e+02,2.997819689144318289e+01,2.999999999999997868e+01
1.677099999999999795e+02,2.997668465640167312e+01,3.000000000000001066e+01
1.677200000000000273e+02,2.997683746238645597e+01,2.999999999999998934e+01
1.677300000000000182e+02,2.997810188556669075e+01,2.999999999999998579e+01
1.677400000000000091e+02,2.997907873630048670e+01,3.000000000000001421e+01
1.677500000000000000e+02,2.998084184882358372e+01,2.999999999999998934e+01
1.677599999999999909e+02,2.998199011229964484e+01,2.999999999999997158e+01
1.677699999999999818e+02,2.998065838892538437e+01,3.000000000000002842e+01
1.677799999999999727e+02,2.997890157527785604e+01,2.999999999999998579e+01
1.677900000000000205e+02,2.997849416924659494e+01,2.999999999999997868e+01
1.678000000000000114e+02,2.997856157847494529e+01,3.000000000000001776e+01
1.678100000000000023e+02,2.997794654147791960e+01,2.999999999999995381e+01
1.678199999999999932e+02,2.997608962449975678e+01,3.000000000000002132e+01
1.678299999999999841e+02,2.997411846520984469e+01,2.999999999999999645e+01
1.678399999999999750e+02,2.997463623104047414e+01,2.999999999999997513e+01
1.678500000000000227e+02,2.997715191199485218e+01,3.000000000000001776e+01
1.678600000000000136e+02,2.997894603617508480e+01,2.999999999999998579e+01
1.678700000000000045e+02,2.998025194286313777e+01,2.999999999999999645e+01
1.678799999999999955e+02,2.998062180810823563e+01,3.000000000000000000e+01
1.678899999999999864e+02,2.997869911024849543e+01,2.999999999999998579e+01
1.678999999999999773e+02,2.997829950618945105e+01,3.000000000000000711e+01
1.679100000000000250e+02,2.998071802343974923e+01,2.999999999999996803e+01
1.679200000000000159e+02,2.998055977279103246e+01,3.000000000000003197e+01
1.679300000000000068e+02,2.997788318216217718e+01,2.999999999999995737e+01
1.679399999999999977e+02,2.997757608326731571e+01,3.000000000000002487e+01
1.679499999999999886e+02,2.998003986392413722e+01,2.999999999999998934e+01
1.679599999999999795e+02,2.998357828582501483e+01,2.999999999999996447e+01
1.679700000000000273e+02,2.998563696813629775e+01,3.000000000000003197e+01
1.679800000000000182e+02,2.998466119873731728e+01,2.999999999999997868e+01
1.679900000000000091e+02,2.998494383209719416e+01,2.999999999999999645e+01
1.680000000000000000e+02,2.998644311340854784e+01,3.000000000000000355e+01
1.680099999999999909e+02,2.998432594522183336e+01,2.999999999999998579e+01
1.680199999999999818e+02,2.998409575762149615e+01,3.000000000000000355e+01
1.680299999999999727e+02,2.998856641084886476e+01,3.000000000000000355e+01
1.680400000000000205e+02,2.998957999486806614e+01,2.999999999999997513e+01
1.680500000000000114e+02,2.998782661926773230e+01,3.000000000000000355e+01
1.680600000000000023e+02,2.998797900131887317e+01,2.999999999999997868e+01
1.680699999999999932e+02,2.998864206593907511e+01,3.000000000000002487e+01
1.680799999999999841e+02,2.999012685462680494e+01,2.999999999999997158e+01
1.680899999999999750e+02,2.999128429674717466e+01,3.000000000000000711e+01
1.681000000000000227e+02,2.999140284095909337e+01,2.999999999999998224e+01
1.681100000000000136e+02,2.999326033087433885e+01,3.000000000000000355e+01
1.681200000000000045e+02,2.999373825831250429e+01,2.999999999999997868e+01
1.681299999999999955e+02,2.999152567992036111e+01,3.000000000000000355e+01
1.681399999999999864e+02,2.999317960252664506e+01,3.000000000000000711e+01
1.681499999999999773e+02,2.999717778131894619e+01,2.999999999999997868e+01
1.681600000000000250e+02,2.999683203456523728e+01,3.000000000000001066e+01
1.681700000000000159e+02,2.999514971211716841e+01,2.999999999999998934e+01
1.681800000000000068e+02,2.999534713323703627e+01,2.999999999999998579e+01
1.681899999999999977e+02,2.999511282013154556e+01,3.000000000000001421e+01
1.681999999999999886e+02,2.999559333602321587e+01,2.999999999999998934e+01
1.682099999999999795e+02,2.999735641996250024e+01,2.999999999999997158e+01
1.682200000000000273e+02,2.999825514174152019e+01,3.000000000000002842e+01
1.682300000000000182e+02,2.999863781342184055e+01,2.999999999999998579e+01
1.682400000000000091e+02,2.999799305296548013e+01,2.999999999999997868e+01
1.682500000000000000e+02,2.999710935299469483e+01,3.000000000000001776e+01
1.682599999999999909e+02,2.999839241592196259e+01,2.999999999999995381e+01
1.682699999999999818e+02,2.999913962169898340e+01,3.000000000000002132e+01
1.682799999999999727e+02,2.999847841485883393e+01,2.999999999999999645e+01
1.682900000000000205e+02,2.999861022551892376e+01,2.999999999999997513e+01
1.683000000000000114e+02,2.999786608643459473e+01,3.000000000000001776e+01
1.683100000000000023e+02,2.999770118025385912e+01,2.999999999999998579e+01
1.683199999999999932e+02,3.000052109153547164e+01,2.999999999999999645e+01
1.683299999999999841e+02,3.000232807064677232e+01,3.000000000000000000e+01
1.683399999999999750e+02,3.000130926445457291e+01,2.999999999999998579e+01
1.683500000000000227e+02,2.999916562401629605e+01,3.000000000000000711e+01
1.683600000000000136e+02,2.999756925755588099e+01,2.999999999999996803e+01
1.683700000000000045e+02,2.999877473503098457e+01,3.000000000000003197e+01
1.683799999999999955e+02,2.999971969478332312e+01,2.999999999999995737e+01
1.683899999999999864e+02,2.999803659409026935e+01,3.000000000000002487e+01
1.683999999999999773e+02,2.999960060670299455e+01,2.999999999999998934e+01
1.684100000000000250e+02,3.000415545208326762e+01,2.999999999999996447e+01
1.684200000000000159e+02,3.000495155696348704e+01,3.000000000000003197e+01
1.684300000000000068e+02,3.000348109708281186e+01,2.999999999999997868e+01
1.684399999999999977e+02,3.000239783895775503e+01,2.999999999999999645e+01
1.684499999999999886e+02,3.000000448457379321e+01,3.000000000000000355e+01
1.684599999999999795e+02,2.999875628376837611e+01,2.999999999999998579e+01
1.684700000000000273e+02,3.000006314746172364e+01,3.000000000000000355e+01
1.684800000000000182e+02,3.000049147940836747e+01,3.000000000000000355e+01
1.684900000000000091e+02,3.000047226538436718e+01,2.999999999999997513e+01
1.685000000000000000e+02,3.000012429548383253e+01,3.000000000000000355e+01
1.685099999999999909e+02,2.999707543190024595e+01,2.999999999999997868e+01
1.685199999999999818e+02,2.999670434369329897e+01,3.000000000000002487e+01
1.685299999999999727e+02,3.000179205314323738e+01,2.999999999999997158e+01
1.685400000000000205e+02,3.000429952037710635e+01,3.000000000000000711e+01
1.685500000000000114e+02,3.000353790235169171e+01,2.999999999999998224e+01
1.685600000000000023e+02,3.000401214634444713e+01,3.000000000000000355e+01
1.685699999999999932e+02,3.000221426893973131e+01,2.999999999999997868e+01
1.685799999999999841e+02,2.999903480839746805e+01,3.000000000000000355e+01
1.685899999999999750e+02,3.000014245866983131e+01,3.000000000000000711e+01
1.686000000000000227e+02,3.000179986137687038e+01,2.999999999999997868e+01
1.686100000000000136e+02,2.999995200858155897e+01,3.000000000000001066e+01
1.686200000000000045e+02,2.999824954227902651e+01,2.999999999999998934e+01
1.686299999999999955e+02,2.999804815976677119e+01,2.999999999999998579e+01
1.686399999999999864e+02,2.999783167133056949e+01,3.000000000000001421e+01
1.686499999999999773e+02,2.999770748230815443e+01,2.999999999999998934e+01
1.686600000000000250e+02,2.999680686643238303e+01,2.999999999999997158e+01
1.686700000000000159e+02,2.999550115397502736e+01,3.000000000000002842e+01
1.686800000000000068e+02,2.999568443607048351e+01,2.999999999999998579e+01
1.686899999999999977e+02,2.999528729499083823e+01,2.999999999999997868e+01
1.686999999999999886e+02,2.999270762064455198e+01,3.000000000000001776e+01
1.687099999999999795e+02,2.999053446704883541e+01,2.999999999999995381e+01
1.687200000000000273e+02,2.998876257548946000e+01,3.000000000000002132e+01
1.687300000000000182e+02,2.998647227463376908e+01,2.999999999999999645e+01
1.687400000000000091e+02,2.998654082875765070e+01,2.999999999999997513e+01
1.687500000000000000e+02,2.998822480891145759e+01,3.000000000000001776e+01
1.687599999999999909e+02,2.998651015607678616e+01,2.999999999999998579e+01
1.687699999999999818e+02,2.998269122528364150e+01,2.999999999999999645e+01
1.687799999999999727e+02,2.998268786466724123e+01,3.000000000000000000e+01
1.687900000000000205e+02,2.998524710882359301e+01,2.999999999999998579e+01
1.688000000000000114e+02,2.998411672992503441e+01,3.000000000000000711e+01
1.688100000000000023e+02,2.998086664957110870e+01,2.999999999999996803e+01
1.688199999999999932e+02,2.998101983203798682e+01,3.000000000000003197e+01
1.688299999999999841e+02,2.998172746839285097e+01,2.999999999999995737e+01
1.688399999999999750e+02,2.997954819532718673e+01,3.000000000000002487e+01
1.688500000000000227e+02,2.997897730723131104e+01,2.999999999999998934e+01
1.688600000000000136e+02,2.998064460381403507e+01,2.999999999999996447e+01
1.688700000000000045e+02,2.997932700225060643e+01,3.000000000000003197e+01
1.688799999999999955e+02,2.997744811202636583e+01,2.999999999999997868e+01
1.688899999999999864e+02,2.997953970427045434e+01,2.999999999999999645e+01
1.688999999999999773e+02,2.998066068478944857e+01,3.000000000000000355e+01
1.689100000000000250e+02,2.997713963566799578e+01,2.999999999999998579e+01
1.689200000000000159e+02,2.997471357182782370e+01,3.000000000000000355e+01
1.689300000000000068e+02,2.997699941350526487e+01,3.000000000000000355e+01
1.689399999999999977e+02,2.997938749075073162e+01,2.999999999999997513e+01
1.689499999999999886e+02,2.997986779914625544e+01,3.000000000000000355e+01
1.689599999999999795e+02,2.998082499687011904e+01,2.999999999999997868e+01
1.689700000000000273e+02,2.997928254459842279e+01,3.000000000000002487e+01
1.689800000000000182e+02,2.997518330970530442e+01,2.999999999999997158e+01
1.689900000000000091e+02,2.997511270269454187e+01,3.000000000000000711e+01
1.690000000000000000e+02,2.997705685576253742e+01,2.999999999999998224e+01
1.690099999999999909e+02,2.997669437613586751e+01,3.000000000000000355e+01
1.690199999999999818e+02,2.997604349863815187e+01,2.999999999999997868e+01
1.690299999999999727e+02,2.997288779975017547e+01,3.000000000000000355e+01
1.690400000000000205e+02,2.996874630349373803e+01,3.000000000000000711e+01
1.690500000000000114e+02,2.997268053201444715e+01,2.999999999999997868e+01
1.690600000000000023e+02,2.997931481020951239e+01,3.000000000000001066e+01
1.690699999999999932e+02,2.997803169224172848e+01,2.999999999999998934e+01
1.690799999999999841e+02,2.997521513941331861e+01,2.999999999999998579e+01
1.690899999999999750e+02,2.997522838075719775e+01,3.000000000000001421e+01
1.691000000000000227e+02,2.997353319924132720e+01,2.999999999999998934e+01
1.691100000000000136e+02,2.997427416818472778e+01,2.999999999999997158e+01
1.691200000000000045e+02,2.997844428101514680e+01,3.000000000000002842e+01
1.691299999999999955e+02,2.997831059081102723e+01,2.999999999999998579e+01
1.691399999999999864e+02,2.997587724567628698e+01,2.999999999999997868e+01
1.691499999999999773e+02,2.997647479270554527e+01,3.000000000000001776e+01
1.691600000000000250e+02,2.997644482626554208e+01,2.999999999999995381e+01
1.691700000000000159e+02,2.997424574010635467e+01,3.000000000000002132e+01
1.691800000000000068e+02,2.997516657609998347e+01,2.999999999999999645e+01
1.691899999999999977e+02,2.997897454483238278e+01,2.999999999999997513e+01
1.691999999999999886e+02,2.997844400112858310e+01,3.000000000000001776e+01
1.692099999999999795e+02,2.997342366985931505e+01,2.999999999999998579e+01
1.692200000000000273e+02,2.997078048229916192e+01,2.999999999999999645e+01
1.692300000000000182e+02,2.997178015346566582e+01,3.000000000000000000e+01
1.692400000000000091e+02,2.997418248545896446e+01,2.999999999999998579e+01
1.692500000000000000e+02,2.997814739914370463e+01,3.000000000000000711e+01
1.692599999999999909e+02,2.998075829467816433e+01,2.999999999999996803e+01
1.692699999999999818e+02,2.997907784502739759e+01,3.000000000000003197e+01
1.692799999999999727e+02,2.997979532883378084e+01,2.999999999999995737e+01
1.692900000000000205e+02,2.998606403524429354e+01,3.000000000000002487e+01
1.693000000000000114e+02,2.998775483314188861e+01,2.999999999999998934e+01
1.693100000000000023e+02,2.998253245587283544e+01,2.999999999999996447e+01
1.693199999999999932e+02,2.997917395215885250e+01,3.000000000000003197e+01
1.693299999999999841e+02,2.997906311242212141e+01,2.999999999999997868e+01
1.693399999999999750e+02,2.997972543693560254e+01,2.999999999999999645e+01
1.693500000000000227e+02,2.998230101855369156e+01,3.000000000000000355e+01
1.693600000000000136e+02,2.998593854007443582e+01,2.999999999999998579e+01
1.693700000000000045e+02,2.998709982219697423e+01,3.000000000000000355e+01
1.693799999999999955e+02,2.998573833610059580e+01,3.000000000000000355e+01
1.693899999999999864e+02,2.998597633185949007e+01,2.999999999999997513e+01
1.693999999999999773e+02,2.998755131825482678e+01,3.000000000000000355e+01
1.694100000000000250e+02,2.998660468611183916e+01,2.999999999999997868e+01
1.694200000000000159e+02,2.998618916299983184e+01,3.000000000000002487e+01
1.694300000000000068e+02,2.999064220609968601e+01,2.999999999999997158e+01
1.694399999999999977e+02,2.999479418737147540e+01,3.000000000000000711e+01
1.694499999999999886e+02,2.999389152355837496e+01,2.999999999999998224e+01
1.694599999999999795e+02,2.999295279253984248e+01,3.000000000000000355e+01
1.694700000000000273e+02,2.999367685132947514e+01,2.999999999999997868e+01
1.694800000000000182e+02,2.999205707195793025e+01,3.000000000000000355e+01
1.694900000000000091e+02,2.999185199032799432e+01,3.000000000000000711e+01
1.695000000000000000e+02,2.999448524678205530e+01,2.999999999999997868e+01
1.695099999999999909e+02,2.999367349755693724e+01,3.000000000000001066e+01
1.695199999999999818e+02,2.999240623038869558e+01,2.999999999999998934e+01
1.695299999999999727e+02,2.999452265474655022e+01,2.999999999999998579e+01
1.695400000000000205e+02,2.999541033043322713e+01,3.000000000000001421e+01
1.695500000000000114e+02,2.999556505969704290e+01,2.999999999999998934e+01
1.695600000000000023e+02,2.999551266047425102e+01,2.999999999999997158e+01
1.695699999999999932e+02,2.999257515444165989e+01,3.000000000000002842e+01
1.695799999999999841e+02,2.999172045782254514e+01,2.999999999999998579e+01
1.695899999999999750e+02,2.999411074843003178e+01,2.999999999999997868e+01
1.696000000000000227e+02,2.999347707403898511e+01,3.000000000000001776e+01
1.696100000000000136e+02,2.999212817866982661e+01,2.999999999999995381e+01
1.696200000000000045e+02,2.999329842040687666e+01,3.000000000000002132e+01
1.696299999999999955e+02,2.999343539003799108e+01,2.999999999999999645e+01
1.696399999999999864e+02,2.999403590321450608e+01,2.999999999999997513e+01
1.696499999999999773e+02,2.999678008070050339e+01,3.000000000000001776e+01
1.696600000000000250e+02,2.999729779406173691e+01,2.999999999999998579e+01
1.696700000000000159e+02,2.999610343915956179e+01,2.999999999999999645e+01
1.696800000000000068e+02,2.999623553298675205e+01,3.000000000000000000e+01
1.696899999999999977e+02,2.999619158714550693e+01,2.999999999999998579e+01
1.696999999999999886e+02,2.999581516516906632e+01,3.000000000000000711e+01
1.697099999999999795e+02,2.999622300293295751e+01,2.999999999999996803e+01
1.697200000000000273e+02,2.999776265440794276e+01,3.000000000000003197e+01
1.697300000000000182e+02,3.000027073956526635e+01,2.999999999999995737e+01
1.697400000000000091e+02,2.999889189257885747e+01,3.000000000000002487e+01
1.697500000000000000e+02,2.999443464191095998e+01,2.999999999999998934e+01
1.697599999999999909e+02,2.999666829468389295e+01,2.999999999999996447e+01
1.697699999999999818e+02,3.000167462324583667e+01,3.000000000000003197e+01
1.697799999999999727e+02,2.999935860232745455e+01,2.999999999999997868e+01
1.697900000000000205e+02,2.999575237371571745e+01,2.999999999999999645e+01
1.698000000000000114e+02,2.999624727372897581e+01,3.000000000000000355e+01
1.698100000000000023e+02,2.999688394543748160e+01,2.999999999999998579e+01
1.698199999999999932e+02,2.999767249330999874e+01,3.000000000000000355e+01
1.698299999999999841e+02,2.999872968307110810e+01,3.000000000000000355e+01
1.698399999999999750e+02,2.999816495870935995e+01,2.999999999999997513e+01
1.698500000000000227e+02,2.999780154067729754e+01,3.000000000000000355e+01
1.698600000000000136e+02,2.999744204643751289e+01,2.999999999999997868e+01
1.698700000000000045e+02,2.999586232446795009e+01,3.000000000000002487e+01
1.698799999999999955e+02,2.999704479384165978e+01,2.999999999999997158e+01
1.698899999999999864e+02,2.999904309286626969e+01,3.000000000000000711e+01
1.698999999999999773e+02,2.999502889805184935e+01,2.999999999999998224e+01
1.699100000000000250e+02,2.999175259577789632e+01,2.999999999999999645e+01
1.699200000000000159e+02,2.999555569342143357e+01,2.999999999999999289e+01
1.699300000000000068e+02,2.999696558003964952e+01,3.000000000000000355e+01
1.699399999999999977e+02,2.999358481891252737e+01,2.999999999999998934e+01
1.699499999999999886e+02,2.999303033748114444e+01,2.999999999999998224e+01
1.699599999999999795e+02,2.999401515042617206e+01,3.000000000000001776e+01
1.699700000000000273e+02,2.999318896423344682e+01,2.999999999999999289e+01
1.699800000000000182e+02,2.999221013442774009e+01,2.999999999999997513e+01
1.699900000000000091e+02,2.999167693761378573e+01,3.000000000000002132e+01
1.700000000000000000e+02,2.999129014102150492e+01,2.999999999999997513e+01


==> data/controlled_run_sim_inset.csv <==
time_s,yaw_rate_deg_s
1.900000000000000000e+02,2.996058637447342576e+01
1.900099999999999909e+02,2.995667910072440066e+01
1.900200000000000102e+02,2.995819984779264900e+01
1.900300000000000011e+02,2.995923686146312193e+01
1.900399999999999920e+02,2.996134755327266674e+01
1.900500000000000114e+02,2.996209682278497866e+01
1.900600000000000023e+02,2.996137542214075822e+01
1.900699999999999932e+02,2.996396966473085399e+01
1.900800000000000125e+02,2.996557331917480838e+01
1.900900000000000034e+02,2.996589085861606705e+01
1.900999999999999943e+02,2.996858572417571409e+01
1.901100000000000136e+02,2.996932503999489228e+01
1.901200000000000045e+02,2.996999414466554512e+01
1.901299999999999955e+02,2.996903083962438785e+01
1.901400000000000148e+02,2.996780461288294362e+01
1.901500000000000057e+02,2.996603051505116966e+01
1.901599999999999966e+02,2.996255961229969245e+01
1.901700000000000159e+02,2.996256558443014484e+01
1.901800000000000068e+02,2.996012795585798827e+01
1.901899999999999977e+02,2.996044013111736604e+01
1.902000000000000171e+02,2.995989253602761337e+01
1.902100000000000080e+02,2.995746287764032090e+01
1.902199999999999989e+02,2.995461226748200900e+01
1.902299999999999898e+02,2.995389157545847070e+01
1.902400000000000091e+02,2.995673789936345344e+01
1.902500000000000000e+02,2.995664380709219543e+01
1.902599999999999909e+02,2.995966370152248359e+01
1.902700000000000102e+02,2.995798141815993532e+01
1.902800000000000011e+02,2.995911073507246414e+01
1.902899999999999920e+02,2.996058281613253627e+01
1.903000000000000114e+02,2.996109277542458571e+01
1.903100000000000023e+02,2.996167395795907495e+01
1.903199999999999932e+02,2.995940854456846481e+01
1.903300000000000125e+02,2.995784413436870253e+01
1.903400000000000034e+02,2.995912723827278157e+01
1.903499999999999943e+02,2.996010292877312509e+01
1.903600000000000136e+02,2.995596657965375798e+01
1.903700000000000045e+02,2.995585917463787595e+01
1.903799999999999955e+02,2.995653575089550813e+01
1.903900000000000148e+02,2.995357083887983052e+01
1.904000000000000057e+02,2.995155858221443168e+01
1.904099999999999966e+02,2.994864446382222312e+01
1.904200000000000159e+02,2.994868345119719777e+01
1.904300000000000068e+02,2.994794332311201757e+01
1.904399999999999977e+02,2.994820484023448159e+01
1.904500000000000171e+02,2.994763674407572296e+01
1.904600000000000080e+02,2.994662525026246769e+01
1.904699999999999989e+02,2.994433670103583012e+01
1.904799999999999898e+02,2.994629568110581985e+01
1.904900000000000091e+02,2.994831825034723849e+01
1.905000000000000000e+02,2.994731199935338850e+01
1.905099999999999909e+02,2.994888503483197084e+01
1.905200000000000102e+02,2.995130288064455826e+01
1.905300000000000011e+02,2.995142831402927186e+01
1.905399999999999920e+02,2.995120137954636874e+01
1.905500000000000114e+02,2.995392783886051546e+01
1.905600000000000023e+02,2.994819506101054074e+01
1.905699999999999932e+02,2.994997884905633256e+01
1.905800000000000125e+02,2.994950896328322543e+01
1.905900000000000034e+02,2.994616538038268061e+01
1.905999999999999943e+02,2.994373683250149654e+01
1.906100000000000136e+02,2.994120236870818275e+01
1.906200000000000045e+02,2.993833975955420357e+01
1.906299999999999955e+02,2.993742796782269977e+01
1.906400000000000148e+02,2.993796803540980278e+01
1.906500000000000057e+02,2.994104452848032949e+01
1.906599999999999966e+02,2.994082501263227769e+01
1.906700000000000159e+02,2.994465456682125648e+01
1.906800000000000068e+02,2.994758084087556682e+01
1.906899999999999977e+02,2.994757992801967106e+01
1.907000000000000171e+02,2.994879662862683034e+01
1.907100000000000080e+02,2.994618474237076811e+01
1.907199999999999989e+02,2.994646979294798328e+01
1.907299999999999898e+02,2.994687031406657951e+01
1.907400000000000091e+02,2.994455987670874109e+01
1.907500000000000000e+02,2.994356286506319265e+01
1.907599999999999909e+02,2.994363652881623494e+01
1.907700000000000102e+02,2.994489259327293595e+01
1.907800000000000011e+02,2.994308714377542202e+01
1.907899999999999920e+02,2.994244746324722328e+01
1.908000000000000114e+02,2.994126027318335304e+01
1.908100000000000023e+02,2.994345882156487448e+01
1.908199999999999932e+02,2.994166403435601964e+01
1.908300000000000125e+02,2.994254011557122297e+01
1.908400000000000034e+02,2.994228471853294948e+01
1.908499999999999943e+02,2.994199582930165349e+01
1.908600000000000136e+02,2.994262037973929225e+01
1.908700000000000045e+02,2.994546152893557434e+01
1.908799999999999955e+02,2.994789630458573271e+01
1.908900000000000148e+02,2.994804516978106790e+01
1.909000000000000057e+02,2.994856960008909041e+01
1.909099999999999966e+02,2.995012992818810815e+01
1.909200000000000159e+02,2.994515153228739734e+01
1.909300000000000068e+02,2.994380407175209058e+01
1.909399999999999977e+02,2.994186380397216141e+01
1.909500000000000171e+02,2.994087188442066605e+01
1.909600000000000080e+02,2.994124352314648263e+01
1.909699999999999989e+02,2.994124271603964615e+01
1.909799999999999898e+02,2.994405042707271747e+01
1.909900000000000091e+02,2.994589676194916450e+01
1.910000000000000000e+02,2.994397228084860174e+01
1.910099999999999909e+02,2.994734417178166908e+01
1.910200000000000102e+02,2.994793713590847872e+01
1.910300000000000011e+02,2.994849449723901458e+01
1.910399999999999920e+02,2.994719799695704054e+01
1.910500000000000114e+02,2.994938998490292548e+01
1.910600000000000023e+02,2.994997122082563834e+01
1.910699999999999932e+02,2.994792977980896254e+01
1.910800000000000125e+02,2.994864111051202116e+01
1.910900000000000034e+02,2.994903427461144219e+01
1.910999999999999943e+02,2.994936031312079550e+01
1.911100000000000136e+02,2.994745109974438790e+01
1.911200000000000045e+02,2.994820493773115544e+01
1.911299999999999955e+02,2.995088679386025277e+01
1.911400000000000148e+02,2.995210652453609512e+01
1.911500000000000057e+02,2.995025025854472389e+01
1.911599999999999966e+02,2.994951394760709817e+01
1.911700000000000159e+02,2.994893071228890591e+01
1.911800000000000068e+02,2.994563364372232428e+01
1.911899999999999977e+02,2.994531423216556476e+01
1.912000000000000171e+02,2.994885120012542856e+01
1.912100000000000080e+02,2.994899425081404232e+01
1.912199999999999989e+02,2.995068136227682132e+01
1.912300000000000182e+02,2.995166259993658642e+01
1.912400000000000091e+02,2.995351021220167809e+01
1.912500000000000000e+02,2.995279617220750268e+01
1.912599999999999909e+02,2.995335974402008361e+01
1.912700000000000102e+02,2.995333070144582877e+01
1.912800000000000011e+02,2.995558013230611749e+01
1.912899999999999920e+02,2.995436064277885535e+01
1.913000000000000114e+02,2.995588550960705376e+01
1.913100000000000023e+02,2.995605003006418698e+01
1.913199999999999932e+02,2.995719999452627391e+01
1.913300000000000125e+02,2.995950090271309207e+01
1.913400000000000034e+02,2.995905212667641493e+01
1.913499999999999943e+02,2.996218404224764242e+01
1.913600000000000136e+02,2.996307061601725508e+01
1.913700000000000045e+02,2.996779996327153128e+01
1.913799999999999955e+02,2.996521450271067266e+01
1.913900000000000148e+02,2.996685892266001972e+01
1.914000000000000057e+02,2.996846006362542880e+01
1.914099999999999966e+02,2.996893420008241193e+01
1.914200000000000159e+02,2.996901453994830433e+01
1.914300000000000068e+02,2.997082316818802639e+01
1.914399999999999977e+02,2.996869622770998376e+01
1.914500000000000171e+02,2.996863341797384095e+01
1.914600000000000080e+02,2.996724894309063458e+01
1.914699999999999989e+02,2.996185269919979177e+01
1.914800000000000182e+02,2.996351935027491109e+01
1.914900000000000091e+02,2.996227295651600286e+01
1.915000000000000000e+02,2.996358573450207174e+01
1.915099999999999909e+02,2.996613713643883514e+01
1.915200000000000102e+02,2.996536402603163296e+01
1.915300000000000011e+02,2.996800433648892081e+01
1.915399999999999920e+02,2.996939845141397996e+01
1.915500000000000114e+02,2.996829948576987235e+01
1.915600000000000023e+02,2.996863963102489947e+01
1.915699999999999932e+02,2.996969104289336627e+01
1.915800000000000125e+02,2.997135835492296962e+01
1.915900000000000034e+02,2.997052669884402576e+01
1.915999999999999943e+02,2.997294490905633424e+01
1.916100000000000136e+02,2.997237256033151809e+01
1.916200000000000045e+02,2.996967752027188681e+01
1.916299999999999955e+02,2.997071687482640456e+01
1.916400000000000148e+02,2.997101316435529483e+01
1.916500000000000057e+02,2.996883182247623978e+01
1.916599999999999966e+02,2.996622842853110669e+01
1.916700000000000159e+02,2.996764020673341378e+01
1.916800000000000068e+02,2.996749436610092943e+01
1.916899999999999977e+02,2.996984295774105433e+01
1.917000000000000171e+02,2.997219002859397108e+01
1.917100000000000080e+02,2.996986733231133471e+01
1.917199999999999989e+02,2.997172690821232521e+01
1.917300000000000182e+02,2.997291022159036800e+01
1.917400000000000091e+02,2.997181265048978105e+01
1.917500000000000000e+02,2.997303956808477565e+01
1.917599999999999909e+02,2.997879758105050385e+01
1.917700000000000102e+02,2.997975028705585032e+01
1.917800000000000011e+02,2.997803591481040897e+01
1.917899999999999920e+02,2.997825473196984802e+01
1.918000000000000114e+02,2.997990636744188464e+01
1.918100000000000023e+02,2.997815604004519585e+01
1.918199999999999932e+02,2.998064094877484820e+01
1.918300000000000125e+02,2.997806284395966969e+01
1.918400000000000034e+02,2.997598293484804799e+01
1.918499999999999943e+02,2.997455685889069343e+01
1.918600000000000136e+02,2.997752917548206497e+01
1.918700000000000045e+02,2.997628822285968297e+01
1.918799999999999955e+02,2.997697719814214423e+01
1.918900000000000148e+02,2.997892495615210606e+01
1.919000000000000057e+02,2.997870741136769013e+01
1.919099999999999966e+02,2.997839768516156056e+01
1.919200000000000159e+02,2.997793436428601055e+01
1.919300000000000068e+02,2.997814827565765938e+01
1.919399999999999977e+02,2.997902867766577728e+01
1.919500000000000171e+02,2.997828907809531529e+01
1.919600000000000080e+02,2.998051212838539215e+01
1.919699999999999989e+02,2.998160235468489532e+01
1.919800000000000182e+02,2.998233628889778402e+01
1.919900000000000091e+02,2.998114909219850333e+01
1.920000000000000000e+02,2.998192914833877865e+01
1.920099999999999909e+02,2.998349461626440515e+01
1.920200000000000102e+02,2.998120712827675760e+01
1.920300000000000011e+02,2.998502761964095953e+01
1.920399999999999920e+02,2.998510177139709754e+01
1.920500000000000114e+02,2.998597652984669182e+01
1.920600000000000023e+02,2.998924380340328710e+01
1.920699999999999932e+02,2.999026237261692174e+01
1.920800000000000125e+02,2.999151564540531467e+01
1.920900000000000034e+02,2.999575017313297209e+01
1.920999999999999943e+02,2.999860659554479980e+01
1.921100000000000136e+02,2.999951363901880086e+01
1.921200000000000045e+02,2.999931037048949989e+01
1.921299999999999955e+02,3.000128011850308596e+01
1.921400000000000148e+02,3.000109122206795575e+01
1.921500000000000057e+02,3.000007281371879841e+01
1.921599999999999966e+02,2.999943026542621993e+01
1.921700000000000159e+02,3.000044326235029857e+01
1.921800000000000068e+02,2.999981614639083816e+01
1.921899999999999977e+02,2.999996510413483364e+01
1.922000000000000171e+02,2.999870840032537345e+01
1.922100000000000080e+02,2.999996984205157347e+01
1.922199999999999989e+02,3.000113080941564547e+01
1.922300000000000182e+02,3.000076141499503279e+01
1.922400000000000091e+02,2.999955389063443434e+01
1.922500000000000000e+02,2.999925711295410835e+01
1.922599999999999909e+02,2.999946873293249183e+01
1.922700000000000102e+02,2.999946132678465816e+01
1.922800000000000011e+02,2.999979950450349264e+01
1.922899999999999920e+02,3.000085236371048580e+01
1.923000000000000114e+02,3.000065615477217307e+01
1.923100000000000023e+02,3.000064061440779639e+01
1.923199999999999932e+02,2.999845170796037763e+01
1.923300000000000125e+02,2.999875270709355490e+01
1.923400000000000034e+02,2.999931776259997562e+01
1.923499999999999943e+02,3.000201348593317263e+01
1.923600000000000136e+02,2.999963564044297826e+01
1.923700000000000045e+02,2.999917115600659656e+01
1.923799999999999955e+02,2.999890263104369126e+01
1.923900000000000148e+02,2.999831223119349133e+01
1.924000000000000057e+02,2.999860913203630730e+01
1.924099999999999966e+02,2.999532634966508837e+01
1.924200000000000159e+02,2.999701350515553955e+01
1.924300000000000068e+02,2.999553363656776739e+01
1.924399999999999977e+02,2.999491928719425005e+01
1.924500000000000171e+02,2.999533050534553524e+01
1.924600000000000080e+02,2.999673392493903279e+01
1.924699999999999989e+02,2.999527391669638732e+01
1.924800000000000182e+02,2.999357348663328793e+01
1.924900000000000091e+02,2.999093580405765636e+01
1.925000000000000000e+02,2.999135424793748328e+01
1.925099999999999909e+02,2.999092986527339377e+01
1.925200000000000102e+02,2.999211045253541030e+01
1.925300000000000011e+02,2.999428376227788462e+01
1.925399999999999920e+02,2.999320962974882576e+01
1.925500000000000114e+02,2.999384464976829534e+01
1.925600000000000023e+02,2.999291302953682958e+01
1.925699999999999932e+02,2.999074765847718993e+01
1.925800000000000125e+02,2.998906181695910789e+01
1.925900000000000034e+02,2.998966685314667657e+01
1.925999999999999943e+02,2.998949492440836551e+01
1.926100000000000136e+02,2.999051784471764037e+01
1.926200000000000045e+02,2.998754909288874870e+01
1.926299999999999955e+02,2.998710283138110100e+01
1.926400000000000148e+02,2.998587580023745502e+01
1.926500000000000057e+02,2.998555284663929754e+01
1.926599999999999966e+02,2.998491154922560398e+01
1.926700000000000159e+02,2.998380999779722345e+01
1.926800000000000068e+02,2.998219528005068923e+01
1.926899999999999977e+02,2.998379210913770621e+01
1.927000000000000171e+02,2.998237350700079062e+01
1.927100000000000080e+02,2.998416982790985585e+01
1.927199999999999989e+02,2.998388217366354525e+01
1.927300000000000182e+02,2.998506690745792724e+01
1.927400000000000091e+02,2.998699557118950310e+01
1.927500000000000000e+02,2.998749598122410021e+01
1.927599999999999909e+02,2.998728869867588287e+01
1.927700000000000102e+02,2.998415138391790435e+01
1.927800000000000011e+02,2.998400466989296120e+01
1.927899999999999920e+02,2.998421633189709112e+01
1.928000000000000114e+02,2.998467699028360300e+01
1.928100000000000023e+02,2.998643928109378720e+01
1.928199999999999932e+02,2.998444228778062026e+01
1.928300000000000125e+02,2.998229479698469291e+01
1.928400000000000034e+02,2.998561141015569120e+01
1.928499999999999943e+02,2.998692214521136989e+01
1.928600000000000136e+02,2.998660712740552015e+01
1.928700000000000045e+02,2.998631132439961533e+01
1.928799999999999955e+02,2.998897909588975352e+01
1.928900000000000148e+02,2.998965328275881603e+01
1.929000000000000057e+02,2.998963973376230641e+01
1.929099999999999966e+02,2.998915434557898152e+01
1.929200000000000159e+02,2.998876706371169121e+01
1.929300000000000068e+02,2.998903929920147959e+01
1.929399999999999977e+02,2.998919258550383660e+01
1.929500000000000171e+02,2.999015617118895705e+01
1.929600000000000080e+02,2.998969443816726965e+01
1.929699999999999989e+02,2.999063064793404720e+01
1.929800000000000182e+02,2.998962227558603999e+01
1.929900000000000091e+02,2.998889136448454806e+01
1.930000000000000000e+02,2.998794763765413762e+01
1.930099999999999909e+02,2.998757378704585719e+01
1.930200000000000102e+02,2.998786784223230484e+01
1.930300000000000011e+02,2.999032749104527795e+01
1.930399999999999920e+02,2.999044582948365090e+01
1.930500000000000114e+02,2.998923877513889025e+01
1.930600000000000023e+02,2.998809846833306736e+01
1.930699999999999932e+02,2.999015710650540356e+01
1.930800000000000125e+02,2.999151543731725766e+01
1.930900000000000034e+02,2.999095936400228979e+01
1.930999999999999943e+02,2.998910249448458032e+01
1.931100000000000136e+02,2.998773437191627877e+01
1.931200000000000045e+02,2.998617248285607673e+01
1.931299999999999955e+02,2.998355117817020954e+01
1.931400000000000148e+02,2.998591463765442100e+01
1.931500000000000057e+02,2.998461766613508317e+01
1.931599999999999966e+02,2.998527121663052597e+01
1.931700000000000159e+02,2.998484827109820117e+01
1.931800000000000068e+02,2.998428129330111602e+01
1.931899999999999977e+02,2.998254541715284205e+01
1.932000000000000171e+02,2.998089886712636698e+01
1.932100000000000080e+02,2.997875169304588283e+01
1.932199999999999989e+02,2.997455870111977561e+01
1.932300000000000182e+02,2.997239203389701601e+01
1.932400000000000091e+02,2.997363327022238977e+01
1.932500000000000000e+02,2.997067630816302142e+01
1.932599999999999909e+02,2.996938745798784609e+01
1.932700000000000102e+02,2.996947774253756691e+01
1.932800000000000011e+02,2.996829579590834669e+01
1.932899999999999920e+02,2.997092190994590055e+01
1.933000000000000114e+02,2.997184151546559150e+01
1.933100000000000023e+02,2.997350053630255573e+01
1.933199999999999932e+02,2.997230222094081853e+01
1.933300000000000125e+02,2.997347908820488982e+01
1.933400000000000034e+02,2.997171120068777483e+01
1.933499999999999943e+02,2.997135725395114392e+01
1.933600000000000136e+02,2.997075386664321428e+01
1.933700000000000045e+02,2.997343545441483670e+01
1.933799999999999955e+02,2.997166506562496124e+01
1.933900000000000148e+02,2.997232102741334359e+01
1.934000000000000057e+02,2.997129462419848878e+01
1.934099999999999966e+02,2.997409854830721443e+01
1.934200000000000159e+02,2.997199181108772592e+01
1.934300000000000068e+02,2.996961016065783667e+01
1.934399999999999977e+02,2.997057797812230007e+01
1.934500000000000171e+02,2.997129583178360335e+01
1.934600000000000080e+02,2.997206443961787059e+01
1.934699999999999989e+02,2.997324510393887209e+01
1.934800000000000182e+02,2.996985048631173854e+01
1.934900000000000091e+02,2.996898662850248130e+01
1.935000000000000000e+02,2.996981000996156652e+01
1.935099999999999909e+02,2.996988259240649199e+01
1.935200000000000102e+02,2.996846185526264250e+01
1.935300000000000011e+02,2.996813679751506854e+01
1.935399999999999920e+02,2.996714804544866340e+01
1.935500000000000114e+02,2.996711165321617543e+01
1.935600000000000023e+02,2.996692929281714513e+01
1.935699999999999932e+02,2.996625684325051964e+01
1.935800000000000125e+02,2.996696794946529963e+01
1.935900000000000034e+02,2.996786612681885131e+01
1.935999999999999943e+02,2.996724203645481666e+01
1.936100000000000136e+02,2.996652884751938828e+01
1.936200000000000045e+02,2.996655671777996588e+01
1.936299999999999955e+02,2.996384277480120062e+01
1.936400000000000148e+02,2.996369183141996473e+01
1.936500000000000057e+02,2.996565954803948628e+01
1.936599999999999966e+02,2.996566417894035794e+01
1.936700000000000159e+02,2.996572241727379904e+01
1.936800000000000068e+02,2.996596230145540929e+01
1.936899999999999977e+02,2.996452830397410594e+01
1.937000000000000171e+02,2.996321904148177850e+01
1.937100000000000080e+02,2.996525289025690952e+01
1.937199999999999989e+02,2.996269479850073836e+01
1.937300000000000182e+02,2.996211706861501511e+01
1.937400000000000091e+02,2.996164945253353906e+01
1.937500000000000000e+02,2.995867607610776773e+01
1.937599999999999909e+02,2.995900223280836272e+01
1.937700000000000102e+02,2.995727402576677179e+01
1.937800000000000011e+02,2.995650117165661541e+01
1.937899999999999920e+02,2.995575259873243112e+01
1.938000000000000114e+02,2.995715409207124225e+01
1.938100000000000023e+02,2.995479976632945451e+01
1.938199999999999932e+02,2.995285187894710077e+01
1.938300000000000125e+02,2.994952983824983761e+01
1.938400000000000034e+02,2.994927778043116007e+01
1.938499999999999943e+02,2.994797552636323346e+01
1.938600000000000136e+02,2.994730450184751192e+01
1.938700000000000045e+02,2.994656536143840597e+01
1.938799999999999955e+02,2.994589490279106769e+01
1.938900000000000148e+02,2.994689312491806632e+01
1.939000000000000057e+02,2.994593512145165093e+01
1.939099999999999966e+02,2.994608002667177971e+01
1.939200000000000159e+02,2.994783954878649723e+01
1.939300000000000068e+02,2.994591231487645899e+01
1.939399999999999977e+02,2.994245152022844891e+01
1.939500000000000171e+02,2.994323544235806622e+01
1.939600000000000080e+02,2.994414686987101959e+01
1.939699999999999989e+02,2.994527626104190077e+01
1.939800000000000182e+02,2.994654715863884675e+01
1.939900000000000091e+02,2.994590541894017477e+01
1.940000000000000000e+02,2.994615997481770009e+01
1.940099999999999909e+02,2.994567479397703735e+01
1.940200000000000102e+02,2.994356894600704067e+01
1.940300000000000011e+02,2.994515829953513375e+01
1.940399999999999920e+02,2.994369097841433458e+01
1.940500000000000114e+02,2.994137084498511570e+01
1.940600000000000023e+02,2.994394545295360288e+01
1.940699999999999932e+02,2.994526292265866019e+01
1.940800000000000125e+02,2.994392101845340193e+01
1.940900000000000034e+02,2.994302997414294865e+01
1.940999999999999943e+02,2.994266979423537478e+01
1.941100000000000136e+02,2.994534848809900396e+01
1.941200000000000045e+02,2.994507908491752346e+01
1.941299999999999955e+02,2.994738081631134108e+01
1.941400000000000148e+02,2.994658658162214593e+01
1.941500000000000057e+02,2.994524923162362740e+01
1.941599999999999966e+02,2.994547462974787422e+01
1.941700000000000159e+02,2.994719716024762235e+01
1.941800000000000068e+02,2.994800458244696628e+01
1.941899999999999977e+02,2.994718546787189695e+01
1.942000000000000171e+02,2.994719751142764963e+01
1.942100000000000080e+02,2.994622599678940844e+01
1.942199999999999989e+02,2.994877509671711735e+01
1.942300000000000182e+02,2.994896421874084425e+01
1.942400000000000091e+02,2.994806258715898295e+01
1.942500000000000000e+02,2.994898911915009521e+01
1.942599999999999909e+02,2.994995782602886081e+01
1.942700000000000102e+02,2.995071683599799783e+01
1.942800000000000011e+02,2.995179747137070336e+01
1.942899999999999920e+02,2.994975886764919082e+01
1.943000000000000114e+02,2.995066026753124788e+01
1.943100000000000023e+02,2.994986681066471945e+01
1.943199999999999932e+02,2.995231961133339027e+01
1.943300000000000125e+02,2.995155027883214061e+01
1.943400000000000034e+02,2.994979766288869527e+01
1.943499999999999943e+02,2.995046747878451399e+01
1.943600000000000136e+02,2.995291287547038550e+01
1.943700000000000045e+02,2.995401171557921671e+01
1.943799999999999955e+02,2.995399279876239973e+01
1.943900000000000148e+02,2.995522750082395191e+01
1.944000000000000057e+02,2.995485388525396075e+01
1.944099999999999966e+02,2.995468845612628073e+01
1.944200000000000159e+02,2.995389237069490918e+01
1.944300000000000068e+02,2.995537197523713147e+01
1.944399999999999977e+02,2.995493995218628669e+01
1.944500000000000171e+02,2.995167645875256923e+01
1.944600000000000080e+02,2.995037186034241117e+01
1.944699999999999989e+02,2.995347765960789843e+01
1.944800000000000182e+02,2.995594283400305358e+01
1.944900000000000091e+02,2.995463181183696122e+01
1.945000000000000000e+02,2.995622201402408891e+01
1.945099999999999909e+02,2.995380601574219170e+01
1.945200000000000102e+02,2.995541670567921244e+01
1.945300000000000011e+02,2.995468528668446240e+01
1.945399999999999920e+02,2.995641808362096370e+01
1.945500000000000114e+02,2.995627941788219673e+01
1.945600000000000023e+02,2.995698607901599431e+01
1.945699999999999932e+02,2.996021656587131332e+01
1.945800000000000125e+02,2.995916496964660070e+01
1.945900000000000034e+02,2.996236844222341134e+01
1.945999999999999943e+02,2.996130630748879398e+01
1.946100000000000136e+02,2.996085502088992314e+01
1.946200000000000045e+02,2.996210149401163392e+01
1.946299999999999955e+02,2.996357242270734744e+01
1.946400000000000148e+02,2.996303254675509464e+01
1.946500000000000057e+02,2.996317728369770350e+01
1.946599999999999966e+02,2.996451895188362258e+01
1.946700000000000159e+02,2.996638172033878789e+01
1.946800000000000068e+02,2.996802802063112026e+01
1.946899999999999977e+02,2.996923304303000535e+01
1.947000000000000171e+02,2.996723290594147571e+01
1.947100000000000080e+02,2.996650064080764508e+01
1.947199999999999989e+02,2.996642823269225175e+01
1.947300000000000182e+02,2.996830394030454769e+01
1.947400000000000091e+02,2.996571156656155566e+01
1.947500000000000000e+02,2.996589184572423292e+01
1.947599999999999909e+02,2.996702084173822911e+01
1.947700000000000102e+02,2.996840133788159477e+01
1.947800000000000011e+02,2.996972923103628261e+01
1.947899999999999920e+02,2.997160627252412368e+01
1.948000000000000114e+02,2.997343976231298868e+01
1.948100000000000023e+02,2.997179383881817216e+01
1.948199999999999932e+02,2.997368039927686212e+01
1.948300000000000125e+02,2.997487987873907045e+01
1.948400000000000034e+02,2.997560048250960918e+01
1.948499999999999943e+02,2.997323536582551640e+01
1.948600000000000136e+02,2.997550075481534293e+01
1.948700000000000045e+02,2.997244490215335588e+01
1.948799999999999955e+02,2.997296120068596181e+01
1.948900000000000148e+02,2.997205430314539498e+01
1.949000000000000057e+02,2.997404398946960669e+01
1.949099999999999966e+02,2.997245790148844335e+01
1.949200000000000159e+02,2.997162215591122347e+01
1.949300000000000068e+02,2.997342699863150983e+01
1.949399999999999977e+02,2.997317345767092434e+01
1.949500000000000171e+02,2.997528633873240622e+01
1.949600000000000080e+02,2.997372231697506706e+01
1.949699999999999989e+02,2.997355153998069355e+01
1.949800000000000182e+02,2.997443778191142982e+01
1.949900000000000091e+02,2.997245447495113169e+01
1.950000000000000000e+02,2.997375810549522512e+01
1.950099999999999909e+02,2.997510694245706375e+01
1.950200000000000102e+02,2.997588530411866614e+01
1.950300000000000011e+02,2.997902433558671120e+01
1.950399999999999920e+02,2.998302894886544934e+01
1.950500000000000114e+02,2.998290984815604787e+01
1.950600000000000023e+02,2.998022934145071261e+01
1.950699999999999932e+02,2.998291885335651585e+01
1.950800000000000125e+02,2.998378672289346625e+01
1.950900000000000034e+02,2.998306796646758343e+01
1.950999999999999943e+02,2.998466846139525899e+01
1.951100000000000136e+02,2.998230047853295943e+01
1.951200000000000045e+02,2.997984179860650045e+01
1.951299999999999955e+02,2.998096588109803662e+01
1.951400000000000148e+02,2.998158313077232862e+01
1.951500000000000057e+02,2.998222318052668456e+01
1.951599999999999966e+02,2.998194348403883680e+01
1.951700000000000159e+02,2.998195448470888280e+01
1.951800000000000068e+02,2.998454710713125948e+01
1.951899999999999977e+02,2.998356470319479783e+01
1.952000000000000171e+02,2.998694726010075584e+01
1.952100000000000080e+02,2.998612844562746460e+01
1.952199999999999989e+02,2.998725087024346436e+01
1.952300000000000182e+02,2.998429896188571675e+01
1.952400000000000091e+02,2.998571700040924526e+01
1.952500000000000000e+02,2.998855023778171258e+01
1.952599999999999909e+02,2.998754851760617157e+01
1.952700000000000102e+02,2.999053880711505471e+01
1.952800000000000011e+02,2.999256541330419523e+01
1.952899999999999920e+02,2.999305208685976964e+01
1.953000000000000114e+02,2.999407458111707925e+01
1.953100000000000023e+02,2.999232141979135946e+01
1.953199999999999932e+02,2.999479496121399436e+01
1.953300000000000125e+02,2.999426009446040453e+01
1.953400000000000034e+02,2.999491144361917705e+01
1.953499999999999943e+02,2.999801391727998379e+01
1.953600000000000136e+02,3.000176539405944354e+01
1.953700000000000045e+02,3.000382268198337954e+01
1.953799999999999955e+02,3.000340691641569180e+01
1.953900000000000148e+02,3.000356356519535694e+01
1.954000000000000057e+02,3.000667635467267402e+01
1.954099999999999966e+02,3.000907566894372280e+01
1.954200000000000159e+02,3.001092343900923609e+01
1.954300000000000068e+02,3.001108904847070846e+01
1.954399999999999977e+02,3.001159689403219488e+01
1.954500000000000171e+02,3.001342739471332166e+01
1.954600000000000080e+02,3.001176734808029778e+01
1.954699999999999989e+02,3.001012392776383209e+01
1.954800000000000182e+02,3.001131988768323566e+01
1.954900000000000091e+02,3.001093538444820297e+01
1.955000000000000000e+02,3.001050352176388358e+01
1.955099999999999909e+02,3.001229930428452164e+01
1.955200000000000102e+02,3.001378655100473125e+01
1.955300000000000011e+02,3.001425291057104872e+01
1.955399999999999920e+02,3.001432711764308436e+01
1.955500000000000114e+02,3.001051973764144520e+01
1.955600000000000023e+02,3.000886782230689320e+01
1.955699999999999932e+02,3.000855848012609073e+01
1.955800000000000125e+02,3.001015015127708452e+01
1.955900000000000034e+02,3.000895375147561239e+01
1.955999999999999943e+02,3.000939678983239745e+01
1.956100000000000136e+02,3.001353994265058489e+01
1.956200000000000045e+02,3.001619354063142353e+01
1.956299999999999955e+02,3.001764844248907593e+01
1.956400000000000148e+02,3.001541157298516183e+01
1.956500000000000057e+02,3.001492095549413719e+01
1.956599999999999966e+02,3.001440873253469732e+01
1.956700000000000159e+02,3.001687655434652058e+01
1.956800000000000068e+02,3.001855570620237401e+01
1.956899999999999977e+02,3.001726630587489097e+01
1.957000000000000171e+02,3.001894021501798804e+01
1.957100000000000080e+02,3.002088700384291187e+01
1.957199999999999989e+02,3.002207467048947365e+01
1.957300000000000182e+02,3.002065133197281810e+01
1.957400000000000091e+02,3.002088324246181017e+01
1.957500000000000000e+02,3.002178681325814225e+01
1.957599999999999909e+02,3.002470226847026424e+01
1.957700000000000102e+02,3.002504281698036337e+01
1.957800000000000011e+02,3.002713508160760369e+01
1.957899999999999920e+02,3.002613048900731840e+01
1.958000000000000114e+02,3.002625790634275660e+01
1.958100000000000023e+02,3.002727620847678480e+01
1.958199999999999932e+02,3.002600250273271598e+01
1.958300000000000125e+02,3.002458383638804307e+01
1.958400000000000034e+02,3.002690800562351470e+01
1.958499999999999943e+02,3.002788428636599960e+01
1.958600000000000136e+02,3.002611855600935087e+01
1.958700000000000045e+02,3.002361313726332881e+01
1.958799999999999955e+02,3.002543302014904469e+01
1.958900000000000148e+02,3.002441466991490415e+01
1.959000000000000057e+02,3.002535252330223514e+01
1.959099999999999966e+02,3.002585572314025697e+01
1.959200000000000159e+02,3.002454045316595099e+01
1.959300000000000068e+02,3.002282615724741177e+01
1.959399999999999977e+02,3.002217686774137562e+01
1.959500000000000171e+02,3.002000823426521947e+01
1.959600000000000080e+02,3.001907408913118758e+01
1.959699999999999989e+02,3.001973167782890428e+01
1.959800000000000182e+02,3.002143759662221711e+01
1.959900000000000091e+02,3.002236990649047499e+01
1.960000000000000000e+02,3.002373396336755107e+01
1.960099999999999909e+02,3.002441817040299910e+01
1.960200000000000102e+02,3.002408710606132658e+01
1.960300000000000011e+02,3.002296949466812137e+01
1.960399999999999920e+02,3.002418289734232104e+01
1.960500000000000114e+02,3.002230056472975406e+01
1.960600000000000023e+02,3.002056722036315151e+01
1.960699999999999932e+02,3.001916396045307067e+01
1.960800000000000125e+02,3.001973147299649725e+01
1.960900000000000034e+02,3.001916865685513258e+01
1.960999999999999943e+02,3.002234030442863499e+01
1.961100000000000136e+02,3.002090014137599994e+01
1.961200000000000045e+02,3.002151598851550673e+01
1.961299999999999955e+02,3.002278579560107730e+01
1.961400000000000148e+02,3.002348545742632879e+01
1.961500000000000057e+02,3.002423533119393895e+01
1.961599999999999966e+02,3.002369442964025126e+01
1.961700000000000159e+02,3.002365841651003464e+01
1.961800000000000068e+02,3.002398523996301449e+01
1.961899999999999977e+02,3.002273670565326924e+01
1.962000000000000171e+02,3.002342338583196479e+01
1.962100000000000080e+02,3.002276866498744567e+01
1.962199999999999989e+02,3.002218497184335533e+01
1.962300000000000182e+02,3.002267945431558616e+01
1.962400000000000091e+02,3.002156746059299053e+01
1.962500000000000000e+02,3.002217008719209801e+01
1.962599999999999909e+02,3.002392608638051641e+01
1.962700000000000102e+02,3.002121343438417611e+01
1.962800000000000011e+02,3.001972709635671066e+01
1.962899999999999920e+02,3.002076957970778892e+01
1.963000000000000114e+02,3.001706522981440273e+01
1.963100000000000023e+02,3.001470787847226518e+01
1.963199999999999932e+02,3.001458583183280382e+01
1.963300000000000125e+02,3.001426177123781258e+01
1.963400000000000034e+02,3.001357820125499387e+01
1.963499999999999943e+02,3.001377143230383382e+01
1.963600000000000136e+02,3.001537667102068596e+01
1.963700000000000045e+02,3.001686066033298417e+01
1.963799999999999955e+02,3.001702351726603268e+01
1.963900000000000148e+02,3.001806834632914089e+01
1.964000000000000057e+02,3.001737693186363742e+01
1.964099999999999966e+02,3.001502700401970003e+01
1.964200000000000159e+02,3.001627312260753655e+01
1.964300000000000068e+02,3.001720166958454072e+01
1.964399999999999977e+02,3.001791031374407481e+01
1.964500000000000171e+02,3.001873094424759003e+01
1.964600000000000080e+02,3.001787126708594045e+01
1.964699999999999989e+02,3.001673900135115503e+01
1.964800000000000182e+02,3.001414240574766978e+01
1.964900000000000091e+02,3.001349522872347109e+01
1.965000000000000000e+02,3.001333414131019950e+01
1.965099999999999909e+02,3.001402893477365552e+01
1.965200000000000102e+02,3.001552208097876573e+01
1.965300000000000011e+02,3.001529160619833192e+01
1.965399999999999920e+02,3.001493852672286167e+01
1.965500000000000114e+02,3.001663358268912063e+01
1.965600000000000023e+02,3.001962369123694074e+01
1.965699999999999932e+02,3.002050019964801919e+01
1.965800000000000125e+02,3.002126898150421752e+01
1.965900000000000034e+02,3.002304289321294561e+01
1.965999999999999943e+02,3.002147411613733041e+01
1.966100000000000136e+02,3.002365086926719329e+01
1.966200000000000045e+02,3.002434944808188533e+01
1.966299999999999955e+02,3.002603248406810010e+01
1.966400000000000148e+02,3.002753852697691883e+01
1.966500000000000057e+02,3.002537133728933938e+01
1.966599999999999966e+02,3.002223476505822575e+01
1.966700000000000159e+02,3.002286526454960125e+01
1.966800000000000068e+02,3.002229645033462191e+01
1.966899999999999977e+02,3.002167642858726282e+01
1.967000000000000171e+02,3.002507744656787381e+01
1.967100000000000080e+02,3.002533001770261478e+01
1.967199999999999989e+02,3.002491240048448873e+01
1.967300000000000182e+02,3.002529861704799430e+01
1.967400000000000091e+02,3.002377986739402971e+01
1.967500000000000000e+02,3.002599192201869727e+01
1.967599999999999909e+02,3.002682632341125313e+01
1.967700000000000102e+02,3.002455541583832499e+01
1.967800000000000011e+02,3.002616111242419805e+01
1.967899999999999920e+02,3.002593999449606699e+01
1.968000000000000114e+02,3.002171175054485630e+01
1.968100000000000023e+02,3.002351851514512404e+01
1.968199999999999932e+02,3.002221665955055485e+01
1.968300000000000125e+02,3.002277908104911219e+01
1.968400000000000034e+02,3.002156462329710962e+01
1.968499999999999943e+02,3.002160791176986621e+01
1.968600000000000136e+02,3.002072522683317146e+01
1.968700000000000045e+02,3.001974899322199875e+01
1.968799999999999955e+02,3.001663021447722812e+01
1.968900000000000148e+02,3.001526155897829184e+01
1.969000000000000057e+02,3.001657580590579855e+01
1.969099999999999966e+02,3.001572791926369987e+01
1.969200000000000159e+02,3.001332069803512326e+01
1.969300000000000068e+02,3.001112642342235759e+01
1.969399999999999977e+02,3.001067264462002271e+01
1.969500000000000171e+02,3.001166336618578612e+01
1.969600000000000080e+02,3.001165678737256215e+01
1.969699999999999989e+02,3.001122145393554774e+01
1.969800000000000182e+02,3.001215488115377283e+01
1.969900000000000091e+02,3.001351468040986603e+01
1.970000000000000000e+02,3.001116119389443782e+01
1.970099999999999909e+02,3.001280919647350842e+01
1.970200000000000102e+02,3.001447796641012999e+01
1.970300000000000011e+02,3.001342099567620281e+01
1.970399999999999920e+02,3.001223023361630027e+01
1.970500000000000114e+02,3.001158988050397625e+01
1.970600000000000023e+02,3.001503907320633502e+01
1.970699999999999932e+02,3.001447591496325273e+01
1.970800000000000125e+02,3.001428358230317528e+01
1.970900000000000034e+02,3.001400572700734060e+01
1.970999999999999943e+02,3.001629621954134919e+01
1.971100000000000136e+02,3.001377318898412483e+01
1.971200000000000045e+02,3.001284663212009463e+01
1.971299999999999955e+02,3.001170688738100267e+01
1.971400000000000148e+02,3.001590919860136353e+01
1.971500000000000057e+02,3.001794786696791917e+01
1.971599999999999966e+02,3.001969695233523439e+01
1.971700000000000159e+02,3.001812540597307333e+01
1.971800000000000068e+02,3.001801469553393176e+01
1.971899999999999977e+02,3.002013099586512723e+01
1.972000000000000171e+02,3.001812028238276042e+01
1.972100000000000080e+02,3.002004963869735477e+01
1.972199999999999989e+02,3.002012718587685924e+01
1.972300000000000182e+02,3.001978153321716292e+01
1.972400000000000091e+02,3.002061195799900517e+01
1.972500000000000000e+02,3.002092759722256687e+01
1.972599999999999909e+02,3.002040627233302317e+01
1.972700000000000102e+02,3.001954813988432846e+01
1.972800000000000011e+02,3.001594854856869787e+01
1.972899999999999920e+02,3.001525882071824824e+01
1.973000000000000114e+02,3.001504775556245974e+01
1.973100000000000023e+02,3.001315094627525326e+01
1.973199999999999932e+02,3.001425965565628928e+01
1.973300000000000125e+02,3.001362749855045919e+01
1.973400000000000034e+02,3.001434435192523154e+01
1.973499999999999943e+02,3.001209409232317782e+01
1.973600000000000136e+02,3.001095246967026497e+01
1.973700000000000045e+02,3.001409464489936596e+01
1.973799999999999955e+02,3.001400492376856022e+01
1.973900000000000148e+02,3.001360692659174134e+01
1.974000000000000057e+02,3.001659313372775628e+01
1.974099999999999966e+02,3.001412734374653724e+01
1.974200000000000159e+02,3.001575101859262062e+01
1.974300000000000068e+02,3.001477538718917870e+01
1.974399999999999977e+02,3.001240913129717214e+01
1.974500000000000171e+02,3.001166046219203309e+01
1.974600000000000080e+02,3.001245984042426684e+01
1.974699999999999989e+02,3.001358986818133445e+01
1.974800000000000182e+02,3.001475149734344328e+01
1.974900000000000091e+02,3.001673077740480622e+01
1.975000000000000000e+02,3.001649300171829182e+01
1.975099999999999909e+02,3.001674853016247368e+01
1.975200000000000102e+02,3.001485261410111249e+01
1.975300000000000011e+02,3.001500327408803770e+01
1.975399999999999920e+02,3.001623132689956464e+01
1.975500000000000114e+02,3.001805431075732855e+01
1.975600000000000023e+02,3.001307833162019634e+01
1.975699999999999932e+02,3.000720733597346879e+01
1.975800000000000125e+02,3.000943428329097884e+01
1.975900000000000034e+02,3.000913722076625945e+01
1.975999999999999943e+02,3.001057535999116510e+01
1.976100000000000136e+02,3.000788179862582794e+01
1.976200000000000045e+02,3.000785256410887314e+01
1.976299999999999955e+02,3.000714100499613224e+01
1.976400000000000148e+02,3.000684125183820328e+01
1.976500000000000057e+02,3.000849352270472892e+01
1.976599999999999966e+02,3.000794472324895423e+01
1.976700000000000159e+02,3.000883950708223225e+01
1.976800000000000068e+02,3.000958238980263459e+01
1.976899999999999977e+02,3.001027760937983047e+01
1.977000000000000171e+02,3.001113421962823224e+01
1.977100000000000080e+02,3.000980685527419922e+01
1.977199999999999989e+02,3.001201371929537842e+01
1.977300000000000182e+02,3.001209804900197042e+01
1.977400000000000091e+02,3.001133495711925647e+01
1.977500000000000000e+02,3.000842253655583391e+01
1.977599999999999909e+02,3.000757888175289878e+01
1.977700000000000102e+02,3.000685843869307590e+01
1.977800000000000011e+02,3.000683497671337818e+01
1.977899999999999920e+02,3.000499757680464441e+01
1.978000000000000114e+02,3.000410074263072957e+01
1.978100000000000023e+02,3.000314318232563693e+01
1.978199999999999932e+02,3.000208135968794565e+01
1.978300000000000125e+02,3.000103259227289243e+01
1.978400000000000034e+02,3.000241750768315896e+01
1.978499999999999943e+02,3.000249424739702775e+01
1.978600000000000136e+02,3.000417021551496788e+01
1.978700000000000045e+02,3.000311562241725483e+01
1.978799999999999955e+02,3.000224195827567897e+01
1.978900000000000148e+02,3.000458074827764676e+01
1.979000000000000057e+02,3.000375281078437695e+01
1.979099999999999966e+02,3.000434764327442849e+01
1.979200000000000159e+02,3.000532916742404410e+01
1.979300000000000068e+02,3.000533381807665734e+01
1.979399999999999977e+02,3.000555940426782442e+01
1.979500000000000171e+02,3.000592125665584575e+01
1.979600000000000080e+02,3.000843426223070409e+01
1.979699999999999989e+02,3.000488825315104791e+01
1.979800000000000182e+02,3.000519146622877287e+01
1.979900000000000091e+02,3.000370429663249894e+01
1.980000000000000000e+02,3.000220204906526078e+01
1.980099999999999909e+02,3.000417105100485315e+01
1.980200000000000102e+02,3.000352324950119609e+01
1.980300000000000011e+02,3.000060710667367303e+01
1.980399999999999920e+02,2.999963662239733608e+01
1.980500000000000114e+02,2.999941653439078948e+01
1.980600000000000023e+02,2.999874872086952138e+01
1.980699999999999932e+02,2.999659366799354032e+01
1.980800000000000125e+02,2.999677379228551288e+01
1.980900000000000034e+02,2.999731313412959821e+01
1.980999999999999943e+02,2.999644945063530699e+01
1.981100000000000136e+02,2.999513992298979304e+01
1.981200000000000045e+02,2.999497152769897923e+01
1.981299999999999955e+02,2.999704906945066440e+01
1.981400000000000148e+02,2.999547078396791377e+01
1.981500000000000057e+02,2.999270205094769892e+01
1.981599999999999966e+02,2.998979599892361136e+01
1.981700000000000159e+02,2.998944393633095018e+01
1.981800000000000068e+02,2.998746624826210549e+01
1.981899999999999977e+02,2.998837306517385670e+01
1.982000000000000171e+02,2.998762900155475819e+01
1.982100000000000080e+02,2.998835778726799717e+01
1.982199999999999989e+02,2.998934696625005714e+01
1.982300000000000182e+02,2.998936236036470149e+01
1.982400000000000091e+02,2.999172380735022259e+01
1.982500000000000000e+02,2.999064692544182620e+01
1.982599999999999909e+02,2.999188532465546686e+01
1.982700000000000102e+02,2.999128368101897735e+01
1.982800000000000011e+02,2.999146037526788078e+01
1.982899999999999920e+02,2.999025024879043855e+01
1.983000000000000114e+02,2.999142641443943091e+01
1.983100000000000023e+02,2.999179699418850831e+01
1.983199999999999932e+02,2.999061035613465975e+01
1.983300000000000125e+02,2.998976892863405297e+01
1.983400000000000034e+02,2.998807108531055832e+01
1.983499999999999943e+02,2.998922398954053747e+01
1.983600000000000136e+02,2.999066236432801702e+01
1.983700000000000045e+02,2.999211451768211134e+01
1.983799999999999955e+02,2.999131932331453143e+01
1.983900000000000148e+02,2.999117580822484541e+01
1.984000000000000057e+02,2.999348996266129319e+01
1.984099999999999966e+02,2.999368220663872009e+01
1.984200000000000159e+02,2.999564948856941271e+01
1.984300000000000068e+02,2.999356933253944035e+01
1.984399999999999977e+02,2.999368544518772239e+01
1.984500000000000171e+02,2.999297314700465833e+01
1.984600000000000080e+02,2.999434702584925816e+01
1.984699999999999989e+02,2.999620926836511003e+01
1.984800000000000182e+02,2.999822783645951674e+01
1.984900000000000091e+02,2.999952352163899505e+01
1.985000000000000000e+02,3.000020648981758953e+01
1.985099999999999909e+02,2.999985378666311675e+01
1.985200000000000102e+02,2.999889610179369370e+01
1.985300000000000011e+02,2.999802746797605479e+01
1.985399999999999920e+02,2.999785746736570857e+01
1.985500000000000114e+02,2.999781579327443737e+01
1.985600000000000023e+02,2.999783549109222847e+01
1.985699999999999932e+02,2.999568573202286714e+01
1.985800000000000125e+02,2.999691962866241113e+01
1.985900000000000034e+02,2.999489753611367249e+01
1.985999999999999943e+02,2.999583762608516579e+01
1.986100000000000136e+02,2.999669128695672171e+01
1.986200000000000045e+02,2.999751456803362260e+01
1.986299999999999955e+02,2.999549693892640789e+01
1.986400000000000148e+02,2.999595885030084474e+01
1.986500000000000057e+02,2.999877033073185473e+01
1.986599999999999966e+02,3.000092239739663569e+01
1.986700000000000159e+02,2.999871387856613936e+01
1.986800000000000068e+02,2.999985386602203974e+01
1.986899999999999977e+02,3.000105639300056382e+01
1.987000000000000171e+02,2.999948264221948335e+01
1.987100000000000080e+02,3.000154579436277302e+01
1.987199999999999989e+02,3.000142455190648150e+01
1.987300000000000182e+02,3.000242239452379067e+01
1.987400000000000091e+02,3.000113646351904961e+01
1.987500000000000000e+02,3.000457751924730943e+01
1.987599999999999909e+02,3.000708733589467059e+01
1.987700000000000102e+02,3.000891846293643184e+01
1.987800000000000011e+02,3.000914509797597063e+01
1.987899999999999920e+02,3.001194645918380388e+01
1.988000000000000114e+02,3.001366999571557415e+01
1.988100000000000023e+02,3.001431346214410922e+01
1.988199999999999932e+02,3.001106216321312559e+01
1.988300000000000125e+02,3.001335477739234037e+01
1.988400000000000034e+02,3.001388626484408917e+01
1.988499999999999943e+02,3.001663840416409101e+01
1.988600000000000136e+02,3.001726876030478053e+01
1.988700000000000045e+02,3.001833500693471990e+01
1.988799999999999955e+02,3.001855411144193297e+01
1.988900000000000148e+02,3.001658170880325827e+01
1.989000000000000057e+02,3.001702111157557340e+01
1.989099999999999966e+02,3.001907695651754082e+01
1.989200000000000159e+02,3.002081118617526556e+01
1.989300000000000068e+02,3.001953428861937567e+01
1.989399999999999977e+02,3.001943455624909518e+01
1.989500000000000171e+02,3.002008704435979780e+01
1.989600000000000080e+02,3.002040280639153380e+01
1.989699999999999989e+02,3.002126626951791621e+01
1.989800000000000182e+02,3.002320745896158982e+01
1.989900000000000091e+02,3.002534889807574814e+01
1.990000000000000000e+02,3.002531318680060579e+01
1.990099999999999909e+02,3.002631944421065668e+01
1.990200000000000102e+02,3.002558780119746373e+01
1.990300000000000011e+02,3.002440565530974226e+01
1.990399999999999920e+02,3.002558861823532155e+01
1.990500000000000114e+02,3.002366536064113944e+01
1.990600000000000023e+02,3.002529788165090352e+01
1.990699999999999932e+02,3.002547061006938378e+01
1.990800000000000125e+02,3.002389278195137479e+01
1.990900000000000034e+02,3.002698507278277873e+01
1.990999999999999943e+02,3.002792579864618361e+01
1.991100000000000136e+02,3.002627500638872959e+01
1.991200000000000045e+02,3.002746776450146626e+01
1.991299999999999955e+02,3.002987688764829244e+01
1.991400000000000148e+02,3.003048958776678035e+01
1.991500000000000057e+02,3.003107656336172226e+01
1.991599999999999966e+02,3.002964795581632984e+01
1.991700000000000159e+02,3.002958661946681929e+01
1.991800000000000068e+02,3.003059509511140490e+01
1.991899999999999977e+02,3.003062506052185299e+01
1.992000000000000171e+02,3.003096236559984078e+01
1.992100000000000080e+02,3.003359720928132148e+01
1.992199999999999989e+02,3.003632173474058931e+01
1.992300000000000182e+02,3.003519917728430855e+01
1.992400000000000091e+02,3.003497937054201827e+01
1.992500000000000000e+02,3.003449353497546781e+01
1.992599999999999909e+02,3.003167763486583652e+01
1.992700000000000102e+02,3.003294307131687546e+01
1.992800000000000011e+02,3.003208843509387549e+01
1.992899999999999920e+02,3.003152304480203938e+01
1.993000000000000114e+02,3.003094432441188388e+01
1.993100000000000023e+02,3.003079251335335442e+01
1.993199999999999932e+02,3.003211648488750996e+01
1.993300000000000125e+02,3.003289069332929628e+01
1.993400000000000034e+02,3.003220516118831540e+01
1.993499999999999943e+02,3.003118676042914004e+01
1.993600000000000136e+02,3.003013361862216613e+01
1.993700000000000045e+02,3.003284627276884322e+01
1.993799999999999955e+02,3.003046078704188204e+01
1.993900000000000148e+02,3.003041128060526432e+01
1.994000000000000057e+02,3.003003232721271942e+01
1.994099999999999966e+02,3.003195793697215876e+01
1.994200000000000159e+02,3.003145609214505996e+01
1.994300000000000068e+02,3.003142537156750791e+01
1.994399999999999977e+02,3.002923248794744282e+01
1.994500000000000171e+02,3.003010642773388739e+01
1.994600000000000080e+02,3.003483095827741423e+01
1.994699999999999989e+02,3.003488128744570318e+01
1.994800000000000182e+02,3.003599507275853142e+01
1.994900000000000091e+02,3.003793508336757156e+01
1.995000000000000000e+02,3.003385392483969341e+01
1.995099999999999909e+02,3.003443128381929483e+01
1.995200000000000102e+02,3.003528854673784920e+01
1.995300000000000011e+02,3.003324909653627017e+01
1.995399999999999920e+02,3.003314223319626208e+01
1.995500000000000114e+02,3.003631843785651512e+01
1.995600000000000023e+02,3.003805177470180965e+01
1.995699999999999932e+02,3.003604611637040378e+01
1.995800000000000125e+02,3.003700544430825303e+01
1.995900000000000034e+02,3.003618797883311942e+01
1.995999999999999943e+02,3.003639761989161983e+01
1.996100000000000136e+02,3.003693411151623494e+01
1.996200000000000045e+02,3.003756151449098510e+01
1.996299999999999955e+02,3.003638854042690554e+01
1.996400000000000148e+02,3.003736270135403785e+01
1.996500000000000057e+02,3.003729371902258904e+01
1.996599999999999966e+02,3.003948358342307401e+01
1.996700000000000159e+02,3.003946294728627109e+01
1.996800000000000068e+02,3.004032370126852314e+01
1.996899999999999977e+02,3.004273326647382447e+01
1.997000000000000171e+02,3.003952947838485343e+01
1.997100000000000080e+02,3.004273465982065261e+01
1.997199999999999989e+02,3.004595109403769371e+01
1.997300000000000182e+02,3.004838314973732238e+01
1.997400000000000091e+02,3.004920488793149502e+01
1.997500000000000000e+02,3.004957149633305491e+01
1.997599999999999909e+02,3.005027044554387317e+01
1.997700000000000102e+02,3.004658441968238236e+01
1.997800000000000011e+02,3.004809937292537114e+01
1.997899999999999920e+02,3.004783322173104665e+01
1.998000000000000114e+02,3.004799416843375681e+01
1.998100000000000023e+02,3.004703522523802306e+01
1.998199999999999932e+02,3.004870868050062782e+01
1.998300000000000125e+02,3.004999522934642187e+01
1.998400000000000034e+02,3.005161746900435915e+01
1.998499999999999943e+02,3.004866969721328473e+01
1.998600000000000136e+02,3.004631385678980493e+01
1.998700000000000045e+02,3.004715071414321415e+01
1.998799999999999955e+02,3.004621039628067791e+01
1.998900000000000148e+02,3.004894540267304492e+01
1.999000000000000057e+02,3.004813556709853373e+01
1.999099999999999966e+02,3.005096630401902402e+01
1.999200000000000159e+02,3.005030678493127994e+01
1.999300000000000068e+02,3.004984997070902608e+01
1.999399999999999977e+02,3.005004529695943560e+01
1.999500000000000171e+02,3.004869828713529856e+01
1.999600000000000080e+02,3.004451224195738135e+01
1.999699999999999989e+02,3.004847784996540483e+01
1.999800000000000182e+02,3.004916502121380262e+01
1.999900000000000091e+02,3.004717126604842292e+01
2.000000000000000000e+02,3.004869516558568066e+01
2.000099999999999909e+02,3.005088571830803446e+01
2.000200000000000102e+02,3.005061039642054155e+01
2.000300000000000011e+02,3.005256278680242232e+01
2.000399999999999920e+02,3.005325312864434295e+01
2.000500000000000114e+02,3.005242859248875220e+01
2.000600000000000023e+02,3.004951870868556085e+01
2.000699999999999932e+02,3.004618199018224445e+01
2.000800000000000125e+02,3.004636504318991541e+01
2.000900000000000034e+02,3.004715599315323615e+01
2.000999999999999943e+02,3.004920725023044525e+01
2.001100000000000136e+02,3.004630581181178783e+01
2.001200000000000045e+02,3.004553464886994263e+01
2.001299999999999955e+02,3.004539578611848327e+01
2.001400000000000148e+02,3.004183462652984105e+01
2.001500000000000057e+02,3.004179252680952672e+01
2.001599999999999966e+02,3.004292900580988501e+01
2.001700000000000159e+02,3.004003245210858353e+01
2.001800000000000068e+02,3.004149547976617640e+01
2.001899999999999977e+02,3.004309575882506778e+01
2.002000000000000171e+02,3.004123704456667809e+01
2.002100000000000080e+02,3.004203745746189114e+01
2.002199999999999989e+02,3.004294760071874748e+01
2.002300000000000182e+02,3.004146973579506863e+01
2.002400000000000091e+02,3.004016782587776646e+01
2.002500000000000000e+02,3.003788059951623879e+01
2.002599999999999909e+02,3.003702459015492110e+01
2.002700000000000102e+02,3.003822443633859507e+01
2.002800000000000011e+02,3.003573099898859411e+01
2.002899999999999920e+02,3.003479492828096653e+01
2.003000000000000114e+02,3.003278792929956609e+01
2.003100000000000023e+02,3.003285073140150629e+01
2.003199999999999932e+02,3.003236529517485920e+01
2.003300000000000125e+02,3.003364127340192269e+01
2.003400000000000034e+02,3.003535704778191828e+01
2.003499999999999943e+02,3.003240378440092684e+01
2.003600000000000136e+02,3.003314106016540563e+01
2.003700000000000045e+02,3.003280758116936155e+01
2.003799999999999955e+02,3.003228758638836382e+01
2.003900000000000148e+02,3.003135208884990703e+01
2.004000000000000057e+02,3.003180231101924491e+01
2.004099999999999966e+02,3.003395904967055685e+01
2.004200000000000159e+02,3.003471970905824762e+01
2.004300000000000068e+02,3.003587681405690191e+01
2.004399999999999977e+02,3.003646863228857100e+01
2.004500000000000171e+02,3.003668878922293217e+01
2.004600000000000080e+02,3.003565240145531590e+01
2.004699999999999989e+02,3.003740852135208428e+01
2.004800000000000182e+02,3.003358355764187237e+01
2.004900000000000091e+02,3.003496271052375732e+01
2.005000000000000000e+02,3.003331687082130230e+01
2.005099999999999909e+02,3.003324619966302222e+01
2.005200000000000102e+02,3.003312014477265635e+01
2.005300000000000011e+02,3.003276844178873262e+01
2.005399999999999920e+02,3.003337292279926629e+01
2.005500000000000114e+02,3.003065143322732311e+01
2.005600000000000023e+02,3.002882913249409924e+01
2.005699999999999932e+02,3.002943903542146487e+01
2.005800000000000125e+02,3.002995893216818857e+01
2.005900000000000034e+02,3.002987453726833778e+01
2.005999999999999943e+02,3.002854899166688440e+01
2.006100000000000136e+02,3.003100495128083480e+01
2.006200000000000045e+02,3.002940296182967472e+01
2.006299999999999955e+02,3.003008525820104424e+01
2.006400000000000148e+02,3.002930535409561941e+01
2.006500000000000057e+02,3.002862526530575593e+01
2.006599999999999966e+02,3.003003249166048860e+01
2.006700000000000159e+02,3.002873572137530900e+01
2.006800000000000068e+02,3.002935954662528673e+01
2.006899999999999977e+02,3.002509519460440401e+01
2.007000000000000171e+02,3.002336210029408647e+01
2.007100000000000080e+02,3.002290486882919396e+01
2.007199999999999989e+02,3.002417727743874210e+01
2.007300000000000182e+02,3.002241283125822591e+01
2.007400000000000091e+02,3.002076276632802987e+01
2.007500000000000000e+02,3.002183448564898072e+01
2.007599999999999909e+02,3.002165364806070613e+01
2.007700000000000102e+02,3.002247927916434733e+01
2.007800000000000011e+02,3.002249375644725404e+01
2.007899999999999920e+02,3.002196086870966241e+01
2.008000000000000114e+02,3.002191186493819686e+01
2.008100000000000023e+02,3.002099485731475781e+01
2.008199999999999932e+02,3.002038731818293371e+01
2.008300000000000125e+02,3.002462207253883619e+01
2.008400000000000034e+02,3.002242641296914982e+01
2.008499999999999943e+02,3.002177803768541864e+01
2.008600000000000136e+02,3.001852109612683961e+01
2.008700000000000045e+02,3.001781312308111893e+01
2.008799999999999955e+02,3.001714230789470150e+01
2.008900000000000148e+02,3.001649626612736910e+01
2.009000000000000057e+02,3.001725114858637156e+01
2.009099999999999966e+02,3.001635659853810978e+01
2.009200000000000159e+02,3.001556033247056732e+01
2.009300000000000068e+02,3.001583363140079896e+01
2.009399999999999977e+02,3.001566674740317353e+01
2.009500000000000171e+02,3.001325690611379926e+01
2.009600000000000080e+02,3.000951879337233663e+01
2.009699999999999989e+02,3.001101536051649177e+01
2.009800000000000182e+02,3.001287375691153514e+01
2.009900000000000091e+02,3.000996127045734951e+01
2.010000000000000000e+02,3.000676505543606609e+01
2.010099999999999909e+02,3.000699752315722435e+01
2.010200000000000102e+02,3.000625660941104655e+01
2.010300000000000011e+02,3.000543306514915898e+01
2.010399999999999920e+02,3.000653703006159034e+01
2.010500000000000114e+02,3.000523215367646301e+01
2.010600000000000023e+02,3.000364998710171349e+01
2.010699999999999932e+02,3.000290914717881208e+01
2.010800000000000125e+02,3.000165168117284864e+01
2.010900000000000034e+02,3.000159310447868677e+01
2.010999999999999943e+02,3.000013557120104224e+01
2.011100000000000136e+02,3.000136342125147237e+01
2.011200000000000045e+02,3.000232807419897441e+01
2.011299999999999955e+02,3.000330847070527440e+01
2.011400000000000148e+02,3.000337973422285387e+01
2.011500000000000057e+02,3.000534803037318810e+01
2.011599999999999966e+02,3.000213787543748012e+01
2.011700000000000159e+02,3.000054159419291722e+01
2.011800000000000068e+02,3.000375431872559773e+01
2.011899999999999977e+02,3.000250511575138290e+01
2.012000000000000171e+02,3.000331903386994625e+01
2.012100000000000080e+02,3.000071648211280717e+01
2.012199999999999989e+02,3.000347476552920156e+01
2.012300000000000182e+02,3.000226952666113078e+01
2.012400000000000091e+02,2.999997017319307702e+01
2.012500000000000000e+02,3.000096135503517303e+01
2.012599999999999909e+02,3.000015705789470388e+01
2.012700000000000102e+02,2.999905256869043058e+01
2.012800000000000011e+02,2.999769213867200079e+01
2.012899999999999920e+02,2.999845608901597060e+01
2.013000000000000114e+02,2.999634994834532264e+01
2.013100000000000023e+02,2.999646046400529542e+01
2.013199999999999932e+02,2.999568476855693078e+01
2.013300000000000125e+02,2.999574786684201655e+01
2.013400000000000034e+02,2.999681263053157565e+01
2.013499999999999943e+02,2.999475429390342285e+01
2.013600000000000136e+02,2.999356193328302211e+01
2.013700000000000045e+02,2.999186456974519288e+01
2.013799999999999955e+02,2.999028118462010184e+01
2.013900000000000148e+02,2.999099703437113718e+01
2.014000000000000057e+02,2.999039863710003218e+01
2.014099999999999966e+02,2.999078424179936064e+01
2.014200000000000159e+02,2.998810922095134046e+01
2.014300000000000068e+02,2.998919176924163921e+01
2.014399999999999977e+02,2.999005403040466078e+01
2.014500000000000171e+02,2.998943691377863985e+01
2.014600000000000080e+02,2.998775910627680119e+01
2.014699999999999989e+02,2.998558065575562637e+01
2.014800000000000182e+02,2.998534364701593091e+01
2.014900000000000091e+02,2.998595240653834892e+01
2.015000000000000000e+02,2.998657033444163389e+01
2.015099999999999909e+02,2.998707629454201751e+01
2.015200000000000102e+02,2.998963726496416626e+01
2.015300000000000011e+02,2.999008031689591647e+01
2.015399999999999920e+02,2.999146614873528094e+01
2.015500000000000114e+02,2.999044866034909873e+01
2.015600000000000023e+02,2.999149771273952680e+01
2.015699999999999932e+02,2.998985035917196385e+01
2.015800000000000125e+02,2.998836939828943216e+01
2.015900000000000034e+02,2.998665891610507117e+01
2.015999999999999943e+02,2.998732768651951019e+01
2.016100000000000136e+02,2.998619156691279031e+01
2.016200000000000045e+02,2.998665537620485466e+01
2.016299999999999955e+02,2.998676397005735694e+01
2.016400000000000148e+02,2.998823946030973531e+01
2.016500000000000057e+02,2.998692266735157474e+01
2.016599999999999966e+02,2.998656414123150782e+01
2.016700000000000159e+02,2.998399651535310895e+01
2.016800000000000068e+02,2.998305153933002387e+01
2.016899999999999977e+02,2.998608482968377942e+01
2.017000000000000171e+02,2.998482706294497291e+01
2.017100000000000080e+02,2.998442569319824358e+01
2.017199999999999989e+02,2.998339592395640452e+01
2.017300000000000182e+02,2.998585901861484260e+01
2.017400000000000091e+02,2.998350400894815238e+01
2.017500000000000000e+02,2.998370894460424196e+01
2.017599999999999909e+02,2.998280511902413892e+01
2.017700000000000102e+02,2.998142497977056919e+01
2.017800000000000011e+02,2.998407004537310527e+01
2.017899999999999920e+02,2.998462351907452117e+01
2.018000000000000114e+02,2.998480399672458674e+01
2.018100000000000023e+02,2.998673819767357429e+01
2.018199999999999932e+02,2.998678380157052814e+01
2.018300000000000125e+02,2.998454938430741734e+01
2.018400000000000034e+02,2.998207833527215271e+01
2.018499999999999943e+02,2.998198744412016126e+01
2.018600000000000136e+02,2.998251394438120343e+01
2.018700000000000045e+02,2.997999404684180291e+01
2.018799999999999955e+02,2.997948846826740876e+01
2.018900000000000148e+02,2.997934844913715935e+01
2.019000000000000057e+02,2.997831618868527315e+01
2.019099999999999966e+02,2.998052519399872295e+01
2.019200000000000159e+02,2.997743881729513404e+01
2.019300000000000068e+02,2.997731590291906656e+01
2.019399999999999977e+02,2.997685334890086040e+01
2.019500000000000171e+02,2.997385920756615718e+01
2.019600000000000080e+02,2.997446969141470774e+01
2.019699999999999989e+02,2.997364569100827936e+01
2.019800000000000182e+02,2.997443415825500068e+01
2.019900000000000091e+02,2.997643621830802729e+01
2.020000000000000000e+02,2.997660692653554548e+01
2.020099999999999909e+02,2.997496896784443621e+01
2.020200000000000102e+02,2.997484835240651790e+01
2.020300000000000011e+02,2.997215395060089094e+01
2.020399999999999920e+02,2.997438045658383032e+01
2.020500000000000114e+02,2.997467417096726905e+01
2.020600000000000023e+02,2.997339014615624109e+01
2.020699999999999932e+02,2.997480598309087441e+01
2.020800000000000125e+02,2.997347565226662169e+01
2.020900000000000034e+02,2.997485766457443290e+01
2.020999999999999943e+02,2.997440743608312630e+01
2.021100000000000136e+02,2.997589634269228398e+01
2.021200000000000045e+02,2.997562025748614900e+01
2.021299999999999955e+02,2.997450058599699929e+01
2.021400000000000148e+02,2.997350857211435482e+01
2.021500000000000057e+02,2.997488430232078471e+01
2.021599999999999966e+02,2.997383511669521283e+01
2.021700000000000159e+02,2.997116932159764247e+01
2.021800000000000068e+02,2.997306019107577413e+01
2.021899999999999977e+02,2.997107561314978241e+01
2.022000000000000171e+02,2.997207144116404365e+01
2.022100000000000080e+02,2.997328042816730687e+01
2.022199999999999989e+02,2.997519933696581518e+01
2.022300000000000182e+02,2.997491423910699737e+01
2.022400000000000091e+02,2.997271427675794442e+01
2.022500000000000000e+02,2.997283804131796359e+01
2.022599999999999909e+02,2.997311799419255607e+01
2.022700000000000102e+02,2.997586643308707366e+01
2.022800000000000011e+02,2.997834842841449898e+01
2.022899999999999920e+02,2.998169494370970511e+01
2.023000000000000114e+02,2.998364714385810359e+01
2.023100000000000023e+02,2.998265088336373907e+01
2.023199999999999932e+02,2.998058122494074240e+01
2.023300000000000125e+02,2.997903237520115027e+01
2.023400000000000034e+02,2.997746396899074028e+01
2.023499999999999943e+02,2.997726896516461892e+01
2.023600000000000136e+02,2.997961381994329599e+01
2.023700000000000045e+02,2.997951840340708074e+01
2.023799999999999955e+02,2.997945933273026498e+01
2.023900000000000148e+02,2.997867236755748976e+01
2.024000000000000057e+02,2.998085262013569263e+01
2.024099999999999966e+02,2.998250811330024845e+01
2.024200000000000159e+02,2.998023162383604046e+01
2.024300000000000068e+02,2.998224686461317390e+01
2.024399999999999977e+02,2.998489266567111144e+01
2.024500000000000171e+02,2.998636543135733135e+01
2.024600000000000080e+02,2.998241917746959828e+01
2.024699999999999989e+02,2.998173338509722186e+01
2.024800000000000182e+02,2.998294408810950529e+01
2.024900000000000091e+02,2.998447719789357535e+01
2.025000000000000000e+02,2.998332154667226490e+01
2.025099999999999909e+02,2.998498312011700051e+01
2.025200000000000102e+02,2.998370183690261825e+01
2.025300000000000011e+02,2.998437210754713078e+01
2.025399999999999920e+02,2.998442663063067570e+01
2.025500000000000114e+02,2.998412445168855456e+01
2.025600000000000023e+02,2.998696604527547649e+01
2.025699999999999932e+02,2.998920564999852800e+01
2.025800000000000125e+02,2.998942795230882297e+01
2.025900000000000034e+02,2.999267929241805319e+01
2.025999999999999943e+02,2.999407588115783696e+01
2.026100000000000136e+02,2.999682370375094465e+01
2.026200000000000045e+02,2.999571650885157226e+01
2.026299999999999955e+02,2.999708677201131835e+01
2.026400000000000148e+02,2.999442940643225342e+01
2.026500000000000057e+02,2.999479753267507931e+01
2.026599999999999966e+02,2.999375192170919036e+01
2.026700000000000159e+02,2.999396823214136631e+01
2.026800000000000068e+02,2.999605441042185561e+01
2.026899999999999977e+02,2.999770695425411660e+01
2.027000000000000171e+02,2.999711477424908423e+01
2.027100000000000080e+02,2.999921391661906966e+01
2.027199999999999989e+02,2.999787706561805578e+01
2.027300000000000182e+02,2.999634596155109634e+01
2.027400000000000091e+02,2.999613861549441651e+01
2.027500000000000000e+02,2.999549688419549298e+01
2.027599999999999909e+02,2.999609747255476222e+01
2.027700000000000102e+02,2.999476587793996885e+01
2.027800000000000011e+02,2.999403234336389090e+01
2.027899999999999920e+02,2.999322240320423916e+01
2.028000000000000114e+02,2.999346465968514863e+01
2.028100000000000023e+02,2.999672144460457091e+01
2.028199999999999932e+02,2.999613405352131679e+01
2.028300000000000125e+02,2.999835626546775558e+01
2.028400000000000034e+02,2.999846991584011136e+01
2.028499999999999943e+02,3.000229603137847434e+01
2.028600000000000136e+02,3.000229271394509567e+01
2.028700000000000045e+02,3.000489401618658647e+01
2.028799999999999955e+02,3.000675919733355101e+01
2.028900000000000148e+02,3.000774218394599302e+01
2.029000000000000057e+02,3.000820323321553218e+01
2.029099999999999966e+02,3.000832815379297358e+01
2.029200000000000159e+02,3.000857904452116998e+01
2.029300000000000068e+02,3.000727438135539771e+01
2.029399999999999977e+02,3.000626103159229174e+01
2.029500000000000171e+02,3.000399261578223076e+01
2.029600000000000080e+02,3.000252838159442703e+01
2.029699999999999989e+02,2.999976390545170801e+01
2.029800000000000182e+02,2.999779371646418724e+01
2.029900000000000091e+02,3.000024540789016569e+01
2.030000000000000000e+02,3.000112121861494074e+01
2.030099999999999909e+02,3.000359518922241975e+01
2.030200000000000102e+02,3.000318768024845895e+01
2.030300000000000011e+02,3.000270180530628394e+01
2.030399999999999920e+02,3.000333780627634894e+01
2.030500000000000114e+02,3.000131921932413448e+01
2.030600000000000023e+02,2.999887982970865963e+01
2.030699999999999932e+02,2.999767760336563427e+01
2.030800000000000125e+02,2.999879956610466891e+01
2.030900000000000034e+02,2.999834958920336092e+01
2.030999999999999943e+02,2.999560176323658922e+01
2.031100000000000136e+02,2.999772137385987136e+01
2.031200000000000045e+02,2.999800401815631190e+01
2.031299999999999955e+02,2.999785405585990716e+01
2.031400000000000148e+02,3.000001953875755234e+01
2.031500000000000057e+02,2.999734742900881557e+01
2.031599999999999966e+02,2.999980378561904359e+01
2.031700000000000159e+02,3.000224858835254693e+01
2.031800000000000068e+02,3.000250593895632178e+01
2.031899999999999977e+02,3.000218628580436686e+01
2.032000000000000171e+02,3.000000801084119217e+01
2.032100000000000080e+02,3.000098247472858759e+01
2.032199999999999989e+02,3.000112608987006269e+01
2.032300000000000182e+02,3.000339348079245383e+01
2.032400000000000091e+02,3.000244119768568396e+01
2.032500000000000000e+02,3.000318824802446471e+01
2.032599999999999909e+02,3.000473746814200737e+01
2.032700000000000102e+02,3.000432941328370973e+01
2.032800000000000011e+02,3.000454418353030306e+01
2.032899999999999920e+02,3.000536782694668503e+01
2.033000000000000114e+02,3.000623552294731766e+01
2.033100000000000023e+02,3.000415025225686705e+01
2.033199999999999932e+02,3.000686045524892265e+01
2.033300000000000125e+02,3.000679265889921155e+01
2.033400000000000034e+02,3.000419100077420254e+01
2.033499999999999943e+02,3.000280589143018872e+01
2.033600000000000136e+02,3.000068922627915668e+01
2.033700000000000045e+02,2.999996522478522465e+01
2.033799999999999955e+02,2.999771922689495440e+01
2.033900000000000148e+02,2.999805708745039468e+01
2.034000000000000057e+02,3.000117828944737042e+01
2.034099999999999966e+02,3.000149563948354370e+01
2.034200000000000159e+02,3.000396038855775060e+01
2.034300000000000068e+02,3.000110750106201252e+01
2.034399999999999977e+02,3.000189659307100953e+01
2.034500000000000171e+02,3.000313830958259231e+01
2.034600000000000080e+02,3.000292809591726240e+01
2.034699999999999989e+02,3.000125087632373067e+01
2.034800000000000182e+02,2.999896772510191312e+01
2.034900000000000091e+02,2.999758887353122105e+01
2.035000000000000000e+02,3.000033066503577217e+01
2.035099999999999909e+02,2.999628796397271913e+01
2.035200000000000102e+02,2.999856156170667631e+01
2.035300000000000011e+02,2.999908049555929779e+01
2.035399999999999920e+02,3.000027281771383869e+01
2.035500000000000114e+02,2.999984897189446897e+01
2.035600000000000023e+02,3.000155896671085642e+01
2.035699999999999932e+02,3.000085359423119868e+01
2.035800000000000125e+02,3.000242862756152107e+01
2.035900000000000034e+02,3.000526088194909846e+01
2.035999999999999943e+02,3.000549857322352310e+01
2.036100000000000136e+02,3.000538132351416820e+01
2.036200000000000045e+02,3.000933319949735889e+01
2.036299999999999955e+02,3.001005886464286476e+01
2.036400000000000148e+02,3.000672504954646413e+01
2.036500000000000057e+02,3.000546448515399334e+01
2.036599999999999966e+02,3.000619839260471267e+01
2.036700000000000159e+02,3.000784131381789166e+01
2.036800000000000068e+02,3.000633048991788243e+01
2.036899999999999977e+02,3.000804581641202162e+01
2.037000000000000171e+02,3.000443007314705923e+01
2.037100000000000080e+02,3.000507469658845494e+01
2.037199999999999989e+02,3.000523675344136620e+01
2.037300000000000182e+02,3.000524048463719140e+01
2.037400000000000091e+02,3.000681129749150600e+01
2.037500000000000000e+02,3.000798490887408221e+01
2.037599999999999909e+02,3.000779595114151377e+01
2.037700000000000102e+02,3.001042708483523924e+01
2.037800000000000011e+02,3.001065815385785385e+01
2.037899999999999920e+02,3.001016920363138496e+01
2.038000000000000114e+02,3.000934414892048352e+01
2.038100000000000023e+02,3.001138022346721712e+01
2.038199999999999932e+02,3.000944113655228662e+01
2.038300000000000125e+02,3.001227125914044436e+01
2.038400000000000034e+02,3.001020198049288368e+01
2.038499999999999943e+02,3.000950399359070175e+01
2.038600000000000136e+02,3.000958406822490687e+01
2.038700000000000045e+02,3.000877909592586334e+01
2.038799999999999955e+02,3.000779560402903812e+01
2.038900000000000148e+02,3.000735530546705832e+01
2.039000000000000057e+02,3.000522046637146545e+01
2.039099999999999966e+02,3.000445305840979060e+01
2.039200000000000159e+02,3.000675917952450789e+01
2.039300000000000068e+02,3.000659103798954064e+01
2.039399999999999977e+02,3.000627701579179174e+01
2.039500000000000171e+02,3.000655309544718108e+01
2.039600000000000080e+02,3.000846961144695513e+01
2.039699999999999989e+02,3.000949279600725461e+01
2.039800000000000182e+02,3.000851183587986526e+01
2.039900000000000091e+02,3.001000835821409751e+01
2.040000000000000000e+02,3.000730871158849666e+01
2.040099999999999909e+02,3.000723228193117365e+01
2.040200000000000102e+02,3.000706351041880637e+01
2.040300000000000011e+02,3.000492974877199259e+01
2.040399999999999920e+02,3.000436840768336921e+01
2.040500000000000114e+02,3.000722375934195441e+01
2.040600000000000023e+02,3.000883810668874929e+01
2.040699999999999932e+02,3.000615671412537111e+01
2.040800000000000125e+02,3.000497904087219325e+01
2.040900000000000034e+02,3.000669350019080284e+01
2.040999999999999943e+02,3.000645494277186032e+01
2.041100000000000136e+02,3.000899639935992624e+01
2.041200000000000045e+02,3.000705185722198109e+01
2.041299999999999955e+02,3.000699415068701725e+01
2.041400000000000148e+02,3.000652429779733765e+01
2.041500000000000057e+02,3.000491646209854935e+01
2.041599999999999966e+02,3.000599851657672801e+01
2.041700000000000159e+02,3.000238634268083970e+01
2.041800000000000068e+02,3.000333175391483920e+01
2.041899999999999977e+02,3.000210695747446721e+01
2.042000000000000171e+02,3.000171840846808635e+01
2.042100000000000080e+02,2.999742270739048777e+01
2.042199999999999989e+02,2.999766438830351234e+01
2.042300000000000182e+02,2.999796124192425495e+01
2.042400000000000091e+02,2.999829111893917855e+01
2.042500000000000000e+02,2.999742024348225655e+01
2.042599999999999909e+02,2.999894825846771695e+01
2.042700000000000102e+02,2.999956626233700874e+01
2.042800000000000011e+02,2.999766360736076365e+01
2.042899999999999920e+02,2.999622400751888662e+01
2.043000000000000114e+02,2.999649889468865638e+01
2.043100000000000023e+02,2.999474235640743913e+01
2.043199999999999932e+02,2.999291498282728696e+01
2.043300000000000125e+02,2.999357564444108348e+01
2.043400000000000034e+02,2.999177579880538502e+01
2.043499999999999943e+02,2.999062719181727843e+01
2.043600000000000136e+02,2.998899299030496124e+01
2.043700000000000045e+02,2.998637334898150542e+01
2.043799999999999955e+02,2.998331114128795605e+01
2.043900000000000148e+02,2.998369868115278436e+01
2.044000000000000057e+02,2.998153460862582520e+01
2.044099999999999966e+02,2.998581771775834781e+01
2.044200000000000159e+02,2.998310713528832139e+01
2.044300000000000068e+02,2.998330087503911656e+01
2.044399999999999977e+02,2.998390406748393744e+01
2.044500000000000171e+02,2.998133746346069017e+01
2.044600000000000080e+02,2.998019344624053062e+01
2.044699999999999989e+02,2.997987278484524509e+01
2.044800000000000182e+02,2.997854370141772407e+01
2.044900000000000091e+02,2.997761992156150512e+01
2.045000000000000000e+02,2.997908023785140941e+01
2.045099999999999909e+02,2.998005547879824562e+01
2.045200000000000102e+02,2.997877202351017445e+01
2.045300000000000011e+02,2.997715777979992069e+01
2.045399999999999920e+02,2.997501214879180154e+01
2.045500000000000114e+02,2.997584655630962303e+01
2.045600000000000023e+02,2.997400816651242650e+01
2.045699999999999932e+02,2.997211737206620796e+01
2.045800000000000125e+02,2.997152741179893454e+01
2.045900000000000034e+02,2.997256086988607748e+01
2.045999999999999943e+02,2.997103938869636863e+01
2.046100000000000136e+02,2.997215105677856073e+01
2.046200000000000045e+02,2.997206743084169389e+01
2.046299999999999955e+02,2.997275168133897694e+01
2.046400000000000148e+02,2.997479669776535260e+01
2.046500000000000057e+02,2.997468492526265749e+01
2.046599999999999966e+02,2.997552815497896361e+01
2.046700000000000159e+02,2.997520761714234183e+01
2.046800000000000068e+02,2.997700721236993715e+01
2.046899999999999977e+02,2.997497173321190189e+01
2.047000000000000171e+02,2.997264892779477918e+01
2.047100000000000080e+02,2.996951111153226321e+01
2.047199999999999989e+02,2.996981124323543000e+01
2.047300000000000182e+02,2.996996189595749271e+01
2.047400000000000091e+02,2.997013068364928046e+01
2.047500000000000000e+02,2.997051088395065221e+01
2.047599999999999909e+02,2.997020844749033586e+01
2.047700000000000102e+02,2.997189296156065197e+01
2.047800000000000011e+02,2.996815068086040057e+01
2.047899999999999920e+02,2.996812350571685357e+01
2.048000000000000114e+02,2.996771588112077822e+01
2.048100000000000023e+02,2.996541037584237444e+01
2.048199999999999932e+02,2.996307800460947135e+01
2.048300000000000125e+02,2.996078283130155384e+01
2.048400000000000034e+02,2.995968219676327493e+01
2.048499999999999943e+02,2.996064506177931719e+01
2.048600000000000136e+02,2.995952870482854991e+01
2.048700000000000045e+02,2.995816084463545792e+01
2.048799999999999955e+02,2.995705975848462899e+01
2.048900000000000148e+02,2.995915338719359866e+01
2.049000000000000057e+02,2.995941326992145548e+01
2.049099999999999966e+02,2.996264651645693533e+01
2.049200000000000159e+02,2.996029876306113238e+01
2.049300000000000068e+02,2.995967950390231849e+01
2.049399999999999977e+02,2.995801117594208662e+01
2.049500000000000171e+02,2.995849666943007961e+01
2.049600000000000080e+02,2.995822403102280163e+01
2.049699999999999989e+02,2.996013129431995736e+01
2.049800000000000182e+02,2.995979786857077443e+01
2.049900000000000091e+02,2.995862893966909368e+01
2.050000000000000000e+02,2.995868257751273944e+01
2.050099999999999909e+02,2.995335676341215603e+01
2.050200000000000102e+02,2.995249212057636257e+01
2.050300000000000011e+02,2.995303288074271819e+01
2.050399999999999920e+02,2.994936369279639976e+01
2.050500000000000114e+02,2.994777526323374772e+01
2.050600000000000023e+02,2.994894329779634035e+01
2.050699999999999932e+02,2.995070950192467052e+01
2.050800000000000125e+02,2.995162266478478941e+01
2.050900000000000034e+02,2.995190398692837519e+01
2.050999999999999943e+02,2.995498404681841365e+01
2.051100000000000136e+02,2.995298601389036008e+01
2.051200000000000045e+02,2.995006633632884885e+01
2.051299999999999955e+02,2.994866079824719307e+01
2.051400000000000148e+02,2.994959507537170751e+01
2.051500000000000057e+02,2.994844282481384923e+01
2.051599999999999966e+02,2.994834833062547474e+01
2.051700000000000159e+02,2.995116112981739676e+01
2.051800000000000068e+02,2.995013058150554386e+01
2.051899999999999977e+02,2.994826193974820683e+01
2.052000000000000171e+02,2.994406271689913623e+01
2.052100000000000080e+02,2.994375370735484054e+01
2.052199999999999989e+02,2.994464671933186750e+01
2.052300000000000182e+02,2.994281672197533695e+01
2.052400000000000091e+02,2.994050399975100873e+01
2.052500000000000000e+02,2.993995049530801822e+01
2.052599999999999909e+02,2.994203083329167470e+01
2.052700000000000102e+02,2.994152595490960067e+01
2.052800000000000011e+02,2.994095229129463220e+01
2.052899999999999920e+02,2.994267988640086742e+01
2.053000000000000114e+02,2.994405095864591004e+01
2.053100000000000023e+02,2.994132300030808480e+01
2.053199999999999932e+02,2.994005410793560173e+01
2.053300000000000125e+02,2.994115079113957023e+01
2.053400000000000034e+02,2.994357380820361314e+01
2.053499999999999943e+02,2.994405853806638618e+01
2.053600000000000136e+02,2.994451563342781952e+01
2.053700000000000045e+02,2.994178795646239521e+01
2.053799999999999955e+02,2.994295480234374196e+01
2.053900000000000148e+02,2.994128455502036346e+01
2.054000000000000057e+02,2.994181215367099824e+01
2.054099999999999966e+02,2.994073954068749899e+01
2.054200000000000159e+02,2.994117465743637041e+01
2.054300000000000068e+02,2.994082457030400946e+01
2.054399999999999977e+02,2.994247093846714591e+01
2.054500000000000171e+02,2.994092500336779494e+01
2.054600000000000080e+02,2.993975552484321767e+01
2.054699999999999989e+02,2.993989910953544964e+01
2.054800000000000182e+02,2.994074093541903991e+01
2.054900000000000091e+02,2.993928729967767666e+01
2.055000000000000000e+02,2.993655377398326678e+01
2.055099999999999909e+02,2.993534210275100449e+01
2.055200000000000102e+02,2.993298825738237667e+01
2.055300000000000011e+02,2.993687522886996533e+01
2.055399999999999920e+02,2.993696106733759876e+01
2.055500000000000114e+02,2.993624653078880726e+01
2.055600000000000023e+02,2.993683218217473652e+01
2.055699999999999932e+02,2.993529545060232877e+01
2.055800000000000125e+02,2.993327817382326828e+01
2.055900000000000034e+02,2.993703982584754186e+01
2.055999999999999943e+02,2.993515583515683787e+01
2.056100000000000136e+02,2.993413234618113705e+01
2.056200000000000045e+02,2.993413303587558971e+01
2.056299999999999955e+02,2.993311763551766802e+01
2.056400000000000148e+02,2.993135719121553961e+01
2.056500000000000057e+02,2.993076007425709406e+01
2.056599999999999966e+02,2.993026206604385564e+01
2.056700000000000159e+02,2.992929710616320094e+01
2.056800000000000068e+02,2.992975964349700746e+01
2.056899999999999977e+02,2.993034433006326012e+01
2.057000000000000171e+02,2.992963291737071785e+01
2.057100000000000080e+02,2.992640576934602947e+01
2.057199999999999989e+02,2.992596926624281295e+01
2.057300000000000182e+02,2.992456437397764191e+01
2.057400000000000091e+02,2.992494531638887878e+01
2.057500000000000000e+02,2.992590409204285606e+01
2.057599999999999909e+02,2.992699271662201355e+01
2.057700000000000102e+02,2.992709725284123579e+01
2.057800000000000011e+02,2.992788209956619383e+01
2.057899999999999920e+02,2.992596370111720461e+01
2.058000000000000114e+02,2.992573121253092694e+01
2.058100000000000023e+02,2.992514708639311394e+01
2.058199999999999932e+02,2.992322135497881064e+01
2.058300000000000125e+02,2.992335161098606378e+01
2.058400000000000034e+02,2.992202914637818267e+01
2.058499999999999943e+02,2.992109737353046484e+01
2.058600000000000136e+02,2.991985116443309067e+01
2.058700000000000045e+02,2.992122476763672623e+01
2.058799999999999955e+02,2.991897729569377873e+01
2.058900000000000148e+02,2.992088174313255422e+01
2.059000000000000057e+02,2.992267006352967940e+01
2.059099999999999966e+02,2.992307587763288623e+01
2.059200000000000159e+02,2.992206589554972496e+01
2.059300000000000068e+02,2.992115327589788620e+01
2.059399999999999977e+02,2.992151320396015990e+01
2.059500000000000171e+02,2.992162270675791547e+01
2.059600000000000080e+02,2.992421366473993061e+01
2.059699999999999989e+02,2.992425549204475743e+01
2.059800000000000182e+02,2.992317475688219020e+01
2.059900000000000091e+02,2.992250488326777003e+01
2.060000000000000000e+02,2.992106614592360714e+01
2.060099999999999909e+02,2.992395437642050027e+01
2.060200000000000102e+02,2.992246755855648033e+01
2.060300000000000011e+02,2.992093839778340225e+01
2.060399999999999920e+02,2.992061159304895668e+01
2.060500000000000114e+02,2.992005329717321516e+01
2.060600000000000023e+02,2.992246103345716435e+01
2.060699999999999932e+02,2.992022371227240995e+01
2.060800000000000125e+02,2.992096501030444600e+01
2.060900000000000034e+02,2.991881988315853391e+01
2.060999999999999943e+02,2.991872956637258341e+01
2.061100000000000136e+02,2.991862022631347884e+01
2.061200000000000045e+02,2.991840709537117959e+01
2.061299999999999955e+02,2.991767333702360432e+01
2.061400000000000148e+02,2.991691291999761759e+01
2.061500000000000057e+02,2.991846563223979061e+01
2.061599999999999966e+02,2.991963513326411217e+01
2.061700000000000159e+02,2.992096919357924278e+01
2.061800000000000068e+02,2.992175844854764932e+01
2.061899999999999977e+02,2.992195958590911431e+01
2.062000000000000171e+02,2.992147759660577222e+01
2.062100000000000080e+02,2.991983004300337612e+01
2.062199999999999989e+02,2.991930371683279688e+01
2.062300000000000182e+02,2.991716817385571758e+01
2.062400000000000091e+02,2.991577212510656025e+01
2.062500000000000000e+02,2.991266128957635928e+01
2.062599999999999909e+02,2.991332146213299126e+01
2.062700000000000102e+02,2.991382340095431047e+01
2.062800000000000011e+02,2.991368611785087950e+01
2.062899999999999920e+02,2.991649760088030163e+01
2.063000000000000114e+02,2.991452775752212645e+01
2.063100000000000023e+02,2.991365876175205329e+01
2.063199999999999932e+02,2.991546168595806421e+01
2.063300000000000125e+02,2.991787877547304930e+01
2.063400000000000034e+02,2.991978549078624638e+01
2.063499999999999943e+02,2.991859615774934156e+01
2.063600000000000136e+02,2.991690415480647047e+01
2.063700000000000045e+02,2.991654283016538685e+01
2.063799999999999955e+02,2.991606343264076528e+01
2.063900000000000148e+02,2.991797502853656354e+01
2.064000000000000057e+02,2.991786297496640046e+01
2.064099999999999966e+02,2.991723053014986888e+01
2.064200000000000159e+02,2.991940799534133788e+01
2.064300000000000068e+02,2.991864639274057680e+01
2.064399999999999977e+02,2.992018683040134519e+01
2.064500000000000171e+02,2.992196984950988536e+01
2.064600000000000080e+02,2.992243652322440184e+01
2.064699999999999989e+02,2.992400366260074307e+01
2.064800000000000182e+02,2.992341370355708463e+01
2.064900000000000091e+02,2.992390669009457582e+01
2.065000000000000000e+02,2.992463440595011548e+01
2.065099999999999909e+02,2.992553039834199780e+01
2.065200000000000102e+02,2.992552078377615388e+01
2.065300000000000011e+02,2.992337031905446310e+01
2.065399999999999920e+02,2.992214355974991236e+01
2.065500000000000114e+02,2.992219190295691433e+01
2.065600000000000023e+02,2.992301927863310951e+01
2.065699999999999932e+02,2.992615704412106581e+01
2.065800000000000125e+02,2.992546436074755078e+01
2.065900000000000034e+02,2.992335265519880494e+01
2.065999999999999943e+02,2.992530640964412925e+01
2.066100000000000136e+02,2.992594309739984837e+01
2.066200000000000045e+02,2.992358347299639121e+01
2.066299999999999955e+02,2.992413723644719781e+01
2.066400000000000148e+02,2.992452028897337968e+01
2.066500000000000057e+02,2.992501870126265118e+01
2.066599999999999966e+02,2.992365412905352429e+01
2.066700000000000159e+02,2.992250055348896254e+01
2.066800000000000068e+02,2.991989834038600193e+01
2.066899999999999977e+02,2.991964630833451722e+01
2.067000000000000171e+02,2.992331112062048959e+01
2.067100000000000080e+02,2.992677581205618509e+01
2.067199999999999989e+02,2.992717911575794076e+01
2.067300000000000182e+02,2.992525328229414328e+01
2.067400000000000091e+02,2.992372259560504588e+01
2.067500000000000000e+02,2.992214555698305389e+01
2.067599999999999909e+02,2.992140929668967431e+01
2.067700000000000102e+02,2.992397531806206601e+01
2.067800000000000011e+02,2.992394524841072467e+01
2.067899999999999920e+02,2.992502769727677503e+01
2.068000000000000114e+02,2.992756573224602334e+01
2.068100000000000023e+02,2.992939723720872891e+01
2.068199999999999932e+02,2.992951829330848668e+01
2.068300000000000125e+02,2.993005663440760955e+01
2.068400000000000034e+02,2.992954759914134399e+01
2.068499999999999943e+02,2.992915567169057312e+01
2.068600000000000136e+02,2.992698171377966077e+01
2.068700000000000045e+02,2.992709692227697005e+01
2.068799999999999955e+02,2.992794880414884418e+01
2.068900000000000148e+02,2.992900494855523874e+01
2.069000000000000057e+02,2.992700474755351436e+01
2.069099999999999966e+02,2.992702533421542910e+01
2.069200000000000159e+02,2.992801234769870433e+01
2.069300000000000068e+02,2.992877887435902906e+01
2.069399999999999977e+02,2.993039939977554198e+01
2.069500000000000171e+02,2.992828042265115229e+01
2.069600000000000080e+02,2.992707380975757303e+01
2.069699999999999989e+02,2.992821986633932596e+01
2.069800000000000182e+02,2.992772016813415092e+01
2.069900000000000091e+02,2.992888451436766672e+01
2.070000000000000000e+02,2.992654050553031553e+01
2.070099999999999909e+02,2.992852279447432551e+01
2.070200000000000102e+02,2.992814651382245827e+01
2.070300000000000011e+02,2.992844234267035830e+01
2.070399999999999920e+02,2.993015619904426572e+01
2.070500000000000114e+02,2.992952695178519207e+01
2.070600000000000023e+02,2.993442325601007781e+01
2.070699999999999932e+02,2.993332328067659631e+01
2.070800000000000125e+02,2.993266655769853202e+01
2.070900000000000034e+02,2.993400202943632493e+01
2.070999999999999943e+02,2.993732693992967597e+01
2.071100000000000136e+02,2.993584329698028768e+01
2.071200000000000045e+02,2.993528744982263490e+01
2.071299999999999955e+02,2.993372011577496750e+01
2.071400000000000148e+02,2.993573699516566577e+01
2.071500000000000057e+02,2.993617445257814325e+01
2.071599999999999966e+02,2.993675501743067002e+01
2.071700000000000159e+02,2.993996607680886157e+01
2.071800000000000068e+02,2.994074075962352310e+01
2.071899999999999977e+02,2.994060564884815534e+01
2.072000000000000171e+02,2.994188853668220318e+01
2.072100000000000080e+02,2.994320883563464619e+01
2.072199999999999989e+02,2.994325220789659880e+01
2.072300000000000182e+02,2.994382812698887975e+01
2.072400000000000091e+02,2.994295172053406162e+01
2.072500000000000000e+02,2.994173803222463803e+01
2.072599999999999909e+02,2.994024331717768206e+01
2.072700000000000102e+02,2.993984391881066287e+01
2.072800000000000011e+02,2.994409086601274339e+01
2.072899999999999920e+02,2.994338021335449795e+01
2.073000000000000114e+02,2.994234527529545886e+01
2.073100000000000023e+02,2.994464173186331735e+01
2.073199999999999932e+02,2.994709509843937312e+01
2.073300000000000125e+02,2.994627859565139616e+01
2.073400000000000034e+02,2.994910538945273615e+01
2.073499999999999943e+02,2.994812972687173414e+01
2.073600000000000136e+02,2.994894578740711921e+01
2.073700000000000045e+02,2.994994846558029167e+01
2.073799999999999955e+02,2.995193588492588077e+01
2.073900000000000148e+02,2.995261917434907772e+01
2.074000000000000057e+02,2.995171201225244673e+01
2.074099999999999966e+02,2.995418298032056725e+01
2.074200000000000159e+02,2.995315214437230722e+01
2.074300000000000068e+02,2.995377025434282103e+01
2.074399999999999977e+02,2.995553747170044900e+01
2.074500000000000171e+02,2.995654506405883666e+01
2.074600000000000080e+02,2.995748235695396389e+01
2.074699999999999989e+02,2.995745863529528918e+01
2.074800000000000182e+02,2.995787119249640895e+01
2.074900000000000091e+02,2.995737875414551254e+01
2.075000000000000000e+02,2.995995527968431560e+01
2.075099999999999909e+02,2.995961766395655701e+01
2.075200000000000102e+02,2.995840499268505397e+01
2.075300000000000011e+02,2.996148292354513387e+01
2.075399999999999920e+02,2.995804124815017389e+01
2.075500000000000114e+02,2.995842433457253762e+01
2.075600000000000023e+02,2.995867415538094036e+01
2.075699999999999932e+02,2.996169993724954850e+01
2.075800000000000125e+02,2.996381790436045023e+01
2.075900000000000034e+02,2.996664873233422455e+01
2.075999999999999943e+02,2.996623026636611442e+01
2.076100000000000136e+02,2.996889650324819243e+01
2.076200000000000045e+02,2.996619279549094728e+01
2.076299999999999955e+02,2.996776810402726454e+01
2.076400000000000148e+02,2.996584789757156742e+01
2.076500000000000057e+02,2.996629753720316103e+01
2.076599999999999966e+02,2.996478818925251986e+01
2.076700000000000159e+02,2.996453502719817763e+01
2.076800000000000068e+02,2.996633249517580566e+01
2.076899999999999977e+02,2.996660863853655243e+01
2.077000000000000171e+02,2.996619174063161140e+01
2.077100000000000080e+02,2.996625834964925161e+01
2.077199999999999989e+02,2.996778309167626375e+01
2.077300000000000182e+02,2.996583195966506352e+01
2.077400000000000091e+02,2.996771891989139647e+01
2.077500000000000000e+02,2.996908810269941270e+01
2.077599999999999909e+02,2.996981319735622051e+01
2.077700000000000102e+02,2.997231574558933076e+01
2.077800000000000011e+02,2.997066130138856366e+01
2.077899999999999920e+02,2.997120879242840275e+01
2.078000000000000114e+02,2.997037357568678217e+01
2.078100000000000023e+02,2.997048535614597142e+01
2.078199999999999932e+02,2.997161318613598624e+01
2.078300000000000125e+02,2.997204037566882562e+01
2.078400000000000034e+02,2.997312201082639405e+01
2.078499999999999943e+02,2.997362768596130067e+01
2.078600000000000136e+02,2.997197952603564630e+01
2.078700000000000045e+02,2.997128289500347975e+01
2.078799999999999955e+02,2.997323080309718435e+01
2.078900000000000148e+02,2.997189700866963236e+01
2.079000000000000057e+02,2.997421402406708069e+01
2.079099999999999966e+02,2.997409815053968885e+01
2.079200000000000159e+02,2.997620109424796908e+01
2.079300000000000068e+02,2.997403495295625575e+01
2.079399999999999977e+02,2.997760963994148753e+01
2.079500000000000171e+02,2.997572223578642436e+01
2.079600000000000080e+02,2.997474135510042004e+01
2.079699999999999989e+02,2.997377467599274325e+01
2.079800000000000182e+02,2.997332798057209402e+01
2.079900000000000091e+02,2.997290300074849512e+01
2.080000000000000000e+02,2.996942454599506434e+01
2.080099999999999909e+02,2.997117904729656601e+01
2.080200000000000102e+02,2.997165250016575300e+01
2.080300000000000011e+02,2.997084737345810623e+01
2.080399999999999920e+02,2.997344799230386059e+01
2.080500000000000114e+02,2.997135812960408430e+01
2.080600000000000023e+02,2.997161338144778142e+01
2.080699999999999932e+02,2.997398885110904132e+01
2.080800000000000125e+02,2.997641759649775040e+01
2.080900000000000034e+02,2.997547044203222555e+01
2.080999999999999943e+02,2.997347406131458314e+01
2.081100000000000136e+02,2.997489307963595806e+01
2.081200000000000045e+02,2.997674070327989071e+01
2.081299999999999955e+02,2.997764267357645807e+01
2.081400000000000148e+02,2.997723151182222168e+01
2.081500000000000057e+02,2.997948937667110769e+01
2.081599999999999966e+02,2.997961890078921243e+01
2.081700000000000159e+02,2.998016417350423879e+01
2.081800000000000068e+02,2.998093282626435396e+01
2.081899999999999977e+02,2.998135496805827671e+01
2.082000000000000171e+02,2.997963792287074725e+01
2.082100000000000080e+02,2.997714659370192081e+01
2.082199999999999989e+02,2.997667832671787380e+01
2.082300000000000182e+02,2.997946649576520173e+01
2.082400000000000091e+02,2.997959644115478994e+01
2.082500000000000000e+02,2.997842827640244678e+01
2.082599999999999909e+02,2.997812968321073868e+01
2.082700000000000102e+02,2.997391748679613599e+01
2.082800000000000011e+02,2.997041828568431399e+01
2.082899999999999920e+02,2.997030627915715684e+01
2.083000000000000114e+02,2.997015075680144847e+01
2.083100000000000023e+02,2.997051390120477876e+01
2.083199999999999932e+02,2.997046476651123825e+01
2.083300000000000125e+02,2.997281743480033711e+01
2.083400000000000034e+02,2.997450251259078868e+01
2.083499999999999943e+02,2.997156854640298818e+01
2.083600000000000136e+02,2.997022752310662241e+01
2.083700000000000045e+02,2.997126500058174514e+01
2.083799999999999955e+02,2.997165330299703356e+01
2.083900000000000148e+02,2.997367767000005401e+01
2.084000000000000057e+02,2.997547628958791677e+01
2.084099999999999966e+02,2.997838969159860412e+01
2.084200000000000159e+02,2.997603170589248833e+01
2.084300000000000068e+02,2.997715130534408345e+01
2.084399999999999977e+02,2.997756332691865566e+01
2.084500000000000171e+02,2.997997637208312938e+01
2.084600000000000080e+02,2.998059884822621513e+01
2.084699999999999989e+02,2.997926637747503875e+01
2.084800000000000182e+02,2.997951773683632126e+01
2.084900000000000091e+02,2.997953427166604357e+01
2.085000000000000000e+02,2.998258330190330412e+01
2.085099999999999909e+02,2.998243199957209626e+01
2.085200000000000102e+02,2.998570977233981338e+01
2.085300000000000011e+02,2.998636268034686481e+01
2.085399999999999920e+02,2.998711463249736653e+01
2.085500000000000114e+02,2.998758472001950892e+01
2.085600000000000023e+02,2.998880232378892785e+01
2.085699999999999932e+02,2.999077154424613667e+01
2.085800000000000125e+02,2.999186391321304512e+01
2.085900000000000034e+02,2.999311668891417071e+01
2.085999999999999943e+02,2.999426293242941810e+01
2.086100000000000136e+02,2.999262498645947161e+01
2.086200000000000045e+02,2.999173328887646051e+01
2.086299999999999955e+02,2.999155129137257347e+01
2.086400000000000148e+02,2.999122653922470505e+01
2.086500000000000057e+02,2.998998277112291078e+01
2.086599999999999966e+02,2.999011816561573340e+01
2.086700000000000159e+02,2.998948142242146986e+01
2.086800000000000068e+02,2.999039736271383205e+01
2.086899999999999977e+02,2.998949650894167718e+01
2.087000000000000171e+02,2.999202776193040165e+01
2.087100000000000080e+02,2.998956343870348107e+01
2.087199999999999989e+02,2.999029392693006102e+01
2.087300000000000182e+02,2.998772303985147403e+01
2.087400000000000091e+02,2.998879374334218895e+01
2.087500000000000000e+02,2.998977907031279244e+01
2.087599999999999909e+02,2.998888255706891570e+01
2.087700000000000102e+02,2.998963701085804701e+01
2.087800000000000011e+02,2.998520137607486546e+01
2.087899999999999920e+02,2.998442474701692717e+01
2.088000000000000114e+02,2.998396876167273106e+01
2.088100000000000023e+02,2.998342190108481375e+01
2.088199999999999932e+02,2.998264216774286695e+01
2.088300000000000125e+02,2.998130394588909908e+01
2.088400000000000034e+02,2.998037805670988831e+01
2.088499999999999943e+02,2.997822246514465760e+01
2.088600000000000136e+02,2.997797684536309859e+01
2.088700000000000045e+02,2.998222382121491592e+01
2.088799999999999955e+02,2.997983741857134277e+01
2.088900000000000148e+02,2.998165712928340909e+01
2.089000000000000057e+02,2.998118675595025451e+01
2.089099999999999966e+02,2.997987912754235396e+01
2.089200000000000159e+02,2.997909296942293622e+01
2.089300000000000068e+02,2.997924438051246554e+01
2.089399999999999977e+02,2.998285502303384575e+01
2.089500000000000171e+02,2.998427705958948053e+01
2.089600000000000080e+02,2.998450446699245120e+01
2.089699999999999989e+02,2.998491797597902675e+01
2.089800000000000182e+02,2.998224760794487054e+01
2.089900000000000091e+02,2.998374069298196076e+01
2.090000000000000000e+02,2.998167223870584053e+01
2.090099999999999909e+02,2.997754477229031878e+01
2.090200000000000102e+02,2.997861905951816652e+01
2.090300000000000011e+02,2.997997483216833814e+01
2.090399999999999920e+02,2.998363619823586745e+01
2.090500000000000114e+02,2.998376568356871275e+01
2.090600000000000023e+02,2.998030547149679137e+01
2.090699999999999932e+02,2.997693801366224164e+01
2.090800000000000125e+02,2.997629610680245094e+01
2.090900000000000034e+02,2.997614746553036369e+01
2.090999999999999943e+02,2.997482623377674216e+01
2.091100000000000136e+02,2.997487781131737705e+01
2.091200000000000045e+02,2.997591441438598991e+01
2.091299999999999955e+02,2.997492937893473197e+01
2.091400000000000148e+02,2.997357159600197818e+01
2.091500000000000057e+02,2.997507646427526140e+01
2.091599999999999966e+02,2.997759079275082428e+01
2.091700000000000159e+02,2.997680610506314025e+01
2.091800000000000068e+02,2.997946510901167372e+01
2.091899999999999977e+02,2.998049682044669950e+01
2.092000000000000171e+02,2.997832430030028306e+01
2.092100000000000080e+02,2.997875687587927374e+01
2.092199999999999989e+02,2.997864126504285309e+01
2.092300000000000182e+02,2.997938395482179885e+01
2.092400000000000091e+02,2.997782004326202454e+01
2.092500000000000000e+02,2.997786045186694182e+01
2.092599999999999909e+02,2.997807233451737474e+01
2.092700000000000102e+02,2.997452368231490283e+01
2.092800000000000011e+02,2.997287839690607925e+01
2.092899999999999920e+02,2.997728416217604774e+01
2.093000000000000114e+02,2.997372556815239619e+01
2.093100000000000023e+02,2.997297223748711659e+01
2.093199999999999932e+02,2.997566541213327440e+01
2.093300000000000125e+02,2.997698130134090277e+01
2.093400000000000034e+02,2.997268587536804674e+01
2.093499999999999943e+02,2.997326414179270770e+01
2.093600000000000136e+02,2.997325766971035677e+01
2.093700000000000045e+02,2.997363862432058212e+01
2.093799999999999955e+02,2.997340110764313792e+01
2.093900000000000148e+02,2.997287603246556031e+01
2.094000000000000057e+02,2.997080532297653122e+01
2.094099999999999966e+02,2.997355569342311199e+01
2.094200000000000159e+02,2.997398192968896780e+01
2.094300000000000068e+02,2.997498831863394386e+01
2.094399999999999977e+02,2.997357710677025011e+01
2.094500000000000171e+02,2.997425036173472890e+01
2.094600000000000080e+02,2.997492649508919982e+01
2.094699999999999989e+02,2.997345044997101127e+01
2.094800000000000182e+02,2.997185784531729880e+01
2.094900000000000091e+02,2.997259070674542514e+01
2.095000000000000000e+02,2.997328222930006092e+01
2.095099999999999909e+02,2.997313116058466775e+01
2.095200000000000102e+02,2.997049363488258322e+01
2.095300000000000011e+02,2.996893280639189783e+01
2.095399999999999920e+02,2.996488559666987328e+01
2.095500000000000114e+02,2.996533323538705673e+01
2.095600000000000023e+02,2.996546346795070193e+01
2.095699999999999932e+02,2.996547208425708320e+01
2.095800000000000125e+02,2.996370937937421886e+01
2.095900000000000034e+02,2.996474393250502999e+01
2.095999999999999943e+02,2.996283813133861429e+01
2.096100000000000136e+02,2.996050282067799131e+01
2.096200000000000045e+02,2.995786362371321587e+01
2.096299999999999955e+02,2.995499665887909302e+01
2.096400000000000148e+02,2.995486781017840983e+01
2.096500000000000057e+02,2.995362079362697472e+01
2.096599999999999966e+02,2.995045451978091577e+01
2.096700000000000159e+02,2.995010562646496055e+01
2.096800000000000068e+02,2.995105627608304033e+01
2.096899999999999977e+02,2.995159674651696591e+01
2.097000000000000171e+02,2.995081913343272362e+01
2.097100000000000080e+02,2.995064610335708366e+01
2.097199999999999989e+02,2.995050705154482884e+01
2.097300000000000182e+02,2.995113622387829722e+01
2.097400000000000091e+02,2.994963087158289738e+01
2.097500000000000000e+02,2.995190236985941823e+01
2.097599999999999909e+02,2.995407068853029386e+01
2.097700000000000102e+02,2.995165518636640556e+01
2.097800000000000011e+02,2.995296697225717608e+01
2.097899999999999920e+02,2.995287808544333075e+01
2.098000000000000114e+02,2.994943519238270824e+01
2.098100000000000023e+02,2.994731624395239677e+01
2.098199999999999932e+02,2.994698505369014896e+01
2.098300000000000125e+02,2.994623726562631560e+01
2.098400000000000034e+02,2.994801451174590312e+01
2.098499999999999943e+02,2.994868646170047199e+01
2.098600000000000136e+02,2.994716099051270675e+01
2.098700000000000045e+02,2.994300509156682111e+01
2.098799999999999955e+02,2.994593115387335303e+01
2.098900000000000148e+02,2.994613914048611392e+01
2.099000000000000057e+02,2.994606428026681044e+01
2.099099999999999966e+02,2.994413836795174433e+01
2.099200000000000159e+02,2.994476284406475486e+01
2.099300000000000068e+02,2.994381716173137065e+01
2.099399999999999977e+02,2.994416783092050593e+01
2.099500000000000171e+02,2.994068712712652314e+01
2.099600000000000080e+02,2.994293570943162308e+01
2.099699999999999989e+02,2.994337242232226259e+01
2.099800000000000182e+02,2.994505998393177038e+01
2.099900000000000091e+02,2.994346986878910499e+01
2.100000000000000000e+02,2.994474985295493497e+01
2.100099999999999909e+02,2.994276416293109833e+01
2.100200000000000102e+02,2.994549044091150236e+01
2.100300000000000011e+02,2.994413791880435483e+01
2.100399999999999920e+02,2.994364844367782297e+01
2.100500000000000114e+02,2.994498352201880209e+01
2.100600000000000023e+02,2.994527639012314069e+01
2.100699999999999932e+02,2.994397993460381002e+01
2.100800000000000125e+02,2.994613820643203539e+01
2.100900000000000034e+02,2.994353674270837828e+01
2.100999999999999943e+02,2.994348013986261847e+01
2.101100000000000136e+02,2.994374709480083752e+01
2.101200000000000045e+02,2.994146063748351594e+01
2.101299999999999955e+02,2.994013278280473500e+01
2.101400000000000148e+02,2.994212512026495432e+01
2.101500000000000057e+02,2.994069208822831740e+01
2.101599999999999966e+02,2.994084337227195647e+01
2.101700000000000159e+02,2.994322037285169102e+01
2.101800000000000068e+02,2.994526611930955085e+01
2.101899999999999977e+02,2.994770018539774625e+01
2.102000000000000171e+02,2.994808617890888769e+01
2.102100000000000080e+02,2.994674881603530636e+01
2.102199999999999989e+02,2.994692990290225865e+01
2.102300000000000182e+02,2.994573742998489507e+01
2.102400000000000091e+02,2.994534799939431124e+01
2.102500000000000000e+02,2.994812006039707697e+01
2.102599999999999909e+02,2.994526121875906810e+01
2.102700000000000102e+02,2.994369139775550792e+01
2.102800000000000011e+02,2.994565255854388397e+01
2.102899999999999920e+02,2.994642422743768151e+01
2.103000000000000114e+02,2.994607833851225109e+01
2.103100000000000023e+02,2.994598185586720263e+01
2.103199999999999932e+02,2.994395748568561544e+01
2.103300000000000125e+02,2.994357190836714011e+01
2.103400000000000034e+02,2.994500840978804135e+01
2.103499999999999943e+02,2.994477434026040541e+01
2.103600000000000136e+02,2.994323455302436798e+01
2.103700000000000045e+02,2.994482845716700936e+01
2.103799999999999955e+02,2.994524707469864566e+01
2.103900000000000148e+02,2.994819386368358138e+01
2.104000000000000057e+02,2.994946159757441961e+01
2.104099999999999966e+02,2.995182417186829937e+01
2.104200000000000159e+02,2.995329406073426526e+01
2.104300000000000068e+02,2.995187900124745184e+01
2.104399999999999977e+02,2.995478575113985187e+01
2.104500000000000171e+02,2.995597196748851232e+01
2.104600000000000080e+02,2.995464191399237208e+01
2.104699999999999989e+02,2.995197493011437118e+01
2.104800000000000182e+02,2.995199117086450258e+01
2.104900000000000091e+02,2.995122234773299397e+01
2.105000000000000000e+02,2.995051706780285272e+01
2.105099999999999909e+02,2.995328789383122015e+01
2.105200000000000102e+02,2.995134831987007118e+01
2.105300000000000011e+02,2.995521083069455770e+01
2.105399999999999920e+02,2.995434311089977442e+01
2.105500000000000114e+02,2.995412669061687083e+01
2.105600000000000023e+02,2.995279007252440451e+01
2.105699999999999932e+02,2.995078879756862733e+01
2.105800000000000125e+02,2.995184389055634711e+01
2.105900000000000034e+02,2.995422347989900658e+01
2.105999999999999943e+02,2.995196230364493317e+01
2.106100000000000136e+02,2.995319986288298608e+01
2.106200000000000045e+02,2.995625076747692717e+01
2.106299999999999955e+02,2.995804727726764227e+01
2.106400000000000148e+02,2.996098501108524559e+01
2.106500000000000057e+02,2.996092352805429826e+01
2.106599999999999966e+02,2.996254089486038197e+01
2.106700000000000159e+02,2.996188343544058341e+01
2.106800000000000068e+02,2.996406828043222603e+01
2.106899999999999977e+02,2.996641822558894219e+01
2.107000000000000171e+02,2.997022071486161465e+01
2.107100000000000080e+02,2.996971266336473505e+01
2.107199999999999989e+02,2.996808667971813023e+01
2.107300000000000182e+02,2.996963386646201144e+01
2.107400000000000091e+02,2.997082844668131330e+01
2.107500000000000000e+02,2.997020534040758832e+01
2.107599999999999909e+02,2.997177710344482904e+01
2.107700000000000102e+02,2.997117211694789773e+01
2.107800000000000011e+02,2.997091574623480170e+01
2.107899999999999920e+02,2.996992541586131154e+01
2.108000000000000114e+02,2.996856498398742730e+01
2.108100000000000023e+02,2.996780918834128471e+01
2.108199999999999932e+02,2.996856351454253797e+01
2.108300000000000125e+02,2.996726699990783516e+01
2.108400000000000034e+02,2.996609980742005774e+01
2.108499999999999943e+02,2.996587262533506291e+01
2.108600000000000136e+02,2.996780699183785046e+01
2.108700000000000045e+02,2.996791594008991311e+01
2.108799999999999955e+02,2.996847049463998403e+01
2.108900000000000148e+02,2.996829974142494635e+01
2.109000000000000057e+02,2.997091110826983495e+01
2.109099999999999966e+02,2.996982221304660854e+01
2.109200000000000159e+02,2.997210293118497759e+01
2.109300000000000068e+02,2.997420873307575917e+01
2.109399999999999977e+02,2.997488432756418675e+01
2.109500000000000171e+02,2.997575645044540593e+01
2.109600000000000080e+02,2.997672079150109070e+01
2.109699999999999989e+02,2.998046784928493835e+01
2.109800000000000182e+02,2.998025820235841721e+01
2.109900000000000091e+02,2.998203355958855099e+01
2.110000000000000000e+02,2.998245892530977841e+01
2.110099999999999909e+02,2.998354978496643497e+01
2.110200000000000102e+02,2.998675437450379277e+01
2.110300000000000011e+02,2.998516440017453988e+01
2.110399999999999920e+02,2.998620930746806579e+01
2.110500000000000114e+02,2.998561024582070189e+01
2.110600000000000023e+02,2.998627740916059636e+01
2.110699999999999932e+02,2.998137101851756015e+01
2.110800000000000125e+02,2.998008060121399510e+01
2.110900000000000034e+02,2.998024475070517170e+01
2.110999999999999943e+02,2.997913711731523279e+01
2.111100000000000136e+02,2.998190722142168241e+01
2.111200000000000045e+02,2.998441254429630831e+01
2.111299999999999955e+02,2.998568447081922628e+01
2.111400000000000148e+02,2.998387050696230816e+01
2.111500000000000057e+02,2.998758489967854857e+01
2.111599999999999966e+02,2.998713682412212123e+01
2.111700000000000159e+02,2.998777214879118702e+01
2.111800000000000068e+02,2.998741539035852810e+01
2.111899999999999977e+02,2.998731101216592876e+01
2.112000000000000171e+02,2.998818088818065419e+01
2.112100000000000080e+02,2.999000080577372529e+01
2.112199999999999989e+02,2.998944549320637876e+01
2.112300000000000182e+02,2.999219913531200987e+01
2.112400000000000091e+02,2.999466422165913215e+01
2.112500000000000000e+02,2.999488406524423567e+01
2.112599999999999909e+02,2.999170987917253228e+01
2.112700000000000102e+02,2.999482716418436112e+01
2.112800000000000011e+02,2.999472391231225998e+01
2.112899999999999920e+02,2.999384931495630369e+01
2.113000000000000114e+02,2.999213789244933182e+01
2.113100000000000023e+02,2.999349651218884816e+01
2.113199999999999932e+02,2.999490450650038653e+01
2.113300000000000125e+02,2.999372300044356621e+01
2.113400000000000034e+02,2.999534604419111972e+01
2.113499999999999943e+02,2.999489912507346645e+01
2.113600000000000136e+02,2.999787358911893165e+01
2.113700000000000045e+02,2.999769814868709261e+01
2.113799999999999955e+02,2.999990715777067507e+01
2.113900000000000148e+02,2.999918503306436790e+01
2.114000000000000057e+02,2.999911365790045537e+01
2.114099999999999966e+02,2.999966887674309746e+01
2.114200000000000159e+02,2.999978755401324548e+01
2.114300000000000068e+02,2.999934157657700950e+01
2.114399999999999977e+02,3.000163058925009807e+01
2.114500000000000171e+02,3.000216758508244652e+01
2.114600000000000080e+02,3.000383965100403572e+01
2.114699999999999989e+02,3.000478595177468932e+01
2.114800000000000182e+02,3.000525734869452421e+01
2.114900000000000091e+02,3.000185759686312181e+01
2.115000000000000000e+02,3.000300440304766880e+01
2.115099999999999909e+02,3.000448099971774596e+01
2.115200000000000102e+02,3.000656990842882976e+01
2.115300000000000011e+02,3.000766978022964082e+01
2.115399999999999920e+02,3.000644435170354285e+01
2.115500000000000114e+02,3.000659255748734466e+01
2.115600000000000023e+02,3.000756161383320375e+01
2.115699999999999932e+02,3.000999912926810254e+01
2.115800000000000125e+02,3.000987300729627805e+01
2.115900000000000034e+02,3.001155712956702004e+01
2.115999999999999943e+02,3.001061881134365095e+01
2.116100000000000136e+02,3.001157191782647615e+01
2.116200000000000045e+02,3.001430402921308271e+01
2.116299999999999955e+02,3.001251080005016547e+01
2.116400000000000148e+02,3.001451667249520128e+01
2.116500000000000057e+02,3.001496794481939645e+01
2.116599999999999966e+02,3.001659500349782661e+01
2.116700000000000159e+02,3.001773805561243336e+01
2.116800000000000068e+02,3.001734113563467687e+01
2.116899999999999977e+02,3.001819669566481252e+01
2.117000000000000171e+02,3.001683836520106397e+01
2.117100000000000080e+02,3.001866864823824699e+01
2.117199999999999989e+02,3.001523555751211703e+01
2.117300000000000182e+02,3.001242351970917710e+01
2.117400000000000091e+02,3.001178872141700538e+01
2.117500000000000000e+02,3.000926486383243130e+01
2.117599999999999909e+02,3.001108709447226630e+01
2.117700000000000102e+02,3.001135562843777649e+01
2.117800000000000011e+02,3.001278351614474715e+01
2.117899999999999920e+02,3.001385413072251040e+01
2.118000000000000114e+02,3.001434249720595915e+01
2.118100000000000023e+02,3.001361039075912274e+01
2.118199999999999932e+02,3.001541822177497210e+01
2.118300000000000125e+02,3.001798872897972359e+01
2.118400000000000034e+02,3.001708049164794900e+01
2.118499999999999943e+02,3.001697157877581290e+01
2.118600000000000136e+02,3.001850373307071607e+01
2.118700000000000045e+02,3.001973333109708619e+01
2.118799999999999955e+02,3.001994263922191664e+01
2.118900000000000148e+02,3.001891101692021024e+01
2.119000000000000057e+02,3.001957558520307501e+01
2.119099999999999966e+02,3.001872795498782764e+01
2.119200000000000159e+02,3.001807539853417950e+01
2.119300000000000068e+02,3.001975434888052874e+01
2.119399999999999977e+02,3.001884488140792584e+01
2.119500000000000171e+02,3.002206843562769834e+01
2.119600000000000080e+02,3.001954167634507442e+01
2.119699999999999989e+02,3.001854054144502015e+01
2.119800000000000182e+02,3.001866983318259585e+01
2.119900000000000091e+02,3.001847772978497630e+01
2.120000000000000000e+02,3.001907981559140026e+01
2.120099999999999909e+02,3.002160620530960600e+01
2.120200000000000102e+02,3.002145169293750726e+01
2.120300000000000011e+02,3.002368706430775092e+01
2.120399999999999920e+02,3.002625541925138819e+01
2.120500000000000114e+02,3.002768334688040852e+01
2.120600000000000023e+02,3.002658252073071665e+01
2.120699999999999932e+02,3.002650905739112019e+01
2.120800000000000125e+02,3.002694915728481462e+01
2.120900000000000034e+02,3.002454277231093016e+01
2.120999999999999943e+02,3.002457271319717691e+01
2.121100000000000136e+02,3.002289350543911794e+01
2.121200000000000045e+02,3.002598220629290537e+01
2.121299999999999955e+02,3.002628064536243357e+01
2.121400000000000148e+02,3.002676203891034490e+01
2.121500000000000057e+02,3.002894566744790339e+01
2.121599999999999966e+02,3.003103712108157097e+01
2.121700000000000159e+02,3.003101227513753102e+01
2.121800000000000068e+02,3.003079594443305211e+01
2.121899999999999977e+02,3.003014032906975572e+01
2.122000000000000171e+02,3.003076202517379301e+01
2.122100000000000080e+02,3.002999145065572861e+01
2.122199999999999989e+02,3.002713617920149858e+01
2.122300000000000182e+02,3.002724563430474447e+01
2.122400000000000091e+02,3.002669275430840301e+01
2.122500000000000000e+02,3.002656040625717893e+01
2.122599999999999909e+02,3.002824109652707918e+01
2.122700000000000102e+02,3.002928231567759099e+01
2.122800000000000011e+02,3.002842132987113999e+01
2.122899999999999920e+02,3.002826861116479407e+01
2.123000000000000114e+02,3.002828982485996079e+01
2.123100000000000023e+02,3.002542413551185163e+01
2.123199999999999932e+02,3.002052753274897157e+01
2.123300000000000125e+02,3.002014398721113508e+01
2.123400000000000034e+02,3.001958811505814495e+01
2.123499999999999943e+02,3.001721554711507522e+01
2.123600000000000136e+02,3.001775281367065773e+01
2.123700000000000045e+02,3.001600379120165840e+01
2.123799999999999955e+02,3.001503746548119622e+01
2.123900000000000148e+02,3.001844308129953021e+01
2.124000000000000057e+02,3.002087823431585889e+01
2.124099999999999966e+02,3.002104086612969525e+01
2.124200000000000159e+02,3.002241124991759946e+01
2.124300000000000068e+02,3.002206957914462393e+01
2.124399999999999977e+02,3.001739787014410510e+01
2.124500000000000171e+02,3.001425455288805111e+01
2.124600000000000080e+02,3.001539852945717968e+01
2.124699999999999989e+02,3.001557244338170705e+01
2.124800000000000182e+02,3.001848021175168668e+01
2.124900000000000091e+02,3.001864331972587507e+01
2.125000000000000000e+02,3.001749702695719435e+01
2.125099999999999909e+02,3.001684775753070156e+01
2.125200000000000102e+02,3.001535087562227133e+01
2.125300000000000011e+02,3.001434823538641439e+01
2.125399999999999920e+02,3.001593984127987014e+01
2.125500000000000114e+02,3.001363593688162368e+01
2.125600000000000023e+02,3.001397115634393131e+01
2.125699999999999932e+02,3.001200657241090397e+01
2.125800000000000125e+02,3.001362706373722133e+01
2.125900000000000034e+02,3.001166683828857629e+01
2.125999999999999943e+02,3.001354370015585715e+01
2.126100000000000136e+02,3.001592012006318200e+01
2.126200000000000045e+02,3.001581199230421149e+01
2.126299999999999955e+02,3.001604859747005349e+01
2.126400000000000148e+02,3.001336594042141570e+01
2.126500000000000057e+02,3.001331755998431206e+01
2.126599999999999966e+02,3.001235567411432470e+01
2.126700000000000159e+02,3.001193447208907372e+01
2.126800000000000068e+02,3.001099228012055420e+01
2.126899999999999977e+02,3.001139992354595165e+01
2.127000000000000171e+02,3.001147915930017973e+01
2.127100000000000080e+02,3.001100042225250775e+01
2.127199999999999989e+02,3.000988584626442801e+01
2.127300000000000182e+02,3.001075664089878714e+01
2.127400000000000091e+02,3.001220243511215813e+01
2.127500000000000000e+02,3.001236826994824014e+01
2.127599999999999909e+02,3.001110979515334520e+01
2.127700000000000102e+02,3.001117531683207318e+01
2.127800000000000011e+02,3.001041714199512356e+01
2.127899999999999920e+02,3.000957220700381001e+01
2.128000000000000114e+02,3.001034075519980959e+01
2.128100000000000023e+02,3.001129223664474921e+01
2.128199999999999932e+02,3.001390693841954516e+01
2.128300000000000125e+02,3.001362543517046788e+01
2.128400000000000034e+02,3.001195638162741020e+01
2.128499999999999943e+02,3.001274331036335852e+01
2.128600000000000136e+02,3.001020010059253451e+01
2.128700000000000045e+02,3.001146477706456039e+01
2.128799999999999955e+02,3.001310425260654924e+01
2.128900000000000148e+02,3.001459290270069147e+01
2.129000000000000057e+02,3.001547552259485840e+01
2.129099999999999966e+02,3.001297568734523580e+01
2.129200000000000159e+02,3.001187680399610613e+01
2.129300000000000068e+02,3.001260829943934993e+01
2.129399999999999977e+02,3.001285418331260857e+01
2.129500000000000171e+02,3.001219155870676047e+01
2.129600000000000080e+02,3.000943668949314258e+01
2.129699999999999989e+02,3.000684751316055099e+01
2.129800000000000182e+02,3.000460095390670645e+01
2.129900000000000091e+02,3.000150593871693161e+01
2.130000000000000000e+02,3.000274264427758908e+01
2.130099999999999909e+02,2.999969390507159162e+01
2.130200000000000102e+02,2.999951681006013970e+01
2.130300000000000011e+02,2.999879444616337665e+01
2.130399999999999920e+02,2.999937964669807755e+01
2.130500000000000114e+02,2.999687038809221207e+01
2.130600000000000023e+02,2.999945214983587505e+01
2.130699999999999932e+02,3.000045493376327244e+01
2.130800000000000125e+02,2.999773522436531437e+01
2.130900000000000034e+02,2.999686796438173531e+01
2.130999999999999943e+02,2.999617901536458220e+01
2.131100000000000136e+02,2.999619457678684142e+01
2.131200000000000045e+02,2.999517328153280360e+01
2.131299999999999955e+02,2.999443162497367865e+01
2.131400000000000148e+02,2.999522708551521077e+01
2.131500000000000057e+02,2.999542262127808812e+01
2.131599999999999966e+02,2.999994550593394749e+01
2.131700000000000159e+02,3.000041277488565328e+01
2.131800000000000068e+02,2.999862190650278038e+01
2.131899999999999977e+02,3.000186199918958962e+01
2.132000000000000171e+02,3.000189802522146465e+01
2.132100000000000080e+02,3.000417412354027036e+01
2.132199999999999989e+02,3.000043086155875471e+01
2.132300000000000182e+02,3.000004378076428324e+01
2.132400000000000091e+02,3.000086974455678757e+01
2.132500000000000000e+02,3.000295443518046312e+01
2.132599999999999909e+02,3.000027386310013355e+01
2.132700000000000102e+02,2.999971888131533859e+01
2.132800000000000011e+02,2.999718091043129675e+01
2.132899999999999920e+02,2.999637750788718904e+01
2.133000000000000114e+02,2.999273615839522122e+01
2.133100000000000023e+02,2.999474071084580373e+01
2.133199999999999932e+02,2.999312894888416992e+01
2.133300000000000125e+02,2.999073122298757710e+01
2.133400000000000034e+02,2.999102507113570582e+01
2.133499999999999943e+02,2.999032396782692800e+01
2.133600000000000136e+02,2.999248852885958883e+01
2.133700000000000045e+02,2.999373049636005462e+01
2.133799999999999955e+02,2.999481226480508056e+01
2.133900000000000148e+02,2.999542260735069377e+01
2.134000000000000057e+02,2.999502260317763103e+01
2.134099999999999966e+02,2.999554120296961557e+01
2.134200000000000159e+02,2.999627012696061357e+01
2.134300000000000068e+02,2.999221120608564917e+01
2.134399999999999977e+02,2.999215734359811947e+01
2.134500000000000171e+02,2.999206682858157436e+01
2.134600000000000080e+02,2.999179736458258461e+01
2.134699999999999989e+02,2.998947871906294083e+01
2.134800000000000182e+02,2.998963678610889971e+01
2.134900000000000091e+02,2.998894274537965643e+01
2.135000000000000000e+02,2.998716309030642435e+01
2.135099999999999909e+02,2.998877440119504456e+01
2.135200000000000102e+02,2.998991582320854832e+01
2.135300000000000011e+02,2.999046934333140157e+01
2.135399999999999920e+02,2.998855537942104377e+01
2.135500000000000114e+02,2.998767089901016192e+01
2.135600000000000023e+02,2.998904689305615889e+01
2.135699999999999932e+02,2.998507209808682106e+01
2.135800000000000125e+02,2.998372528286349592e+01
2.135900000000000034e+02,2.998182813467680319e+01
2.135999999999999943e+02,2.998149805533164525e+01
2.136100000000000136e+02,2.998294527698208611e+01
2.136200000000000045e+02,2.998155253870638148e+01
2.136299999999999955e+02,2.997874447148722155e+01
2.136400000000000148e+02,2.997683052472809351e+01
2.136500000000000057e+02,2.997432973886688856e+01
2.136599999999999966e+02,2.997373582201038644e+01
2.136700000000000159e+02,2.997237839100330348e+01
2.136800000000000068e+02,2.996885423445884911e+01
2.136899999999999977e+02,2.996236526483169627e+01
2.137000000000000171e+02,2.996194304168221123e+01
2.137100000000000080e+02,2.996254627450491270e+01
2.137199999999999989e+02,2.996464038758404413e+01
2.137300000000000182e+02,2.996595529955790127e+01
2.137400000000000091e+02,2.996568019614628042e+01
2.137500000000000000e+02,2.996185181943132392e+01
2.137599999999999909e+02,2.996242303841549770e+01
2.137700000000000102e+02,2.996199054377395754e+01
2.137800000000000011e+02,2.996000595588733262e+01
2.137899999999999920e+02,2.996301222957518817e+01
2.138000000000000114e+02,2.996065400054111905e+01
2.138100000000000023e+02,2.995934330027193582e+01
2.138199999999999932e+02,2.995879833063465725e+01
2.138300000000000125e+02,2.996079021554061228e+01
2.138400000000000034e+02,2.996023302926430176e+01
2.138499999999999943e+02,2.995801708291788401e+01
2.138600000000000136e+02,2.996062339786890760e+01
2.138700000000000045e+02,2.995956370411220249e+01
2.138799999999999955e+02,2.996028400436980732e+01
2.138900000000000148e+02,2.995872981689901238e+01
2.139000000000000057e+02,2.995691806455538142e+01
2.139099999999999966e+02,2.995738330503651881e+01
2.139200000000000159e+02,2.995697254562358225e+01
2.139300000000000068e+02,2.995575308839744366e+01
2.139399999999999977e+02,2.995591592566128014e+01
2.139500000000000171e+02,2.995521614160479729e+01
2.139600000000000080e+02,2.995761304047231377e+01
2.139699999999999989e+02,2.995786219044622811e+01
2.139800000000000182e+02,2.995454060233753779e+01
2.139900000000000091e+02,2.995526746194639500e+01
2.140000000000000000e+02,2.995469504961985763e+01
2.140099999999999909e+02,2.995283996798281478e+01
2.140200000000000102e+02,2.995379426241211362e+01
2.140300000000000011e+02,2.995330222710032331e+01
2.140399999999999920e+02,2.995278201445882260e+01
2.140500000000000114e+02,2.995205513524970087e+01
2.140600000000000023e+02,2.995308171436118982e+01
2.140699999999999932e+02,2.995191025499475401e+01
2.140800000000000125e+02,2.995312064756688386e+01
2.140900000000000034e+02,2.995260471238282918e+01
2.140999999999999943e+02,2.995246045424038428e+01
2.141100000000000136e+02,2.995323320772140718e+01
2.141200000000000045e+02,2.995604756129881352e+01
2.141299999999999955e+02,2.995731290306046901e+01
2.141400000000000148e+02,2.995712605332111877e+01
2.141500000000000057e+02,2.995848028023486975e+01
2.141599999999999966e+02,2.995903436074418380e+01
2.141700000000000159e+02,2.996020065521041076e+01
2.141800000000000068e+02,2.995958922354481757e+01
2.141899999999999977e+02,2.996106632173545137e+01
2.142000000000000171e+02,2.996254602835267633e+01
2.142100000000000080e+02,2.996074713616998508e+01
2.142199999999999989e+02,2.995894559215330588e+01
2.142300000000000182e+02,2.995861257521855592e+01
2.142400000000000091e+02,2.995806965814379552e+01
2.142500000000000000e+02,2.995888277299582114e+01
2.142599999999999909e+02,2.995905632408002006e+01
2.142700000000000102e+02,2.995753545892532443e+01
2.142800000000000011e+02,2.995542449277228414e+01
2.142899999999999920e+02,2.995495415367395253e+01
2.143000000000000114e+02,2.995318982657447293e+01
2.143100000000000023e+02,2.995555958187105716e+01
2.143199999999999932e+02,2.995884711069060913e+01
2.143300000000000125e+02,2.995806437724058924e+01
2.143400000000000034e+02,2.995845273785623064e+01
2.143499999999999943e+02,2.996189649887281092e+01
2.143600000000000136e+02,2.996170005584484031e+01
2.143700000000000045e+02,2.996019005070582253e+01
2.143799999999999955e+02,2.996014399749789447e+01
2.143900000000000148e+02,2.995793809992917645e+01
2.144000000000000057e+02,2.995975058069051400e+01
2.144099999999999966e+02,2.996005731029402241e+01
2.144200000000000159e+02,2.996029210589479774e+01
2.144300000000000068e+02,2.995961140645132303e+01
2.144399999999999977e+02,2.995973553338130557e+01
2.144500000000000171e+02,2.996088845064641148e+01
2.144600000000000080e+02,2.996209382606366134e+01
2.144699999999999989e+02,2.996298866058022980e+01
2.144800000000000182e+02,2.996186737427197144e+01
2.144900000000000091e+02,2.996176638881873089e+01
2.145000000000000000e+02,2.996058815577793055e+01
2.145099999999999909e+02,2.996238921406438394e+01
2.145200000000000102e+02,2.996217657758201014e+01
2.145300000000000011e+02,2.996404674317957628e+01
2.145399999999999920e+02,2.996205830076063137e+01
2.145500000000000114e+02,2.996210720915333781e+01
2.145600000000000023e+02,2.996124449586899630e+01
2.145699999999999932e+02,2.995912427498644348e+01
2.145800000000000125e+02,2.996028852218815075e+01
2.145900000000000034e+02,2.996035204833561849e+01
2.145999999999999943e+02,2.996289404490184438e+01
2.146100000000000136e+02,2.996205982309082927e+01
2.146200000000000045e+02,2.996248906651029031e+01
2.146299999999999955e+02,2.996258262840085962e+01
2.146400000000000148e+02,2.996294031907583033e+01
2.146500000000000057e+02,2.996454210107573957e+01
2.146599999999999966e+02,2.996255057067692107e+01
2.146700000000000159e+02,2.996341262681137607e+01
2.146800000000000068e+02,2.996377731588680504e+01
2.146899999999999977e+02,2.996441579055754190e+01
2.147000000000000171e+02,2.996515587549533421e+01
2.147100000000000080e+02,2.996701707101039247e+01
2.147199999999999989e+02,2.996738680459279891e+01
2.147300000000000182e+02,2.996712489745645414e+01
2.147400000000000091e+02,2.996723090031946768e+01
2.147500000000000000e+02,2.996478027016511447e+01
2.147599999999999909e+02,2.996849939564163989e+01
2.147700000000000102e+02,2.997179695169370461e+01
2.147800000000000011e+02,2.997229110520465767e+01
2.147899999999999920e+02,2.997184111428666853e+01
2.148000000000000114e+02,2.997027233042902949e+01
2.148100000000000023e+02,2.996934996637719806e+01
2.148199999999999932e+02,2.996970610023107895e+01
2.148300000000000125e+02,2.997305878415182434e+01
2.148400000000000034e+02,2.997286681573846323e+01
2.148499999999999943e+02,2.997314080039761919e+01
2.148600000000000136e+02,2.997386921988193365e+01
2.148700000000000045e+02,2.997656103409761386e+01
2.148799999999999955e+02,2.997604787850777441e+01
2.148900000000000148e+02,2.997517747434508095e+01
2.149000000000000057e+02,2.997649803370820720e+01
2.149099999999999966e+02,2.997813873484096803e+01
2.149200000000000159e+02,2.997738368222581329e+01
2.149300000000000068e+02,2.997815358188346835e+01
2.149399999999999977e+02,2.998056138119728686e+01
2.149500000000000171e+02,2.997847970319508448e+01
2.149600000000000080e+02,2.997952697528980437e+01
2.149699999999999989e+02,2.998032980310367179e+01
2.149800000000000182e+02,2.998100530609072223e+01
2.149900000000000091e+02,2.998028641998066135e+01
2.150000000000000000e+02,2.998108516777579524e+01
2.150099999999999909e+02,2.997931854288471953e+01
2.150200000000000102e+02,2.997899042376716494e+01
2.150300000000000011e+02,2.997493796052353687e+01
2.150399999999999920e+02,2.997282027722285136e+01
2.150500000000000114e+02,2.997259468802322857e+01
2.150600000000000023e+02,2.997439989743561739e+01
2.150699999999999932e+02,2.997555098675813312e+01
2.150800000000000125e+02,2.997475308136615979e+01
2.150900000000000034e+02,2.997684291486201857e+01
2.150999999999999943e+02,2.997894488092667586e+01
2.151100000000000136e+02,2.997806637888103509e+01
2.151200000000000045e+02,2.998018120858156621e+01
2.151299999999999955e+02,2.998015643034895206e+01
2.151400000000000148e+02,2.998056800183423931e+01
2.151500000000000057e+02,2.998032506729680691e+01
2.151599999999999966e+02,2.997985233591952436e+01
2.151700000000000159e+02,2.998041964422843364e+01
2.151800000000000068e+02,2.998002893243968003e+01
2.151899999999999977e+02,2.998219159799912958e+01
2.152000000000000171e+02,2.998306146226370217e+01
2.152100000000000080e+02,2.998364787254950414e+01
2.152199999999999989e+02,2.998436597211023624e+01
2.152300000000000182e+02,2.998548867879987156e+01
2.152400000000000091e+02,2.998834768755529723e+01
2.152500000000000000e+02,2.998944179595656578e+01
2.152599999999999909e+02,2.999086910123886796e+01
2.152700000000000102e+02,2.999214168069555342e+01
2.152800000000000011e+02,2.999010161539258235e+01
2.152899999999999920e+02,2.999057059849020845e+01
2.153000000000000114e+02,2.999061718628791340e+01
2.153100000000000023e+02,2.999126155424863427e+01
2.153199999999999932e+02,2.999222917300155444e+01
2.153300000000000125e+02,2.998775014178792730e+01
2.153400000000000034e+02,2.998964434110387600e+01
2.153499999999999943e+02,2.999234653081786561e+01
2.153600000000000136e+02,2.999479054309162152e+01
2.153700000000000045e+02,2.999796687017795094e+01
2.153799999999999955e+02,2.999556506209538753e+01
2.153900000000000148e+02,2.999672918959355528e+01
2.154000000000000057e+02,2.999864668112979871e+01
2.154099999999999966e+02,2.999965335976813563e+01
2.154200000000000159e+02,3.000193488521567176e+01
2.154300000000000068e+02,3.000334881518297081e+01
2.154399999999999977e+02,3.000544487917322201e+01
2.154500000000000171e+02,3.000722187926933060e+01
2.154600000000000080e+02,3.000408095267470188e+01
2.154699999999999989e+02,3.000411186871690461e+01
2.154800000000000182e+02,3.000635952015942109e+01
2.154900000000000091e+02,3.000919333974156444e+01
2.155000000000000000e+02,3.000801233527240086e+01
2.155099999999999909e+02,3.000754409805434975e+01
2.155200000000000102e+02,3.000804883780560317e+01
2.155300000000000011e+02,3.000917833619833530e+01
2.155399999999999920e+02,3.000999100520705909e+01
2.155500000000000114e+02,3.000667677435070146e+01
2.155600000000000023e+02,3.001012119989348292e+01
2.155699999999999932e+02,3.000946373325794880e+01
2.155800000000000125e+02,3.000895198776116146e+01
2.155900000000000034e+02,3.000948609570382430e+01
2.155999999999999943e+02,3.001390035706448600e+01
2.156100000000000136e+02,3.001549681267856329e+01
2.156200000000000045e+02,3.001676228867753693e+01
2.156299999999999955e+02,3.001525950121423847e+01
2.156400000000000148e+02,3.001629198550150335e+01
2.156500000000000057e+02,3.001878102300892692e+01
2.156599999999999966e+02,3.002088574823259748e+01
2.156700000000000159e+02,3.002023203543374308e+01
2.156800000000000068e+02,3.002248626437814849e+01
2.156899999999999977e+02,3.001982919771150549e+01
2.157000000000000171e+02,3.002349327494173536e+01
2.157100000000000080e+02,3.002422335833162492e+01
2.157199999999999989e+02,3.002097154277952384e+01
2.157300000000000182e+02,3.002102925543670864e+01
2.157400000000000091e+02,3.002023382352791003e+01
2.157500000000000000e+02,3.002046508408588465e+01
2.157599999999999909e+02,3.002279135317446190e+01
2.157700000000000102e+02,3.001994415734338162e+01
2.157800000000000011e+02,3.001860297404588707e+01
2.157899999999999920e+02,3.002266846693376579e+01
2.158000000000000114e+02,3.002212707099781497e+01
2.158100000000000023e+02,3.002142416068728892e+01
2.158199999999999932e+02,3.002161198957506016e+01
2.158300000000000125e+02,3.002297764311333950e+01
2.158400000000000034e+02,3.002546529733368175e+01
2.158499999999999943e+02,3.002496899246982309e+01
2.158600000000000136e+02,3.002425180704848628e+01
2.158700000000000045e+02,3.002873980087167283e+01
2.158799999999999955e+02,3.002952579548734846e+01
2.158900000000000148e+02,3.002977311921591763e+01
2.159000000000000057e+02,3.002867151988078476e+01
2.159099999999999966e+02,3.002885418813651341e+01
2.159200000000000159e+02,3.003056147880979765e+01
2.159300000000000068e+02,3.002721571333840700e+01
2.159399999999999977e+02,3.002778590296048122e+01
2.159500000000000171e+02,3.002768107834617695e+01
2.159600000000000080e+02,3.003175998456938700e+01
2.159699999999999989e+02,3.003025302914467431e+01
2.159800000000000182e+02,3.003034141838030280e+01
2.159900000000000091e+02,3.002861439863405124e+01
2.160000000000000000e+02,3.002905047521292659e+01
2.160099999999999909e+02,3.002891402689948563e+01
2.160200000000000102e+02,3.002785323860938860e+01
2.160300000000000011e+02,3.002632172364276997e+01
2.160399999999999920e+02,3.002705989046932800e+01
2.160500000000000114e+02,3.002634870662354416e+01
2.160600000000000023e+02,3.002558925037273951e+01
2.160699999999999932e+02,3.002247086112951635e+01
2.160800000000000125e+02,3.002371712722025876e+01
2.160900000000000034e+02,3.002452163971539179e+01
2.160999999999999943e+02,3.002751197112736747e+01
2.161100000000000136e+02,3.002797493913726612e+01
2.161200000000000045e+02,3.002827105115073891e+01
2.161299999999999955e+02,3.002689992375067618e+01
2.161400000000000148e+02,3.002593024586295556e+01
2.161500000000000057e+02,3.002638992084871816e+01
2.161599999999999966e+02,3.002457653309041419e+01
2.161700000000000159e+02,3.002517120593473621e+01
2.161800000000000068e+02,3.002961390612633252e+01
2.161899999999999977e+02,3.002909508047079967e+01
2.162000000000000171e+02,3.002749457646755715e+01
2.162100000000000080e+02,3.003102789293391339e+01
2.162199999999999989e+02,3.002944436717297449e+01
2.162300000000000182e+02,3.003140979571963243e+01
2.162400000000000091e+02,3.003315208732725239e+01
2.162500000000000000e+02,3.003123351059439727e+01
2.162599999999999909e+02,3.003199599155637856e+01
2.162700000000000102e+02,3.003228330821903924e+01
2.162800000000000011e+02,3.003030341640740275e+01
2.162899999999999920e+02,3.002811645385034112e+01
2.163000000000000114e+02,3.002758767166843867e+01
2.163100000000000023e+02,3.002833513777200736e+01
2.163199999999999932e+02,3.002409217351612725e+01
2.163300000000000125e+02,3.002512007159834440e+01
2.163400000000000034e+02,3.002450309202561840e+01
2.163499999999999943e+02,3.002245253922839296e+01
2.163600000000000136e+02,3.002203084683016598e+01
2.163700000000000045e+02,3.001960323288180277e+01
2.163799999999999955e+02,3.001808319429090588e+01
2.163900000000000148e+02,3.001831399971869629e+01
2.164000000000000057e+02,3.001897197852370169e+01
2.164099999999999966e+02,3.001881625908220386e+01
2.164200000000000159e+02,3.001796888478034120e+01
2.164300000000000068e+02,3.001796614199231428e+01
2.164399999999999977e+02,3.001748300147678705e+01
2.164500000000000171e+02,3.002010541615241834e+01
2.164600000000000080e+02,3.001995237976906594e+01
2.164699999999999989e+02,3.001974503270529482e+01
2.164800000000000182e+02,3.001740045474617347e+01
2.164900000000000091e+02,3.001441838041216315e+01
2.165000000000000000e+02,3.001401458650420295e+01
2.165099999999999909e+02,3.001387903496459231e+01
2.165200000000000102e+02,3.001595516080998394e+01
2.165300000000000011e+02,3.001469082854790926e+01
2.165399999999999920e+02,3.001580083719404257e+01
2.165500000000000114e+02,3.001591155043810133e+01
2.165600000000000023e+02,3.001602857369754673e+01
2.165699999999999932e+02,3.001846300578209537e+01
2.165800000000000125e+02,3.001807432515843743e+01
2.165900000000000034e+02,3.001676518567667173e+01
2.165999999999999943e+02,3.001684095206275060e+01
2.166100000000000136e+02,3.001714197507685000e+01
2.166200000000000045e+02,3.001614005165945898e+01
2.166299999999999955e+02,3.001574414188041473e+01
2.166400000000000148e+02,3.001587282156696546e+01
2.166500000000000057e+02,3.001655104223172543e+01
2.166599999999999966e+02,3.001811374614042194e+01
2.166700000000000159e+02,3.001623549194730955e+01
2.166800000000000068e+02,3.001611901825240736e+01
2.166899999999999977e+02,3.001882424508331937e+01
2.167000000000000171e+02,3.001779803714779504e+01
2.167100000000000080e+02,3.001808848724067147e+01
2.167199999999999989e+02,3.001740941619894443e+01
2.167300000000000182e+02,3.001865018746721958e+01
2.167400000000000091e+02,3.001861448553465905e+01
2.167500000000000000e+02,3.001890171187375955e+01
2.167599999999999909e+02,3.001828305065797409e+01
2.167700000000000102e+02,3.001618669078867185e+01
2.167800000000000011e+02,3.001526694652962490e+01
2.167899999999999920e+02,3.001459175469399909e+01
2.168000000000000114e+02,3.001476867887172872e+01
2.168100000000000023e+02,3.001484828078864098e+01
2.168199999999999932e+02,3.001521596461454067e+01
2.168300000000000125e+02,3.001527464627855935e+01
2.168400000000000034e+02,3.001433501259455383e+01
2.168499999999999943e+02,3.001014208781531067e+01
2.168600000000000136e+02,3.000920609631245028e+01
2.168700000000000045e+02,3.000953184492874470e+01
2.168799999999999955e+02,3.001221640678159375e+01
2.168900000000000148e+02,3.001117588102503930e+01
2.169000000000000057e+02,3.000906761487913599e+01
2.169099999999999966e+02,3.000902702237285169e+01
2.169200000000000159e+02,3.000946525505127482e+01
2.169300000000000068e+02,3.001100201180140559e+01
2.169399999999999977e+02,3.000986349582233359e+01
2.169500000000000171e+02,3.000985236141597312e+01
2.169600000000000080e+02,3.000988758588620087e+01
2.169699999999999989e+02,3.000454999693252134e+01
2.169800000000000182e+02,3.000758780536606452e+01
2.169900000000000091e+02,3.000702502429001939e+01
2.170000000000000000e+02,3.000617454512345006e+01
2.170099999999999909e+02,3.000304643192635368e+01
2.170200000000000102e+02,3.000334452197119361e+01
2.170300000000000011e+02,2.999907054777763804e+01
2.170399999999999920e+02,3.000239719329238142e+01
2.170500000000000114e+02,3.000210219340997142e+01
2.170600000000000023e+02,3.000188966460051176e+01
2.170699999999999932e+02,3.000428613781427956e+01
2.170800000000000125e+02,3.000167365113014384e+01
2.170900000000000034e+02,3.000073238956580468e+01
2.170999999999999943e+02,3.000038176654246058e+01
2.171100000000000136e+02,2.999912307588852656e+01
2.171200000000000045e+02,2.999762102493653515e+01
2.171299999999999955e+02,2.999542828985676479e+01
2.171400000000000148e+02,2.999444293513431958e+01
2.171500000000000057e+02,2.999450393506527490e+01
2.171599999999999966e+02,2.999688683578147774e+01
2.171700000000000159e+02,2.999607821462420532e+01
2.171800000000000068e+02,2.999454722807774232e+01
2.171899999999999977e+02,2.999222634672944920e+01
2.172000000000000171e+02,2.999400579598246708e+01
2.172100000000000080e+02,2.999382283037459374e+01
2.172199999999999989e+02,2.999697976882320560e+01
2.172300000000000182e+02,2.999899026795487345e+01
2.172400000000000091e+02,2.999859153169849080e+01
2.172500000000000000e+02,2.999957396575663893e+01
2.172599999999999909e+02,2.999875414184511158e+01
2.172700000000000102e+02,2.999835996585927944e+01
2.172800000000000011e+02,2.999793973495246391e+01
2.172899999999999920e+02,2.999905892404197871e+01
2.173000000000000114e+02,2.999472401530702470e+01
2.173100000000000023e+02,2.999615654003068599e+01
2.173199999999999932e+02,2.999469346293736649e+01
2.173300000000000125e+02,2.999781475715897727e+01
2.173400000000000034e+02,2.999724730592104294e+01
2.173499999999999943e+02,2.999926040210621636e+01
2.173600000000000136e+02,3.000156264040732168e+01
2.173700000000000045e+02,3.000098222326642627e+01
2.173799999999999955e+02,3.000136247781313514e+01
2.173900000000000148e+02,3.000040968662201735e+01
2.174000000000000057e+02,3.000063423210054481e+01
2.174099999999999966e+02,2.999998895397125409e+01
2.174200000000000159e+02,3.000184681434506828e+01
2.174300000000000068e+02,3.000168272636433997e+01
2.174399999999999977e+02,3.000415002097045303e+01
2.174500000000000171e+02,3.000680197545527506e+01
2.174600000000000080e+02,3.000753072777419206e+01
2.174699999999999989e+02,3.000886755847270848e+01
2.174800000000000182e+02,3.000855813463538269e+01
2.174900000000000091e+02,3.000912635349333613e+01
2.175000000000000000e+02,3.000731636961322835e+01
2.175099999999999909e+02,3.000512766352789384e+01
2.175200000000000102e+02,3.000377180627416607e+01
2.175300000000000011e+02,3.000495128435753500e+01
2.175399999999999920e+02,3.000397649743390716e+01
2.175500000000000114e+02,3.000211365132330243e+01
2.175600000000000023e+02,3.000249864126799793e+01
2.175699999999999932e+02,3.000171612219414641e+01
2.175800000000000125e+02,3.000006392539392763e+01
2.175900000000000034e+02,3.000123893704627420e+01
2.175999999999999943e+02,3.000130940058064155e+01
2.176100000000000136e+02,3.000137608343876749e+01
2.176200000000000045e+02,3.000129573147687623e+01
2.176299999999999955e+02,3.000423521545769390e+01
2.176400000000000148e+02,3.000665532118397039e+01
2.176500000000000057e+02,3.000796717284088189e+01
2.176599999999999966e+02,3.001002922075911172e+01
2.176700000000000159e+02,3.001052733420015528e+01
2.176800000000000068e+02,3.001007236333536099e+01
2.176899999999999977e+02,3.001202139361747001e+01
2.177000000000000171e+02,3.001181289693488452e+01
2.177100000000000080e+02,3.001157691278198314e+01
2.177199999999999989e+02,3.000928812389369327e+01
2.177300000000000182e+02,3.000611007833718702e+01
2.177400000000000091e+02,3.000365508332667375e+01
2.177500000000000000e+02,3.000602403106307392e+01
2.177599999999999909e+02,3.000536738117985180e+01
2.177700000000000102e+02,3.000440070511296753e+01
2.177800000000000011e+02,3.000505965305639933e+01
2.177899999999999920e+02,3.000539417290952215e+01
2.178000000000000114e+02,3.000588978469671986e+01
2.178100000000000023e+02,3.000615589232259595e+01
2.178199999999999932e+02,3.000398410509080804e+01
2.178300000000000125e+02,3.000352678642562765e+01
2.178400000000000034e+02,3.000358585862702654e+01
2.178499999999999943e+02,3.000285315301835709e+01
2.178600000000000136e+02,3.000346129826491293e+01
2.178700000000000045e+02,3.000514556387297915e+01
2.178799999999999955e+02,3.001009185462207185e+01
2.178900000000000148e+02,3.000784803959718161e+01
2.179000000000000057e+02,3.000488934744834069e+01
2.179099999999999966e+02,3.000314936189138848e+01
2.179200000000000159e+02,3.000453844783713464e+01
2.179300000000000068e+02,3.000454820133744960e+01
2.179399999999999977e+02,3.000293530167409628e+01
2.179500000000000171e+02,3.000243334220818170e+01
2.179600000000000080e+02,3.000252937766834904e+01
2.179699999999999989e+02,3.000585357339820192e+01
2.179800000000000182e+02,3.000609029627288038e+01
2.179900000000000091e+02,3.000339819035649569e+01
2.180000000000000000e+02,3.000219805430883468e+01
2.180099999999999909e+02,3.000072677199215931e+01
2.180200000000000102e+02,3.000025599736190074e+01
2.180300000000000011e+02,3.000162197053474955e+01
2.180399999999999920e+02,3.000082265277246663e+01
2.180500000000000114e+02,2.999997510613610885e+01
2.180600000000000023e+02,3.000017755811447273e+01
2.180699999999999932e+02,3.000054984813391101e+01
2.180800000000000125e+02,2.999969011919091244e+01
2.180900000000000034e+02,3.000008750056330697e+01
2.180999999999999943e+02,2.999933570910668479e+01
2.181100000000000136e+02,3.000019529469719259e+01
2.181200000000000045e+02,3.000365932558952053e+01
2.181299999999999955e+02,3.000231409292804230e+01
2.181400000000000148e+02,3.000445259245281804e+01
2.181500000000000057e+02,3.000620217596788208e+01
2.181599999999999966e+02,3.000580526115621538e+01
2.181700000000000159e+02,3.000605464025850466e+01
2.181800000000000068e+02,3.000719021759341132e+01
2.181899999999999977e+02,3.000723043141070079e+01
2.182000000000000171e+02,3.000685092738424231e+01
2.182100000000000080e+02,3.000871769494903418e+01
2.182199999999999989e+02,3.000816718316610832e+01
2.182300000000000182e+02,3.000722183261767384e+01
2.182400000000000091e+02,3.000996757029105666e+01
2.182500000000000000e+02,3.001149470653836815e+01
2.182599999999999909e+02,3.001051024415563973e+01
2.182700000000000102e+02,3.001262627522632798e+01
2.182800000000000011e+02,3.001066118977551866e+01
2.182899999999999920e+02,3.001070001657237185e+01
2.183000000000000114e+02,3.001161121532465259e+01
2.183100000000000023e+02,3.001226343902380833e+01
2.183199999999999932e+02,3.001166773381963537e+01
2.183300000000000125e+02,3.001197409233411406e+01
2.183400000000000034e+02,3.001301481884128819e+01
2.183499999999999943e+02,3.001098805081044674e+01
2.183600000000000136e+02,3.001203823347963606e+01
2.183700000000000045e+02,3.001432153004141412e+01
2.183799999999999955e+02,3.001394625885192013e+01
2.183900000000000148e+02,3.001664852357976798e+01
2.184000000000000057e+02,3.001783071770018907e+01
2.184099999999999966e+02,3.001939556476661153e+01
2.184200000000000159e+02,3.002058689183466100e+01
2.184300000000000068e+02,3.002309926099851722e+01
2.184399999999999977e+02,3.002228156817963267e+01
2.184500000000000171e+02,3.002044684598459767e+01
2.184600000000000080e+02,3.001983877832574166e+01
2.184699999999999989e+02,3.002156782672814472e+01
2.184800000000000182e+02,3.002184769395947228e+01
2.184900000000000091e+02,3.002360997409835974e+01
2.185000000000000000e+02,3.002534268853083432e+01
2.185099999999999909e+02,3.002668878223240867e+01
2.185200000000000102e+02,3.002997144058719314e+01
2.185300000000000011e+02,3.003095040568883789e+01
2.185399999999999920e+02,3.003198403800503513e+01
2.185500000000000114e+02,3.003285828781704225e+01
2.185600000000000023e+02,3.003350381307221539e+01
2.185699999999999932e+02,3.003265563339365940e+01
2.185800000000000125e+02,3.002968663036665831e+01
2.185900000000000034e+02,3.002934327728861774e+01
2.185999999999999943e+02,3.002998371919431975e+01
2.186100000000000136e+02,3.002903292330642770e+01
2.186200000000000045e+02,3.003262227822962416e+01
2.186299999999999955e+02,3.003399228911096941e+01
2.186400000000000148e+02,3.003043282568659933e+01
2.186500000000000057e+02,3.002959934771922335e+01
2.186599999999999966e+02,3.003133872065551913e+01
2.186700000000000159e+02,3.003320769465037898e+01
2.186800000000000068e+02,3.003092369871643541e+01
2.186899999999999977e+02,3.003065047981436564e+01
2.187000000000000171e+02,3.003137842136812097e+01
2.187100000000000080e+02,3.003118108938198105e+01
2.187199999999999989e+02,3.003127412520832706e+01
2.187300000000000182e+02,3.002933298754665614e+01
2.187400000000000091e+02,3.002825347878565410e+01
2.187500000000000000e+02,3.002926127386049160e+01
2.187599999999999909e+02,3.002648465603309091e+01
2.187700000000000102e+02,3.002460440754636650e+01
2.187800000000000011e+02,3.002228903910952695e+01
2.187899999999999920e+02,3.002366890539396138e+01
2.188000000000000114e+02,3.002307787491269409e+01
2.188100000000000023e+02,3.002389907799246771e+01
2.188199999999999932e+02,3.002294374714995229e+01
2.188300000000000125e+02,3.002043464341154433e+01
2.188400000000000034e+02,3.002107838628699454e+01
2.188499999999999943e+02,3.002212024912170563e+01
2.188600000000000136e+02,3.002275765904010996e+01
2.188700000000000045e+02,3.002251800616668476e+01
2.188799999999999955e+02,3.002047437495841464e+01
2.188900000000000148e+02,3.002086899578288026e+01
2.189000000000000057e+02,3.002084820543011645e+01
2.189099999999999966e+02,3.002127644977172594e+01
2.189200000000000159e+02,3.001963369301057227e+01
2.189300000000000068e+02,3.002155641009447962e+01
2.189399999999999977e+02,3.002314855164799567e+01
2.189500000000000171e+02,3.002563221762725476e+01
2.189600000000000080e+02,3.002550054875571206e+01
2.189699999999999989e+02,3.002509842211995661e+01
2.189800000000000182e+02,3.002267914855125852e+01
2.189900000000000091e+02,3.002392963403865167e+01
2.190000000000000000e+02,3.002082800273983310e+01
2.190099999999999909e+02,3.002189622611825826e+01
2.190200000000000102e+02,3.002149644496685355e+01
2.190300000000000011e+02,3.002404566683516407e+01
2.190399999999999920e+02,3.002597585571356475e+01
2.190500000000000114e+02,3.002772135839739320e+01
2.190600000000000023e+02,3.002657931305298433e+01
2.190699999999999932e+02,3.002548700085217348e+01
2.190800000000000125e+02,3.002536140671710641e+01
2.190900000000000034e+02,3.002330601062328341e+01
2.190999999999999943e+02,3.002001284090006905e+01
2.191100000000000136e+02,3.002030678093320404e+01
2.191200000000000045e+02,3.001866253519794014e+01
2.191299999999999955e+02,3.001718032094046862e+01
2.191400000000000148e+02,3.001548270702160082e+01
2.191500000000000057e+02,3.001340838861782956e+01
2.191599999999999966e+02,3.001372419885607457e+01
2.191700000000000159e+02,3.001095057348664952e+01
2.191800000000000068e+02,3.001157080816660638e+01
2.191899999999999977e+02,3.000936490796132361e+01
2.192000000000000171e+02,3.000866863165990495e+01
2.192100000000000080e+02,3.000659841988445109e+01
2.192199999999999989e+02,3.000603354110915788e+01
2.192300000000000182e+02,3.000407902657926584e+01
2.192400000000000091e+02,3.000289888300202890e+01
2.192500000000000000e+02,3.000522051091181908e+01
2.192599999999999909e+02,3.000671464687563272e+01
2.192700000000000102e+02,3.000848617214068526e+01
2.192800000000000011e+02,3.000641799993100634e+01
2.192899999999999920e+02,3.000581398921213960e+01
2.193000000000000114e+02,3.000529516405037711e+01
2.193100000000000023e+02,3.000558849882634149e+01
2.193199999999999932e+02,3.000546896345107584e+01
2.193300000000000125e+02,3.000429396499875878e+01
2.193400000000000034e+02,3.000558049399716509e+01
2.193499999999999943e+02,3.000286151340618801e+01
2.193600000000000136e+02,3.000132127118338587e+01
2.193700000000000045e+02,3.000228928114416860e+01
2.193799999999999955e+02,3.000399024761565059e+01
2.193900000000000148e+02,3.000459204614401543e+01
2.194000000000000057e+02,3.000429705377070988e+01
2.194099999999999966e+02,3.000578242559001296e+01
2.194200000000000159e+02,3.000695867565403319e+01
2.194300000000000068e+02,3.000825236079728953e+01
2.194399999999999977e+02,3.001052881045798060e+01
2.194500000000000171e+02,3.001134871812289617e+01
2.194600000000000080e+02,3.000903091723883875e+01
2.194699999999999989e+02,3.001385678099824972e+01
2.194800000000000182e+02,3.001326228422020748e+01
2.194900000000000091e+02,3.001212491781346969e+01
2.195000000000000000e+02,3.001299620519379729e+01
2.195099999999999909e+02,3.001096664266252390e+01
2.195200000000000102e+02,3.000923225584383403e+01
2.195300000000000011e+02,3.000745524659290453e+01
2.195399999999999920e+02,3.000779736364055950e+01
2.195500000000000114e+02,3.001033141208336019e+01
2.195600000000000023e+02,3.001140197905912643e+01
2.195699999999999932e+02,3.001052818013295820e+01
2.195800000000000125e+02,3.001067363107072339e+01
2.195900000000000034e+02,3.001336240050897075e+01
2.195999999999999943e+02,3.001672654842666077e+01
2.196100000000000136e+02,3.001710655117642901e+01
2.196200000000000045e+02,3.001638723073653026e+01
2.196299999999999955e+02,3.001706822487234660e+01
2.196400000000000148e+02,3.001652462374390140e+01
2.196500000000000057e+02,3.001896097400876684e+01
2.196599999999999966e+02,3.002018553459258143e+01
2.196700000000000159e+02,3.002052434986758200e+01
2.196800000000000068e+02,3.002106880337964157e+01
2.196899999999999977e+02,3.002309908284485473e+01
2.197000000000000171e+02,3.002268290953161767e+01
2.197100000000000080e+02,3.002308897331405646e+01
2.197199999999999989e+02,3.002410973891845813e+01
2.197300000000000182e+02,3.002506123834480434e+01
2.197400000000000091e+02,3.002549465382814375e+01
2.197500000000000000e+02,3.002528060367007612e+01
2.197599999999999909e+02,3.002662982964132254e+01
2.197700000000000102e+02,3.002789771736798485e+01
2.197800000000000011e+02,3.002767459733748368e+01
2.197899999999999920e+02,3.002566048933858411e+01
2.198000000000000114e+02,3.002556249276287659e+01
2.198100000000000023e+02,3.002313414073093512e+01
2.198199999999999932e+02,3.002460878955132983e+01
2.198300000000000125e+02,3.002469470777728944e+01
2.198400000000000034e+02,3.002599234976997522e+01
2.198499999999999943e+02,3.002756692471015043e+01
2.198600000000000136e+02,3.002588583615545659e+01
2.198700000000000045e+02,3.002489510858600141e+01
2.198799999999999955e+02,3.002413766142502283e+01
2.198900000000000148e+02,3.002313241832096224e+01
2.199000000000000057e+02,3.002527870434548163e+01
2.199099999999999966e+02,3.002383128479438312e+01
2.199200000000000159e+02,3.002572482654576547e+01
2.199300000000000068e+02,3.002673447240549720e+01
2.199399999999999977e+02,3.002659324183539979e+01
2.199500000000000171e+02,3.002838445355785169e+01
2.199600000000000080e+02,3.002944702144189648e+01
2.199699999999999989e+02,3.003082429150027721e+01
2.199800000000000182e+02,3.003181001506429126e+01
2.199900000000000091e+02,3.003106737817973482e+01
2.200000000000000000e+02,3.003268183679938730e+01


==> data/free_decay_body_rates_model.csv <==
t [s],roll_rate [deg/s],pitch_rate [deg/s],yaw_rate [deg/s]
0.0,-0.5,0.5,-10.0
0.05,-0.5020567454280492,0.07132784052523204,-9.999826240211156
0.1,-0.47941738163911335,-0.3545078427004713,-9.995915014419948
0.15,-0.43140929335196776,-0.7781344529184209,-9.998511392743215
0.2,-0.38553053142784754,-1.192076485274639,-10.001039203161964
0.25,-0.3433964414426813,-1.5704920883684876,-9.992924760265678
0.3,-0.2770300848353376,-1.9542446199453176,-9.98571379756276
0.35000000000000003,-0.20555307501021383,-2.310550597671553,-9.987334893225116
0.4,-0.1255629045845252,-2.6401818838796367,-9.985847911402104
0.45,-0.04644852299606375,-2.948176549332458,-9.981716171991446
0.5,0.027469994328101932,-3.2177062526751845,-9.97541154027264
0.55,0.1163235293234356,-3.4337634331557854,-9.974951944073402
0.6,0.2024944128503818,-3.6191229341961564,-9.970310135459963
0.65,0.298840229093681,-3.754928417664754,-9.963523148570864
0.7000000000000001,0.3897861081763108,-3.865277447003731,-9.948756990111338
0.75,0.4831767285978099,-3.9345545213830366,-9.940271803098659
0.8,0.5812388077087796,-3.962568789551476,-9.93122172938733
0.85,0.6511909760797269,-3.9398545834151633,-9.91734478460367
0.9,0.7194757251364713,-3.8906973080478644,-9.911883127669435
0.9500000000000001,0.7795899285865729,-3.790280856593866,-9.903894759548878
1.0,0.823625663159539,-3.6429885298165527,-9.893818477745407
1.05,0.8671114208703822,-3.487348654497835,-9.881723155108245
1.1,0.8939306191556344,-3.2770766168490635,-9.87482130152284
1.1500000000000001,0.9005651478664218,-3.0291984586442386,-9.872291706125266
1.2,0.9011693487477364,-2.765231449712347,-9.861559244990387
1.25,0.8989557049293252,-2.455876884851399,-9.842837301254027
1.3,0.8651176864813283,-2.1303735154645875,-9.831244767881026
1.35,0.8040671625880094,-1.7742485845063811,-9.822453685338022
1.4000000000000001,0.7463680789515489,-1.410759023800946,-9.816330516967152
1.45,0.6894806430358501,-1.034994208465023,-9.79924657160754
1.5,0.591455339943897,-0.64133585256561,-9.78200950959362
1.55,0.5163728389690105,-0.250835062413144,-9.761487440710152
1.6,0.4218590949561721,0.13890686896510485,-9.747233474802925
1.6500000000000001,0.3091997595714894,0.5162029025221512,-9.73281550050763
1.7,0.18608866583438427,0.8926911545852211,-9.719983023413738
1.75,0.0489960073756281,1.2597244262753502,-9.707589414559989
1.8,-0.07592660579310599,1.6242374767740901,-9.695721927310172
1.85,-0.2221845604386339,1.9544368316242786,-9.679523237905531
1.9000000000000001,-0.36771774310090166,2.2611728897134302,-9.672574146893993
1.95,-0.5041513546489682,2.551053251293371,-9.657438201612242
2.0,-0.6501374332256377,2.787558466295178,-9.646667027829885
2.05,-0.7973023227192477,3.0063241575678212,-9.633453239545359
2.1,-0.9296310789206517,3.1916199712072744,-9.626013619137943
2.15,-1.0462979057740673,3.326464414483682,-9.616211076381427
2.2,-1.1561348335930872,3.447619604786713,-9.606913122448754
2.25,-1.2762911606006626,3.5321913706948362,-9.592310236135413
2.3000000000000003,-1.37796234666623,3.578459974898551,-9.574069577820545
2.35,-1.4702145206308221,3.5826597532651925,-9.565633664758089
2.4,-1.5345940540623888,3.5357737672283935,-9.562996166384863
2.45,-1.5767383826970778,3.4498648402660845,-9.551630917010414
2.5,-1.6139035225647527,3.334906757913722,-9.538262541401767
2.5500000000000003,-1.6252496816225004,3.1833635692811213,-9.532961432890069
2.6,-1.612436163680371,3.0050373806966797,-9.52942888773741
2.65,-1.5978542722187896,2.7847548776774897,-9.524505355625799
2.7,-1.548954004156435,2.55599587673545,-9.519417227284139
2.75,-1.478039679975791,2.2962888475558563,-9.50922584844939
2.8000000000000003,-1.3948276602563512,2.0176112924316763,-9.494518905109029
2.85,-1.287096889590216,1.7204841111549947,-9.49361371373611
2.9,-1.178024513934523,1.3945306193413423,-9.488841626285907
2.95,-1.033720647603966,1.0585773404080019,-9.489769201599021
3.0,-0.8859634655994076,0.7239706655555145,-9.487584704664865
3.0500000000000003,-0.7158274955143428,0.3787365671713277,-9.487909569091721
3.1,-0.5426030614651562,0.035052932054043535,-9.483316316431207
3.15,-0.35354038645844466,-0.29858242544299074,-9.475964324666215
3.2,-0.14634826011959018,-0.6423375825619944,-9.469243392499015
3.25,0.05658607017665057,-0.9646042646993772,-9.466749091322525
3.3000000000000003,0.2670796011228516,-1.267553487387438,-9.466558028517031
3.35,0.4838950817917107,-1.5472186498111375,-9.462106840555652
3.4,0.6916302857539874,-1.8224769336320863,-9.451400719119352
3.45,0.90980695609708,-2.0692963111121037,-9.445062107101325
3.5,1.1149503479982208,-2.2922839094515686,-9.431684783501597
3.5500000000000003,1.2995160050199401,-2.494292035348361,-9.420488537150222
3.6,1.480329778410825,-2.6578786713607547,-9.41316802930421
3.65,1.6489665096947492,-2.791815089265996,-9.411113022150106
3.7,1.8065699715208559,-2.8824071458197777,-9.400330714000571
3.75,1.9600146122568123,-2.9587743607775825,-9.39328979799647
3.8000000000000003,2.0574049994702857,-2.994191516443111,-9.385901387456498
3.85,2.1684394457029783,-2.9955168649800354,-9.37524824864748
3.9,2.252332879604503,-2.960077540313958,-9.368692344000587
3.95,2.305447023868214,-2.89853376513079,-9.366640695990801
4.0,2.325034111070779,-2.8054479008265627,-9.359001958895169
4.05,2.314755624375419,-2.680188364466504,-9.353097502020336
4.1,2.290580576866753,-2.52763755444967,-9.33426489821982
4.15,2.252013968817402,-2.3632704213668356,-9.325975930527036
4.2,2.1701121855348324,-2.1731832430868034,-9.315017041762461
4.25,2.064715816355238,-1.9570476052237784,-9.302907337532053
4.3,1.9377502895914391,-1.7303664904981704,-9.294273638385638
4.3500000000000005,1.772619979214822,-1.4576091452278803,-9.28272316910721
4.4,1.5986500097775393,-1.1985102672929238,-9.271130467034727
4.45,1.3975771305523383,-0.9346165839977993,-9.257138551543743
4.5,1.1774800252850495,-0.6759900575057266,-9.243821005395686
4.55,0.9454216142121896,-0.4048199744374363,-9.23547727884192
4.6000000000000005,0.7094972591815851,-0.1279178772617761,-9.223089976107078
4.65,0.45155298569037117,0.14402024164449734,-9.21639868497166
4.7,0.1846212550984255,0.39591721202167757,-9.209761072967765
4.75,-0.0840792931937497,0.6512172004579174,-9.201384783818156
4.8,-0.3587850285275888,0.8939965498186163,-9.189624967348097
4.8500000000000005,-0.621542420593957,1.1189088312408904,-9.180159212928068
4.9,-0.8999315340999653,1.3386934111917765,-9.172917407476556
4.95,-1.1478381071700487,1.52491287428933,-9.15902385258688
5.0,-1.4019355665782287,1.6938687075889722,-9.148292846788818
5.05,-1.6337409321720768,1.852027250148466,-9.136649619011587
5.1000000000000005,-1.8478356485842284,1.9856296782335987,-9.125245709763764
5.15,-2.0519267258854756,2.098568587692155,-9.119420572293697
5.2,-2.2324052413164437,2.1824543566657426,-9.108958616305197
5.25,-2.3985064908120184,2.237923001567936,-9.101103908197741
5.3,-2.5448155282667693,2.2712569065562147,-9.086513117094002
5.3500000000000005,-2.663755680671498,2.2880634227115006,-9.077709806758966
5.4,-2.738081102393514,2.277871896241587,-9.07151981848738
5.45,-2.7872700819052314,2.238831719404674,-9.05560253553413
5.5,-2.802521480105796,2.177941755272652,-9.04805318043119
5.55,-2.8015430913283006,2.091380659540425,-9.039841349398667
5.6000000000000005,-2.7663737225095453,1.9855409131260355,-9.029479014139994
5.65,-2.697012278242597,1.8641117400310014,-9.021713123542986
5.7,-2.5971696826047164,1.7216146430795836,-9.017563962593186
5.75,-2.4617303625616476,1.555323903094334,-9.008962418605329
5.8,-2.298783409073441,1.3833006886991324,-8.997471227826717
5.8500000000000005,-2.1202929371018198,1.1906304551648703,-8.995594786992141
5.9,-1.918455320295636,0.9833550212559408,-8.979370430010764
5.95,-1.6837760855550785,0.7796646778460264,-8.975266035779088
6.0,-1.4420796816392774,0.5759007700617921,-8.96637111456088
6.05,-1.1695921007360086,0.36558871805768267,-8.966907451900848
6.1000000000000005,-0.8855566997611463,0.1711115804906924,-8.968010346560638
6.15,-0.6061845513904852,-0.0348292329368199,-8.964196151771706
6.2,-0.30847031275530035,-0.23315916786482585,-8.952564349959461
6.25,0.010805409192251834,-0.41442078924392006,-8.952597844870994
6.3,0.3098901298866361,-0.6063989613726625,-8.946843478981036
6.3500000000000005,0.6106937204790077,-0.77810269861335,-8.9407272222707
6.4,0.905028389743731,-0.9259483038610369,-8.933927109238722
6.45,1.2060749158048276,-1.0626703103049566,-8.924367318982654
6.5,1.4892488228314302,-1.1863010142426864,-8.911088613490186
6.55,1.7532431954211543,-1.3090442616958893,-8.900964064118417
6.6000000000000005,1.999940658705065,-1.406663514224401,-8.892613758880131
6.65,2.2400709440455127,-1.49704142778811,-8.889642800263367
6.7,2.4427910910283437,-1.5566352001779504,-8.881522400254177
6.75,2.6093476376586016,-1.5856028804136746,-8.868077785025173
6.8,2.7600135684782106,-1.6013577332461717,-8.861266392225303
6.8500000000000005,2.8749245849253366,-1.5941224363315145,-8.854981403334365
6.9,2.951431581701219,-1.5727025180955547,-8.842224885647482
6.95,3.0081629901959155,-1.5378590689435976,-8.83227295550031
7.0,3.039277742007062,-1.4789360599873393,-8.81792261798304
7.05,3.043180118963989,-1.4135094125545555,-8.807573609810067
7.1000000000000005,3.0066674922510987,-1.3397943755405775,-8.789948606000143
7.15,2.940623923762199,-1.2385265960971827,-8.770751505151916
7.2,2.8369802929718495,-1.1461205475509477,-8.76483574253858
7.25,2.7119583060239214,-1.0422688417741608,-8.749362573077272
7.3,2.552470751759183,-0.9092190908000256,-8.739454094783484
7.3500000000000005,2.3781380024909184,-0.7648020328892217,-8.729907652114507
7.4,2.1668504677294003,-0.6329697382997487,-8.723786975473251
7.45,1.9455894635060014,-0.5143820797360649,-8.712585324627893
7.5,1.6898926153643166,-0.3903285528457379,-8.703856288749979
7.55,1.416096028258853,-0.2517388366187501,-8.692621285525005
7.6000000000000005,1.1139320449991699,-0.11019396370915596,-8.685417588230646
7.65,0.8096493988019359,0.021354701682811845,-8.6702578900736
7.7,0.496459340290655,0.1479383585023397,-8.656500007808935
7.75,0.18270905338278837,0.266079820307661,-8.6464205448745
7.8,-0.13198750442229457,0.3852905875750528,-8.640842055270234
7.8500000000000005,-0.4448265409263178,0.49391317337885454,-8.634771439362844
7.9,-0.7627117417286055,0.5823193099998948,-8.624427096941895
7.95,-1.0529293836626414,0.6761606587553854,-8.614862118341499
8.0,-1.3434284158691752,0.7598286608620376,-8.599616046558928
8.05,-1.6263421380735503,0.8215603149410596,-8.590162591578352
8.1,-1.8974959788937804,0.8690923994478984,-8.576454695824525
8.15,-2.1405743342892634,0.8995507947964231,-8.56672594639321
8.2,-2.3742660072973467,0.9117962262499757,-8.561760234438518
8.25,-2.5642066016563207,0.9338156949981484,-8.55149050780661
8.3,-2.734804871828733,0.9412010342179394,-8.538131673341276
8.35,-2.8783010146646606,0.9067894501470175,-8.528923921477388
8.4,-2.9970650341868437,0.8937518378525834,-8.518267673069797
8.45,-3.099973059831364,0.8605830700828736,-8.509451754603527
8.5,-3.144919825174473,0.8238544662675265,-8.50106177352113
8.55,-3.180157181758835,0.7587179244966783,-8.493989631837504
8.6,-3.152612608842634,0.7078442785596768,-8.485620513892615
8.65,-3.088851659040082,0.6298344216481668,-8.4819558981615
8.700000000000001,-3.0098040468575546,0.5589114376341695,-8.473191669759867
8.75,-2.8918243940571915,0.4852265326754908,-8.461638440948613
8.8,-2.745823271930434,0.4015390704290922,-8.457331489416923
8.85,-2.5677972026338947,0.31358615414861646,-8.442550496909845
8.9,-2.37876541906353,0.2327293438949705,-8.442967519109638
8.950000000000001,-2.1492705245690216,0.14081524433115575,-8.434335713291622
9.0,-1.9081016411136267,0.05311809096009712,-8.423665873356132
9.05,-1.6426648361277032,-0.022119253860373295,-8.413355834557187
9.1,-1.3524873325831508,-0.0936596178129866,-8.401419831478352
9.15,-1.0534682500447443,-0.16577587318331227,-8.383243195809147
9.200000000000001,-0.7531646114842159,-0.22579402552596908,-8.377193299617401
9.25,-0.43537086675748654,-0.2761767317036528,-8.362134831085356
9.3,-0.09711342737300659,-0.3329232157575932,-8.346870206531305
9.35,0.21372611973569472,-0.3663690037321449,-8.340544820426045
9.4,0.5396109009846785,-0.3906861323898973,-8.330688565216258
9.450000000000001,0.8550615460161107,-0.41129413734798836,-8.328588607556103
9.5,1.166150244049846,-0.4318215060064697,-8.323434475960061
9.55,1.4590560205588397,-0.43063573572066366,-8.314697200359532
9.6,1.7355847765068706,-0.43636846503102483,-8.31031068514959
9.65,1.990337134896108,-0.42749274949406363,-8.303379564761192
9.700000000000001,2.2339525771917708,-0.4179201277088762,-8.288730075104716
9.75,2.4523841207946617,-0.3938855190114219,-8.27834073899922
9.8,2.647472348943571,-0.3494327741492001,-8.266747073419834
9.85,2.7958079532149247,-0.31217414186011,-8.262553526244506
9.9,2.916044716632668,-0.27065589867049095,-8.260494758372182
9.950000000000001,3.025657944436801,-0.21072409717351123,-8.25999210749458
10.0,3.073635356484297,-0.14765919635479074,-8.248305101459888
10.05,3.1183373291415295,-0.09188451005777752,-8.237035894329566
10.1,3.1141690483351305,-0.038643061465694996,-8.231007358449746
10.15,3.078462529937637,0.02555875784235045,-8.227163046774832
10.200000000000001,3.019373167633516,0.07960113293016613,-8.214773033143416
10.25,2.929821239359814,0.14066455443593645,-8.207316457029552
10.3,2.8097791229798816,0.18669123862949882,-8.202371859213871
10.35,2.6540760703478283,0.23689851321056174,-8.194206101043234
10.4,2.4603774204024025,0.2708569339812676,-8.185162589025543
10.450000000000001,2.2551839816390498,0.31316971690382517,-8.175105522544166
10.5,2.023704669961315,0.3319740842762173,-8.173882762167132
10.55,1.7762353950545404,0.3467269193539756,-8.162133338209815
10.6,1.5178774288020611,0.3774154989609783,-8.14936997283706
10.65,1.2251480608811642,0.3816290667217362,-8.144689511049146
10.700000000000001,0.9302562023290489,0.3934989630253092,-8.140162367089113
10.75,0.6245136082230311,0.3865383250583878,-8.131144926027304
10.8,0.3156371032019219,0.3709407097324471,-8.122009548937182
10.85,-0.010950340947936467,0.3399810051311466,-8.111496589921833
10.9,-0.31899719226514683,0.3098269747222192,-8.10984658232822
10.950000000000001,-0.6249415137865793,0.2564216936123419,-8.10476142233183
11.0,-0.9211951078327577,0.2084951928281172,-8.09528173547146
11.05,-1.2112154229120868,0.1621804030220815,-8.096221983661858
11.1,-1.488153011836613,0.08845119607317216,-8.093456089470047
11.15,-1.745397279795299,0.02623808381060869,-8.087773906933013
11.200000000000001,-1.9845059976473982,-0.03255536016135913,-8.076504670484002
11.25,-2.2099225131141016,-0.1157911603404969,-8.0659900485819
11.3,-2.405473944347449,-0.1884558638146365,-8.051391897274197
11.35,-2.578519412525444,-0.2523227667479643,-8.049060487859162
11.4,-2.720636622024254,-0.3202653163275913,-8.033384822074451
11.450000000000001,-2.834521530137888,-0.39154519185230097,-8.02981935990973
11.5,-2.917290406286281,-0.4653190623076692,-8.026167927410881
11.55,-2.9602033150793634,-0.5272792850880798,-8.017463300114978
11.6,-2.9749026699266197,-0.5784025340049511,-8.014863028370495
11.65,-2.956149211733837,-0.6141756236202532,-8.002723089530015
11.700000000000001,-2.8961273679614985,-0.6594919025347282,-7.9903622506266885
11.75,-2.818444156584815,-0.7057542860820123,-7.9769514190753394
11.8,-2.7129699646420433,-0.7384934037076301,-7.968022191460832
11.85,-2.564536633198943,-0.7524625875546492,-7.961503123794976
11.9,-2.401306227048539,-0.7600539816771834,-7.959775731582445
11.950000000000001,-2.20843012683667,-0.7604233084879244,-7.9487608878441485
12.0,-2.0011255506468304,-0.7492068475031319,-7.936367083632166
12.05,-1.7837487038148552,-0.7240926184754739,-7.929876291802986
12.1,-1.5571707471318263,-0.7057335339818938,-7.913892665396808
12.15,-1.3080943499133646,-0.652104835142098,-7.898711332085875
12.200000000000001,-1.0403101032109017,-0.5957050028687757,-7.894489165378745
12.25,-0.7681493688196782,-0.523660782550646,-7.877654722430578
12.3,-0.47808173049529046,-0.450947810901763,-7.865524027070531
12.35,-0.19325601967926165,-0.38158975563987524,-7.85811026074754
12.4,0.08578098030494513,-0.29051551152126714,-7.840909751559261
12.450000000000001,0.36344400918039893,-0.1961522186478265,-7.834707781586778
12.5,0.6368215708743992,-0.09319697971644791,-7.826800517613827
12.55,0.903315515241423,0.007178672928337678,-7.818828172457498
12.6,1.1697984936064583,0.11527375817178759,-7.809433568017062
12.65,1.4074564876387485,0.21251160701122587,-7.789458288230103
12.700000000000001,1.639952670077521,0.3036107722085776,-7.780063490258331
12.75,1.843068280980059,0.40335166715283977,-7.775410510806479
12.8,2.0272025757385737,0.520538005431207,-7.764995852806548
12.85,2.1916596242065234,0.6281704658056984,-7.750395912455919
12.9,2.3455348890144783,0.721994630124905,-7.739449347394958
12.950000000000001,2.4576686093978632,0.8066584659233467,-7.731438163865351
13.0,2.550841241431575,0.8875010586867965,-7.716673683964417
13.05,2.6141774676804106,0.9796312526952199,-7.70809174450916
13.1,2.6353370131613194,1.0764699516438725,-7.705329711975186
13.15,2.6589780337610924,1.137574653926053,-7.6947691311083934
13.200000000000001,2.6494483179852812,1.1802141077647739,-7.682634407545173
13.25,2.6068602021645124,1.2094880654529478,-7.6755938234365715
13.3,2.5367003940387907,1.2403309456120575,-7.669072931891336
13.35,2.428127629689585,1.2353143380269038,-7.6591666482722385
13.4,2.307144720693314,1.2285228890757294,-7.644276871862572
13.450000000000001,2.14975046505023,1.1995373208180735,-7.638427571212617
13.5,1.9772341415926205,1.1681986707819825,-7.628939200986489
13.55,1.7893049448351805,1.1146275199275173,-7.625736072314495
13.6,1.573495758944413,1.028846084341399,-7.614498521850877
13.65,1.3428748879319974,0.9491818410472839,-7.6015711773831995
13.700000000000001,1.1092124043084644,0.8564605221291416,-7.597605287053283
13.75,0.8776760201112325,0.7560801478971534,-7.588159190106825
13.8,0.6212316072472509,0.6449300361224148,-7.572985983225894
13.85,0.36243263195028425,0.531304788051286,-7.558607416289292
13.9,0.09988011274195167,0.39178973508302223,-7.553679399829081
13.950000000000001,-0.1581105710183292,0.25275128825764104,-7.549472115017028
14.0,-0.4131170328090834,0.11207901741994447,-7.549012168472398
14.05,-0.6500252542480768,-0.04976531758314671,-7.541590774213709
14.1,-0.8875704050022207,-0.19635865381629639,-7.539324025894553
14.15,-1.1107989338619242,-0.35218097257378017,-7.536958512373882
14.200000000000001,-1.317150901152256,-0.5054164790099039,-7.532564882980865
14.25,-1.502972157875617,-0.6672412132708598,-7.523866183014169
14.3,-1.6878563570604486,-0.8001377361723329,-7.523127113504315
14.35,-1.847691110026835,-0.9326935707057057,-7.5133291285516135
14.4,-1.979529144359762,-1.054348834023771,-7.5046194325718805
14.450000000000001,-2.096706532063275,-1.1793723943837187,-7.498277844507141
14.5,-2.1967680936581213,-1.2782314015499707,-7.489211997996665
14.55,-2.2624612571609104,-1.3626252327750823,-7.485459519810288
14.6,-2.2997599869779486,-1.4508012517102549,-7.483584114685429
14.65,-2.320017246044332,-1.5245669500770804,-7.478778471227366
14.700000000000001,-2.3182390003519147,-1.5686771487252353,-7.466294739404978
14.75,-2.2880237629255578,-1.594286256948949,-7.455686135235513
14.8,-2.2342895629165604,-1.6141055562583657,-7.446861526152628
14.85,-2.155433589228857,-1.6111573775716002,-7.43553579296944
14.9,-2.045272404618618,-1.5839386399048225,-7.429023230499065
14.950000000000001,-1.913373659103518,-1.5588691912967647,-7.411375790316929
15.0,-1.7740456426021904,-1.4960016483198344,-7.407018217923106
15.05,-1.6208234889298931,-1.424557997270438,-7.397953899673053
15.1,-1.458393161079483,-1.3371311662519194,-7.393710036042813
15.15,-1.277288151744568,-1.2248723919694469,-7.380956619091503
15.200000000000001,-1.0791780876452832,-1.0955706440865518,-7.362283657377328
15.25,-0.877265406393572,-0.9546053213390413,-7.353659265011267
15.3,-0.6563930429542181,-0.8095045671184117,-7.33844032650628
15.35,-0.4404382131044198,-0.6448352419595885,-7.31929999412259
15.4,-0.22842251432043337,-0.4863602835219671,-7.314357615205653
15.450000000000001,-0.01132679803679274,-0.3058827253294596,-7.303334604777869
15.5,0.19140327478926814,-0.13981126554965395,-7.284103276074096
15.55,0.405036419220091,0.04146349668273784,-7.275373783373294
15.6,0.6022427082162698,0.22599366448266264,-7.266663358554029
15.65,0.7968857104802753,0.40611296972315597,-7.24831711886534
15.700000000000001,0.9924529905804004,0.5922236437634155,-7.245324337756048
15.75,1.1660513811580642,0.7601477293351446,-7.2357982032002655
15.8,1.3223925474923879,0.9357824662984916,-7.227234249398059
15.85,1.4720850003149202,1.0947061027424636,-7.209829357391918
15.9,1.586670156495197,1.243031219161484,-7.203012302422622
15.950000000000001,1.7011501621378287,1.3841228170832385,-7.193759436667999
16.0,1.7847417862256705,1.4999434937354492,-7.18540056395763
16.05,1.8495865671457252,1.619057324028672,-7.172288814061311
16.1,1.8989494964033624,1.7092288124025092,-7.166331522213521
16.15,1.92530534936352,1.784386519027454,-7.159350228941719
16.2,1.9264233925202525,1.8418384289334182,-7.145548454620504
16.25,1.9146370142677025,1.8818526830194902,-7.137242265030882
16.3,1.8713387999403308,1.9065257102668427,-7.131422775518789
16.35,1.8139410385900818,1.9041524466697628,-7.122195598759169
16.4,1.7381123310856794,1.8792791396759652,-7.11302374620231
16.45,1.6385547015481359,1.8322614928154066,-7.1084471173613455
16.5,1.5209615691543523,1.7805114281630625,-7.098051075519655
16.55,1.396323142142595,1.7068029719604414,-7.096454021469011
16.6,1.2595522978884643,1.612108482974401,-7.0881749362149105
16.65,1.1092415883767948,1.4863469171850983,-7.0844223909810555
16.7,0.9513923473419585,1.3528158942921764,-7.075921850088131
16.75,0.7914184818859893,1.2011408825970382,-7.064732162117174
16.8,0.63004534307722,1.042610120935735,-7.053609668518561
16.85,0.4386051132928857,0.8605428759813716,-7.054858284043808
16.9,0.2571465722066109,0.6692512127715815,-7.0536767825109346
16.95,0.08405536887770043,0.45947451368175685,-7.0530475692028425
17.0,-0.09204449995789542,0.26725251505829223,-7.04845428208048
17.05,-0.25338912084917836,0.06333792068527577,-7.0414039052309665
17.1,-0.42005788222114093,-0.1483582819323654,-7.036458281216654
17.150000000000002,-0.5800396526763971,-0.35693299928991024,-7.0297803849576
17.2,-0.7450978609917794,-0.568386454118567,-7.027967340760995
17.25,-0.8853078587817484,-0.7630537176770285,-7.020836196575178
17.3,-1.0017225785034223,-0.9607501339518568,-7.015765473796756
17.35,-1.1163573554243469,-1.1451623582615005,-7.0142138415820865
17.400000000000002,-1.2144669208301824,-1.3207825929130494,-7.012496313988526
17.45,-1.301931985260633,-1.474263396607267,-7.008774038837844
17.5,-1.358098398445443,-1.610557453171458,-7.005848274654705
17.55,-1.4068857288831733,-1.7456301738474445,-6.9978094990433535
17.6,-1.429470535969223,-1.8603804147846486,-6.993427619758944
17.650000000000002,-1.4532818809315986,-1.9729173594090519,-6.987918085722063
17.7,-1.4622033587858043,-2.0412212280514193,-6.981993561649666
17.75,-1.4483440056718975,-2.0877071887150276,-6.973088659297818
17.8,-1.4130075893998277,-2.1160410734773536,-6.962453543023578
17.85,-1.3617692028666322,-2.1283707287761127,-6.9555147786737415
17.900000000000002,-1.299043709366947,-2.099659962094893,-6.9487837107615595
17.95,-1.229013626789089,-2.0494232801906014,-6.945007988628463
18.0,-1.1508550161943898,-1.9926515401311575,-6.931802165243388
18.05,-1.0577400489931266,-1.918974607514643,-6.918175186504373
18.1,-0.9664665560762926,-1.80729971755785,-6.917005367590641
18.150000000000002,-0.8525133314931688,-1.688851925441942,-6.9102843228685265
18.2,-0.7363441485515401,-1.562469344681734,-6.895652973483864
18.25,-0.6176306187691635,-1.4115659174991624,-6.893676915959326
18.3,-0.5180928844521455,-1.2377124519148623,-6.883224793631574
18.35,-0.39429813813064385,-1.0443835692166186,-6.867448423918538
18.400000000000002,-0.26777792613521023,-0.852489632143501,-6.852748141422737
18.45,-0.12284463066552398,-0.6441489630925359,-6.842398248425158
18.5,0.010958715162001838,-0.4240855781670612,-6.832203881586797
18.55,0.12048696843391406,-0.21465696442042692,-6.818924875759257
18.6,0.23619071859509846,0.019212362767385575,-6.801185144316833
18.650000000000002,0.3492989941568717,0.2526883731466368,-6.789698363225085
18.7,0.4543764204189265,0.47262224193907565,-6.7784072550582
18.75,0.5556240611704705,0.6919314907401869,-6.764724881308252
18.8,0.645739893450043,0.9015542851912912,-6.75589534135429
18.85,0.7231565813328144,1.1047225456057708,-6.742675529696757
18.900000000000002,0.7872301232197197,1.2935860408955087,-6.7332505560588
18.95,0.8355610317981601,1.4633612179663171,-6.716652049910552
19.0,0.8870114270150679,1.6219652243233798,-6.709486819105649
19.05,0.917648901006319,1.767139231407053,-6.696598293429819
19.1,0.9594551581299315,1.902546746214209,-6.683311543396705
19.150000000000002,0.9823363224885572,2.007938399965623,-6.672535703513363
19.2,1.0013579606259437,2.099262150821177,-6.661799693070894
19.25,0.9974151551839177,2.1625366493861957,-6.650870818295924
19.3,0.9788249455896908,2.2100108594697363,-6.645259038590673
19.35,0.9579812018139895,2.2252057999396966,-6.639513020788039
19.400000000000002,0.9305082401407223,2.216822509993602,-6.628821033145543
19.45,0.8900809510537969,2.183901451932618,-6.615330297278371
19.5,0.849216314419256,2.1270319133710998,-6.611479745788125
19.55,0.7850788057604975,2.058664337674794,-6.605550603641765
19.6,0.7252069880416705,1.9582629031284737,-6.598453931299679
19.650000000000002,0.6591619743209637,1.8496802363802616,-6.594204708006244
19.7,0.5825469565408614,1.7152626018540356,-6.591518301212038
19.75,0.5037015525623416,1.5603458581014675,-6.585860357314817
19.8,0.42109391927822576,1.3830348895558533,-6.5850244324487655
19.85,0.3404247763401151,1.1977331986477113,-6.581779130082747
19.900000000000002,0.24468765911110052,1.0059563417763753,-6.574847858048795
19.95,0.14198909805966595,0.7991922610493489,-6.562855435710177
20.0,0.054343798796777566,0.592891605515413,-6.5603863205048425
20.05,-0.03565716820230547,0.3630039287065585,-6.556651766157142
20.1,-0.1211542998385822,0.1346472679813927,-6.544770389480862
20.150000000000002,-0.19828849747040272,-0.10795865390372895,-6.539715187468106
20.2,-0.27547128708264806,-0.3377119118205536,-6.541241592710658
20.25,-0.3427650894984207,-0.565807151025555,-6.536059757299628
20.3,-0.4156738204046485,-0.7990073000331203,-6.529191955760461
20.35,-0.46158646235865686,-1.009118863809505,-6.519889532290907
20.400000000000002,-0.513204750548025,-1.2151962919353692,-6.519538278896935
20.45,-0.5553812746718628,-1.406779217021182,-6.519154407434951
20.5,-0.5938723051214524,-1.5846716377104715,-6.515238696897722
20.55,-0.6199510298780054,-1.7365008801927875,-6.500969293819865
20.6,-0.635901471896719,-1.8843099588989511,-6.497543258978373
20.650000000000002,-0.6451492977447252,-1.9972644671548465,-6.48857472153623
20.7,-0.6493103153828165,-2.101119054960012,-6.483794592384911
20.75,-0.6377826535548982,-2.1688304854639253,-6.472167079327749
20.8,-0.6296599908270131,-2.2261422353200553,-6.460772173147601
20.85,-0.5968271761451854,-2.2518559428085436,-6.451764545789265
20.900000000000002,-0.5646300780726096,-2.2632108182918205,-6.445710345836497
20.95,-0.5276492848793226,-2.2394897909262372,-6.441271252892304
21.0,-0.49013045309821884,-2.191424969634509,-6.437307257140755
21.05,-0.44411076108534786,-2.125344229075494,-6.426873362697208
21.1,-0.3914363146777618,-2.0448122011123324,-6.424310012478097
21.150000000000002,-0.3554341089709561,-1.937381743441835,-6.415586454997415
21.2,-0.3169382809658426,-1.8075646726018872,-6.403317279055609
21.25,-0.2671111127193853,-1.6629665817176376,-6.397191939469869
21.3,-0.21498463155743158,-1.4977300543050152,-6.382030487874532
21.35,-0.15956769137468801,-1.3177756731854684,-6.366400162628006
21.400000000000002,-0.10552211846636883,-1.1172930375602474,-6.355576089426346
21.45,-0.054437303746021334,-0.9040060589158915,-6.341729758837615
21.5,-0.0007826240511104877,-0.6891343336505813,-6.336392302883723
21.55,0.038141071571764676,-0.4671597650211471,-6.3217837697534165
21.6,0.08424319896963095,-0.2544086273680171,-6.30654667341148
21.650000000000002,0.12571474701543534,-0.021416171161503267,-6.292612225776356
21.7,0.1493470681825945,0.19954321078645532,-6.287765857350925
21.75,0.19408315177388516,0.42588588478810463,-6.277825451697075
21.8,0.22456139124459373,0.6478290955130305,-6.259090538427713
21.85,0.25225087586533623,0.865067372131263,-6.246789342498814
21.900000000000002,0.2790605076112857,1.060541801007372,-6.228779681178036
21.95,0.27837261156774457,1.2638060752141256,-6.218024999673435
22.0,0.2949317978499636,1.439148809557089,-6.203997605308643
22.05,0.3117111426599788,1.6063659529538226,-6.1970372981934005
22.1,0.31838491006642794,1.7448049282823763,-6.18135874115954
22.150000000000002,0.32160417225071575,1.8754575229691635,-6.170736682029289
22.2,0.3113730183900513,1.990584300162884,-6.1630134210868475
22.25,0.294347403782021,2.0804602032085096,-6.152467228405511
22.3,0.2733910441771014,2.151541716551568,-6.1495989873836026
22.35,0.2593477948952834,2.19240915566056,-6.141351788152103
22.400000000000002,0.2305414180043608,2.208050785863452,-6.134221267909226
22.45,0.19697355414814904,2.2147515881744866,-6.1313619730326705
22.5,0.17283476258778785,2.1873350842296704,-6.127769680533153
22.55,0.13704539457239623,2.1384086253404364,-6.127215851759485
22.6,0.1060318177454139,2.068264117805826,-6.115395888468902
22.650000000000002,0.07087218920254504,1.9635535213399085,-6.109187280193416
22.7,0.051544294630811914,1.843418352932769,-6.101648177960769
22.75,0.018395097847462374,1.7195707336808153,-6.094446549223211
22.8,0.0013755630244241875,1.5876233546349452,-6.0893130779442
22.85,-0.02349348560870652,1.415744220671349,-6.081053951397777
22.900000000000002,-0.05876159214671263,1.2361016082986722,-6.075898118971022
22.95,-0.07544330910146745,1.0438340642733248,-6.068841940871723
23.0,-0.08944413280356277,0.8440072496070253,-6.0721005986610255
23.05,-0.08567037959866561,0.6387766096854685,-6.0663289259107955
23.1,-0.12011001494518175,0.4205505589100885,-6.061738207516423
23.150000000000002,-0.11961409871775106,0.19752371539027047,-6.059537749860855
23.2,-0.14225505280311534,-0.014989151317109912,-6.053142664458509
23.25,-0.1500231134590518,-0.24036126881261874,-6.0487933511257905
23.3,-0.14114759884261135,-0.4613040045998711,-6.043070306013751
23.35,-0.13558236125216871,-0.6668780866400114,-6.030133450860065
23.400000000000002,-0.12470208554854605,-0.871046225678793,-6.0320134383825055
23.45,-0.11332424213973691,-1.072079068643142,-6.022892076586641
23.5,-0.09563250989592952,-1.252643603054226,-6.015049731708397
23.55,-0.08807616260961902,-1.4305476865264555,-6.013017791327883
23.6,-0.05692296987067614,-1.5907089058569768,-6.007699380775851
23.650000000000002,-0.04033018169327373,-1.7278049771160715,-6.002500645920485
23.7,-0.008511617785000399,-1.846169206175957,-5.994918235873745
23.75,0.031329403233391374,-1.9422692510415682,-5.9822333920096185
23.8,0.0531288862574825,-2.0203342019002277,-5.968437469954616
23.85,0.07415654390532454,-2.0776757970283244,-5.965038818412807
23.900000000000002,0.1087321647729322,-2.1158891304484326,-5.959132890880241
23.95,0.13025752891631281,-2.1210894549244004,-5.960350871196769
24.0,0.16210383115034427,-2.105290909440792,-5.955330480592578
24.05,0.19319055872210775,-2.0688273327000055,-5.944708642473587
24.1,0.21438198016928678,-2.0084790147753897,-5.934998761295639
24.150000000000002,0.22534604173578232,-1.9382462324969487,-5.924614232920341
24.2,0.2418080200336109,-1.8392773127811037,-5.917257237511395
24.25,0.2590344338017925,-1.7306023911286883,-5.906124984687921
24.3,0.2508391025323274,-1.6060606536263449,-5.899784452865781
24.35,0.2665822989956133,-1.4704691862460226,-5.889700693732796
24.400000000000002,0.25870800730057397,-1.3042192391542367,-5.878557319327575
24.45,0.2543022762043948,-1.1362545688179448,-5.868393489502938
24.5,0.2421351695256109,-0.951569266242201,-5.868116639241311
24.55,0.21929055171748668,-0.7623836280313325,-5.85848875671166
24.6,0.2043955442320314,-0.5620361365252228,-5.848201159668459
24.650000000000002,0.17859992997923319,-0.35151953109605943,-5.83495155745799
24.7,0.14353086798820303,-0.1347806899969526,-5.822644160467285
24.75,0.12042873561339605,0.08360893334140208,-5.805798466193715
24.8,0.08462793323731387,0.2922006100166456,-5.794497471026876
24.85,0.036607383090001715,0.4979498217265098,-5.779924023496176
24.900000000000002,-0.005633452283998416,0.7012208394192115,-5.7635571920028905
24.95,-0.04118022615810483,0.9012723118608779,-5.751519482464694
25.0,-0.08067302843845914,1.0845239040608328,-5.741772710989019
25.05,-0.11979202156427758,1.2664087053649762,-5.731128027410754
25.1,-0.16764337962449177,1.4169954180182398,-5.7208189421697835
25.150000000000002,-0.2072335255700686,1.5515595571250629,-5.715185922894576
25.2,-0.25460033034894536,1.666174342284643,-5.70448862274196
25.25,-0.28629817541199365,1.7572414726027623,-5.691989149851025
25.3,-0.3223567253065044,1.8397150285853456,-5.680285358624597
25.35,-0.35394871086129753,1.8998337105314385,-5.67259907419351
25.400000000000002,-0.3853196983982194,1.9429190863244756,-5.670417264828812
25.45,-0.41288117826665416,1.9664214645746054,-5.664895209147914
25.5,-0.4284457728974628,1.9697920365292618,-5.659179362847592
25.55,-0.43622808299289345,1.9568405179225594,-5.6575776609971
25.6,-0.44314129767930277,1.916629090813394,-5.647465940758083
25.650000000000002,-0.4587737148797052,1.8721185280628534,-5.634166305788471
25.7,-0.44739017740856907,1.7929223402750631,-5.629385771550346
25.75,-0.43934998855679397,1.6989336456284594,-5.6207928245270695
25.8,-0.4405662964252291,1.5733677089892288,-5.619507845367393
25.85,-0.41697742090951273,1.4502419162660265,-5.61590661009947
25.900000000000002,-0.39291108852772444,1.3059592373417221,-5.606942737777542
25.95,-0.3572752791420073,1.1422860768102652,-5.600762334984964
26.0,-0.33122125301349453,0.9755046309225104,-5.591891568113396
26.05,-0.30521566397346483,0.80697974172033,-5.582707956359044
26.1,-0.26743705199798923,0.6209135887308044,-5.578188662399973
26.150000000000002,-0.21064276493060405,0.42276187647292346,-5.57235728555636
26.2,-0.16552638515988727,0.23348209804956097,-5.562654984671686
26.25,-0.11858441451200477,0.028391944015547,-5.558406184698459
26.3,-0.06923155200788589,-0.1580647134142215,-5.552585150391988
26.35,-0.016445784785351622,-0.33735865324592584,-5.547165091686891
26.400000000000002,0.0354583223097171,-0.5351084099400637,-5.536195458561533
26.45,0.09451850352544228,-0.706522683986749,-5.53261393122235
26.5,0.1466953918231164,-0.8794116847552077,-5.531952145076423
26.55,0.21943714626340743,-1.0341864051088963,-5.524320571598521
26.6,0.272980786853671,-1.1833238521041674,-5.522497264915953
26.650000000000002,0.33919865940710286,-1.3144671281455271,-5.515376893669341
26.7,0.39769189468244726,-1.4465535957851445,-5.508647484725235
26.75,0.4326214151267835,-1.5546231588073127,-5.511358715096404
26.8,0.47495708199534575,-1.6392968248255093,-5.498456703845121
26.85,0.5130916677552689,-1.705522952961522,-5.481234802676111
26.900000000000002,0.5541529877492962,-1.7596271725522872,-5.479704756808955
26.95,0.5987349411952898,-1.8007097232043887,-5.472248226819891
27.0,0.6186324802377147,-1.7974204455868463,-5.466015521322811
27.05,0.6451495131996796,-1.7908762597444867,-5.460710921884299
27.1,0.6520470275356257,-1.769553813771023,-5.451641503060525
27.150000000000002,0.6608545634383445,-1.734595298664712,-5.444593229509101
27.2,0.6672931864661382,-1.6786521937550527,-5.443178542068606
27.25,0.6461020385977702,-1.591142024620731,-5.434288004819794
27.3,0.6159987974869747,-1.5039317560816394,-5.418876125591855
27.35,0.5881663045689828,-1.3900113237832135,-5.405723924056651
27.400000000000002,0.5636392000201748,-1.2572763050597164,-5.391820764748349
27.45,0.5231362830370309,-1.1410579540318133,-5.388120175768319
27.5,0.49075760435111493,-1.0074394392662507,-5.381251784598923
27.55,0.4365758373511282,-0.8477918117950635,-5.369977817667169
27.6,0.3811104276715001,-0.6817359330904103,-5.35752161079896
27.650000000000002,0.3213245126005319,-0.5149814521166007,-5.344255293787934
27.7,0.24820019780900943,-0.34509609149226717,-5.3297109057132666
27.75,0.17840715889136743,-0.1604298818400883,-5.325578613906612
27.8,0.11200032483271637,0.027730334300730092,-5.318697096658811
27.85,0.0346153694298989,0.1974493533784408,-5.310956194032855
27.900000000000002,-0.043836832258428576,0.3793869503725082,-5.305152597437139
27.95,-0.11820830549966858,0.5405122804829268,-5.291162197064528
28.0,-0.2001552157993505,0.6943651481107963,-5.278642593145368
28.05,-0.2853121599376389,0.8405016129747086,-5.265484762785824
28.1,-0.36516553358970577,0.9716259480012663,-5.258259707384723
28.150000000000002,-0.45208279485577224,1.1085945909768151,-5.2459988100588655
28.2,-0.5162204391680154,1.2286380926746923,-5.234714364525137
28.25,-0.5725174941359497,1.3354439154551552,-5.222963249141898
28.3,-0.6300381993126897,1.4184591872602443,-5.209438460185733
28.35,-0.6812886334678182,1.4924337188448475,-5.200039549187688
28.400000000000002,-0.7249939320842654,1.5556205581930662,-5.192372162383798
28.45,-0.7709661272114554,1.587566962021537,-5.182481568738471
28.5,-0.8016161923851474,1.6152584038549433,-5.174112059651956
28.55,-0.8315228510902265,1.6209815136099726,-5.166677749361715
28.6,-0.8378206357272924,1.604252846797585,-5.162536767388078
28.650000000000002,-0.8307294924684179,1.5744256543011463,-5.159064527780578
28.7,-0.8195733352835433,1.5387051970754109,-5.14881932851944
28.75,-0.8068791937258084,1.469061723762804,-5.144095472189598
28.8,-0.7745663646876049,1.3958392012259844,-5.135200672958486
28.85,-0.7460183419130093,1.2959868291897556,-5.125928999754724
28.900000000000002,-0.7055888775619795,1.194015202778153,-5.119017069146267
28.95,-0.6577213347365183,1.073628080968833,-5.1203481023303326
29.0,-0.6117674290170801,0.9318390779039057,-5.114714921490427
29.05,-0.5445920708520933,0.7874071702846804,-5.10534530557458
29.1,-0.48173195212039305,0.6364499360886412,-5.107348939540144
29.150000000000002,-0.41387470180431646,0.4861377941995489,-5.101989092241989
29.2,-0.33603081079878444,0.3346159340000656,-5.102917930095038
29.25,-0.2446493499086402,0.1789391606806505,-5.097774258714553
29.3,-0.16765612895862148,0.03740816929289478,-5.089497910606781
29.35,-0.07118425208023617,-0.11577149523469796,-5.0879877283030766
29.400000000000002,0.020088689445336008,-0.2644157095486137,-5.079929098937986
29.45,0.11242939154329593,-0.40632271139853154,-5.069735551016434
29.5,0.21147072556385882,-0.5394999541879574,-5.053772713267555
29.55,0.3132039396214793,-0.6692986035076212,-5.042902358352937
29.6,0.39287291191138674,-0.7957267057424967,-5.040925472344648
29.650000000000002,0.4735050432781937,-0.9042293844729974,-5.036526884538868
29.7,0.5507594589709064,-1.01472621923299,-5.029022580536574
29.75,0.6239275041637677,-1.1005073096663136,-5.02316662183583
29.8,0.7031451338287927,-1.1757285028904574,-5.0210295611407245
29.85,0.779763074710582,-1.2360060101360526,-5.017557395949929
29.900000000000002,0.8219923401795219,-1.2954440494719788,-5.019331741442981
29.95,0.859192110996449,-1.3327362206230213,-5.0080876821255185
30.0,0.9037136541506212,-1.3586520022821291,-5.004426749140289
30.05,0.9287371539218285,-1.3724464235314733,-4.9963484998117975
30.1,0.9331625473663522,-1.3722812048876691,-4.984513774860998
30.150000000000002,0.949171133577743,-1.349652926250528,-4.9742632681152665
30.2,0.9563865281678615,-1.32358690944253,-4.964772009554796
30.25,0.9413934332072399,-1.2792599368019615,-4.957296299107518
30.3,0.9166288527952142,-1.2285078942966707,-4.944647235698929
30.35,0.8767188480949026,-1.154460451914265,-4.940210191822943
30.400000000000002,0.8319790280954814,-1.0853152497780003,-4.934042033278777
30.45,0.7833278806972682,-0.9917732906176248,-4.9145416868483505
30.5,0.7201109823404678,-0.8996431654982803,-4.906667751038401
30.55,0.650902906223953,-0.7839163595757498,-4.904066429818155
30.6,0.5757662393006405,-0.6722658516495769,-4.8865734283983855
30.650000000000002,0.4915793646287707,-0.5455860513885026,-4.866035079367623
30.7,0.40051361846639627,-0.41293182528644445,-4.85630921796166
30.75,0.31191683177940316,-0.2738498356008341,-4.84554804695891
30.8,0.2175656741876161,-0.13671554355846047,-4.836205662140907
30.85,0.10724944201866532,-0.01348143433231548,-4.826729761010652
30.900000000000002,0.0034833224539089825,0.11494795697789449,-4.814720042103024
30.95,-0.10801377231046069,0.24124689180533518,-4.804382407520968
31.0,-0.2120320810899374,0.3724211329994775,-4.798635115934125
31.05,-0.308609566492278,0.4994640805454609,-4.786848476026094
31.1,-0.40250324717619496,0.6242779105347848,-4.780274335058189
31.150000000000002,-0.4935318091294039,0.7356312237674815,-4.7708612506035095
31.2,-0.5878511207338228,0.8281960552714909,-4.763823362531441
31.25,-0.6731036652048004,0.9072750421133555,-4.755542876009891
31.3,-0.7664651859983542,0.9846368692533295,-4.749234681562029
31.35,-0.840838766643968,1.0482720485216188,-4.732886095986963
31.400000000000002,-0.893507477553706,1.1034478379753183,-4.717274298580478
31.45,-0.9412129393153388,1.1508492713186698,-4.712331125634667
31.5,-0.9808234586222135,1.1942117953216647,-4.700603060170492
31.55,-1.0198137979606594,1.2161980194190691,-4.697074245792833
31.6,-1.048859795816415,1.2147888184429176,-4.697497412542907
31.650000000000002,-1.0719606720259047,1.2135050441040418,-4.691477093399314
31.7,-1.0758170369627138,1.195658400702814,-4.681369492596038
31.75,-1.0665545361190758,1.1494164428740412,-4.675662680009962
31.8,-1.0311960169816188,1.1075045872430997,-4.661893036465859
31.85,-0.9921568830966297,1.0560660956533765,-4.662292344771539
31.900000000000002,-0.9550449851600855,0.9885505542352664,-4.657640726424328
31.95,-0.8892731523241051,0.9099395276892306,-4.649996781980315
32.0,-0.8155878892085693,0.8336671281609568,-4.6426170659402395
32.05,-0.7495882924553309,0.7393953158803334,-4.634439915375059
32.1,-0.6649123247446073,0.6494029295483114,-4.625412573703674
32.15,-0.5659538635153079,0.552151501629907,-4.622452296549082
32.2,-0.47189392535796415,0.4521573042432725,-4.6123945138908775
32.25,-0.3689296852979304,0.3370639121046099,-4.610229521513847
32.3,-0.2701486951545269,0.2208180110429751,-4.600196124237905
32.35,-0.17745617012376638,0.11258426689110675,-4.598340943950437
32.4,-0.07373780312124331,0.00487917125067862,-4.59988184348776
32.45,0.03269366600661336,-0.11870131961021922,-4.593642241385326
32.5,0.13407829323093695,-0.23577690369640447,-4.590943796238694
32.55,0.22759085044396257,-0.3442009133438488,-4.578222066390081
32.6,0.3319552402771136,-0.4465357900900387,-4.570326653991682
32.65,0.4312198523010006,-0.5404581735109953,-4.566098124560145
32.7,0.5466829724079033,-0.6318933853807644,-4.5520942336703625
32.75,0.6536301107955168,-0.7196868791714641,-4.539951182959606
32.8,0.7526045296401179,-0.7967749652685452,-4.530738340818667
32.85,0.8265717233310477,-0.8491604135319559,-4.518950456104133
32.9,0.9002960919785274,-0.9029561642057592,-4.513111965795393
32.95,0.9651196891617362,-0.9573875893218696,-4.50277325064006
33.0,1.032051075579707,-0.9947697051558474,-4.493673436561938
33.05,1.0857693135235469,-1.0094469454331294,-4.480846807759758
33.1,1.1170293770427664,-1.0252827069049943,-4.471959417880341
33.15,1.1343349234494142,-1.0320094020546144,-4.470917375898955
33.2,1.1413385831996783,-1.031055007917489,-4.466612761998482
33.25,1.1374431889651015,-1.0120324153864986,-4.461452556972494
33.3,1.1375087491297147,-0.9838592533660602,-4.451516890242261
33.35,1.1139470290360485,-0.9453525288599353,-4.447749047960556
33.4,1.0711027607660368,-0.9087303522783401,-4.438674874822383
33.45,1.023926485875717,-0.862007767660235,-4.425634875723413
33.5,0.9637729954085557,-0.8050924549081964,-4.41397457155842
33.55,0.896070646559672,-0.7302682385867991,-4.41090444678967
33.6,0.822832132632355,-0.6542931086466135,-4.405430658803978
33.65,0.74693615033698,-0.5690073791228051,-4.393141699193351
33.7,0.6473789903686366,-0.48147312742940357,-4.385105279884839
33.75,0.5456519200185126,-0.3853339655610664,-4.3768404618058865
33.8,0.44646909390994827,-0.27986178463026484,-4.365230910754238
33.85,0.34291051972115105,-0.18648757996137758,-4.367288974505252
33.9,0.2286504464250349,-0.07440269493431412,-4.359818162487153
33.95,0.09476178156432881,0.022474625292381763,-4.354052387680306
34.0,-0.028813854815295387,0.10514710660332056,-4.344107452955148
34.05,-0.15354130284347378,0.20032087535006776,-4.3388900777140345
34.1,-0.2839804628570613,0.2995709920006432,-4.333909185827339
34.15,-0.40435298939455533,0.4002829275089453,-4.324488476173801
34.2,-0.5096145782614231,0.4734659323703232,-4.320682721352803
34.25,-0.6326590488621677,0.5492785398031793,-4.313031051410682
34.300000000000004,-0.7428560433616118,0.6238119469349953,-4.297369812773788
34.35,-0.841447586346261,0.6973047333594696,-4.285348928122525
34.4,-0.9383863244424988,0.7592705681445088,-4.273022662960262
34.45,-1.0294079059327543,0.8112885984646916,-4.262289079290765
34.5,-1.098231472266801,0.8655143265567885,-4.249510813066857
34.550000000000004,-1.1537035954611683,0.9038875476465503,-4.242077519882442
34.6,-1.1998099018725545,0.9261988086448139,-4.233580973481671
34.65,-1.2415143059415288,0.9418596269196915,-4.227642801272472
34.7,-1.254098768973014,0.9381608584600215,-4.220128257121747
34.75,-1.2693007884286351,0.9300522278228948,-4.21493811959049
34.800000000000004,-1.259065088869345,0.9017454885168065,-4.203880034694893
34.85,-1.247505405502476,0.8714871892825773,-4.197603086584378
34.9,-1.2125569437633872,0.8281364701243785,-4.192773728292116
34.95,-1.156523311978422,0.7779614459006652,-4.186425801702216
35.0,-1.0902842085430788,0.7283266625676325,-4.1785226790894905
35.050000000000004,-1.0184570002075712,0.6632187295730009,-4.167755413636043
35.1,-0.930079732752706,0.5954839498679002,-4.161551502837692
35.15,-0.8371378993445809,0.5333431206201208,-4.152682492895016
35.2,-0.7411517624385277,0.46129966906668585,-4.153135556361321
35.25,-0.6273903817693937,0.3775534113341158,-4.138452647434127
35.300000000000004,-0.5081643044505049,0.29555584894771725,-4.131059251538529
35.35,-0.38635658796993994,0.20581488328325848,-4.121579753253426
35.4,-0.2659499909193573,0.11818855935546592,-4.115792668245845
35.45,-0.13650291703105716,0.03868419235500598,-4.109935814526358
35.5,-0.013489138298522229,-0.03422978554689849,-4.103724512210468
35.550000000000004,0.12346805966150583,-0.1300676962188736,-4.101330858136786
35.6,0.25297088444232013,-0.2062502335159977,-4.099243018310962
35.65,0.3903570414355493,-0.286563321511886,-4.0837670757362075
35.7,0.5147893823061269,-0.3616057370301474,-4.076972948458186
35.75,0.6239226219730403,-0.4269595251068465,-4.067417740727693
35.800000000000004,0.7359137998758634,-0.493621626735561,-4.064234617174694
35.85,0.8408515444274791,-0.5567846701116628,-4.053700275831945
35.9,0.9306912921931922,-0.592869982230464,-4.049110070604108
35.95,1.0184954529447552,-0.6489861500971389,-4.039617096647471
36.0,1.0861255534044576,-0.6928782030883501,-4.033652793122171
36.050000000000004,1.1463344817212866,-0.7283117456337586,-4.023049052448517
36.1,1.1856424046851601,-0.758987267447125,-4.015404508665181
36.15,1.230102666600186,-0.7782351799487262,-4.00992150043931
36.2,1.2494930673615543,-0.7790245773610707,-3.9979096133494827
36.25,1.2662956475788996,-0.77620560122414,-3.9877112486740742
36.300000000000004,1.2638931811193035,-0.766580526514471,-3.982058464374086
36.35,1.255652672354315,-0.7487557487257259,-3.9735774295457826
36.4,1.2249442743509809,-0.7361798658426418,-3.968299512769305
36.45,1.1973933072817189,-0.7009678003163003,-3.9639353618077493
36.5,1.1565612067214406,-0.6679886520979926,-3.9625146795911763
36.550000000000004,1.0925374993103025,-0.6106568702511482,-3.950759501254648
36.6,1.0177324229161377,-0.5448936826475894,-3.942950142814335
36.65,0.9309134559292832,-0.49963478948277407,-3.9338524304570535
36.7,0.831760775435719,-0.4444228643968327,-3.928426919469468
36.75,0.707826907195857,-0.38255372280978817,-3.9189018756078524
36.800000000000004,0.606713065645557,-0.311177123590996,-3.9191675630149403
36.85,0.47812653916043585,-0.24672474505812841,-3.910376316444826
36.9,0.3633321406552624,-0.17108986432847995,-3.8978720004697323
36.95,0.23010437123425753,-0.10278560777622167,-3.896748717852155
37.0,0.10554620157438602,-0.029563673816761546,-3.8877352422103715
37.050000000000004,-0.009537684222804793,0.043804911577768,-3.8748796492171036
37.1,-0.1446638541582949,0.11229972218298369,-3.8668019744935167
37.15,-0.26989592304998483,0.18976258547468464,-3.858993385982858
37.2,-0.39454454697307606,0.26642838751122655,-3.8553517356996245
37.25,-0.5195706438345394,0.32049958882421825,-3.845903909697319
37.300000000000004,-0.6335985443915398,0.3812062487993632,-3.8394629386167156
37.35,-0.7278898905182901,0.4417648237776048,-3.830181373464776
37.4,-0.8310491117030865,0.49401933459127145,-3.8200658392458755
37.45,-0.9246830232949319,0.54818374039498,-3.8147762764482183
37.5,-1.013945672634912,0.5966235624963853,-3.8085382607444123
37.550000000000004,-1.090433581541204,0.6328497782617918,-3.7996203454992212
37.6,-1.1422993376552393,0.6475744969299855,-3.791074006054472
37.65,-1.189763318992198,0.650913565021341,-3.7879174882917064
37.7,-1.2298938675473858,0.6629618752142429,-3.778674870856572
37.75,-1.262693946036324,0.6851341998930223,-3.7759198059114656
37.800000000000004,-1.2776336510358595,0.6700746846909095,-3.7684566042593146
37.85,-1.2690267009698832,0.6395469475022478,-3.7622430446203703
37.9,-1.2649330215805434,0.6148664834571804,-3.757919273015617
37.95,-1.2428613496976626,0.592790406196978,-3.753865240781156
38.0,-1.2081074205910576,0.5615452551605555,-3.749139922610726
38.050000000000004,-1.1421113255943562,0.5033327862596259,-3.746931454063275
38.1,-1.0686141304217895,0.45842295489278373,-3.738618868698024
38.15,-0.9793361720783875,0.4157057625376437,-3.7334567148714215
38.2,-0.892410255023144,0.3730703030967295,-3.7258451555665237
38.25,-0.8002331728045379,0.31064095391088525,-3.719131072304347
38.300000000000004,-0.6867240475953126,0.26092421879697353,-3.7161819839106855
38.35,-0.5754536918435091,0.21420906080779395,-3.706999280882789
38.4,-0.4660925357867549,0.15577506481598435,-3.695204347584548
38.45,-0.35446257891589783,0.09611020975619061,-3.6850304420571116
38.5,-0.22290012461602518,0.044420632372209244,-3.680297216248982
38.550000000000004,-0.0969063386092388,-0.013746221877378215,-3.6641730845260816
38.6,0.032028475070491086,-0.06076889101954582,-3.655848291278597
38.65,0.17147006508265233,-0.12278441740122494,-3.6517829328061984
38.7,0.30053701945600136,-0.17142774422964108,-3.640654314076601
38.75,0.4264714576898764,-0.2116122185064518,-3.634828450903381
38.800000000000004,0.5431544573481953,-0.25200691625062027,-3.6284295577073173
38.85,0.6371864533343795,-0.2838275637393101,-3.6290794572965472
38.9,0.7482010814723163,-0.32168396586039183,-3.623009129694775
38.95,0.8485971538137405,-0.33753988594607226,-3.619491770450027
39.0,0.9440299917554047,-0.3759948030494822,-3.61011709039074
39.050000000000004,1.0409550481088188,-0.41968566556375914,-3.6003044924034175
39.1,1.1075599375944907,-0.43328508906456215,-3.592886354219808
39.15,1.161204899489567,-0.4525985569132921,-3.5875651874646692
39.2,1.2228595617292546,-0.4788542761275316,-3.5807355573740933
39.25,1.263306678423539,-0.4798151728714418,-3.571938621053932
39.300000000000004,1.273771771871633,-0.48163131443688545,-3.5631341528388023
39.35,1.2768053860533874,-0.46990755162254816,-3.555164740990077
39.4,1.2614535836640055,-0.46159385766217853,-3.556624685240674
39.45,1.2505912093260065,-0.45683400104986255,-3.548447966269813
39.5,1.221297395778192,-0.45352011793539687,-3.5436384586204044
39.550000000000004,1.1598830470004358,-0.43816632013687284,-3.5411103107888358
39.6,1.1046048246141744,-0.41675569536870855,-3.5327363323855066
39.65,1.0397710094300723,-0.40205003223214514,-3.525653233368637
39.7,0.9646018633205508,-0.3725755519248042,-3.516997515980725
39.75,0.8891861578368673,-0.3441691587942678,-3.5100727665037574
39.800000000000004,0.7933604669770985,-0.3108851414737748,-3.5052303708582615
39.85,0.6778927386104476,-0.27118712508357723,-3.4979167017312096
39.9,0.5646542885226714,-0.22320611956566788,-3.491527324453399
39.95,0.4513087137377043,-0.1828300760390977,-3.484026222259929
40.0,0.3161475528405437,-0.15160215091946774,-3.479613648251225
40.050000000000004,0.19165537653117165,-0.10082783040699808,-3.471160577347201
40.1,0.054577766889321935,-0.04234763350559018,-3.462012278678525
40.15,-0.07845441175658753,0.003013739557832629,-3.454063449185994
40.2,-0.2261153185641248,0.042564341293383615,-3.4446164385221896
40.25,-0.3573364526117831,0.09706719204380161,-3.434860078754701
40.300000000000004,-0.48927337599933596,0.14423003486438185,-3.4246541061193856
40.35,-0.5949878695199013,0.182822740442508,-3.416701584940298
40.4,-0.7099684404031372,0.22046064937948742,-3.4097605155390824
40.45,-0.8192840163821794,0.25216964248186424,-3.4055072362948513
40.5,-0.9288889185221787,0.2763780347038375,-3.398964924767413
40.550000000000004,-1.0164235176043335,0.28685946062709117,-3.394521372871471
40.6,-1.0767441338982056,0.30609489033656156,-3.3901842415151417
40.65,-1.1417437180734438,0.3292615545723334,-3.3886881350382367
40.7,-1.1835598672207073,0.3413594106599154,-3.384706048063721
40.75,-1.2288342113061563,0.34653906760174413,-3.383458225704523
40.800000000000004,-1.2608737430193826,0.34640571414271254,-3.3746479555043236
40.85,-1.2728233377493705,0.34838143297143515,-3.3694302309413557
40.9,-1.27765774905538,0.35206463660431947,-3.3629398295082042
40.95,-1.2663474849655025,0.3529499526422795,-3.3568747374753425
41.0,-1.241375891429409,0.34852409103481885,-3.3526387583202575
41.050000000000004,-1.2079389208318678,0.34830149574791164,-3.3511988291813894
41.1,-1.1509097960629866,0.3395686745562181,-3.3539131913447076
41.15,-1.085070153804121,0.3208335013779956,-3.348734590909297
41.2,-1.0021593017841723,0.30417593805891263,-3.349820273733345
41.25,-0.9111632064654227,0.29228134741475315,-3.3401074118242824
41.300000000000004,-0.8209790697912613,0.26999298542783373,-3.33650090584821
41.35,-0.7156510048421464,0.23794112830774233,-3.3322945847359713
41.4,-0.6109734419276138,0.20209419276249718,-3.319378484418016
41.45,-0.49536820599881404,0.17052775666943698,-3.3201114110816574
41.5,-0.3823758216236836,0.1332816517035682,-3.3140451556405646
41.550000000000004,-0.25156120760335826,0.09552918301317957,-3.3074170691697695
41.6,-0.1229335804740253,0.0752116885957785,-3.304596264325218
41.65,0.009245115582368112,0.03899628105554664,-3.3040151807420717
41.7,0.13455441882760485,0.010411929545801411,-3.2999233532544614
41.75,0.25541072587553576,-0.018335349813921126,-3.2907089736790476
41.800000000000004,0.3783909477895339,-0.04584592881817712,-3.2841934967544097
41.85,0.4973982474251118,-0.08992273444143753,-3.2783971862703316
41.9,0.6112946289637577,-0.12275323969266784,-3.2682537302388783
41.95,0.7073143792794185,-0.14893831430643653,-3.263280399666359
42.0,0.8095833422998904,-0.16847433544938412,-3.25542852265711
42.050000000000004,0.9051341364959975,-0.19463004225828354,-3.247684294276186
42.1,0.9875611992931879,-0.21650434895269421,-3.2406485995194583
42.15,1.059820689711111,-0.2345110302927963,-3.233169668437843
42.2,1.1180337294275489,-0.24811749412080916,-3.221932261936322
42.25,1.1676772753345874,-0.2601440739502458,-3.215156435592814
42.300000000000004,1.1970143039730914,-0.25606067489273404,-3.2094744640204262
42.35,1.2329960971595617,-0.25969838270926643,-3.1978186493796823
42.4,1.2490946978991904,-0.2662676784824283,-3.1970260386038603
42.45,1.254753300750521,-0.258685750208031,-3.1947671615300446
42.5,1.2378808916514072,-0.2662228111912983,-3.178264861959647
42.550000000000004,1.2127145346713413,-0.253634554383837,-3.1763861455915556
42.6,1.1734979250186046,-0.24057981110192936,-3.1739328786551395
42.65,1.1358298391966863,-0.2345419290534869,-3.172658050319217
42.7,1.0630629752206595,-0.21871816134233926,-3.1653291153663834
42.75,0.979325432932892,-0.2008277885182432,-3.154994782491258
42.800000000000004,0.8883639386456992,-0.18134470784647036,-3.141855473558264
42.85,0.789554230658562,-0.15623545497653724,-3.141682341927163
42.9,0.6891550802334675,-0.13353740694073252,-3.141019027365241
42.95,0.5856853560297582,-0.11270937680542804,-3.133597896159908
43.0,0.47884475923278924,-0.0849311873411573,-3.122181186096532
43.050000000000004,0.36262058980667733,-0.06054036305696855,-3.1068371581822216
43.1,0.239671968292602,-0.027909364915478716,-3.1024760943358074
43.15,0.11324077849401873,-0.0004577387717619223,-3.100979240026065
43.2,-0.01560350773606847,0.021805822348528556,-3.097504660554564
43.25,-0.14083281454080457,0.03935419694983547,-3.0884782547238356
43.300000000000004,-0.2660561203844697,0.052700859869346424,-3.0775609405739535
43.35,-0.387322984175515,0.06871805140050465,-3.069012170571575
43.4,-0.5104421401595775,0.0874616300617065,-3.054119502339578
43.45,-0.6072765533259827,0.09103927245934625,-3.0457955072377114
43.5,-0.7153923296218874,0.08728396762786954,-3.040944592678582
43.550000000000004,-0.8196555945243122,0.10600880417627101,-3.03447034437395
43.6,-0.9122988866431183,0.1180123159765275,-3.0164322679603695
43.65,-0.9974172133042098,0.12796100381331663,-3.0113018986904807
43.7,-1.0659487486469963,0.1299329001154431,-3.0028855672229944
43.75,-1.1110925670038014,0.1425725042790771,-2.998208883587665
43.800000000000004,-1.1588937750530646,0.15633344654509784,-2.995143550594383
43.85,-1.197845609559886,0.15961664598399553,-2.9837213745487374
43.9,-1.2154837788339856,0.16076455265728845,-2.98074183006121
43.95,-1.2307077457959688,0.16415519937886006,-2.9672985308497406
44.0,-1.2431859798726532,0.15835437268517863,-2.958411358239787
44.050000000000004,-1.2271737007855537,0.16205315235543596,-2.9486275584551014
44.1,-1.1942284442234952,0.15796523401466867,-2.9378153047750377
44.15,-1.158491195394381,0.14370784487712052,-2.932202012265892
44.2,-1.1025371339472325,0.1260647226260221,-2.920998090279904
44.25,-1.0370905538418913,0.10426997656756108,-2.913719742225929
44.300000000000004,-0.9688590812845573,0.09384509362347555,-2.9000583587486313
44.35,-0.8864614825893012,0.08900819787797061,-2.892359484996408
44.4,-0.7905023701459098,0.0691233207802836,-2.886118752616882
44.45,-0.6819407135779932,0.05882863090377055,-2.8763522222230846
44.5,-0.5715534654264541,0.04401382084810841,-2.8655692625959324
44.550000000000004,-0.46367601403198194,0.03547760714451,-2.859235354726226
44.6,-0.35554125291909255,0.022838026547275028,-2.8542049526258126
44.65,-0.22898912435020555,0.01734784022883076,-2.84622417220475
44.7,-0.11017382570123546,-0.004739098659886329,-2.831953843290377
44.75,0.020595679549898674,-0.03269918664987658,-2.823666577423112
44.800000000000004,0.1388080250287376,-0.052877067010349506,-2.8162410526960087
44.85,0.2569936592287539,-0.06339338230959042,-2.8077142652006817
44.9,0.3773712068171777,-0.07618704802287354,-2.8032764519313957
44.95,0.49735498701783787,-0.07492718665914143,-2.7931480750331583
45.0,0.6028488623599193,-0.06579292492137141,-2.7881169214427244
45.050000000000004,0.7150436326599485,-0.0713499658180057,-2.7789419413081164
45.1,0.8157917424545823,-0.07992713286932591,-2.7733540701767416
45.15,0.9025495091148472,-0.08679156269821171,-2.769506830689145
45.2,0.9833869045772968,-0.08854543595291321,-2.764425101064692
45.25,1.0506721949223772,-0.07259695403923928,-2.750057194088902
45.300000000000004,1.1133992931398646,-0.08595300303320305,-2.7407049602608073
45.35,1.1589265565429614,-0.08365753611936504,-2.735912594581677
45.4,1.1959280365335465,-0.07440948589117981,-2.7321178703495796
45.45,1.2062357033220283,-0.06463515949914093,-2.720469531951721
45.5,1.2194475947984222,-0.04352278085234164,-2.7089719155311824
45.550000000000004,1.209484879574205,-0.03588667786277162,-2.7017514664138527
45.6,1.186815892685494,-0.03839131766006703,-2.6987660965624887
45.65,1.1423828836024514,-0.02903836340618559,-2.684689084396477
45.7,1.1155072628762612,-0.021564637130740475,-2.680326000982223
45.75,1.0688313579141355,-0.01626731056969888,-2.667514387241807
45.800000000000004,1.0133666902109013,-0.0040756367645150395,-2.656322083590806
45.85,0.942448039133778,0.007763008487380271,-2.6526296216908762
45.9,0.8532193776218334,0.0084767827107343,-2.643304872116983
45.95,0.7574109435619437,0.016694960575572463,-2.636844098149371
46.0,0.6618994793498512,0.022071644607948415,-2.6273973112997386
46.050000000000004,0.5569124914118161,0.01901278166263681,-2.615164051570024
46.1,0.4427383854156527,0.020823064272191348,-2.613146511594706
46.15,0.33441729646560064,0.0427095614132475,-2.6123786234490605
46.2,0.2212596336665092,0.040188351586898596,-2.606838490868699
46.25,0.09176911965721922,0.0350518117139141,-2.6001407895682154
46.300000000000004,-0.03916636211615398,0.038784049531771156,-2.593769345471614
46.35,-0.15510517696688778,0.03155117454955679,-2.586782067188873
46.4,-0.2609332262145095,0.04234670674055049,-2.579277015043713
46.45,-0.3777338551294477,0.02911998747400782,-2.5772630776323737
46.5,-0.5057460303476232,0.034667874030782246,-2.571999049281413
46.550000000000004,-0.6080811923561643,0.020812925025815755,-2.5732517724884003
46.6,-0.7009821773260076,0.02243550605850764,-2.570775489558867
46.65,-0.7811437635000059,0.016851299787765825,-2.558492426074111
46.7,-0.858963437029682,0.006617980445010873,-2.5563006715523398
46.75,-0.9357469184385272,-0.00169305694956342,-2.5489048168269286
46.800000000000004,-1.0052000292590064,-0.008303890810638904,-2.539343354913944
46.85,-1.052905687302725,-0.018480606609760242,-2.5341128165014863
46.9,-1.098424222138626,-0.020127976328018334,-2.5273651650006697
46.95,-1.124270024627859,-0.025870227895947912,-2.5108328276229877
47.0,-1.1530661142337655,-0.03560599193669301,-2.5067190673119892
47.050000000000004,-1.161779341144024,-0.03967695493654481,-2.5044562504354198
47.1,-1.1514691677849997,-0.05279612458367333,-2.4990916188261645
47.15,-1.1364005838169704,-0.05210389908002266,-2.4906674727451468
47.2,-1.0956843247875996,-0.05513454041846028,-2.485261004329638
47.25,-1.054490762421154,-0.0526935103970711,-2.473191338022104
47.300000000000004,-1.0094219108322515,-0.05932408447015801,-2.4704781409455885
47.35,-0.9523797697673123,-0.060587109256592886,-2.4581389422591062
47.4,-0.898888190046844,-0.060348796033731555,-2.4574778046044234
47.45,-0.8274472780504927,-0.057718498655659416,-2.4509702144298924
47.5,-0.7404388357541556,-0.06477104383193463,-2.4403152625994915
47.550000000000004,-0.6414130510295946,-0.06945674045249765,-2.4373369145700114
47.6,-0.538921305570676,-0.07633213356826467,-2.4292052333276466
47.65,-0.43784454748290086,-0.06688133441758207,-2.4262037982348925
47.7,-0.3354679120164647,-0.06029545904114954,-2.414646528645083
47.75,-0.2239607297216741,-0.06438864149504935,-2.407931000121092
47.800000000000004,-0.11552845336669948,-0.06221505244639075,-2.400339909787092
47.85,0.0011377213952809314,-0.0452011629928941,-2.392069435101159
47.9,0.11765797779996806,-0.03332451942454343,-2.3869408082147343
47.95,0.23626087867364287,-0.020799256732132166,-2.3800210734298326
48.0,0.3558203659774929,-0.005601061176634396,-2.3634538240473333
48.050000000000004,0.4719354774597876,0.004919708586316992,-2.349543469671646
48.1,0.5768578944336133,0.013333173866583411,-2.3431165544062025
48.15,0.6923609666205927,0.023135060674890896,-2.336558319520047
48.2,0.7853291488917962,0.02573355087159424,-2.329548604266841
48.25,0.8779357716287944,0.039244106419091394,-2.325628451607363
48.300000000000004,0.9600866007925418,0.04431995871820008,-2.3127039280208748
48.35,1.0236618295998485,0.06096702921290709,-2.3020949731598797
48.4,1.0814034347766859,0.08397640379861307,-2.297655322704382
48.45,1.1194448706605211,0.09955766221181861,-2.2926509656272747
48.5,1.154023843298079,0.09804086016529337,-2.285153980889989
48.550000000000004,1.1849129942051555,0.10405173163095893,-2.2750526438447007
48.6,1.1839730578447833,0.1063407315553745,-2.266734640740258
48.65,1.1844706663004396,0.11595549449333406,-2.25480877887127
48.7,1.155343826444234,0.1109046437049258,-2.249982322837017
48.75,1.1279279726941673,0.1015809919672353,-2.241594122735459
48.800000000000004,1.0854872726496634,0.09886095766303112,-2.2323761285484345
48.85,1.0316102082968734,0.09183914949623724,-2.225417210503975
48.9,0.9648397919562061,0.1063364266088213,-2.2154018304334824
48.95,0.8766126491430735,0.0972216893412503,-2.2065695071471114
49.0,0.7896000420233259,0.09144272529700892,-2.195514684164795
49.050000000000004,0.7007974529636803,0.08997660228130469,-2.195306466307981
49.1,0.6145317251489196,0.08388475973921244,-2.1876859234397306
49.15,0.501803585315137,0.07500648549226775,-2.183331166002993
49.2,0.39321851365267,0.08490024144860464,-2.1828529603415694
49.25,0.2628669520157539,0.0795913971040646,-2.177816279631261
49.300000000000004,0.1544382789893559,0.05677292235460011,-2.1778010007499176
49.35,0.03640024682648071,0.04299167123652472,-2.169366519062048
49.4,-0.07156717283227426,0.0347537295498115,-2.1679631871590503
49.45,-0.1808899269077326,0.03160348557538303,-2.1615051024131273
49.5,-0.3029067283335739,0.019265106994863175,-2.160746528947862
49.550000000000004,-0.421253084997445,0.007583313253027606,-2.1548759534829713
49.6,-0.5259514698371285,-0.0026487537599000914,-2.1486513732282964
49.65,-0.6156645338828672,-0.015360976026692744,-2.1440849285701873
49.7,-0.7142188752328428,-0.028486933793158045,-2.1399811331910796
49.75,-0.7993837839064686,-0.053083397776951036,-2.1294316766008
49.800000000000004,-0.863456981911056,-0.06474954367994418,-2.1238737123022244
49.85,-0.929167543209224,-0.07966619677564625,-2.1163791149529616
49.9,-0.9954514154379006,-0.10161411054950086,-2.107497820205184
49.95,-1.042873219391252,-0.10163536887405533,-2.104722593858359
50.0,-1.0887308885410034,-0.10631465846678659,-2.0962646651298185
50.050000000000004,-1.1177340553997017,-0.1277345434588557,-2.085335141801523
50.1,-1.1129843489556572,-0.1468396300564982,-2.081021621102217
50.15,-1.1137267070338712,-0.159631882489287,-2.076485787918934
50.2,-1.1136987062816388,-0.17219192503066494,-2.0703248647807575
50.25,-1.0881818656305489,-0.17380957686035325,-2.066071500749284
50.300000000000004,-1.0596859711205917,-0.18626489127715198,-2.065569274745787
50.35,-1.029795797104999,-0.18455569347374653,-2.061447302766884
50.4,-0.985236766380316,-0.2022620217315089,-2.0545169928375926
50.45,-0.9169049438686814,-0.208315432176513,-2.0405023007093233
50.5,-0.8506003785018195,-0.1971912325138913,-2.035304107269899
50.550000000000004,-0.7746279549641464,-0.1958868850734893,-2.0232738317659726
50.6,-0.6700313234123887,-0.18313502569059667,-2.016519913786911
50.65,-0.5706857123535405,-0.1725324824776624,-2.0090339645074073
50.7,-0.45636250861121663,-0.16041785094006655,-2.001970406728032
50.75,-0.3524176832596563,-0.14341731629924567,-1.985407624047001
50.800000000000004,-0.249534675160521,-0.12646677591997596,-1.9769587211008273
50.85,-0.15269054861413095,-0.09453043403166177,-1.968728911680368
50.9,-0.029628484856886416,-0.07758357731975743,-1.9600841104603761
50.95,0.09938702781134572,-0.06666553169777772,-1.9566123757785616
51.0,0.20698902102802347,-0.05463596353722706,-1.9544022902418818
51.050000000000004,0.32526376863357365,-0.028181998771794135,-1.9411577825551851
51.1,0.4205709413626559,-3.71912098621305e-06,-1.9336336668384722
51.15,0.5270877253710358,0.02680157291886284,-1.9255872688473314
51.2,0.6229077140181558,0.059464001947894654,-1.9196731155549658
51.25,0.7013197406526471,0.07601181711659782,-1.906926966361952
51.300000000000004,0.7694955248837121,0.09822085773437925,-1.9015249104621288
51.35,0.8481816106712934,0.1302306094649567,-1.8896920589413895
51.4,0.8982268898898446,0.14914938799490116,-1.8847494242022587
51.45,0.9482245101864109,0.17247010436824872,-1.8779877008362882
51.5,0.982522972362462,0.18520517924147575,-1.8650329234966951
51.550000000000004,1.00470997043868,0.21103618879936709,-1.8638472675582254
51.6,1.0258800043501501,0.22637861338203472,-1.8568105625171847
51.65,1.0534871029081654,0.24504013881258496,-1.8516278045728192
51.7,1.0511945816382144,0.2507177100590231,-1.8438509953877007
51.75,1.0483535060847686,0.26028950689406416,-1.8373911411674686
51.800000000000004,1.0336439798534856,0.2618545690105587,-1.834876814126466
51.85,0.9943560696791781,0.26136739518070534,-1.834088422840022
51.9,0.9586128378605135,0.26197109975129196,-1.8288494373253537
51.95,0.9180239383646462,0.25683696070230294,-1.8268462183138032
52.0,0.8462439016409683,0.24709964854227878,-1.8185893148852155
52.050000000000004,0.7846264397046258,0.2404597095505566,-1.809346811869625
52.1,0.7137684622162863,0.2250287861154242,-1.8068619074053245
52.15,0.6339135837428033,0.20403053667808949,-1.8051670579608492
52.2,0.5482250785438326,0.19850874750277853,-1.7966340840349384
52.25,0.4500285409252457,0.19255061771268028,-1.788119897908513
52.300000000000004,0.33911662845135543,0.17913496092706166,-1.7888310552284468
52.35,0.23625681511663182,0.16684562866820926,-1.7826521224435075
52.4,0.12384406744778932,0.14713793842533335,-1.7796111241140087
52.45,0.017568129631887475,0.11528147161079659,-1.781076603611283
52.5,-0.09202783021011843,0.07274329507036299,-1.7770411525729402
52.550000000000004,-0.19015893138980056,0.040887479222757296,-1.7728873156429998
52.6,-0.28015673825738624,0.016953167250431483,-1.76348167510732
52.65,-0.3876198633951953,0.020929076138568876,-1.7589858855452223
52.7,-0.4732625586461913,-0.011013821206546629,-1.7553333162486844
52.75,-0.5794214418044523,-0.04013632981447021,-1.7557577132219417
52.800000000000004,-0.6670349003087624,-0.06011691764435676,-1.7457018857169448
52.85,-0.7451463828461606,-0.10058093333326373,-1.7431116983622903
52.9,-0.8186847213225114,-0.12772806855687854,-1.738562068085235
52.95,-0.8772230710332865,-0.14236643292458545,-1.7323333930412368
53.0,-0.9164624532838268,-0.16931677808709808,-1.7224832965712444
53.050000000000004,-0.9633294028795732,-0.19109917712003646,-1.7130898700810513
53.1,-0.9974834589096297,-0.19660951368761398,-1.7027358387869536
53.15,-1.0127091323037412,-0.21289517064722405,-1.6922021833512442
53.2,-1.0149810280999059,-0.24197170069903073,-1.684352981870906
53.25,-1.026671619732189,-0.26883507692837266,-1.6797133754323397
53.300000000000004,-1.0226291604354747,-0.28322815090315406,-1.6752482096167116
53.35,-0.9981022785078718,-0.2953594943360382,-1.666139220754318
53.4,-0.9534548346225441,-0.3138280850925887,-1.6625208163070244
53.45,-0.9146938187049991,-0.3169566562643842,-1.653849745871868
53.5,-0.8658068323395888,-0.331060000591726,-1.6408157231260037
53.550000000000004,-0.8129645861812778,-0.3256797633746665,-1.6339824324981567
53.6,-0.7364742589424369,-0.3239712059838085,-1.632463339636896
53.65,-0.6542510540009878,-0.32918881501122876,-1.6287486587669948
53.7,-0.5679031537793218,-0.31488120577874384,-1.6205387382154977
53.75,-0.4915594817273636,-0.31046703520633895,-1.612798165248001
53.800000000000004,-0.4194130660386212,-0.2919774481321017,-1.6119508961523807
53.85,-0.33088567613556646,-0.2796731251070348,-1.6103465165954447
53.9,-0.2418631829427918,-0.2575683988583076,-1.6088342081420306
53.95,-0.13642783176147516,-0.21589005785567278,-1.6043577897562384
54.0,-0.03705950531761951,-0.1776952364963667,-1.5945188240704786
54.050000000000004,0.053842059695158005,-0.14747093622311178,-1.58888503931206
54.1,0.15664667126079573,-0.10354924020781398,-1.5773367238380975
54.15,0.26445516221425636,-0.05632457100353114,-1.5725863364492216
54.2,0.3646093394006262,-0.020277897134292726,-1.5670303825559713
54.25,0.4562194001045911,0.009037544555155066,-1.557582170784217
54.300000000000004,0.5380632934026067,0.029772328635311207,-1.5580104943911603
54.35,0.6221886261760626,0.07517334147244815,-1.5505770927854394
54.4,0.7010530904220672,0.11982667326503052,-1.542030959764967
54.45,0.7725329320753861,0.14655357882919878,-1.5321344810992386
54.5,0.8312279083920605,0.17677222642568027,-1.5221711095298902
54.550000000000004,0.8761037645045389,0.2144640678859701,-1.5124992597576423
54.6,0.9201421065837354,0.2509644521037795,-1.503149280782187
54.65,0.954726034543875,0.271663061935974,-1.4930426326647335
54.7,0.9821953959111468,0.297946252217183,-1.4806115431545281
54.75,0.9847708306518999,0.31455035062367004,-1.4721256470942197
54.800000000000004,0.9802956090054035,0.33801645172614814,-1.4614049198582888
54.85,0.9844631415175824,0.34862663785076103,-1.4654151545751457
54.9,0.9648597825616302,0.3684028472786859,-1.4628071394229805
54.95,0.9299675956937518,0.37013775079265093,-1.4570512800658793
55.0,0.8876591053560708,0.37793413582214097,-1.4561283352856713
55.050000000000004,0.8285168328495971,0.3862000713365969,-1.4467049467293613
55.1,0.7742169092515953,0.3933557625702155,-1.439647431594632
55.15,0.7081296519481209,0.3705276664351043,-1.430753987401201
55.2,0.6320049650630019,0.3492066598450658,-1.4249653180923993
55.25,0.5573810357049594,0.3342391920295946,-1.4238241977965436
55.300000000000004,0.46151146100250606,0.3117399916449141,-1.410916078604266
55.35,0.3703535315014807,0.28894612671465064,-1.4045056803403706
55.4,0.27246028856297083,0.26380767702524516,-1.4016702470482543
55.45,0.19745029276904205,0.23751129134914856,-1.395576629259064
55.5,0.12024591210462722,0.21265128435628816,-1.3842709593234186
55.550000000000004,0.020491602182280088,0.1816417051450621,-1.3809335491449513
55.6,-0.08642162999685765,0.1442759560461632,-1.3744318723793394
55.65,-0.18409822215097416,0.10315100589578559,-1.373254262882205
55.7,-0.2615893071925407,0.05980062076433121,-1.3677387287798108
55.75,-0.3338138583998136,0.024984898752424777,-1.3650596833916653
55.800000000000004,-0.4198909669824437,-0.02157749606084862,-1.3645334745999902
55.85,-0.5139796439898288,-0.05215827790067885,-1.3620285973249056
55.9,-0.5756604960819609,-0.0866719219075441,-1.3518369616635686
55.95,-0.646194609794461,-0.10918808606328408,-1.3469656656991333
56.0,-0.7103809801848563,-0.1415614116649688,-1.343591671769238
56.050000000000004,-0.749750224788667,-0.16764913885069976,-1.3371526875339046
56.1,-0.796790520534031,-0.20887774580443755,-1.3335687856795033
56.15,-0.8385474784853957,-0.24962821533563584,-1.3261612095086552
56.2,-0.8745349065467686,-0.28195948860264713,-1.3186008941043905
56.25,-0.8899878004424957,-0.3051235073855927,-1.3192356589655916
56.300000000000004,-0.8936410459138041,-0.3175665851242425,-1.3160883013967386
56.35,-0.9010142051909621,-0.3469737927483506,-1.3158172200104155
56.4,-0.8934688356690866,-0.3688658613914553,-1.311354897760083
56.45,-0.87755622679108,-0.36845610837212434,-1.3060480365044973
56.5,-0.8427901679532449,-0.37830749397008295,-1.2990147039713225
56.550000000000004,-0.8167738311389556,-0.3976052645573122,-1.2951707607720353
56.6,-0.7690833264501311,-0.3839234105329454,-1.2856306333982124
56.65,-0.7158274575892078,-0.38499953488032523,-1.281286444299699
56.7,-0.6568632445020463,-0.3690738407990107,-1.2783623601821033
56.75,-0.5842814586318624,-0.354337810316692,-1.2709611614153014
56.800000000000004,-0.5095238419308964,-0.3466556357295394,-1.2614957668559283
56.85,-0.4265898629250647,-0.32585466957861037,-1.2507693183677233
56.9,-0.34895048622737734,-0.30537000771675676,-1.2465725103331002
56.95,-0.27651611349519845,-0.2797992536680294,-1.2389077984447958
57.0,-0.1979184734011355,-0.24117372313001972,-1.2350137341506475
57.050000000000004,-0.10736565915245837,-0.2161982388973114,-1.2236471627442704
57.1,-0.016036912521650567,-0.17127173149562658,-1.2092716933705794
57.15,0.07864719998728201,-0.1339290543203914,-1.2044214402477376
57.2,0.17197988977188713,-0.10069161357891421,-1.197354281678223
57.25,0.2557421951417073,-0.06496155095855666,-1.1981982267147553
57.300000000000004,0.3348817459815256,-0.029702089818459294,-1.1874661682025633
57.35,0.40855403528881445,0.011126972828982937,-1.1757027146628083
57.4,0.4832017625277788,0.05858995327489496,-1.1692872041345228
57.45,0.5434069637661504,0.11000696587767433,-1.1564891647046132
57.5,0.600842668943462,0.1358012732653481,-1.1395664158258199
57.550000000000004,0.647261263093166,0.16289619602411706,-1.1367981231376754
57.6,0.6969872895983359,0.1854758336562586,-1.127264211014311
57.65,0.7525618888833467,0.2102264722277368,-1.1115485954000779
57.7,0.7763156372268474,0.23981681624759105,-1.1020753526395268
57.75,0.7974353358423466,0.2702067189710438,-1.0912150005768788
57.800000000000004,0.8315996176141462,0.294274270946958,-1.0837411584371477
57.85,0.8457218986907771,0.3197639654170026,-1.0767148793939187
57.9,0.8477752110941625,0.33343058611658377,-1.0666480226526542
57.95,0.8445190171643787,0.3508307660561906,-1.052980938663179
58.0,0.8188274929376844,0.3502727715475394,-1.0461874754292488
58.050000000000004,0.7914733684018339,0.36289679599656366,-1.0418837628151068
58.1,0.7485398657516813,0.373811644224438,-1.0358871020322071
58.15,0.7033721879320243,0.3651157857738636,-1.0349483130153634
58.2,0.6555795874626819,0.3598755792753348,-1.0288245891390344
58.25,0.5994663539016529,0.35815168592194163,-1.0241966075209934
58.300000000000004,0.5442429363107429,0.35297374514109797,-1.0167376767916652
58.35,0.4757544313149291,0.3509004491640099,-1.009002503811144
58.4,0.3997786021507541,0.3343061663428714,-1.0041461380369976
58.45,0.3289420523531633,0.3155293674307197,-0.9996204584236653
58.5,0.24613537852708242,0.29893549705575456,-0.9949072560898917
58.550000000000004,0.16229419943630574,0.2706495447102661,-0.986455496145101
58.6,0.07912414943195631,0.2455599662690615,-0.9820929981901594
58.65,-0.011763251380962805,0.20487269943117506,-0.9838395444249526
58.7,-0.09304338101149522,0.1715951968308021,-0.9749332756915811
58.75,-0.17886798060246345,0.12949794210122056,-0.9628481791578613
58.800000000000004,-0.25900539829050706,0.0850740116138815,-0.9567852883462046
58.85,-0.33866866021767394,0.05948560418854477,-0.9483627109190199
58.9,-0.40647013876659727,0.018439074619673455,-0.9445880491863395
58.95,-0.467631306226704,-0.015164562369653885,-0.936756068449639
59.0,-0.5255637253233206,-0.06038042602354635,-0.9317457034824818
59.050000000000004,-0.5800690701189345,-0.09432194150713968,-0.9265699437153394
59.1,-0.6191673238055099,-0.11754679377907198,-0.9223058143171321
59.15,-0.6680533889759618,-0.14950927379299134,-0.9131464738794788
59.2,-0.7023937359451942,-0.17519177335065603,-0.9040849085760482
59.25,-0.7212130631773772,-0.20648719437531704,-0.8974227621601247
59.300000000000004,-0.7414086242563624,-0.2557995012190779,-0.8935355856104324
59.35,-0.7339273924937318,-0.2898318028834936,-0.897486546399936
59.4,-0.7504382453749882,-0.30956217246571066,-0.894318612036399
59.45,-0.757450849207401,-0.3382511935272543,-0.8892921111467861
59.5,-0.7545430398938481,-0.37168405234105445,-0.8858953237494357
59.550000000000004,-0.7296118903997137,-0.3875703034183303,-0.8778860961153353
59.6,-0.7023657602340094,-0.4108076177074204,-0.8722137032095325
59.65,-0.6762742093155955,-0.41706882222534486,-0.8686783670498973
59.7,-0.6277809830038744,-0.4208207239198319,-0.8656833347840508
59.75,-0.5742279371953148,-0.41698633252992306,-0.8590024606752756
59.800000000000004,-0.5201059148903703,-0.4032356652106302,-0.8535096974483976
59.85,-0.47047817708639933,-0.3843435191671048,-0.8483034684470443
59.9,-0.40558792696071394,-0.37724300254734666,-0.8435131531027557
59.95,-0.33812289124459954,-0.361436076709039,-0.8355826453162528
60.0,-0.2766683882292817,-0.33718826570102983,-0.8264066325696248
60.050000000000004,-0.2146007352973442,-0.31523583242510117,-0.8175276261480785
60.1,-0.15198064297178882,-0.28634170520326147,-0.8193509985256862
60.15,-0.06267343545446404,-0.24953710748046146,-0.815790269569654
60.2,-0.0002844356426125357,-0.21678873947675,-0.810310929674862
60.25,0.06749373092340895,-0.16689351502116012,-0.8079302445859471
60.300000000000004,0.1438375788589685,-0.1333997884851216,-0.8014331518709882
60.35,0.22479070247071675,-0.09160645393713099,-0.7940573142357048
60.4,0.2905018132851837,-0.057433938562858076,-0.7894956012256961
60.45,0.3456049283858264,-0.013409735600379369,-0.7832211733803836
60.5,0.41008306828978597,0.022240787332784527,-0.7837783197822598
60.550000000000004,0.47234762351800785,0.07613116225010774,-0.7812358172699382
60.6,0.5184072728208695,0.12451603755109432,-0.7680528627029813
60.65,0.5630513172953164,0.17552257445616407,-0.7566046604341975
60.7,0.5960096532518429,0.22222817558008523,-0.7476601881156971
60.75,0.6380591710890284,0.26473869065776917,-0.7409012790606907
60.800000000000004,0.6565533028441786,0.3036593256497796,-0.7340005859806441
60.85,0.6886006883723904,0.33777873233920813,-0.7263672509034413
60.9,0.7081419111652513,0.35602915715839417,-0.7227664718042489
60.95,0.7162549351305583,0.3837224843080791,-0.7106943120212962
61.0,0.7085609511733416,0.395560365035731,-0.7022061556812539
61.050000000000004,0.6882579413934197,0.41055119837884246,-0.6932423419784184
61.1,0.6642776691337358,0.40140433874986614,-0.6899161929266152
61.15,0.6425384885649074,0.39096402318095974,-0.689344243717535
61.2,0.6271791753696414,0.40316442239960515,-0.6808868300867282
61.25,0.5951482450407745,0.40760199675427605,-0.6700085887968503
61.300000000000004,0.5467086544028914,0.4032935456617185,-0.6650371646747473
61.35,0.496767225886216,0.4010455226272849,-0.654751295609129
61.4,0.4489323720245983,0.3800950077166141,-0.6487151705032369
61.45,0.3969801000154126,0.36217698193435416,-0.6458365703699173
61.5,0.3342751985011069,0.3494423385250439,-0.6442405587867067
61.550000000000004,0.2707521583101616,0.32241920691873394,-0.6349526385581548
61.6,0.1951723133823509,0.28856063955920136,-0.6262907150102043
61.65,0.1283096119150647,0.255994427055162,-0.6219752032728063
61.7,0.058501182888597014,0.20552268207367327,-0.6157631792535655
61.75,-0.0006292624269848768,0.17191029179325268,-0.6145381429901599
61.800000000000004,-0.07483016405863777,0.13020271327361202,-0.6075025344226485
61.85,-0.14252299250964356,0.08285142883113299,-0.6036494244963132
61.9,-0.2135121935063389,0.050399928615188404,-0.5999841230952819
61.95,-0.28405322679744444,0.01847209384460602,-0.5976982728698582
62.0,-0.3587871245836965,-0.015028110442437456,-0.5968107948717771
62.050000000000004,-0.40901779168029057,-0.0543276738897371,-0.5906666412613589
62.1,-0.4636046291649038,-0.09658408521085773,-0.5928470213534188
62.15,-0.5262625149589893,-0.14202985911321314,-0.5904860938240225
62.2,-0.5721062452159003,-0.19257037706254984,-0.5875622230843894
62.25,-0.6126596232242986,-0.2250057771783121,-0.5841842718737663
62.300000000000004,-0.6528061953157375,-0.2634503310756735,-0.5788973048900606
62.35,-0.6752513874864636,-0.29476068711481396,-0.5783041995815075
62.4,-0.689098713709397,-0.3290578425218763,-0.5651655821839953
62.45,-0.7060317936922703,-0.3513295149694689,-0.5595595549263336
62.5,-0.7110728284258577,-0.37093041653060266,-0.5519076590934634
62.550000000000004,-0.6964768141012426,-0.3877727162987875,-0.5452288037855052
62.6,-0.688181176152292,-0.4122238990881748,-0.5457914969885254
62.65,-0.6643240792801594,-0.4122077157229695,-0.5354648722395062
62.7,-0.6412887534662599,-0.4061856356708501,-0.5400392531188983
62.75,-0.5934010414066313,-0.40355809369626744,-0.5349577953426882
62.800000000000004,-0.5507262120140876,-0.4064303459556434,-0.5321744722842403
62.85,-0.5054690045585247,-0.4138688955081075,-0.5275551790347369
62.9,-0.4483791813750741,-0.4026996290944597,-0.5203724362117864
62.95,-0.40500970966324945,-0.4001238499243996,-0.5161078408386915
63.0,-0.3582724894665125,-0.37996769805914526,-0.5137687507058865
63.050000000000004,-0.29750305840300667,-0.34278683205128957,-0.5120704604625682
63.1,-0.2511156954296552,-0.32635280300871194,-0.5056391066719226
63.15,-0.1813326587782964,-0.295677942555565,-0.5056297624804008
63.2,-0.12224600110535315,-0.26400972494506014,-0.497227371173439
63.25,-0.0517453047207542,-0.22121485008029332,-0.49568710971952373
63.300000000000004,0.013293176423389844,-0.19262241684661868,-0.4833345301688282
63.35,0.08388331555194777,-0.1485727300895672,-0.47123924882954954
63.4,0.14789458744171763,-0.10269905981440083,-0.4583259527032523
63.45,0.21441332265294413,-0.07340791540526577,-0.4567353880108852
63.5,0.28277631835056594,-0.03319804567577631,-0.4581323063916253
63.550000000000004,0.35263602037567787,0.02222088950143259,-0.4460051866153132
63.6,0.4057531261207707,0.06203195427072549,-0.4421148274300538
63.65,0.4709437851543081,0.10042614401796167,-0.4402532323153398
63.7,0.5324558708510371,0.14789713897633203,-0.4340921595606811
63.75,0.5781145102307899,0.18208087603823225,-0.4333955555029064
63.800000000000004,0.6144368445161235,0.20969340466993486,-0.43324159930872336
63.85,0.6396088423421328,0.2519092810372862,-0.429160561076395
63.9,0.6769339557109261,0.28656075099625417,-0.4240172929850321
63.95,0.6906936115887115,0.3150364853960468,-0.42067979444298026
64.0,0.702824065523737,0.35249010669882247,-0.41913931918552705
64.05,0.7146222991965707,0.37696923967791907,-0.41060618862358433
64.1,0.7056685045401658,0.3963785930301523,-0.4155499079920384
64.15,0.6953058380345635,0.4045814836196008,-0.41369334474040653
64.2,0.662296997215956,0.41739679344702163,-0.4078774437129662
64.25,0.6360633831574073,0.43110089300721166,-0.4017983606060384
64.3,0.6008558195203912,0.43473288912350644,-0.3971889249980544
64.35,0.5482253009160998,0.41145831097099705,-0.40013556415237056
64.4,0.4985107691838403,0.3987306649035596,-0.4060742866395071
64.45,0.4503173929802032,0.3888048225503173,-0.4018498990017314
64.5,0.3906350522142306,0.3795777033107781,-0.398919968217201
64.55,0.31523159871852346,0.3433412484385324,-0.39389666689685005
64.6,0.25464736837718455,0.316195927854984,-0.3895935984869
64.65,0.19325120426814765,0.28927784477122476,-0.38921692200477404
64.7,0.13753921770425687,0.2678628082205358,-0.3833016932741503
64.75,0.06877167640622589,0.24453185918233966,-0.3827325643147115
64.8,0.008490842541908343,0.21961760359713503,-0.38236925234859165
64.85,-0.05838075423191853,0.17930565695795306,-0.3679007086521493
64.9,-0.12345709885785688,0.14820201228898264,-0.36565852079004973
64.95,-0.1870741995517124,0.10617132712245327,-0.3617983373943725
65.0,-0.25161718998435173,0.06600669408689819,-0.35974700776036606
65.05,-0.3163709716890689,0.017112109654334295,-0.3581606608000113
65.1,-0.3621060948334315,-0.031687248563986255,-0.35470149199331563
65.15,-0.41217109813502084,-0.07085185488486995,-0.35731740406439066
65.2,-0.4588207681115258,-0.10217200195932749,-0.366785695182708
65.25,-0.48339029353972857,-0.15276014986885786,-0.36112916593809025
65.3,-0.53439476144234,-0.17426031233986328,-0.3554362839859288
65.35,-0.5809421208171534,-0.21485820583580675,-0.34743601595231494
65.4,-0.6016694620497203,-0.24907519510380538,-0.34255889477811013
65.45,-0.6147804148903605,-0.28868722152037113,-0.3380319221831861
65.5,-0.620698318232951,-0.3213457026236483,-0.33636071286833474
65.55,-0.6357974333641965,-0.3400416658770026,-0.3288059814965032
65.6,-0.6330152595680302,-0.3663330869376616,-0.3238219023585742
65.65,-0.6364648408909287,-0.3878535152566258,-0.32166318167661884
65.7,-0.6289548918148528,-0.3997982298492962,-0.3269033545535246
65.75,-0.5937259640216738,-0.40839770994608254,-0.3279685764621545
65.8,-0.5722032095384512,-0.4136221824797153,-0.326561943418381
65.85,-0.5306622836775015,-0.41034849091312303,-0.3204335540398126
65.9,-0.4942675994248969,-0.40663577821596064,-0.31718802728785556
65.95,-0.452701892868107,-0.39072045977327435,-0.31664580810002496
66.0,-0.40740656722941315,-0.3816781772783374,-0.3125956593538086
66.05,-0.36686017021004613,-0.3722694587277919,-0.3096819854934865
66.1,-0.30983882982144395,-0.3504552144278585,-0.30347701528554477
66.15,-0.2478149344319898,-0.33688692984028973,-0.30575588010105226
66.2,-0.19266289485561597,-0.32142570091861766,-0.30346756715142054
66.25,-0.13625137307039434,-0.2914726116366407,-0.2990495516506594
66.3,-0.06137284145588274,-0.2546704801971778,-0.2907906222090382
66.35,-0.004914492750426466,-0.2206624809414098,-0.2887121172282885
66.4,0.051534053410318664,-0.16740640509885565,-0.2858130390314793
66.45,0.11370408717304084,-0.13426749423792145,-0.2814268126466514
66.5,0.16961925159146118,-0.0878277524410418,-0.2734011506403553
66.55,0.22899083063523323,-0.05103348399663143,-0.2702765649472691
66.6,0.2680269121642668,0.00554638983418779,-0.2623393807521393
66.65,0.31638642635894804,0.04124179636552253,-0.26235445376389505
66.7,0.37077863402904254,0.08578502262410084,-0.2526356272130979
66.75,0.4103092986856059,0.12573025340109356,-0.2529408236124369
66.8,0.44147926648068686,0.16609491008975524,-0.2545493331261609
66.85,0.47047441705071985,0.21053440458674,-0.2502983843064372
66.9,0.5165433282323362,0.24409389137166057,-0.24870279654700778
66.95,0.5422125922825114,0.27824458678431785,-0.24689888187806294
67.0,0.568245609260599,0.30689832193302136,-0.2398955219156936
67.05,0.580983073062017,0.32485338863093866,-0.238576567788284
67.1,0.5915416629045847,0.34290249662467215,-0.23876605574581145
67.15,0.5778230461461732,0.35516912659529754,-0.2294938968247928
67.2,0.5623137007745606,0.37315629743018414,-0.22407295558482
67.25,0.5570420302146534,0.3754194694047152,-0.22545608622719854
67.3,0.5493139613402143,0.3883607666693316,-0.2170891529053203
67.35,0.5246408566887719,0.39437972349763567,-0.21792257350563177
67.4,0.485047867843692,0.4015028384435644,-0.21350307404492674
67.45,0.46053605724081137,0.3882168084183039,-0.20940533852855808
67.5,0.4207483356627825,0.3763130803773795,-0.2058408972474649
67.55,0.39203811615315987,0.3648700973666929,-0.20044089494411715
67.6,0.35003172448388037,0.34567464433149375,-0.20006864660093804
67.65,0.30128266759848665,0.3392588196634312,-0.1990424412552775
67.7,0.24121278303955931,0.30678212982870046,-0.19729476447965466
67.75,0.19354238421854847,0.2819791908135927,-0.19387609504785216
67.8,0.14640149940754535,0.24679981836068848,-0.19135898508771026
67.85,0.09705727360154635,0.21246195308093518,-0.19032947443972373
67.9,0.034005659647335186,0.1726071833954618,-0.19130898772972607
67.95,-0.03363576058561227,0.1446598438826172,-0.19290302632754022
68.0,-0.09633830446957624,0.10819393560701109,-0.18805954413982384
68.05,-0.14884001527303575,0.06504052481500416,-0.17687216052145982
68.1,-0.2144565968747359,0.03284964588914599,-0.183694042474408
68.15,-0.27288395816440825,-0.008413090849123601,-0.17970013026220075
68.2,-0.3145707379550043,-0.039410898881153116,-0.17656092233887177
68.25,-0.36694343317343175,-0.07987327666521488,-0.1744750200739975
68.3,-0.4179602088639754,-0.12847013187190667,-0.17133666733328895
68.35000000000001,-0.46224162080340886,-0.15202090213206584,-0.17037093621210408
68.4,-0.49337688890145504,-0.18182256319603504,-0.16753648681894276
68.45,-0.5087245421262269,-0.20449588638118324,-0.1671187090133682
68.5,-0.5331641141934542,-0.24945612101583103,-0.16721204097912096
68.55,-0.5488157998913957,-0.29032981571747296,-0.16513520583794514
68.60000000000001,-0.5634740774538972,-0.3120395437277427,-0.159548973518749
68.65,-0.5537573672086111,-0.333933459204454,-0.16367704819076012
68.7,-0.5583409415526395,-0.3534646350031596,-0.1594888105133936
68.75,-0.5384124690850474,-0.3667978976716888,-0.15385778861004784
68.8,-0.5320451229688103,-0.36530605413575123,-0.15875760152093063
68.85000000000001,-0.5139246509351042,-0.37095396988705925,-0.15563393683105278
68.9,-0.49967870085013644,-0.36272359644634333,-0.15805795424591748
68.95,-0.46657040874568123,-0.35947020896686954,-0.15368115081062386
69.0,-0.44219991401962316,-0.3432756972898016,-0.1481780548605121
69.05,-0.4030421266486552,-0.34254024106652964,-0.1481212210086725
69.10000000000001,-0.36867733991998397,-0.3291816604026644,-0.14288861007624523
69.15,-0.32498412930903725,-0.31978025597285703,-0.14445942512977888
69.2,-0.27839534308777714,-0.2882498207482697,-0.1421099393380025
69.25,-0.21366057986879664,-0.26212430958149524,-0.14176896835007616
69.3,-0.15557090804456827,-0.23560889480006142,-0.13953039714672585
69.35000000000001,-0.09443996786226463,-0.20147072420004092,-0.14247473913385905
69.4,-0.05064125437274277,-0.17536474762254545,-0.14276117919571374
69.45,0.0027066774196184743,-0.1383012797984941,-0.13833031446848934
69.5,0.0510376340233161,-0.0990040494122156,-0.12830814343349495
69.55,0.10278848953469515,-0.07698538254379482,-0.12187907985545728
69.60000000000001,0.16570755460958708,-0.04489018931696057,-0.11640205964774919
69.65,0.22234774066855828,-0.021391576078863928,-0.11862530573466991
69.7,0.26607578052139086,0.03320770026285564,-0.1179963440784786
69.75,0.3197020873238524,0.06193067635344157,-0.1178315095325771
69.8,0.3509316709490283,0.10201405597937709,-0.11111402374019534
69.85000000000001,0.3767464306103572,0.12926190949775992,-0.11253870154477585
69.9,0.4166930471610693,0.16005814914597583,-0.108945556033596
69.95,0.43658965084337786,0.18978883754145826,-0.11233988658783395
70.0,0.4523203125252791,0.2107209099387053,-0.11346192167405733
70.05,0.48696056120480896,0.23459216523528828,-0.11480097928241334
70.10000000000001,0.5067869423329784,0.2637725379430606,-0.11643868424647276
70.15,0.5282596159362037,0.2870403866844214,-0.12000539066169101
70.2,0.534768032324441,0.3055456276397775,-0.12156093303125483
70.25,0.5385413958450426,0.31822715728886747,-0.11882377042182848
70.3,0.5392873943945914,0.31774015738389466,-0.11749688660075089
70.35000000000001,0.5238662444294967,0.3193348606677112,-0.11039226283271657
70.4,0.5010738212758904,0.32286745880938333,-0.10363356670057924
70.45,0.48876027232970287,0.3100803094343527,-0.09934332355682331
70.5,0.46642388014480374,0.3199402590441878,-0.09536016148112508
70.55,0.4309934786454164,0.3139033558125202,-0.09752327677019826
70.60000000000001,0.40145828782671117,0.30630850192946174,-0.09664702566066573
70.65,0.3688744524667858,0.2937562002954204,-0.1032754210505229
70.7,0.3248032166044703,0.279530756911414,-0.09548625282872882
70.75,0.27348408615090036,0.26083341303257873,-0.09559830786042131
70.8,0.21301221778498775,0.24944133083060374,-0.09601181791053594
70.85000000000001,0.15613315709508477,0.22198938768051607,-0.0931303304330766
70.9,0.09993079960048812,0.19227715621336747,-0.09306185369071687
70.95,0.05095843162503815,0.17665818773277187,-0.09207850697109461
71.0,-0.001312645213663262,0.1336253403760539,-0.0882226349471259
71.05,-0.05109501613611362,0.0999672946311583,-0.0896876913973525
71.10000000000001,-0.10940600113511746,0.06884949297188367,-0.08764141739411402
71.15,-0.14813710798491972,0.03295640480874806,-0.09060319787177817
71.2,-0.19599002050248576,-0.002376721263888189,-0.09952759089054106
71.25,-0.23642924995629366,-0.03285841355784344,-0.09506946727340043
71.3,-0.28555340708238075,-0.06694447577717956,-0.09275705017339543
71.35000000000001,-0.3255478506380759,-0.0953083284857149,-0.0961904768129837
71.4,-0.34513303566281595,-0.12190619593196025,-0.08850735132918625
71.45,-0.3751727902914256,-0.14726104127812195,-0.0865259828642028
71.5,-0.39799246479479355,-0.1735448391113727,-0.08582262664596203
71.55,-0.41306293403485855,-0.20983815958634494,-0.09120988309466035
71.60000000000001,-0.4328015296959034,-0.2245882671989073,-0.09594617906518561
71.65,-0.44870133167286363,-0.2538690138462068,-0.0942369845654756
71.7,-0.4573480568576184,-0.2821106144259365,-0.09176583546519704
71.75,-0.4650367051876253,-0.29676199403352166,-0.09056025720739028
71.8,-0.46801731327929313,-0.3151557127115358,-0.09359209946050984
71.85000000000001,-0.4584004608128417,-0.3082972031296731,-0.09242336494530039
71.9,-0.4504008955132859,-0.31079898226326397,-0.08657721228570775
71.95,-0.4396170149267366,-0.30672376217734043,-0.08704037664738529
72.0,-0.423722380002652,-0.3105193263757692,-0.08234674852536876
72.05,-0.3965973142871369,-0.31198149052207713,-0.07518687186877886
72.10000000000001,-0.36629003501141666,-0.2922738705103837,-0.07634621921681213
72.15,-0.31811528544077305,-0.27922605295349084,-0.06613450762016228
72.2,-0.29798721389652766,-0.26389468413591805,-0.06204836610987105
72.25,-0.2552823068196303,-0.24709875006917276,-0.05466631958053639
72.3,-0.2148011420437037,-0.2321632300686739,-0.05674726304069213
72.35000000000001,-0.19722657123686255,-0.21537230398262494,-0.054690809028860636
72.4,-0.15266887970822246,-0.19053728399619388,-0.054718043797392694
72.45,-0.11532109225121641,-0.1707807967725968,-0.05508470863811079
72.5,-0.07958194047512052,-0.13337385953260733,-0.0537561886025916
72.55,-0.04696796400025978,-0.10930534342841174,-0.04925743990644207
72.60000000000001,-0.0129214705587988,-0.07355363733722967,-0.04740049034860005
72.65,0.02753656770428988,-0.03122227544173816,-0.046189333411751375
72.7,0.06561352072599613,-0.00015665343955031849,-0.050471346236660525
72.75,0.11742244023877754,0.019400920941779,-0.04881296691631035
72.8,0.15782622765865126,0.058523735723135226,-0.03839901088910215
72.85000000000001,0.198907367960187,0.09753797848422426,-0.042167593685114
72.9,0.23606173098432542,0.11468304677203822,-0.0379034400749012
72.95,0.26818762720801076,0.13625657065058294,-0.03774090167819494
73.0,0.301667069246289,0.15043885195247164,-0.035924153838744345
73.05,0.3311308433296095,0.18083777573173127,-0.03679538375964013
73.10000000000001,0.34538250792977593,0.20550023783817994,-0.03677956198285513
73.15,0.3748572613768959,0.23177901048942828,-0.037922732435332056
73.2,0.3786989990575632,0.2399346985133059,-0.03745245263704604
73.25,0.39240306168052,0.26048476527367626,-0.033995932377731714
73.3,0.39805079873774246,0.27354303982208883,-0.034244445796955514
73.35000000000001,0.39801290178426857,0.28149028649836105,-0.02571422138068606
73.4,0.40133678299619613,0.2879122535061733,-0.022077737981288377
73.45,0.4027804865610458,0.290156191778439,-0.020586847820413284
73.5,0.3920403524929756,0.29441373571637436,-0.02201024137637362
73.55,0.38001378433700533,0.3042676977101388,-0.02375664259846527
73.60000000000001,0.37078831250877203,0.3019185396235181,-0.025786886131234556
73.65,0.34601854597573783,0.283284414402366,-0.02741491982967053
73.7,0.31402934928107223,0.26824159176919826,-0.030201113446114983
73.75,0.28348217248215213,0.24770962111526607,-0.03207493268284508
73.8,0.24574725238666836,0.23328888841986697,-0.03072364942559028
73.85000000000001,0.2054505442287684,0.2171124504183961,-0.027433255514375834
73.9,0.16878371677775514,0.19352022563855106,-0.02475149418375808
73.95,0.138879637854684,0.16200723075329193,-0.0229687987343087
74.0,0.10758113613425567,0.14678917486046034,-0.020768897074643466
74.05,0.06488692853533855,0.11696007474408597,-0.01976683636906661
74.10000000000001,0.02935408918343862,0.09655215072583498,-0.02324649676971009
74.15,-0.004337462478969548,0.07703771537237315,-0.017382840122850296
74.2,-0.048993880379452855,0.049205720617666794,-0.020492398258017505
74.25,-0.08432742365531651,0.022274751925429315,-0.02615604267294983
74.3,-0.12458728744075938,-0.019346723908014125,-0.025904453467181364
74.35000000000001,-0.15899188167872252,-0.05774391160474732,-0.03336077194081521
74.4,-0.1945713452428427,-0.08184770486582148,-0.03422594639183084
74.45,-0.218316122061893,-0.12511731192147066,-0.03426215818013057
74.5,-0.25090276215248075,-0.15512162709537533,-0.02739892030651599
74.55,-0.2792001082487242,-0.19326902012171662,-0.02336499208651418
74.60000000000001,-0.29667034303090023,-0.20149930965685547,-0.0240434323886543
74.65,-0.3220487463702716,-0.2200486312397508,-0.023784250507529733
74.7,-0.33717210182511553,-0.2402045002436562,-0.02762636238042715
74.75,-0.3494993678020359,-0.2471956108642901,-0.02646602599539531
74.8,-0.3448349217256159,-0.2504071472216828,-0.031177141051037086
74.85000000000001,-0.35346524136160684,-0.2577519508424804,-0.03332202198237835
74.9,-0.36713807914427266,-0.26226256281432947,-0.033310859728829974
74.95,-0.36989551721924846,-0.278125793771902,-0.02806337660973712
75.0,-0.36494346876308764,-0.2948742539451671,-0.022713894729133263
75.05,-0.3538346779950042,-0.28867057261703716,-0.01840624359763891
75.10000000000001,-0.332916228552097,-0.2838779157080015,-0.020234245536394635
75.15,-0.3204082676315984,-0.2769336217111848,-0.018131224112778076
75.2,-0.3091799217986676,-0.26646445950257214,-0.01569687066916803
75.25,-0.28327178461394875,-0.24633317803374172,-0.008940604995137541
75.3,-0.26764409483295587,-0.24107779531641133,-0.01071321786817243
75.35000000000001,-0.24050583593452263,-0.22410519964557088,-0.017647493992713426
75.4,-0.21087657380814231,-0.20651656894672005,-0.017661846790219527
75.45,-0.18946673028165198,-0.17773923641698014,-0.01689926344755166
75.5,-0.15658715487117783,-0.1628921380772801,-0.017368761295826447
75.55,-0.1251163569971681,-0.1416731006127426,-0.01396690260978491
75.60000000000001,-0.09584595292745374,-0.1177199096484709,-0.016333021181559423
75.65,-0.05087141595356654,-0.08674393483598239,-0.014701854559449664
75.7,-0.009559989135724692,-0.05914861885166711,-0.013930435905825041
75.75,0.024599423891269446,-0.03024129893747569,-0.012971931265882496
75.8,0.0829651077159286,0.0019465647049766515,-0.015441309623913792
75.85000000000001,0.11251556260000613,0.029696330591785104,-0.01714633946164152
75.9,0.1452445113796274,0.058159855187203124,-0.02890643288515896
75.95,0.16642486393838196,0.08745310714869801,-0.035482210872480935
76.0,0.20863738870784412,0.11368903845751724,-0.03314800656154307
76.05,0.25619433544386866,0.14121546740479002,-0.025974493315387894
76.10000000000001,0.2904724060996417,0.15364932427616312,-0.0320811232316412
76.15,0.32217293440667155,0.18865595302528143,-0.028300217550254057
76.2,0.3505304853012666,0.20378540431789216,-0.029872063418919164
76.25,0.3661146105010258,0.22662193512346476,-0.030685593765262132
76.3,0.38392729477268395,0.24386839386055406,-0.030053183671670584
76.35000000000001,0.3902222579101079,0.26345934222073164,-0.033730344705674174
76.4,0.39053386046655897,0.27765619675022307,-0.02968479195589442
76.45,0.39312590788876206,0.28824799823002206,-0.024063989043718016
76.5,0.40427085918372785,0.30062286685034245,-0.024799619492570788
76.55,0.39407420166659196,0.30341498017744695,-0.0220327691591534
76.60000000000001,0.37518006003517357,0.30217012669180043,-0.022242015799270175
76.65,0.36046333180060774,0.3024299034660226,-0.024827307688252066
76.7,0.35858633505931786,0.2943956648620972,-0.023448080259094225
76.75,0.3427711429872563,0.2905379048000517,-0.014411416040318342
76.8,0.31968544414877087,0.2837607179046382,-0.012920439173994191
76.85000000000001,0.29116399801735,0.2607919262920921,-0.011289679114445148
76.9,0.2725826830743562,0.24283897690709166,-0.005897598168271659
76.95,0.23053871334061202,0.22476235278288872,-0.009610851258820788
77.0,0.18491758338611095,0.18972931966091527,-0.012800345990490186
77.05,0.1387189656091225,0.17121000490416677,-0.008470626938573714
77.10000000000001,0.09819002893349041,0.1478951430002042,-0.0034540612766793006
77.15,0.04803723280516515,0.11375473063945875,-0.012626685182550694
77.2,0.020787511110076366,0.10030431041691204,-0.005863178021007305
77.25,-0.01591223520444783,0.07498347352204379,-0.008172054522149329
77.3,-0.04140618164031089,0.040467724890025265,-0.006198315978930369
77.35000000000001,-0.08034164243564515,0.0007140497553557837,-0.012406856424561291
77.4,-0.12758338131729982,-0.03207237353997898,-0.01570180792068182
77.45,-0.1644696940369847,-0.0655377275864386,-0.014523867153644265
77.5,-0.19770622654108916,-0.09707633268884218,-0.02114227411407818
77.55,-0.2306553995865803,-0.13342192216214832,-0.016228521652430536
77.60000000000001,-0.25389179813508966,-0.14528849595702967,-0.010464984489457716
77.65,-0.27771064001802015,-0.16686996599557033,-0.009449010433348025
77.7,-0.3164453470083428,-0.19215160593909592,-0.014770609434213353
77.75,-0.34330587338419427,-0.2087792030655567,-0.01783594260618781
77.8,-0.3579311745043827,-0.22471925906707305,-0.017963727072408644
77.85000000000001,-0.3746206458368009,-0.24582139798080055,-0.015252874088372715
77.9,-0.3881877788748197,-0.26160850008576,-0.01599825273672453
77.95,-0.39874848681718994,-0.2699219524798933,-0.012673803278567071
78.0,-0.40247304937644623,-0.2887666578558193,-0.013182837136709504
78.05,-0.39985924763148617,-0.28965097345874735,-0.0148429790389066
78.10000000000001,-0.3915261408569052,-0.2968862259322612,-0.010885433213507665
78.15,-0.3890425313120362,-0.30096972268300326,-0.012254085591148451
78.2,-0.3665272161671168,-0.3028181909682515,-0.006429379713365784
78.25,-0.3445602028054287,-0.2911324030254457,-0.004906976778884349
78.3,-0.3199034232889227,-0.27646923198501566,-0.0057219744177409455
78.35000000000001,-0.29321313628678014,-0.2574279396128676,-7.75150139562878e-05
78.4,-0.27246532534686113,-0.2534710993137487,0.0041638088469604035
78.45,-0.2370912606182644,-0.23469610324741066,0.007493949343211513
78.5,-0.19502457436668091,-0.2018289957177785,0.004481312479642738
78.55,-0.15122391933211424,-0.1847845362150366,0.008951370564575492
78.60000000000001,-0.1165023543238124,-0.1580454218868314,0.0005775697421726008
78.65,-0.07819244479922591,-0.1439441230362845,0.002906798119455025
78.7,-0.05114009015813176,-0.11522816327314321,0.001622528469433054
78.75,-0.023620731268453123,-0.08830712428708815,0.001953912792024515
78.8,0.02145847716600851,-0.057202854203748786,0.005208781157273791
78.85000000000001,0.06348146837440574,-0.0347435074828136,0.0033834690966167372
78.9,0.10600253342430473,-0.00815841111157173,0.005408168030569915
78.95,0.14116383366715665,0.011881716116021346,0.00762672533998109
79.0,0.19379727387772855,0.031012052297889513,0.00972143812286525
79.05,0.2253869117759622,0.06823894130414487,0.009192811252439991
79.10000000000001,0.26595017366309415,0.0811765669699836,0.003053707171950299
79.15,0.2824628269088596,0.10673114333119199,0.0006140613478619943
79.2,0.2962903458766589,0.11885265357890555,0.003422077612666817
79.25,0.3121778301488056,0.12924975335906028,0.005658771831870161
79.3,0.32927611609671403,0.1449898820074191,0.009519566831511948
79.35000000000001,0.34465815724273063,0.16266367198772821,0.010208109872020041
79.4,0.36158439296884576,0.17602977946212967,0.014164894360758134
79.45,0.3763049035863205,0.19240549842828744,0.013185310820872001
79.5,0.38133369669080025,0.19662576140251878,0.011292798689914058
79.55,0.38898577412869695,0.2042244756880429,0.011863129603043258
79.60000000000001,0.37892939090436906,0.2250845812979452,0.015454872114555875
79.65,0.36941926831764843,0.22383196215320902,0.017594027950099934
79.7,0.359334804696886,0.22499556319966063,0.017347928033782635
79.75,0.33236327821441286,0.22698542946694444,0.013662528800430326
79.8,0.3197601154673975,0.22859795997066992,0.004216011927794899
79.85000000000001,0.3037226217869099,0.226627225648235,0.003046372388256937
79.9,0.2652801463035576,0.2167902906072569,0.0025777080957716885
79.95,0.23040251604584316,0.21496950492183148,0.004271169570274112
80.0,0.21899523062917078,0.2165281492461623,-0.0037832956259860077
80.05,0.17775373587000348,0.20058674006696456,-0.0036243054389194
80.10000000000001,0.13769833558895594,0.18387606157821085,-0.004427742756788237
80.15,0.1006963217131229,0.1751003925698197,0.002314556969606861
80.2,0.0688606735261736,0.16497509758985268,0.0012376457199574093
80.25,0.03266407907621965,0.15163874343837966,-0.005265944266199976
80.3,-0.013785964970626325,0.1389622144138893,-0.005660697820033902
80.35000000000001,-0.05313971406377105,0.11567318736998113,-0.004532267395467883
80.4,-0.09278154868930179,0.09350204537185869,-0.009459932653556165
80.45,-0.11539799020343293,0.07186795812640062,-0.013569797245930507
80.5,-0.1622069231427737,0.05470402345573086,-0.010867222842652723
80.55,-0.1867532779536007,0.03333976078828273,-0.0062361250600192954
80.60000000000001,-0.2143465081519222,0.014100551656062828,-0.009767018875893997
80.65,-0.23601624526027715,-0.025823159868826533,-0.012192743931691575
80.7,-0.2573413769683972,-0.047305124399143694,-0.011456049053716834
80.75,-0.2867559284541308,-0.07660463615293542,-0.01396053331603141
80.8,-0.30488568505609737,-0.10830440343587136,-0.011314287815480013
80.85000000000001,-0.3285230187143828,-0.13334406130258109,-0.011196892277302424
80.9,-0.3464620017372179,-0.16106519047312584,-0.00201975937044656
80.95,-0.35203333487846444,-0.1811629394985268,-0.006655844399181035
81.0,-0.35551315198767214,-0.19541788382354602,-0.0053442740890841355
81.05,-0.35840866505526553,-0.2063051908086978,-0.007867892491791567
81.10000000000001,-0.3439258241140203,-0.24067210757221624,-0.009457022261097193
81.15,-0.328187555700025,-0.2468630986627764,-0.013155213646967341
81.2,-0.31644436134545356,-0.25358030275484145,-0.017147068688139182
81.25,-0.30257521569185536,-0.2549070368855405,-0.014823347709378782
81.3,-0.308017307722664,-0.25227930751125976,-0.014631412200550227
81.35000000000001,-0.28301097415952,-0.2446332885409425,-0.012165735228810409
81.4,-0.26948910017968086,-0.23676850544682504,-0.009226445363533379
81.45,-0.23956651104420443,-0.22013996666517507,-0.01063626254547172
81.5,-0.19714882858511074,-0.21628951418431488,-0.013709078581431807
81.55,-0.18013858738011926,-0.20766036239877342,-0.015734553329719715
81.60000000000001,-0.1435648089723937,-0.19808443648465765,-0.021883051664551286
81.65,-0.1011101780800701,-0.1850464746317069,-0.026570669119045993
81.7,-0.07553054469520928,-0.16610406529754285,-0.02790673781804778
81.75,-0.06797971413896381,-0.14845281648871733,-0.02412294689004512
81.8,-0.027503017241002455,-0.13253392251491025,-0.020090136868292457
81.85000000000001,-2.315987802866182e-05,-0.1169944121907033,-0.020398307985515212
81.9,0.02945948350225677,-0.0981202576911546,-0.014011010057030267
81.95,0.07346544591540041,-0.0800118418961167,-0.013214767945453312
82.0,0.0987286733349501,-0.0678193356160182,-0.012212691012325971
82.05,0.12570471704342867,-0.04270061081320528,-0.011784283322480184
82.10000000000001,0.1623577376060191,-0.021682013934640122,-0.005119441937373736
82.15,0.19274928801563201,-0.010377056311316324,-0.008272959488383564
82.2,0.22036174702705652,0.023643840820145604,-0.0010229251019829183
82.25,0.2374425912075818,0.04987447425148596,-0.001502393619200637
82.3,0.25583348896416663,0.08037235518255513,0.002986305148921467
82.35000000000001,0.26342376375577853,0.10766316818409984,0.005333791463597343
82.4,0.2731894846722115,0.12996940968701887,-5.452646902506583e-05
82.45,0.29223826355671406,0.1602571596464313,0.007759246494644165
82.5,0.3003277698643687,0.18567625955024936,0.008864345890427384
82.55,0.30536514978929824,0.19843601196559899,0.01112704419270076
82.60000000000001,0.29815869781717497,0.20648047875402667,0.017560852753044837
82.65,0.29604503503139723,0.2030900554940596,0.013901955185099358
82.7,0.2890269312310868,0.2131652678690672,0.013925970455119766
82.75,0.2877716728337981,0.22031371549232,0.012755628706860395
82.8,0.2865810055720067,0.2270648207298703,0.012209919948148166
82.85000000000001,0.275811350027007,0.23105227099274317,0.009599891898511057
82.9,0.26907864067767306,0.2241015426677551,-0.0001809488244290839
82.95,0.24592373792075894,0.20256608835863849,-0.00033271433583331657
83.0,0.22829065028486162,0.18992676049842339,-0.0019984945745128704
83.05,0.20369235316800816,0.19070314856498913,4.961303474357464e-05
83.10000000000001,0.18984605285197437,0.18903273216246988,0.0011878126956652798
83.15,0.159007962911834,0.18727982464341106,-0.001632382478677929
83.2,0.10622350292103125,0.1835617879454204,-0.0051705780527534365
83.25,0.08467825937395015,0.16175189707813084,-0.003623969358700089
83.3,0.045136803943798154,0.1468654009051572,-0.005060087236200674
83.35000000000001,0.02132008255115718,0.12259111125536684,-0.005178413702896056
83.4,-0.005283130109031006,0.0998561898964558,-0.0064909540782532825
83.45,-0.03446679816558895,0.09070425327954411,0.003192605783877264
83.5,-0.065843322486362,0.0646078683858164,-0.00524655415294248
83.55,-0.0836276398935885,0.05123798453640712,-0.008260803090043917
83.60000000000001,-0.12230285095219356,0.020997681840961048,-0.010728105959434282
83.65,-0.153498695482881,0.004747995858539649,-0.012693850255056326
83.7,-0.18763900242808101,-0.016831345400624708,-0.010220755301498982
83.75,-0.21760341363090902,-0.033137355867729,-0.01161834656443652
83.8,-0.24703864613946483,-0.059158465958748935,-0.01537823762649213
83.85000000000001,-0.27427459402380017,-0.08917297662027396,-0.013141872118356112
83.9,-0.2905949851618904,-0.11005894768039276,-0.017274982536895855
83.95,-0.3009365705794829,-0.12074813065583012,-0.01694007095875758
84.0,-0.3244473512393894,-0.13872528480378513,-0.017188582490585858
84.05,-0.3288326828172884,-0.1601785104099574,-0.020491572496392416
84.10000000000001,-0.33798120559666245,-0.17173299575413906,-0.021000803329210987
84.15,-0.3313198124849967,-0.1876865562088893,-0.020822168575644798
84.2,-0.3181095627228726,-0.21629495090509154,-0.02568194479974704
84.25,-0.31258957899592227,-0.2138555045654499,-0.024958655479074415
84.3,-0.30941599669931763,-0.21350628712067088,-0.023864326634189477
84.35000000000001,-0.2951242484186262,-0.20357128945921252,-0.025090560164895442
84.4,-0.2751173734788165,-0.19974219942055932,-0.021456343358509003
84.45,-0.25845675127235335,-0.1842968786007952,-0.019875965611194767
84.5,-0.23791093766774968,-0.19902937057105036,-0.010551411476490505
84.55,-0.22026856762773533,-0.1913348209618397,-0.016446547364825852
84.60000000000001,-0.18469411501125446,-0.18829896957441333,-0.018003633226808924
84.65,-0.15878416312236937,-0.18464117307690608,-0.02403711704349778
84.7,-0.1391365761322812,-0.16728944043144398,-0.024205715005048072
84.75,-0.10320531987954998,-0.1582670897361891,-0.02454821066573987
84.8,-0.06999619830928809,-0.1479372979791479,-0.025204512795621945
84.85000000000001,-0.03799326387120945,-0.1392240409155151,-0.02404756818101829
84.9,0.0062053446930906905,-0.11291363688583943,-0.021943442120613305
84.95,0.029746443771814984,-0.09094936848755639,-0.025556353754630494
85.0,0.06968082821564264,-0.07203579767839678,-0.02453488852642229
85.05,0.08531482836653592,-0.05557742936577978,-0.025484352233001446
85.10000000000001,0.10074540495268755,-0.04133371583658345,-0.023079057360184226
85.15,0.1425231702713072,-0.014888612366218522,-0.02437002749924522
85.2,0.17990877419783738,-0.001042983321625827,-0.027648576708163928
85.25,0.20854935549075274,0.021295589380525216,-0.030558629181918213
85.3,0.24425160970713372,0.04897743407637516,-0.02653143852449957
85.35000000000001,0.2678851244833074,0.07175573137654291,-0.025446358765519757
85.4,0.28182335473318154,0.08469695293487142,-0.01960843849669683
85.45,0.29514754276474736,0.09717677018063374,-0.018868893585715422
85.5,0.3064874633546391,0.1034435141596654,-0.019980219172063825
85.55,0.3076786911687039,0.1282423482187366,-0.021073991774707857
85.60000000000001,0.323955856177752,0.13616150741303135,-0.018911566380783968
85.65,0.33362128395640467,0.15137923743085746,-0.01805880522628293
85.7,0.3313577233046116,0.16478378842942482,-0.02110138909305933
85.75,0.3243630549160567,0.17902551024214386,-0.025153560848840874
85.8,0.3173680114728432,0.19062516288602271,-0.026850717548025836
85.85000000000001,0.3073216210413462,0.20322463581214745,-0.028568220319520436
85.9,0.30212616759716987,0.21370328567899122,-0.03163453719977141
85.95,0.2897956399023308,0.21874945099174406,-0.03924074878098792
86.0,0.27276856691083873,0.21562830266007907,-0.03889888248690064
86.05,0.2500185690408717,0.20898566364211463,-0.03539107286042374
86.10000000000001,0.23242379222913187,0.19887493631256295,-0.034691504941351536
86.15,0.22468924406544277,0.19060776546740216,-0.03209320218398008
86.2,0.19064880045752094,0.16618416177034576,-0.027622970301415178
86.25,0.16034988722385785,0.14984266977753188,-0.026152304992258388
86.3,0.11471754481290325,0.14250351127816,-0.0258939590066959
86.35000000000001,0.08767562831779821,0.12610090700255108,-0.02794326818215141
86.4,0.052332521610783715,0.1225791735841891,-0.022885156127709975
86.45,0.030250243950485863,0.10461824710631104,-0.02220136166421614
86.5,0.0014963357339494107,0.09250321803626795,-0.02675643245112967
86.55,-0.04411760986721862,0.06689268907562695,-0.026106520957639823
86.60000000000001,-0.0837599332208435,0.04587936635569423,-0.022567733373220548
86.65,-0.11074595034889649,0.028852701991902967,-0.026717496887984842
86.7,-0.13933244298477646,0.012858000525508903,-0.02335664278619033
86.75,-0.16946331236121964,-0.002678976626883018,-0.02055767620704872
86.8,-0.19836626360016826,-0.014970022077584945,-0.025208343760928415
86.85000000000001,-0.23640235887533742,-0.03813214395887701,-0.023188151707211176
86.9,-0.27071305978911664,-0.04501899120994134,-0.02634238346833715
86.95,-0.28834559662584325,-0.059864924932479704,-0.029134838560582597
87.0,-0.3182932118871156,-0.07511155271488112,-0.032198864346840994
87.05,-0.326982694919158,-0.09161277355219768,-0.03244984308800075
87.10000000000001,-0.3425902400348454,-0.10257112538971207,-0.035255527955307654
87.15,-0.35849734337222305,-0.1167499095270253,-0.03850360620463849
87.2,-0.3681398075069813,-0.12611474393872174,-0.045574665726059824
87.25,-0.36758741892309205,-0.14544424261379424,-0.04240877024427871
87.3,-0.3643630477058416,-0.16010208668426354,-0.040469295422810636
87.35000000000001,-0.35473139911071144,-0.161217571745227,-0.04334390999231329
87.4,-0.3300213047891741,-0.1712050943155531,-0.042732480689831855
87.45,-0.30626366367688146,-0.1742834298986434,-0.043365985347203394
87.5,-0.2984465851767152,-0.17618811915792837,-0.03775880418370757
87.55,-0.27718262444071146,-0.17886167706797107,-0.03411889299422685
87.60000000000001,-0.24595160035097918,-0.17641931344333772,-0.032391910961487
87.65,-0.22231574146675043,-0.1699499704583612,-0.03026093201613896
87.7,-0.1908644925110553,-0.1694012359195243,-0.026094820884454355
87.75,-0.16855531554796588,-0.17748196878453804,-0.025207119559081392
87.8,-0.14311279756654474,-0.17439056047186,-0.028239446107793012
87.85000000000001,-0.09488796686539708,-0.16661422584383184,-0.019879434597975604
87.9,-0.05422712976016894,-0.15195255746854922,-0.00998626732858335
87.95,-0.03903699925778146,-0.1373757947454452,-0.007160078680858085
88.0,0.0033921636714173004,-0.1282156935902368,-0.0014324556173168283
88.05,0.033971305800738705,-0.10886192723297773,0.0026811321990052317
88.10000000000001,0.07536760470187771,-0.08926058858302081,0.006274730078266311
88.15,0.10255019958772714,-0.06557577212430557,0.006654686525944318
88.2,0.14179946412174402,-0.038507891251148375,0.014384318359714172
88.25,0.18303880309185633,-0.004430166073384365,0.012636664460782147
88.3,0.20616064728362038,0.008258654221605995,0.016483053605488362
88.35000000000001,0.21560743182783437,0.02780045793673122,0.016311400118744747
88.4,0.23987668643268925,0.049679264909050586,0.01428555460524413
88.45,0.2608374847875381,0.06451072460498376,0.009070033831538508
88.5,0.2715879415213378,0.0798471286893841,0.00220233336874461
88.55,0.27803308881776545,0.09733443494093316,0.004941488903404294
88.60000000000001,0.28023608684915946,0.092798851409796,0.0020258034839539777
88.65,0.28706568539022215,0.10369181974067178,0.00027095904354272935
88.7,0.2959642809514105,0.11967032875999259,0.005361888174363691
88.75,0.30047590080636344,0.1351150593774054,0.001159726894395377
88.8,0.3003810321910449,0.14162377340813775,0.0026758462271900055
88.85000000000001,0.2999449552589026,0.14731147797581023,0.0066138689734846195
88.9,0.2910095117605068,0.16478793586567667,0.0037115107972196483
88.95,0.29361277469358005,0.17394987572266624,0.0008339808043242291
89.0,0.28152238591900947,0.17076068228336824,-0.004443263788603405
89.05,0.2681537752090999,0.17213330796480605,-0.0055389861832873056
89.10000000000001,0.2605831812289748,0.17244332529611578,-0.0026512318855341204
89.15,0.2362525872393443,0.1813263336321296,0.00047927673114527545
89.2,0.2137915052229464,0.17949551818951523,0.005303130841204595
89.25,0.19261990488968442,0.17166246786329753,0.006911677167511649
89.3,0.17861827056978152,0.1495752650444835,0.002819944448763674
89.35000000000001,0.14788504134782188,0.1455570557282223,0.002941114379408805
89.4,0.12051862049505631,0.13772381894642136,0.009921621445429995
89.45,0.08130290133803222,0.12025435725772164,0.008600732100782937
89.5,0.04954106150532126,0.1189991001244385,0.007907793000873553
89.55,0.009010405191177066,0.09740206502376346,0.011329555942776758
89.60000000000001,-0.02135832579078471,0.08256971636221334,0.009567329627465421
89.65,-0.05129789858071163,0.05977522063074664,0.013985829870662787
89.7,-0.07641042135671965,0.04548690108728534,0.015201968805075442
89.75,-0.11204278107553675,0.015424232659532968,0.009670843315129697
89.8,-0.14273431204795098,-0.018029530486439696,0.012812885199566254
89.85000000000001,-0.17163329521371426,-0.03304545025230614,0.00899398381347167
89.9,-0.19514084205023122,-0.053507267322052285,0.009241888909396555
89.95,-0.2270473699883896,-0.0678106906548904,0.004475588405636488
90.0,-0.25358969463811215,-0.07907460454296299,0.003473522853910666
90.05,-0.2697013923394538,-0.09291936718641566,0.00721137315126341
90.10000000000001,-0.2794906581155052,-0.10748831869042337,0.0067320500066100075
90.15,-0.3052468638966472,-0.11411538300586518,0.014000174017867628
90.2,-0.300514326498662,-0.1336204626945505,0.006662008401369521
90.25,-0.3096202097234784,-0.1573389892539375,-0.000792142706821588
90.3,-0.30289123427179476,-0.16496145952595986,-0.00023588002733165208
90.35000000000001,-0.3073663857777073,-0.17946708494532235,0.0041528450064694045
90.4,-0.3158289669304744,-0.19855829558089894,0.005044497944348897
90.45,-0.30920732698383996,-0.20016931036345925,0.004789035073617473
90.5,-0.28298709752268975,-0.20097169670548676,-1.212667694734811e-05
90.55,-0.2739970524581321,-0.19699286103365654,0.0006006136740437211
90.60000000000001,-0.2588895437571602,-0.18865937496443677,-0.0005679824764407676
90.65,-0.24224934911936413,-0.19174484579894474,-0.001972026317881775
90.7,-0.22117940132351843,-0.17661850784675248,-0.004023375499424463
90.75,-0.20246833378217896,-0.17596011036554482,-0.0020928376112858463
90.8,-0.17668484748327581,-0.163357373833084,-0.003427017967143806
90.85000000000001,-0.14987428246751258,-0.13982599091936024,0.0036063183069326627
90.9,-0.12129450607172765,-0.12162565336454416,0.007455076056127947
90.95,-0.09465932591175387,-0.10985096871742361,0.003630753953041448
91.0,-0.060177217672139106,-0.09395672140586048,0.005708187476912547
91.05,-0.03621931380519896,-0.07025129370198521,0.004304678440777285
91.10000000000001,-0.004924566259072561,-0.06307720278142574,0.00954689148108894
91.15,0.026537618215072407,-0.045226092374502265,0.007527344467458486
91.2,0.05768710654407329,-0.03892339824213059,0.009156064977570473
91.25,0.08346500913751613,-0.005670280868985838,0.004502258371077814
91.3,0.10913250971656957,0.024758929034231263,0.005895740383263206
91.35000000000001,0.13509336357679425,0.04845936715444009,-0.0003200546628202629
91.4,0.1708228406966622,0.06690800193172053,0.002544206593416746
91.45,0.19991187112041267,0.07885633042460824,0.0017868841660440284
91.5,0.2239264096890354,0.08436080629523493,-0.0016297112787822209
91.55,0.24408135571080014,0.10821201758209306,0.00011915740024354672
91.60000000000001,0.2582819218374893,0.13186951869113517,-0.0032307769794082675
91.65,0.2794412000695463,0.14359464271143826,0.002818369359037975
91.7,0.2878735778608147,0.142868740564577,-0.0017991471708889873
91.75,0.31925278577277233,0.14148865180159156,-0.00607477531709344
91.8,0.33143683311771605,0.15231472502261983,-0.003461485806153097
91.85000000000001,0.3444786986431518,0.16248766143014587,-0.002179645992257182
91.9,0.3535696124791818,0.1577103954827279,-0.00468243000091371
91.95,0.32699185278788984,0.16071483473706416,-0.006892156453048092
92.0,0.33441446266296104,0.15936815036161636,-0.0029854958659291204
92.05,0.31674634557372605,0.1597353207822252,-0.009251362443707988
92.10000000000001,0.3084242233398724,0.1645466525436532,-0.005041675403263639
92.15,0.28431421371940474,0.17149119910480706,-0.0010416594976509208
92.2,0.2712512825885448,0.16600839895851685,-0.0021894983996118516
92.25,0.24093282695209733,0.15141436125456484,-0.0076188509342031375
92.3,0.20997857383431637,0.15180912187751586,-0.007303888764840848
92.35000000000001,0.1779544244013065,0.14485427582141872,-0.008811316584262206
92.4,0.15047493600097314,0.13254986410384054,-0.014148194752345253
92.45,0.11216010191101436,0.1249558183374068,-0.016180812126715242
92.5,0.07855140410739751,0.09755537411739121,-0.019388434579878343
92.55,0.035418728009145146,0.09261707972917788,-0.017343197451421703
92.60000000000001,0.0028634360579152347,0.06140292087401796,-0.015135082999307397
92.65,-0.03986185027111603,0.041063548122053505,-0.016388551820019786
92.7,-0.0703961133287934,0.025374057681501885,-0.01992752757303541
92.75,-0.10374039165221034,0.0067182231952053004,-0.02002871331897819
92.8,-0.1328239039496501,-0.013274684511577957,-0.013235837667836788
92.85000000000001,-0.14584329805178245,-0.0295063734197877,-0.009590420205595813
92.9,-0.17410853904254228,-0.03648578480049049,-0.014543428718070057
92.95,-0.19670063536491214,-0.05035406118755482,-0.013060793544791978
93.0,-0.20797889016573176,-0.0728258277321186,-0.009161824457967493
93.05,-0.22912783369689782,-0.0813977428250704,-0.008955410033504262
93.10000000000001,-0.2565608249045355,-0.10223208863673121,-0.015651774591704606
93.15,-0.2779792647589663,-0.11255736221110403,-0.020898630174918668
93.2,-0.297258228750267,-0.1445947034453681,-0.023595045281635595
93.25,-0.31470810075271916,-0.15893317155763476,-0.021806455234393285
93.3,-0.32738447784992963,-0.15136668190285324,-0.023738257223262487
93.35000000000001,-0.32636832184053227,-0.1603509731101221,-0.022598063628719696
93.4,-0.33411161486558394,-0.18150863117224156,-0.024834223050531287
93.45,-0.32775152780784855,-0.18776787320871535,-0.02300280047170889
93.5,-0.3244904186102475,-0.18852919808469062,-0.022412908120834043
93.55,-0.3080925490877391,-0.18451345574805947,-0.021685672884234335
93.60000000000001,-0.3015957414151534,-0.1810550002979061,-0.020292903778086877
93.65,-0.2857821904032519,-0.17220347007639966,-0.024625804014948224
93.7,-0.2834399514969161,-0.17690166783740505,-0.018099011822287354
93.75,-0.26017858272838384,-0.16800001385222804,-0.017025065659919035
93.8,-0.2400345900722938,-0.1678046359656813,-0.022193017332094694
93.85000000000001,-0.21324158451329353,-0.162196881448963,-0.020394834692724247
93.9,-0.18553554721358612,-0.14735227860507732,-0.021602799495038117
93.95,-0.15949773931672764,-0.13493132534580177,-0.030139489672028154
94.0,-0.13979072418862468,-0.12440823330668767,-0.036669891811051465
94.05,-0.09553598333399059,-0.11120863568088173,-0.03312011562193785
94.10000000000001,-0.0503605533569898,-0.0974235178680437,-0.03254987633379047
94.15,-0.014051934377883579,-0.07437570537878685,-0.024832615610779478
94.2,0.03432249922001524,-0.05284982316839927,-0.024997588591743454
94.25,0.06665108489595628,-0.037233771821127234,-0.017194165528240084
94.3,0.1125351274583387,-0.024425131025121595,-0.013691030316822774
94.35000000000001,0.14861648810613315,-0.007736655612238697,-0.01380127451074833
94.4,0.1726811606414835,0.015916548491335447,-0.010043096443794228
94.45,0.19819729143075054,0.02849425127556975,-0.005630170306422665
94.5,0.23276421238084216,0.04699656400268798,-0.003191386419739179
94.55,0.2461199069556005,0.055988989671273984,-0.00208131210115281
94.60000000000001,0.2717982115370734,0.07818658828094562,-0.006575311390975531
94.65,0.2730129161082959,0.08885634540562441,-0.008078744400450585
94.7,0.29554695395536956,0.11615540549846447,-0.01166491308562851
94.75,0.3197251414212272,0.1245231750608435,-0.01388168587030531
94.8,0.3231818839049427,0.13984312127357484,-0.018262045344055844
94.85000000000001,0.32472071874224634,0.14916703882931834,-0.015266278945768005
94.9,0.3442926318428253,0.16737093827284535,-0.012063554285257412
94.95,0.35341308009473277,0.19495127548469057,-0.007563763109892191
95.0,0.35107129207297455,0.1963623010753229,-0.000991385831049573
95.05,0.33510613244080795,0.20106233547231495,0.0021103254842418672
95.10000000000001,0.3278072058132881,0.2161111052159571,0.005914594215944066
95.15,0.3059378400886081,0.20410478478992333,0.006243359702698606
95.2,0.2814789730003145,0.19986470832761402,0.005688830814791278
95.25,0.2493954385733025,0.20201270124363807,0.0077014607614886675
95.3,0.22238913544744074,0.20099813819081655,0.007329183339253712
95.35000000000001,0.20244137266827464,0.1918831442643853,0.002224902402299897
95.4,0.17540351848795302,0.179490662558553,0.006372043846592465
95.45,0.15063909873377831,0.16955625431255003,0.00023017024318032185
95.5,0.11311520493207901,0.16352615195091452,0.0022451079910042354
95.55,0.08084807880652414,0.14810536465430807,0.0012964689993242723
95.60000000000001,0.04793605489041718,0.12918215582295164,0.0009482357324386198
95.65,0.0038006897831825487,0.10615229955187992,0.00088681386051806
95.7,-0.02491883872592392,0.09013910436991876,-0.0051837477576382185
95.75,-0.05338600088190589,0.06752010553721464,0.0010005192541285603
95.8,-0.08526071454550888,0.04057750247963026,0.002343435150986476
95.85000000000001,-0.1169163178899633,0.02073684286290841,0.0018865987491995199
95.9,-0.14516483941207461,-0.0031255812376846646,-5.2474493099122914e-05
95.95,-0.16163584406136927,-0.0265936751782518,-0.0039291317595628785
96.0,-0.18966365636100138,-0.04157209091619818,-0.006038786408387326
96.05,-0.21649421304362368,-0.057906543410218246,-0.008693231548318513
96.10000000000001,-0.23204952962113493,-0.06783073047405005,-0.005256198630676393
96.15,-0.2525348739387862,-0.06495943128860023,-0.002704665674690176
96.2,-0.2788018945561836,-0.07338374121919085,-0.003382242873706972
96.25,-0.29291715018408726,-0.08976678093357483,-0.002190794403256964
96.3,-0.300498852366677,-0.10042190897565634,-0.005491141991362184
96.35000000000001,-0.3058209568063468,-0.11178145142345498,-0.005006493666064981
96.4,-0.3052907741257517,-0.12956930891990323,-0.005071681607541252
96.45,-0.30196767550397763,-0.12844160333913388,-0.006416447369178601
96.5,-0.30827409087447655,-0.12598381027017036,0.002164598565610162
96.55,-0.3032081349579376,-0.1222422314647533,0.0009177780404244471
96.60000000000001,-0.2944658599370673,-0.12280696205508748,4.556505149020306e-05
96.65,-0.28238033833131587,-0.10933246950988046,0.0010136278145590949
96.7,-0.26850183966408603,-0.11225881043524061,0.00561888233425156
96.75,-0.2528421386257524,-0.12593335453486723,0.012018626902622067
96.8,-0.22444697199900351,-0.12646157820008497,0.012468914396298315
96.85000000000001,-0.19684284785748332,-0.13060636522076943,0.015904571143682513
96.9,-0.1741549867823686,-0.13971768653189964,0.018282111792455383
96.95,-0.15304833710093624,-0.13343577082112748,0.01998323174938638
97.0,-0.1338174654628503,-0.12919867822967465,0.023470291431440356
97.05,-0.10552678097037295,-0.12294064216713471,0.022120501517602503
97.10000000000001,-0.06443768946358729,-0.11485835246716736,0.018526919740691455
97.15,-0.038325119383904,-0.11138846275247957,0.016083845685618228
97.2,-0.01303172750265264,-0.10641358950724879,0.00991435808093898
97.25,0.015739870762963522,-0.10219568886857594,0.009200289712067676
97.3,0.05107274046622124,-0.09394900947011517,0.009319683955445397
97.35000000000001,0.08303024127846072,-0.08662814928127682,0.019877891680807152
97.4,0.1086886636078778,-0.07543163423164531,0.015949012364197702
97.45,0.12610913411410826,-0.05203714897304039,0.016508508630291695
97.5,0.14617035943334564,-0.03813652942779491,0.012370973610404828
97.55,0.18059079643034046,-0.026545508889798054,0.009060244132517438
97.60000000000001,0.20553832476226228,-0.022823329910618518,0.006916555056207965
97.65,0.23072092292849833,-0.005991024618896819,0.003775670416456262
97.7,0.252930080103236,0.011823339907306116,-0.00045154831675140356
97.75,0.25628239620510324,0.03037422281853381,0.004031921596658058
97.8,0.26948275173056874,0.031177412438791498,0.006980567254378955
97.85000000000001,0.2700240979638739,0.04932285766954675,0.009684677424400675
97.9,0.2740902476052218,0.05621041101006455,0.018985299624243043
97.95,0.2948366877779041,0.0577309290059116,0.014882639069568323
98.0,0.3115714570078905,0.07750244457559212,0.0159991733755708
98.05,0.32491801822404043,0.08070434733241923,0.010850900288756456
98.10000000000001,0.32012197716002583,0.07908846897928332,0.009487450720828796
98.15,0.30676679127885914,0.09579508903431982,0.011756099224936116
98.2,0.28227905898384603,0.0821223739075111,0.005802476268962474
98.25,0.2683523457589143,0.09767927105244453,0.007903057533280317
98.3,0.24583031527275534,0.09142643553415802,0.007360204236428805
98.35000000000001,0.23094836049363657,0.10016954688194264,0.015016468383704788
98.4,0.20578892713489788,0.10389973804852623,0.010747352804392766
98.45,0.1771851773526748,0.1084139133406036,0.005971542976358047
98.5,0.1484844002879231,0.10574805637022619,0.006867028899984326
98.55,0.10984798899787758,0.11865410285218463,0.007336863097633806
98.60000000000001,0.08649168060831326,0.12169082623020627,0.010250000792347991
98.65,0.05898166425733298,0.1281788173212096,0.011054927429790544
98.7,0.03967622612349454,0.13689655798502803,0.014032016864386007
98.75,0.0006798844855856178,0.12843548914811304,0.014162770576840138
98.8,-0.020224113947308858,0.12257499145670138,0.007682257204999134
98.85000000000001,-0.041729788862910275,0.1164947540030882,6.818767207817129e-05
98.9,-0.06917320214391211,0.10829410800673826,-0.002096513956094996
98.95,-0.09688470168016387,0.09686089088768256,-0.0041088514555761325
99.0,-0.12301945823594666,0.08070113432403005,-0.0036399740505351427
99.05,-0.15425654932815167,0.07918739024540544,-0.0033174172262940994
99.10000000000001,-0.19211186587792203,0.07081891482548758,-0.006246480242153685
99.15,-0.20909774994345026,0.052036511799308335,-0.00722973980310313
99.2,-0.2232374996234702,0.057719694623678604,-0.00887837240312399
99.25,-0.25491413572045757,0.054068316812974145,-0.007034104889869604
99.3,-0.2781089041922006,0.048296978135189406,-0.0077795860337818365
99.35000000000001,-0.28822155356192664,0.033851071578715135,-0.003041310387271024
99.4,-0.3130330167237807,0.03551359078448793,-0.01418509984132645
99.45,-0.3291768447362062,0.02283409342151733,-0.021897266635279793
99.5,-0.33714512658574325,0.012303252531558086,-0.022933857594328873
99.55,-0.3407629173905832,0.026586212556965028,-0.02358878663579869
99.60000000000001,-0.3557217204328919,0.01826488877798544,-0.029044480423149954
99.65,-0.33927117267075957,0.012046204140146012,-0.0188673697302963
99.7,-0.32097396340167467,0.0020519229259641104,-0.016008553521326126
99.75,-0.3023214111135232,-0.0011382379810480926,-0.015933651360774806
99.8,-0.284604280104882,-0.022303132827149876,-0.014183879517327665
99.85000000000001,-0.2591257465027113,-0.04482171391087681,-0.019637805277520914
99.9,-0.2494472830165563,-0.0526958574025464,-0.017869269770356397
99.95,-0.23110650853627746,-0.06193449779359417,-0.024278297946644243
100.0,-0.2030511988247093,-0.08438024889778394,-0.025875866747454585


==> data/lpfiltered_run3.csv <==
time_s,yaw_rate_filt_deg_s,pitch_rate_filt_deg_s,roll_rate_filt_deg_s
0.0,-9.170846735135928,2.086437460814744,-1.6338811516179013
0.5,-9.045443578018585,2.298664051222193,0.9123172578854696
1.0,-8.977603920412754,1.1943738746435706,1.3841652745754434
1.5,-8.900407844977087,-1.0792784568990708,1.7372455182939022
2.0,-8.82897059561377,-2.797728183915663,0.4058100178441254
2.5,-8.744484492450523,-2.5729428496379882,-0.06019598166465225
3.0,-8.67969179697191,-0.6097650550194603,-1.0176760168233516
3.5,-8.59535960438655,1.899495965523949,-0.5636301560117865
4.0,-8.507071724104206,3.1838578642798585,-0.7526910074172634
4.5,-8.432186848959416,2.1963258076496,-0.024683446095847984
5.0,-8.3793110985388,-0.012542884395516162,-0.27779349253195657
5.5,-8.321194077054246,-2.469160520078892,0.6686368495778622
6.0,-8.251961459733614,-3.031665662994989,0.5275564620227637
6.5,-8.166224167117015,-1.7483208531833965,1.2260887051816671
7.0,-8.086788861829035,0.6265009453899345,0.15307866519113525
7.5,-7.987929443584205,2.578323280256501,-0.10050973610643497
8.0,-7.919879313796771,2.5841535814696677,-1.5230176211037154
8.5,-7.855882908562195,1.2252280829665634,-1.192220147307595
9.0,-7.813402067531414,-0.9812657398747852,-0.9655110013046342
9.5,-7.745686144574249,-2.34852391379561,0.8415236633718832
10.0,-7.676614000118084,-2.1029656159236496,1.608470270583534
10.5,-7.586544801833197,-0.8523052397722498,1.748634137628398
11.0,-7.487424415128008,1.0153193235695646,0.5915482650101717
11.5,-7.387117950250097,1.900387491477335,-0.979647236681923
12.0,-7.32284840569205,1.772662847768166,-1.9613345897221472
12.5,-7.271915690435273,0.5707347931337404,-1.9303335606505383
13.0,-7.222998284496591,-0.8198837825520919,-0.1949670029737146
13.5,-7.15587708841883,-1.5012875382710065,1.089872835643949
14.0,-7.078767968077593,-1.5927499867415957,2.380641667389777
14.5,-6.992318318841173,-0.4865338288396283,1.3546634100539579
15.0,-6.898451540145755,0.46224049920916893,0.3315281356926118
15.5,-6.817727592860188,1.4514848917588932,-1.6678519173785407
16.0,-6.752151061313055,1.1945596454373724,-1.9907803635071617
16.5,-6.695404015009834,0.8258805599343972,-1.4919439585109153
17.0,-6.637444872220534,-0.5105278669580092,0.1782780678792449
17.5,-6.570043229777385,-1.0535498580934164,1.5116368076923556
18.0,-6.502348425620991,-1.5275738679118445,2.038085588533805
18.5,-6.415654977666776,-0.6427454135258389,1.1165264352818527
19.0,-6.3242713972305244,0.2656641491968981,-0.2382527633407539
19.5,-6.240125498507867,1.2005055014584267,-1.6457243767146483
20.0,-6.167499193097792,1.3339518457174426,-1.7410720963075048
20.5,-6.109540864020568,0.82636800403345,-1.1345786970663494
21.0,-6.056346282039864,-0.34302367498183545,0.42106448057734097
21.5,-6.002206016677845,-1.2338539625859464,1.531088584229691
22.0,-5.934576117673436,-1.3868862865196936,1.7683000350926912
22.5,-5.845605081237192,-0.6520209076999163,0.8539517312022726
23.0,-5.752357311616536,0.4019012495012317,-0.41166135917962166
23.5,-5.669506084260873,1.1984367982504136,-1.581511857432513
24.0,-5.60521353702093,1.3954430094018704,-1.5993406184621892
24.5,-5.567919157839021,0.45499641803925894,-0.9564287653236839
25.0,-5.528105349637964,-0.3909773211316705,0.706968586515185
25.5,-5.4824758946841525,-1.3906155697525824,1.547846796904119
26.0,-5.406143481600599,-0.9384981729239447,1.6308399700374188
26.5,-5.3283593220909,-0.6420904546527304,0.6256272006078507
27.0,-5.239733063087689,0.7870693820662458,-0.708636905922865
27.5,-5.181965355413252,0.9300316290503404,-1.6881520878045382
28.0,-5.1294088280605274,1.2453835623614007,-1.610215555655133
28.5,-5.096498919832158,0.06985968820170986,-0.41948567364118017
29.0,-5.048472454553326,-0.4035387369592162,0.9655541926898913
29.5,-4.991889571483188,-1.0910905437591332,1.7707859485524229
30.0,-4.916145695031991,-0.8242693417832208,1.3175465208724502
30.5,-4.833536884225727,-0.2988120057698858,0.30419663979878503
31.0,-4.758025602272583,0.5422183892578315,-1.3597006041688757
31.5,-4.69917342227458,0.9411137315121672,-1.573493438922368
32.0,-4.656494220406382,0.7435235461822335,-1.3499921995734936
32.5,-4.609376693369609,0.26272768185223616,0.42675621403309044
33.0,-4.563515556382022,-0.43466556977771886,1.1922712960189845
33.5,-4.493996562114298,-0.7967257775748892,1.7925525383329786
34.0,-4.426892227876124,-0.8895071861528522,0.7474832755956362
34.5,-4.345779401228168,-0.15050422931493548,-0.45791519849381884
35.0,-4.281479912995471,0.33336022969658413,-1.572697101851994
35.5,-4.217507230257969,0.9410682634878573,-1.4434608596044372
36.0,-4.16936605876314,0.7203043718972776,-0.416874488089985
36.5,-4.111065821153252,0.3608417787641615,0.8388180934278295
37.0,-4.058130077998565,-0.4408346248430424,1.5042109926095655
37.5,-3.9950654770442453,-0.9460827664971875,1.1706169212758746
38.0,-3.9230656122117114,-0.8763881591719507,0.041908052523026436
38.5,-3.8533307767771503,-0.2165704450767633,-1.1122869330095388
39.0,-3.7889489641009746,0.5176585911849368,-1.3486588978050849
39.5,-3.7281877005196424,1.0828570257093697,-0.7634244625719254
40.0,-3.670010680257121,0.8303016325884626,0.36628570709124036
40.5,-3.614055706042272,0.2612679777596796,1.0896821478209597
41.0,-3.557855343973391,-0.8058389678789999,1.2090696402287795
41.5,-3.4918769160705314,-1.1417449908598856,0.30910872090810726
42.0,-3.4254847587138895,-0.8455534102187755,-0.5560895780954052
42.5,-3.3628444595301885,0.03688705168837632,-1.2178799657284183
43.0,-3.299662304033244,0.9597372309454825,-0.7215320584291028
43.5,-3.2418437417469823,1.219795809088526,-0.10799983417188806
44.0,-3.182079536781009,0.741303890856323,0.8670080774836909
44.5,-3.127346885165674,-0.29484750971251805,0.8809944433476599
45.0,-3.0631265777497814,-1.1792944949485402,0.6120189705488643
45.5,-2.993444402086545,-1.2207705296109341,-0.40108285549942413
46.0,-2.9182447195455072,-0.47978305940073596,-0.7700832748286062
46.5,-2.8484875752004517,0.6057292035593227,-0.7631317790196197
47.0,-2.779045403249851,1.3488104417930946,-0.08304798104436924
47.5,-2.7224675078906566,1.0638596141966976,0.4533357172382039
48.0,-2.669287503030505,0.26048474594721727,0.699547232536595
48.5,-2.625199356846394,-0.9821298906652309,0.5518564286620926
49.0,-2.5667593876693044,-1.3406235607223052,-0.25549997081501735
49.5,-2.502545028094592,-0.9433624836398165,-0.4663964538029241
50.0,-2.4306980960296003,0.2327831999466542,-0.7055162905582267
50.5,-2.3577633853093407,1.1510421013576349,0.04877537557092933
51.0,-2.2931090582496494,1.345621316783292,0.18536335984940566
51.5,-2.2324489763431536,0.5717454633093433,0.6643856184151954
52.0,-2.173882622432313,-0.49985870554587664,0.24359809886010267
52.5,-2.1077277610600693,-1.3739982140868146,-0.021539041833283448
53.0,-2.0377794148860238,-1.1490408450905796,-0.5124899146408936
53.5,-1.9579913495095056,-0.21977477374663348,-0.4228505804845204
54.0,-1.8795272822455775,0.8944433430919436,-0.07968631086983348
54.5,-1.8076785354828815,1.3823615186597693,0.28627793918974714
55.0,-1.7398573384912515,0.8334196250570017,0.4425354129403447
55.5,-1.6794785530957943,-0.09896192655342916,0.2554355393426348
56.0,-1.622944287119792,-1.1831288200780667,-0.05497420952420745
56.5,-1.5537901058580765,-1.2416104407818342,-0.5075616083431168
57.0,-1.476580638459749,-0.566007611628884,-0.307361020437118
57.5,-1.3946963231910692,0.5799780029328007,-0.13260541913503987
58.0,-1.316543468583802,1.2502236679116827,0.3702013819541319
58.5,-1.250839984590744,1.0454245402496665,0.38352665194962926
59.0,-1.1911587765728107,0.15994166760058745,0.3300953676998963
59.5,-1.1370269244348983,-0.8224499092510471,-0.1659099309214351
60.0,-1.074033653577881,-1.2915147066190158,-0.4060829192222996
60.5,-1.0027940461369744,-0.7310774176090106,-0.4724737281249621
61.0,-0.9262734013728856,0.19958796681775628,-0.045483522151896265
61.5,-0.8500467016523312,1.1014772920165024,0.282674890313341
62.0,-0.781625042453178,1.073182708723436,0.5286284598844767
62.5,-0.7241245678666836,0.449159722908299,0.31235790263889124
63.0,-0.6706346173262913,-0.5653968621995781,-0.06977643860247094
63.5,-0.6154193786340533,-1.1195972134614867,-0.44277030547332796
64.0,-0.5501505285743368,-0.9291370485686167,-0.5377248320080111
64.5,-0.4757571486361748,-0.023870738383654055,-0.13772578267648422
65.0,-0.400818308354307,0.8134882083307002,0.21339774515431087
65.5,-0.3256099452971536,1.0874069073640278,0.5725505640050127
66.0,-0.2631375326955725,0.6049212210920427,0.40495142444163185
66.5,-0.21016464944791005,-0.2935213345764688,0.07291560912609679
67.0,-0.16206548631847895,-0.9113423491632197,-0.4507399315710569
67.5,-0.11353890981566256,-1.0365506657350605,-0.555646940024847
68.0,-0.05658339077148371,-0.17309696226461538,-0.3619818749122812
68.5,0.0038840232019578726,0.4708406922485504,0.22275443642880693
69.0,0.05948073187454645,1.0918484335447654,0.4908968721426073
69.5,0.11540898240514827,0.6096311819971455,0.5981336465480774
70.0,0.1738633394823104,0.06412579845236165,0.17861699586431784
70.5,0.2106780055084746,-0.8196376103634166,-0.3279584271180873
71.0,0.23666310386023115,-0.8876575527875333,-0.6218433874497703
71.5,0.2563528307136452,-0.4610957244910763,-0.5022487132704447
72.0,0.27303676936027615,0.33515735510886013,0.0672877671506055
72.5,0.27837197015511067,0.8637483556792146,0.45464055405385667
73.0,0.27850108462499135,0.7147901113146612,0.6770382440452554
73.5,0.2839024270337983,0.2271366019993934,0.3223015213218961
74.0,0.27880050789942823,-0.5931127813167558,-0.1642003719850471
74.5,0.25965967252501,-0.7841208201489728,-0.6483336389874774
75.0,0.23773950683518122,-0.6235521588906381,-0.5970073867209634
75.5,0.21957809159356795,0.20989269434140254,-0.1561498883945716
76.0,0.19965605286591828,0.608642125876992,0.40937820580275686
76.5,0.194778340440361,0.793907106569842,0.6668580596666617
77.0,0.19315503053133087,0.26051843942879555,0.5192060372626836
77.5,0.19475620640610372,-0.29663049870790925,-0.048531915150078174
78.0,0.17969061123355254,-0.7636069831118547,-0.5403586036051271
78.5,0.16029499495388153,-0.5853033089757723,-0.6996221591224798
79.0,0.1456204502987412,-0.023440259159473936,-0.31775103443741526
79.5,0.12978694827059242,0.5089314446363409,0.275597414824122
80.0,0.11318710743438018,0.6999971450938066,0.6636303303415322
80.5,0.1001468390046803,0.37044849157208487,0.6113336938581925
81.0,0.09854979641469039,-0.14202295525961778,0.11900380673276383
81.5,0.09029264164254874,-0.6465968927841008,-0.45233364161599465
82.0,0.0734211963041993,-0.5697385179110015,-0.7330714979266111
82.5,0.05372872905237897,-0.1898914568830186,-0.46072909016545566
83.0,0.034068873527872676,0.42382748808219867,0.11538410038267008
83.5,0.013427410602958044,0.5744638534654593,0.6153415709593463
84.0,0.0001969475279706662,0.46476568028886206,0.6603149793171111
84.5,-0.001910198690703381,-0.07200059130970218,0.29970154928382997
85.0,0.0031225263631525836,-0.46185649557236064,-0.369007724104311
85.5,-0.000807901543507298,-0.617008704543188,-0.6545380882373538
86.0,-0.0053992145796486896,-0.2123778112373023,-0.6037212052120917
86.5,-0.009631980368248723,0.24946612584055552,0.008265860990619704
87.0,-0.029033278563123946,0.5604548851189377,0.475342137281292
87.5,-0.04389799875744247,0.4263660524890623,0.7287388446285262
88.0,-0.04967756702633905,0.06791987317345048,0.41214295663222394
88.5,-0.04294298283040089,-0.38933975872124527,-0.19509520796223753
89.0,-0.03903349720457489,-0.553436981343315,-0.6271720472048485
89.5,-0.03555386219248129,-0.27600224222091896,-0.6694661253140447
90.0,-0.031458647995052075,0.1381421038309063,-0.1377970661828717
90.5,-0.037171237541701554,0.51187488083086,0.34595436933264867
91.0,-0.04947622906684406,0.39407622579763607,0.7529122439300231
91.5,-0.05191702738512541,0.17179096273396072,0.47633290964170316
92.0,-0.043896822862394005,-0.3298135981430898,-0.011969459657876031
92.5,-0.03220807154657586,-0.45897155170848236,-0.5953340356323753
93.0,-0.02300156895415421,-0.3664338339317242,-0.6596297611261407
93.5,-0.012379663572627164,0.10233089004222991,-0.31569825453847433
94.0,-0.008788464392023247,0.4000447163084088,0.28267992004921283
94.5,-0.016899188999641993,0.4291298061031287,0.6530166024044748
95.0,-0.018939993850632,0.17903176293013426,0.5940021544819544
95.5,-0.012376921027785438,-0.21228886566428423,0.09732097361787727
96.0,0.001560807477274497,-0.4359241530850092,-0.4757466543167254
96.5,0.010489790939617837,-0.3666805608987255,-0.6738528809152691
97.0,0.021060183781395608,0.01866864686415767,-0.44643679083292737
97.5,0.026846784716388267,0.3273678183716683,0.16197122349850676
98.0,0.019022426837462643,0.42434900951621807,0.5650524643815811
98.5,0.011525632840630058,0.19247996692369565,0.6804972740575564
99.0,0.01090067875528621,-0.11551655000135708,0.21343524144891418
99.5,0.018340510358171205,-0.40274285795162695,-0.325389274617435
100.0,0.022803311504169872,-0.34351825400034575,-0.6892920152682755
100.5,0.02713585061177676,-0.07022943773100392,-0.5030258283772081
101.0,0.029638248244310734,0.2893156653926535,-0.002258599811154671
101.5,0.019962841065209225,0.37917598692761173,0.5132796065014179
102.0,0.005372509544918088,0.2367197869015749,0.660205458257304
102.5,-0.003097594865347558,-0.07586970339560907,0.3654598846678559
103.0,-0.00264444444486262,-0.33250067001265377,-0.2317317956846095
103.5,-0.0013034104224964142,-0.3561093383096279,-0.6270890875021059
104.0,-0.0017723512097787195,-0.10317369732831842,-0.5767102868615037
104.5,0.0002718810070271425,0.21229634736237737,-0.11838994103481498
105.0,-0.0075701990492350575,0.3747644795421371,0.3999538633493625
105.5,-0.023629284265830466,0.23576872863106452,0.6496258542272862
106.0,-0.03354034904193179,-0.012556790804776997,0.46400460855869313
106.5,-0.03423518956994787,-0.2897167619117177,-0.12402059084549992
107.0,-0.03174922197212461,-0.3484234900768331,-0.5432186659964093
107.5,-0.029543898174535677,-0.1290411409078549,-0.6359740188868975
108.0,-0.02331489362401273,0.14108357661509677,-0.20575754683750605
108.5,-0.02299025595332398,0.37418424578236836,0.26767796170436253
109.0,-0.03200237099554449,0.22012990938563531,0.645085373205068
109.5,-0.037337675182455184,0.06093373563834358,0.5018334700613287
110.0,-0.035750234485697016,-0.27946701325690737,0.03937402261288567
110.5,-0.02711103996310412,-0.3030279559250883,-0.47804580869013896
111.0,-0.02062073969347158,-0.1924321560263341,-0.6391092775093635
111.5,-0.011420375680585173,0.12655041725272276,-0.31305559637177394
112.0,-0.002976233836847823,0.3145124042558359,0.16297625407300315
112.5,-0.006582441979662558,0.2558818763025969,0.5896912718581074
113.0,-0.008625860712017845,0.0699238990704002,0.5645325191278119
113.5,-0.007321064206053015,-0.2201510693923368,0.16079961896776734
114.0,0.0014886161622477232,-0.2895263169179622,-0.38649242742479284
114.5,0.008844236787379814,-0.22036995761236386,-0.6199892959600328
115.0,0.015786528674548446,0.1032151073451753,-0.41596680380117634
115.5,0.02283110330887615,0.2522115965065036,0.07532376210484167
116.0,0.02118386558212617,0.2990905995237317,0.4874053294187854
116.5,0.014887070583134489,0.05305317443262313,0.6137666930831344
117.0,0.011757159341630978,-0.14091305279926436,0.2325945514046925
117.5,0.013753582846911526,-0.3111063518083837,-0.255599129663404
118.0,0.016042086533558736,-0.19878591282332783,-0.5950310197753681
118.5,0.017122028132636094,0.03503843038246415,-0.4700097804019752
119.0,0.01855319492376014,0.24400941314190838,-0.04251262032846751
119.5,0.01530006698331643,0.29041390524008887,0.4218947031615562
120.0,0.004664353978447157,0.08336118853263016,0.5961473977840687
120.5,-0.003027766328620288,-0.10112789099770701,0.3382653401506974
121.0,-0.0060611474824027066,-0.2972033252755203,-0.1596385004477061
121.5,-0.007425606582281366,-0.20288599108205113,-0.5502221944291827
122.0,-0.009204971580042914,-0.018293175598251984,-0.5050381825839932
122.5,-0.008607897979536662,0.23419744544471796,-0.14791530863410707
123.0,-0.010712848446437,0.26969241641474356,0.21028721785624085
123.5,-0.019346829885701695,0.12363119725296821,
124.0,-0.025184253241511696,-0.03596006291101575,


==> data/mekf_sim_attitude_error.csv <==
t [s],attitude_error [deg]
0.0,1.6385546804455107
0.003,1.6385575814123365
0.006,1.638571520747423
0.009000000000000001,1.6385794587312363
0.012,1.6384861901266898
0.015,1.6383494299713819
0.018000000000000002,1.6382183418985143
0.021,1.6379906375436577
0.024,1.637751223955636
0.027,1.637495351443036
0.03,1.6372963997959622
0.033,1.6371021154537684
0.036000000000000004,1.636889471577456
0.039,1.6366660061308216
0.042,1.6363369376554207
0.045,1.6360892228201411
0.048,1.6358124939953456
0.051000000000000004,1.6355874383681395
0.054,1.6353830352414647
0.057,1.6351992580396066
0.06,1.6350001538458447
0.063,1.6348626020940356
0.066,1.6346815019055982
0.069,1.6345911530090849
0.07200000000000001,1.634507347274716
0.075,1.6344257295902227
0.078,1.634276493821273
0.081,1.6340534612868305
0.084,1.633816179690121
0.08700000000000001,1.633674184679124
0.09,1.6336215677251111
0.093,1.6335963237567674
0.096,1.633752414532124
0.099,1.633951037463733
0.10200000000000001,1.6341033361708461
0.105,1.6343292816474186
0.108,1.6345353337259312
0.111,1.6347062303038193
0.114,1.6348064313999031
0.117,1.6349102285572592
0.12,1.6351770984319993
0.123,1.635416758087637
0.126,1.635620976108946
0.129,1.6359442409365124
0.132,1.6362525194735973
0.135,1.6365688577354318
0.138,1.6368747727661366
0.14100000000000001,1.6371895942551884
0.14400000000000002,1.6374601444621077
0.147,1.6376547724868853
0.15,1.6377901446461107
0.153,1.6379188458427725
0.156,1.6380930988072098
0.159,1.6382568661424972
0.162,1.6383995159200913
0.165,1.6385599549596204
0.168,1.6387685711755837
0.171,1.6389924008895338
0.17400000000000002,1.6392756487004385
0.177,1.6396274139324638
0.18,1.6400771504902618
0.183,1.640478085350817
0.186,1.6408635309524264
0.189,1.6411942889231805
0.192,1.641561959802197
0.195,1.6420366993947142
0.198,1.6425585321470018
0.201,1.6341336498489274
0.20400000000000001,1.6259279136006297
0.20700000000000002,1.617915397775909
0.21,1.6101563941894514
0.213,1.6026918438994506
0.216,1.5954896224546453
0.219,1.5884616345117153
0.222,1.5816851115387005
0.225,1.5752452797477374
0.228,1.5690866430478292
0.231,1.5631543377672295
0.234,1.5573782634483606
0.23700000000000002,1.5519144067599686
0.24,1.5466909343550326
0.243,1.5417851473918873
0.246,1.5371389010285408
0.249,1.5326516093423745
0.252,1.5283116686537905
0.255,1.5242171266416304
0.258,1.5202729005821132
0.261,1.5164499176377377
0.264,1.5128311689721727
0.267,1.5093386024915436
0.27,1.5059033125193522
0.273,1.5026181283651692
0.276,1.4995394116785556
0.279,1.4964814786241718
0.28200000000000003,1.4934838994036803
0.28500000000000003,1.4906008219517464
0.28800000000000003,1.487749784013646
0.291,1.4850168392052034
0.294,1.4825030913618378
0.297,1.4800815343235363
0.3,1.4777062879869551
0.303,1.4754519605926288
0.306,1.4733282550788906
0.309,1.4713760513359768
0.312,1.4695681046254274
0.315,1.4678176978806066
0.318,1.4659737008027418
0.321,1.4641805811059263
0.324,1.4623416889343588
0.327,1.4605517005547852
0.33,1.4587765465643427
0.333,1.4571495350352202
0.336,1.4556144824053863
0.339,1.454150532987542
0.342,1.4527194900394151
0.34500000000000003,1.451242368066803
0.34800000000000003,1.4498362865088519
0.35100000000000003,1.448485109575947
0.354,1.4470737102464823
0.357,1.4457719031287308
0.36,1.4445595700265674
0.363,1.4434377282057005
0.366,1.4423758936065276
0.369,1.4412575915628199
0.372,1.440073188234918
0.375,1.4389551292454763
0.378,1.437845580762694
0.381,1.4367136556169295
0.384,1.4355322556821408
0.387,1.4343350180113197
0.39,1.433218663963809
0.393,1.4322590574044403
0.396,1.4313950191883336
0.399,1.428489533619108
0.402,1.4217584945883035
0.405,1.4152296246456126
0.40800000000000003,1.408900699685747
0.41100000000000003,1.402850102026589
0.41400000000000003,1.3970467120524075
0.417,1.3914501632816831
0.42,1.3860807892053422
0.423,1.3809382074916676
0.426,1.375974174541193
0.429,1.3711656391090605
0.432,1.3665510442587314
0.435,1.3620944687420886
0.438,1.3576488666907378
0.441,1.3533902890011704
0.444,1.3493382707817843
0.447,1.3455256056279286
0.45,1.341821176788687
0.453,1.3382440273261846
0.456,1.3347135877373533
0.459,1.3311614314834204
0.462,1.327597863071297
0.465,1.3241507184345402
0.468,1.320860011724745
0.47100000000000003,1.3176428256665151
0.47400000000000003,1.3144938540021294
0.47700000000000004,1.311484213503577
0.48,1.3085258152298869
0.483,1.3057356794408135
0.486,1.3030575243686713
0.489,1.3005154436010038
0.492,1.2980185009995253
0.495,1.2956215714520272
0.498,1.2932942397897529
0.501,1.2727457442710404
0.504,1.2529279006168879
0.507,1.2338307690611223
0.51,1.215481733185826
0.513,1.1978283032361383
0.516,1.1808629829618946
0.519,1.1644923492322665
0.522,1.1487617678548558
0.525,1.1336025238420253
0.528,1.1190038708168804
0.531,1.1048438587248108
0.534,1.0911386488951385
0.537,1.0779045668310119
0.54,1.0651879298821634
0.543,1.0529587014877166
0.546,1.0412046120577907
0.549,1.029834891722806
0.552,1.0189193365499138
0.555,1.0084595118400743
0.558,0.998308213622573
0.561,0.9883990340590707
0.5640000000000001,0.9787031884371519
0.5670000000000001,0.9692943444636775
0.5700000000000001,0.9601850142926689
0.5730000000000001,0.951419349344989
0.5760000000000001,0.9430106790098685
0.579,0.9349205785107493
0.582,0.9270921726681419
0.585,0.9194846371445669
0.588,0.9121705105011977
0.591,0.9049782967293691
0.594,0.8979471090511885
0.597,0.8911746256215828
0.6,0.8835224878571666
0.603,0.8756142988521004
0.606,0.8680138884835505
0.609,0.8605583137702061
0.612,0.8533113946281696
0.615,0.8462889603531719
0.618,0.8395654534561119
0.621,0.8330881038242232
0.624,0.8268389551579917
0.627,0.8207829401749058
0.63,0.8150624358214599
0.633,0.8096292844606262
0.636,0.8044189961830562
0.639,0.7991816052932652
0.642,0.7940758378455104
0.645,0.7891195442247729
0.648,0.7843470439194613
0.651,0.7796700864047781
0.654,0.7752527874356734
0.657,0.770981831340644
0.66,0.7668751716549007
0.663,0.7628610963604651
0.666,0.758902778924127
0.669,0.7550488919225216
0.672,0.7511960089309089
0.675,0.7474207510351787
0.678,0.7438188444387174
0.681,0.740271068385453
0.684,0.7367572873778808
0.687,0.7333287115457408
0.6900000000000001,0.7300443768393472
0.6930000000000001,0.7267618847309388
0.6960000000000001,0.7235587701871082
0.6990000000000001,0.7204751276263316
0.7020000000000001,0.7174575683520947
0.705,0.7144743542582291
0.708,0.7115241657941607
0.711,0.7087037131481082
0.714,0.7059803711392826
0.717,0.7033857518993687
0.72,0.7008317120036611
0.723,0.6984035535890459
0.726,0.6961430887083662
0.729,0.6939804036451483
0.732,0.6918216270196311
0.735,0.689677984750862
0.738,0.6876550543677062
0.741,0.6856845337110835
0.744,0.6837243632251893
0.747,0.6818978733149269
0.75,0.68016931523158
0.753,0.6785601062104969
0.756,0.677024854516623
0.759,0.6756137696976493
0.762,0.6741969488823663
0.765,0.6728008688979926
0.768,0.6714973854730377
0.771,0.6701468980190163
0.774,0.6687868455124558
0.777,0.6673666360167563
0.78,0.6659155195067116
0.783,0.6645076801140509
0.786,0.6630474827382427
0.789,0.661578583331723
0.792,0.6600956497635725
0.795,0.6586233555233137
0.798,0.6571749982448243
0.801,0.6536623434954103
0.804,0.6502747471619964
0.807,0.6469804315847124
0.81,0.6437607936396114
0.8130000000000001,0.6406102298875015
0.8160000000000001,0.6377130763733384
0.8190000000000001,0.6350035064950686
0.8220000000000001,0.6323990627959737
0.8250000000000001,0.629937750526377
0.8280000000000001,0.6276068615106373
0.8310000000000001,0.6253979877838776
0.834,0.6232583206689013
0.837,0.6211031140528822
0.84,0.6189256047599035
0.843,0.6167497553951734
0.846,0.6145851098912878
0.849,0.6124652193788279
0.852,0.6102897465646324
0.855,0.6081365341219496
0.858,0.6060365438854964
0.861,0.6039757987948181
0.864,0.601929338632597
0.867,0.5999270990051345
0.87,0.5979251563018062
0.873,0.5959475326940239
0.876,0.5939197684113238
0.879,0.5918411676041082
0.882,0.589747409202989
0.885,0.5876375860244241
0.888,0.5855189084422863
0.891,0.5834165195419891
0.894,0.581417209439037
0.897,0.5794746596366781
0.9,0.5775253928147768
0.903,0.5757182268410074
0.906,0.5739618060334463
0.909,0.5722149434239218
0.912,0.5704968793311311
0.915,0.5687560501786744
0.918,0.5669352668521757
0.921,0.5652564965866433
0.924,0.5635488600246401
0.927,0.5618591727519217
0.93,0.5602260938112031
0.933,0.5585824598929702
0.936,0.5569807278558611
0.9390000000000001,0.5554204971296189
0.9420000000000001,0.5539184090837772
0.9450000000000001,0.5525253438101008
0.9480000000000001,0.5511270713531863
0.9510000000000001,0.549795701067002
0.9540000000000001,0.5485584753816298
0.9570000000000001,0.54728400329153
0.96,0.5460355393055931
0.963,0.5447566634325074
0.966,0.5435014636770499
0.969,0.5424149657208968
0.972,0.5414504606930649
0.975,0.5405283946133413
0.978,0.5395628739065391
0.981,0.5386030250684997
0.984,0.5376191781244639
0.987,0.5366573551361873
0.99,0.535744836625484
0.993,0.5347961499547355
0.996,0.5339008936758428
0.999,0.5303255708900024
1.002,0.5215430833585631
1.0050000000000001,0.5130157925279919
1.008,0.5047525105453581
1.0110000000000001,0.4966599832559202
1.014,0.4887675165722869
1.0170000000000001,0.4811022580646038
1.02,0.4737725725280676
1.0230000000000001,0.4665916357148629
1.026,0.4595903136906571
1.029,0.45274081100319913
1.032,0.4461214304222341
1.035,0.43965701110150807
1.038,0.4333605951954589
1.041,0.427272410511456
1.044,0.42140452677992424
1.047,0.415809504676865
1.05,0.41041357354868585
1.053,0.40522197327054643
1.056,0.40021481558055594
1.059,0.39532760504470166
1.062,0.39057863832625167
1.065,0.3859857153664891
1.068,0.381568985357265
1.071,0.3772211835618245
1.074,0.37304177929965154
1.077,0.36905972838665824
1.08,0.36525948219532184
1.083,0.3615931875902728
1.086,0.3580798268713759
1.089,0.3545756783788345
1.092,0.35116107503823696
1.095,0.3479456455152809
1.098,0.34492036702652773
1.101,0.3418530566180154
1.104,0.3387972255225846
1.107,0.3358109612403759
1.11,0.33286110402035246
1.113,0.33003163787010353
1.116,0.3273096951290476
1.119,0.32459472586632093
1.122,0.3219502910741198
1.125,0.31942519858516727
1.1280000000000001,0.31698833547174626
1.131,0.3146582523333613
1.1340000000000001,0.31228992513886444
1.137,0.31003812761807836
1.1400000000000001,0.3079703108531365
1.143,0.3058644291979031
1.1460000000000001,0.30390672540762453
1.149,0.3019563221622279
1.1520000000000001,0.3000413357498232
1.155,0.29823096376088487
1.158,0.29644258761797465
1.161,0.2946290371120635
1.164,0.2928453639921227
1.167,0.29097850952928955
1.17,0.2889541612737302
1.173,0.2869475781764184
1.176,0.28499619118495084
1.179,0.2829757782712895
1.182,0.2809390024063619
1.185,0.2790725867428457
1.188,0.27738038501513446
1.191,0.2758504874696607
1.194,0.2743417162198694
1.197,0.27283195755468126
1.2,0.27079298782255207
1.203,0.2685192354842026
1.206,0.2662817964923634
1.209,0.26411638795096654
1.212,0.2620455498430345
1.215,0.2600982192153646
1.218,0.25815686162809864
1.221,0.2562497842241049
1.224,0.25434163518081915
1.227,0.25257120578068226
1.23,0.25089838358511807
1.233,0.24913914830869052
1.236,0.24736302592225265
1.239,0.24560968432004399
1.242,0.24395096613932035
1.245,0.24241281855699356
1.248,0.2408814029373716
1.2510000000000001,0.23943735051580645
1.254,0.23800536383446408
1.2570000000000001,0.23670714920973301
1.26,0.23539067763277635
1.2630000000000001,0.23404208706906449
1.266,0.2327922792300666
1.2690000000000001,0.23154834797165255
1.272,0.23022762208329067
1.2750000000000001,0.22886857468592128
1.278,0.2276043754612908
1.281,0.22633849873995462
1.284,0.22510649097436114
1.287,0.2237674100778708
1.29,0.22244638773577513
1.293,0.22113257413629428
1.296,0.2198059481357235
1.299,0.21853947158217335
1.302,0.21729418865243794
1.305,0.21603708315797795
1.308,0.21483476766595203
1.311,0.21361818352922524
1.314,0.21238888966588687
1.317,0.21107381459851768
1.32,0.20973887500737734
1.323,0.20843976749055665
1.326,0.20709455763173706
1.329,0.20575477613517396
1.332,0.2044863598773383
1.335,0.20318582318140752
1.338,0.20182061667133133
1.341,0.2005281198690553
1.344,0.19925974019717826
1.347,0.19808036125278997
1.35,0.1970210608188402
1.353,0.19598084726295412
1.356,0.19498931869383598
1.359,0.1940660918458617
1.362,0.1932058984954527
1.365,0.19232982553802513
1.368,0.1913954634071534
1.371,0.19055282845042895
1.374,0.1896959433248058
1.377,0.18880898969023982
1.3800000000000001,0.188000815008971
1.383,0.18722695138427964
1.3860000000000001,0.18638778770950357
1.389,0.18550228705339675
1.3920000000000001,0.18452898156836905
1.395,0.18361219566558912
1.3980000000000001,0.18272402674540483
1.401,0.18149900105286226
1.4040000000000001,0.18019211581960431
1.407,0.17894309588138474
1.41,0.1776900028115474
1.413,0.17649372162287363
1.416,0.17534793000052465
1.419,0.17421628558845498
1.422,0.1732003487582591
1.425,0.17217951678064247
1.428,0.171110863449493
1.431,0.17003429098939535
1.434,0.16895921693221522
1.437,0.1679227876830939
1.44,0.16685536373203932
1.443,0.16580464637947329
1.446,0.16479493016376878
1.449,0.16390391836223683
1.452,0.1630747045121737
1.455,0.16223587611420137
1.458,0.16138396926544943
1.461,0.1605548062968299
1.464,0.1597033708714227
1.467,0.15883841141959407
1.47,0.15793989895775057
1.473,0.15692845546675133
1.476,0.1558518309384719
1.479,0.15463332938539787
1.482,0.15356407986077783
1.485,0.15263751497637135
1.488,0.15184449821094295
1.491,0.15115309104077793
1.494,0.1505384715334645
1.497,0.14986582792938707
1.5,0.14863857986933027
1.5030000000000001,0.1471535428403992
1.506,0.14570650590633105
1.5090000000000001,0.14427780489757622
1.512,0.14297163953756054
1.5150000000000001,0.1416746532806058
1.518,0.14037988963699835
1.5210000000000001,0.1391564468545485
1.524,0.13796390034028644
1.5270000000000001,0.13679440636340146
1.53,0.1356981639988337
1.5330000000000001,0.134643527030799
1.536,0.1336381985555598
1.539,0.13257735534417264
1.542,0.13157474803363364
1.545,0.1305485481546686
1.548,0.12954180437040963
1.551,0.12855637537571082
1.554,0.12766458405858944
1.557,0.12679595074598612
1.56,0.12593125036130812
1.563,0.12505774323172644
1.566,0.12424225980827393
1.569,0.12340237208189249
1.572,0.12255214948550334
1.575,0.12171819383864195
1.578,0.12083951859594769
1.581,0.120054833254326
1.584,0.11929862967644035
1.587,0.11855489927933217
1.59,0.11778790148199016
1.593,0.11701681691742594
1.596,0.1163938660371381
1.599,0.11557452069406615
1.602,0.11443663999498654
1.605,0.11340392081961005
1.608,0.11228762573143575
1.611,0.11126221343495508
1.614,0.11025221373034648
1.617,0.10922842502534104
1.62,0.10822139033895001
1.623,0.10726572114067702
1.6260000000000001,0.10624116477374584
1.629,0.10517467089069414
1.6320000000000001,0.10404040155473489
1.635,0.10288917239063457
1.6380000000000001,0.10169075874116751
1.641,0.10045762121833658
1.6440000000000001,0.099223673758617
1.647,0.09797135265076787
1.6500000000000001,0.09669686436970255
1.653,0.0953892744332699
1.6560000000000001,0.09396413566088589
1.659,0.09247605536655838
1.6620000000000001,0.09082116146161989
1.665,0.08920682563228469
1.668,0.0876855548077019
1.671,0.0862511824033989
1.674,0.0848658488654924
1.677,0.08350216316299396
1.68,0.08217610346761477
1.683,0.0808999317943861
1.686,0.07963394576936708
1.689,0.07833611287175313
1.692,0.07708825442477937
1.695,0.0758591268271495
1.698,0.07466040525552595
1.701,0.0734398634231557
1.704,0.0722812295819416
1.707,0.07119314608813672
1.71,0.07012085679524906
1.713,0.0691390443989726
1.716,0.0683159294460864
1.719,0.06751164111758662
1.722,0.0667101406942902
1.725,0.06595153809563775
1.728,0.06522052516592847
1.731,0.06445408470983967
1.734,0.0636761321987556
1.737,0.06288141729814067
1.74,0.0621476743612009
1.743,0.06143066019857995
1.746,0.06076659140507006
1.749,0.06010695696555446
1.752,0.059534403346755485
1.7550000000000001,0.05901937082698449
1.758,0.05853736601060043
1.7610000000000001,0.05813377876112597
1.764,0.05777202761697381
1.7670000000000001,0.05747078864951721
1.77,0.057195639042745966
1.7730000000000001,0.056975486750967134
1.776,0.05681764617637836
1.7790000000000001,0.056710470353326686
1.782,0.056564104282778915
1.7850000000000001,0.05633969078783216
1.788,0.056114009331256265
1.7910000000000001,0.05583655808315192
1.794,0.05556410630511975
1.797,0.05534043585809047
1.8,0.05525004020963333
1.803,0.055164812917847
1.806,0.05512177263612639
1.809,0.05504317461838614
1.812,0.05490231263612807
1.815,0.05467852267245214
1.818,0.05443410513760166
1.821,0.054240595918984565
1.824,0.0540112540206619
1.827,0.05382240203697839
1.83,0.05368164659555801
1.833,0.05357129285085086
1.836,0.053467549384790175
1.839,0.05351687870305221
1.842,0.05352534592572333
1.845,0.05352078234949609
1.848,0.05350266753624536
1.851,0.05355227332433069
1.854,0.05367038526467724
1.857,0.053992924848820005
1.86,0.05446553443554166
1.863,0.05504699969859333
1.866,0.055724659218813775
1.869,0.05630276503157247
1.872,0.056950327334972795
1.875,0.05765232439213333
1.8780000000000001,0.05844814039129775
1.881,0.0593115410996056
1.8840000000000001,0.060167959296382134
1.887,0.06099836432640833
1.8900000000000001,0.06194672529706251
1.893,0.06293908778283833
1.8960000000000001,0.06392214813456734
1.899,0.06498493041542051
1.9020000000000001,0.0661803904648239
1.905,0.0673189510348634
1.9080000000000001,0.06835765079442592
1.911,0.0694270127471292
1.9140000000000001,0.07046105685874698
1.917,0.07154204707885842
1.92,0.07251687629220191
1.923,0.07347242793496506
1.926,0.07447351268451745
1.929,0.0756072542159419
1.932,0.07680380485748742
1.935,0.07787801348092364
1.938,0.07882841910811483
1.941,0.07983569631973741
1.944,0.08079684053043851
1.947,0.081697096270394
1.95,0.08250836791787439
1.953,0.08325061550242059
1.956,0.08401370216587686
1.959,0.08485253741719868
1.962,0.08564128482953955
1.965,0.08624992454490649
1.968,0.08684041879176874
1.971,0.08747523598900327
1.974,0.08811876153685817
1.977,0.0886664467458662
1.98,0.08922175370297274
1.983,0.08978908445392693
1.986,0.0903576751392341
1.989,0.09088017412478613
1.992,0.09145250842672929
1.995,0.09206174426546457
1.998,0.0927210770766494
2.001,0.09215062078627696
2.004,0.09172570201422078
2.007,0.09133993974461085
2.0100000000000002,0.09102619758185633
2.013,0.09074989637943985
2.016,0.09049151402221131
2.019,0.09029274308641475
2.0220000000000002,0.09023127510761844
2.025,0.09015861241854795
2.028,0.09007245360862219
2.031,0.0900860672692064
2.0340000000000003,0.09017634741690685
2.037,0.09033714411257611
2.04,0.09044837520361186
2.043,0.0904888103859369
2.0460000000000003,0.0905915018448619
2.049,0.0907191425541577
2.052,0.09085780080114698
2.055,0.09095703284105044
2.058,0.09110430881007231
2.061,0.09128742187419382
2.064,0.09148818195835702
2.067,0.09154582937859475
2.07,0.09164684556563862
2.073,0.09179561607005583
2.076,0.09208656277206456
2.079,0.09243234447931353
2.082,0.09290402499220908
2.085,0.09335808347924987
2.088,0.09380141190333179
2.091,0.09433621291796573
2.094,0.09481016849331499
2.097,0.09525812977437478
2.1,0.09568949219712113
2.103,0.09612189337563366
2.106,0.09654935560154453
2.109,0.09697323704736642
2.112,0.09747184941588377
2.115,0.09804152538204883
2.118,0.09867152285707241
2.121,0.09935934204782575
2.124,0.10005302580958195
2.1270000000000002,0.10079374923145175
2.13,0.1015408951479956
2.133,0.10225618417556456
2.136,0.10292367011842034
2.1390000000000002,0.10364647516099211
2.142,0.10446525296295144
2.145,0.10528968387770057
2.148,0.10610238872990124
2.1510000000000002,0.10683158117118088
2.154,0.10756962978555022
2.157,0.10822726901428646
2.16,0.10879534463063467
2.1630000000000003,0.10946255636158979
2.166,0.11004133162192212
2.169,0.11056148215843403
2.172,0.11108038667862444
2.1750000000000003,0.11152315835490405
2.178,0.11206117183471213
2.181,0.11262768668106592
2.184,0.11325935775854004
2.187,0.11387024965008927
2.19,0.11452810800828572
2.193,0.1152524369481956
2.196,0.11581993040881221
2.199,0.11640168078726225
2.202,0.11714174760938313
2.205,0.11788982966022524
2.208,0.11860270706485038
2.211,0.11938086712625756
2.214,0.12014788062781388
2.217,0.1208282479874423
2.22,0.12158115057275712
2.223,0.12232896142228139
2.226,0.12309820376399276
2.229,0.12387798689021089
2.232,0.1247072584517144
2.235,0.12555137352505863
2.238,0.12636296148052653
2.241,0.12715932696212207
2.244,0.1280481082551518
2.247,0.128795126828552
2.25,0.12951764046786515
2.253,0.13037439236547818
2.2560000000000002,0.13130594056669334
2.259,0.1322754241654981
2.262,0.13330506014768112
2.265,0.13434366560619185
2.2680000000000002,0.1354408055321974
2.271,0.13654598798596562
2.274,0.13754198695340986
2.277,0.1384876291572156
2.2800000000000002,0.13952010622561367
2.283,0.14053479176241968
2.286,0.14158382716632792
2.289,0.14266888217051799
2.2920000000000003,0.14370342583952408
2.295,0.1447550183460292
2.298,0.14578481959838036
2.301,0.1467801725066611
2.3040000000000003,0.14776075947884731
2.307,0.1487444936400126
2.31,0.14961296023705115
2.313,0.15056757351769448
2.316,0.15154380190147718
2.319,0.15254857370655828
2.322,0.15361701257218086
2.325,0.15467602134951058
2.328,0.15579695515727243
2.331,0.156938557493517
2.334,0.1580920467942333
2.337,0.15930023859570236
2.34,0.1606336351587511
2.343,0.1619427496772882
2.346,0.16330291685959689
2.349,0.1645736516821892
2.352,0.16571320466587025
2.355,0.166816227508001
2.358,0.16785380488257248
2.361,0.16888352547184646
2.364,0.16986643542242008
2.367,0.17084615032031944
2.37,0.17184167972899483
2.373,0.17290696144556
2.376,0.17399959768555892
2.379,0.17510977804277375
2.382,0.1762318335852545
2.3850000000000002,0.1772326571623244
2.388,0.17828406874474811
2.391,0.17929959831384784
2.394,0.18026186338377023
2.3970000000000002,0.1810969068714195
2.4,0.18152658058795532
2.403,0.1817588656012925
2.406,0.18201612510759668
2.4090000000000003,0.18223564639195117
2.412,0.18252085781437027
2.415,0.1828701842543189
2.418,0.18316946074533413
2.4210000000000003,0.18351478845624447
2.424,0.18388031407589203
2.427,0.18419660504434957
2.43,0.18453450659580373
2.433,0.18488998266391996
2.436,0.18529339389521932
2.439,0.18574535490204472
2.442,0.186113640398226
2.445,0.18645532064383474
2.448,0.18685251959287852
2.451,0.18727684562068292
2.454,0.18773029691030682
2.457,0.18823648802060117
2.46,0.18871147327168653
2.463,0.1892317361291226
2.466,0.18964071551866463
2.469,0.18998145450873055
2.472,0.19035664488271262
2.475,0.19071031026037627
2.478,0.19108352224588612
2.481,0.19159429063667233
2.484,0.19221647981069245
2.487,0.19274284747572595
2.49,0.19316646059511078
2.493,0.19351686053988168
2.496,0.1939631907199594
2.499,0.19361257542707466
2.5020000000000002,0.19175339203267583
2.505,0.18993014623214252
2.508,0.1882244715221826
2.511,0.18650010009811413
2.5140000000000002,0.18487943310529917
2.517,0.18341660407659965
2.52,0.18207294214145175
2.523,0.1808272931482662
2.5260000000000002,0.17955449859630496
2.529,0.17825136014083426
2.532,0.17699816487955455
2.535,0.17591486122871544
2.5380000000000003,0.17496420580196503
2.541,0.17408343042029578
2.544,0.1732725370743446
2.547,0.17255094935083362
2.5500000000000003,0.1719194107157786
2.553,0.17144208418538126
2.556,0.17102618434323005
2.559,0.17062126936564145
2.562,0.17023430357208325
2.565,0.16983648442828658
2.568,0.16944549349957255
2.571,0.1690827193446493
2.574,0.168783602475898
2.577,0.16851308575730647
2.58,0.16825609871231434
2.583,0.1679725190731891
2.586,0.16774722294585215
2.589,0.16744957705908706
2.592,0.1671786744734813
2.595,0.16700086000987063
2.598,0.1668842382750211
2.601,0.166926267468106
2.604,0.16701244135675486
2.607,0.16719738365718587
2.61,0.16735479583044607
2.613,0.16751300073444358
2.616,0.16761009685693745
2.619,0.16778953194236423
2.622,0.1680198211181467
2.625,0.16830037749698007
2.628,0.16856686180906924
2.6310000000000002,0.16881928884259748
2.634,0.16909911082827497
2.637,0.16927959489857566
2.64,0.16947045689598994
2.6430000000000002,0.16964169425684658
2.646,0.16987808046814235
2.649,0.17013853176247795
2.652,0.17038050737204613
2.6550000000000002,0.17055798429933705
2.658,0.170750210924569
2.661,0.1709519875358811
2.664,0.171087111799899
2.6670000000000003,0.17122059433193612
2.67,0.17139747730498214
2.673,0.1716355025163905
2.676,0.17189812028429544
2.6790000000000003,0.17225197687163007
2.682,0.17257701219935273
2.685,0.1730427177986751
2.688,0.1734727897709225
2.691,0.17386719466958242
2.694,0.1741879104298882
2.697,0.17447604702742855
2.7,0.17485372587801135
2.703,0.17536967988944227
2.706,0.17597251631767757
2.709,0.17661709696119662
2.712,0.1773451317069054
2.715,0.17804429398529478
2.718,0.17880900607193034
2.721,0.17963417211356758
2.724,0.1803752752531875
2.727,0.1811545895424006
2.73,0.18191393920997012
2.733,0.18274392878268392
2.736,0.18356145435839522
2.739,0.18436860139882996
2.742,0.18503441420794875
2.745,0.18560218747498844
2.748,0.18621815840553244
2.751,0.18684159461465652
2.754,0.18741625813206894
2.757,0.18806116514677226
2.7600000000000002,0.18877093382181315
2.763,0.18953486484253568
2.766,0.19028454335432562
2.769,0.19104795724866633
2.7720000000000002,0.19184089234352844
2.775,0.1926948821758533
2.778,0.19359054290913755
2.781,0.19453960004075274
2.7840000000000003,0.19546138092815032
2.787,0.19630969223193964
2.79,0.19701355016145214
2.793,0.1976091323298452
2.7960000000000003,0.1981188867896346
2.799,0.1986104026396919
2.802,0.19925618155306365
2.805,0.19993748512396006
2.8080000000000003,0.20064496357914374
2.811,0.20125671391731093
2.814,0.2018829568786154
2.817,0.20251182189691003
2.82,0.20310563988860172
2.823,0.20369930904823239
2.826,0.20421208647197128
2.829,0.20474786737557912
2.832,0.2053861751355608
2.835,0.20604174727177058
2.838,0.20664051939142805
2.841,0.2073012901792999
2.844,0.20800676596936624
2.847,0.20875669256840437
2.85,0.20947750849542587
2.853,0.21018308334782695
2.856,0.21092839584996184
2.859,0.2116529601327738
2.862,0.21227084623920536
2.865,0.21296823681907986
2.868,0.2135704177808019
2.871,0.21406690014163002
2.874,0.21452205034850458
2.8770000000000002,0.21498975477204904
2.88,0.21559945215682813
2.883,0.21624145587865107
2.886,0.21688398370779088
2.8890000000000002,0.2175180653732349
2.892,0.21810761107638152
2.895,0.21861021436436834
2.898,0.2190206920710113
2.9010000000000002,0.2194023908169813
2.904,0.2198186963846625
2.907,0.22028012099757524
2.91,0.22069746921992497
2.9130000000000003,0.2211240472409139
2.916,0.22152052725388074
2.919,0.22199676697512627
2.922,0.22248725757432578
2.9250000000000003,0.22295548595444287
2.928,0.22328197732374874
2.931,0.2236114145097862
2.934,0.2239684043653694
2.9370000000000003,0.22441081965697315
2.94,0.22492974950155584
2.943,0.22544369315630514
2.946,0.2260455129729822
2.949,0.22662308799839154
2.952,0.22713702059232865
2.955,0.22768853863115052
2.958,0.2282087391436486
2.961,0.22878247118669562
2.964,0.2293614643820504
2.967,0.22988666140777866
2.97,0.23041919201855282
2.973,0.23102486518684606
2.976,0.23154257696522804
2.979,0.23206335484601076
2.982,0.23255250531653907
2.985,0.23312713184002457
2.988,0.23364129817630042
2.991,0.23420805309610263
2.994,0.23470567165235534
2.997,0.23525673690951163
3.0,0.23338956477891357
3.003,0.23040054041262487
3.0060000000000002,0.22758647559787065
3.009,0.2249014332150003
3.012,0.22233991189406632
3.015,0.21990624898425915
3.0180000000000002,0.21759750367202438
3.021,0.21547026096132604
3.024,0.21348397932596472
3.027,0.21162011638058517
3.0300000000000002,0.2098616884327291
3.033,0.20813680973246884
3.036,0.2064574348827301
3.039,0.20490323764926505
3.0420000000000003,0.2035306971298791
3.045,0.20222239402418005
3.048,0.20097919400010003
3.051,0.19974518052703594
3.0540000000000003,0.19858174966026124
3.057,0.19756541838669983
3.06,0.1966393710131198
3.063,0.19568750874914362
3.0660000000000003,0.19480765226371266
3.069,0.19399696321632728
3.072,0.19328232169199494
3.075,0.19270110104396404
3.078,0.19211607643496295
3.081,0.1916073880191727
3.084,0.19118184579794636
3.087,0.19088490251377999
3.09,0.190681836022029
3.093,0.1904869914474906
3.096,0.1903715768924701
3.099,0.19032049284065233
3.102,0.1903434469214347
3.105,0.19036893184498108
3.108,0.19044585113737403
3.111,0.19058165707476524
3.114,0.19068041629973964
3.117,0.1907184689553842
3.12,0.19078279663799425
3.123,0.19083928820815893
3.126,0.1909387577927301
3.129,0.1911062940374309
3.132,0.19124651888056088
3.1350000000000002,0.19145148110684918
3.138,0.1918058939970891
3.141,0.19221879003309356
3.144,0.1927429293071502
3.1470000000000002,0.1933238152827342
3.15,0.19386319857874984
3.153,0.19443803905995755
3.156,0.1951476370126123
3.1590000000000003,0.19591366054274778
3.162,0.1966787710926905
3.165,0.19743059425244447
3.168,0.19820424254764374
3.1710000000000003,0.19896345993806058
3.174,0.19968171354578537
3.177,0.20031215008823497
3.18,0.20090361481723001
3.1830000000000003,0.2015325282343131
3.186,0.20213512267976547
3.189,0.20280543125203426
3.192,0.20357132018635854
3.1950000000000003,0.2043060088130565
3.198,0.20498472146282132
3.201,0.2047777029285322
3.204,0.20457809494325627
3.207,0.204413529164795
3.21,0.20425919900013095
3.213,0.20411132958986802
3.216,0.2039075651564285
3.219,0.20379422022142402
3.222,0.20370731745726242
3.225,0.20369628798411102
3.228,0.20367289325801136
3.231,0.20354319477200783
3.234,0.20341705324448883
3.237,0.20332281066515298
3.24,0.20316900806318097
3.243,0.20309946036833754
3.246,0.20299696228014347
3.249,0.2029275830880766
3.2520000000000002,0.20292892670271906
3.255,0.20286582844617684
3.258,0.20286253401788337
3.261,0.20284590281277032
3.2640000000000002,0.20288516080004496
3.267,0.202984573525333
3.27,0.2030243805197827
3.273,0.20298566024804657
3.2760000000000002,0.202954038742946
3.279,0.20295369173914943
3.282,0.20296168655060784
3.285,0.2030510594973745
3.2880000000000003,0.2032504439997412
3.291,0.20357948198477713
3.294,0.2040081005752019
3.297,0.20442383156843577
3.3000000000000003,0.2048166610413782
3.303,0.20532413742571867
3.306,0.20584323641330013
3.309,0.20643258688928337
3.3120000000000003,0.20716551529474017
3.315,0.2079088688888178
3.318,0.20868622021780317
3.321,0.20945681901270286
3.3240000000000003,0.21017412938828342
3.327,0.21088281105348697
3.33,0.21156768131696468
3.333,0.2123265158339658
3.336,0.21311019783510682
3.339,0.2139271059812181
3.342,0.21479423947288945
3.345,0.21569320961180383
3.348,0.2164956108032858
3.351,0.21723260398321126
3.354,0.21797615831074862
3.357,0.21873335922207135
3.36,0.2195604813195872
3.363,0.22037153721568367
3.366,0.22120859167863147
3.369,0.22202535565187673
3.372,0.22290990252849982
3.375,0.22378046801124435
3.378,0.22459657927843082
3.3810000000000002,0.2253974834210666
3.384,0.22610073089516097
3.387,0.2268903945626965
3.39,0.2277188974995691
3.3930000000000002,0.22851768045390186
3.396,0.22923008639207793
3.399,0.2296787631102916
3.402,0.2296396239233408
3.4050000000000002,0.2296102061163019
3.408,0.22966201228851033
3.411,0.2297742034579529
3.414,0.22991868702100188
3.4170000000000003,0.2300524295368641
3.42,0.23017451824347585
3.423,0.23027420845156063
3.426,0.23043502576117425
3.4290000000000003,0.23078562984251222
3.432,0.23110541566132894
3.435,0.2315887824332638
3.438,0.23197938554180142
3.4410000000000003,0.23232870395446328
3.444,0.23260775270707398
3.447,0.23294956455286478
3.45,0.233241609177643
3.4530000000000003,0.23358433178511276
3.456,0.23393281805554553
3.459,0.2343419486755464
3.462,0.23470137656895523
3.465,0.23505173601800197
3.468,0.23544268102759974
3.471,0.2358256903096123
3.474,0.2361879280019326
3.477,0.2365690360433494
3.48,0.23698142031390837
3.483,0.23734197745616334
3.486,0.23765326214133553
3.489,0.23790623309230458
3.492,0.23824209632598992
3.495,0.2385011269485132
3.498,0.23869846787276536
3.501,0.23634099863719868
3.504,0.23411337811806177
3.507,0.23196872113854236
3.5100000000000002,0.22980454675213788
3.513,0.22776626550047652
3.516,0.22583461821050393
3.519,0.22393621700982216
3.5220000000000002,0.22214673761089923
3.525,0.2205819263037666
3.528,0.2191886542288393
3.531,0.21787144644876977
3.5340000000000003,0.21663154889246516
3.537,0.21550880383883247
3.54,0.21449436693938803
3.543,0.21357483944416503
3.5460000000000003,0.212664327250066
3.549,0.2118058170607859
3.552,0.21112608903667965
3.555,0.21057691497329858
3.5580000000000003,0.21004751388837883
3.561,0.20951265281887393
3.564,0.20897101013264796
3.567,0.2084199016073638
3.5700000000000003,0.2079034429668835
3.573,0.20745512609239805
3.576,0.20709530074617716
3.579,0.2066387749472716
3.5820000000000003,0.20622280774786614
3.585,0.20574528765392266
3.588,0.20525209526897129
3.591,0.20483409677282122
3.594,0.20440061937197976
3.597,0.2040174139551828
3.6,0.20381107073376042
3.603,0.20369731423601356
3.606,0.20364906139070113
3.609,0.20366484505984755
3.612,0.2036588063869662
3.615,0.20367688559150746
3.618,0.20369100700208817
3.621,0.2037293184360203
3.624,0.2037923548866597
3.6270000000000002,0.20390873750077315
3.63,0.20402764329850323
3.633,0.20417081740566545
3.636,0.20442347515120454
3.6390000000000002,0.20459112145081246
3.642,0.20466343459857939
3.645,0.20476927166664136
3.648,0.2049052218916646
3.6510000000000002,0.20516337793254494
3.654,0.20540225319810504
3.657,0.2056067817078047
3.66,0.2058792622417658
3.6630000000000003,0.20622667425957017
3.666,0.20662348959078206
3.669,0.2069686412730611
3.672,0.20726548382600826
3.6750000000000003,0.2075771390953679
3.678,0.20784102359919643
3.681,0.20810328035030487
3.684,0.20832850585686816
3.6870000000000003,0.20856820498884046
3.69,0.20886255014816837
3.693,0.20903764283341716
3.696,0.20920387253365338
3.6990000000000003,0.20932510944225907
3.702,0.2093869126012805
3.705,0.2094894258534715
3.708,0.20967278435977216
3.7110000000000003,0.20987092959381168
3.714,0.20997032457009704
3.717,0.21015386253035828
3.72,0.21039413267439405
3.723,0.21059228588548523
3.726,0.21079405846035884
3.729,0.21096453751420285
3.732,0.21114798054760628
3.735,0.2114010332767154
3.738,0.2117227812169893
3.741,0.21204020638003723
3.744,0.21239454794869622
3.747,0.21278122767269633
3.75,0.2130929277090947
3.753,0.2134090689180773
3.7560000000000002,0.21370676313505899
3.759,0.2140436603868905
3.762,0.21430109590802282
3.765,0.2145371652080064
3.7680000000000002,0.21483621272362735
3.771,0.21511818784134348
3.774,0.21544667074534396
3.777,0.215819654210242
3.7800000000000002,0.2162706388465955
3.783,0.21677550310922636
3.786,0.2173264603188652
3.789,0.21787533278965512
3.7920000000000003,0.21855330859916433
3.795,0.2193570205679303
3.798,0.2201785034392707
3.801,0.22029644378631688
3.8040000000000003,0.2202995749767001
3.807,0.22028471941253028
3.81,0.22028420441972377
3.813,0.22026386506021944
3.8160000000000003,0.2202489495574562
3.819,0.2202223490292542
3.822,0.2202460908193178
3.825,0.22029811907041558
3.8280000000000003,0.22044488393428593
3.831,0.22066793514417368
3.834,0.22097907414185816
3.837,0.22136048425845056
3.84,0.22167191890484034
3.843,0.22195366421675067
3.846,0.22223953912341257
3.849,0.22263903845453273
3.852,0.2231140665418144
3.855,0.22360988024852832
3.858,0.22404527373240596
3.861,0.2245306374281133
3.864,0.22506136145495548
3.867,0.2256793678399889
3.87,0.22626408677419457
3.873,0.2267751121513571
3.876,0.22733903078702378
3.879,0.2278742836573933
3.882,0.2283345217023442
3.8850000000000002,0.22879030817183008
3.888,0.22926005583642903
3.891,0.2296941891451987
3.894,0.230148784877261
3.8970000000000002,0.2306279928626381
3.9,0.23102348879809081
3.903,0.23136065938088482
3.906,0.23167230463791275
3.9090000000000003,0.23195221476394207
3.912,0.23225543156616082
3.915,0.23245232737300078
3.918,0.2327473628882798
3.9210000000000003,0.23295905883894585
3.924,0.23321609750533817
3.927,0.23350732786999484
3.93,0.23384280126875484
3.9330000000000003,0.23418002901390697
3.936,0.2344464148702317
3.939,0.23467410272355713
3.942,0.23483238557127784
3.9450000000000003,0.23501026082247975
3.948,0.23506127851620895
3.951,0.2351653608097596
3.954,0.23521198539685967
3.9570000000000003,0.23521897942708048
3.96,0.23519435560919566
3.963,0.23508294432861718
3.966,0.23490788631638093
3.969,0.23472226336747296
3.972,0.23444912875464904
3.975,0.23412168394428862
3.978,0.23372256753558054
3.981,0.23323852521212385
3.984,0.23288273416806649
3.987,0.23249460922349427
3.99,0.23206906575261685
3.993,0.23172549228843115
3.996,0.23140672577974056
3.999,0.23065410551197968
4.002,0.2289582495584319
4.005,0.22736823770405098
4.008,0.225883163358662
4.011,0.2246021629689776
4.014,0.22336948751323366
4.017,0.22222094691284952
4.0200000000000005,0.22120291998458902
4.023,0.22023800016936917
4.026,0.21940101981886423
4.029,0.21864588517612488
4.032,0.21801339800717354
4.035,0.21745403385078613
4.038,0.21697069362471097
4.041,0.2164417892450589
4.0440000000000005,0.21601899117852363
4.047,0.21579140557623
4.05,0.21565718784542312
4.053,0.21561540955398104
4.056,0.215603938163655
4.059,0.2156023270298552
4.062,0.21552016340275792
4.065,0.21552548768751428
4.0680000000000005,0.21558465043067346
4.071,0.21567949065061887
4.074,0.2157766231401022
4.077,0.21583320962081837
4.08,0.21581728311844767
4.083,0.2158641488640649
4.086,0.21595341559220144
4.089,0.21597707028926288
4.0920000000000005,0.21600075492927942
4.095,0.21603764381805282
4.098,0.21618761621087765
4.101,0.21648042290325464
4.104,0.21680359532106566
4.107,0.21709775741570747
4.11,0.2173729047126905
4.113,0.21762995009043
4.116,0.2180068149223505
4.119,0.2183171683428502
4.122,0.2186339290429639
4.125,0.21892720953349723
4.128,0.219200888511921
4.131,0.21947624526468806
4.134,0.2197967685775921
4.1370000000000005,0.22001765134610973
4.14,0.2202434434027652
4.143,0.22050580311934018
4.146,0.2207804429160828
4.149,0.22100986678184387
4.152,0.22121223680946026
4.155,0.2214713266617756
4.158,0.22176788147794774
4.1610000000000005,0.22212570605429027
4.164,0.22247522254771898
4.167,0.22279058237615376
4.17,0.2231306004085277
4.173,0.22343751785285124
4.176,0.22371278783732906
4.179,0.22396194483841575
4.182,0.22417247777799254
4.1850000000000005,0.22442716719158312
4.188,0.22465998355265865
4.191,0.22501064785810684
4.194,0.22542272065464916
4.197,0.22601034418746535
4.2,0.22611821598526335
4.203,0.2260438983320907
4.206,0.2258620273395846
4.2090000000000005,0.2256931844705876
4.212,0.22554160104837273
4.215,0.22543442331350072
4.218,0.22536067080666908
4.221,0.22529327242807623
4.224,0.22520125232154872
4.227,0.22519431453607108
4.23,0.22521102579144384
4.233,0.22514865481069418
4.236,0.2250943339006941
4.239,0.2251169758166896
4.242,0.2252286209675278
4.245,0.22542363933071752
4.248,0.22556203275670486
4.251,0.22570809056072708
4.2540000000000004,0.22583954470590278
4.257,0.22599724480668976
4.26,0.22622025018686176
4.263,0.2264829547086176
4.266,0.2266766980745749
4.269,0.22688902180634568
4.272,0.22708855005486356
4.275,0.22727067574586995
4.2780000000000005,0.22744906291097253
4.281,0.22758350698516674
4.284,0.22783201945578224
4.287,0.22807803937790705
4.29,0.22828146624826207
4.293,0.2285926307393856
4.296,0.22886781411108081
4.299,0.22914582096362898
4.3020000000000005,0.2293817828452194
4.305,0.2295961335322558
4.308,0.22986072759651557
4.311,0.23011664176341293
4.314,0.23038938376260631
4.317,0.23060808386184747
4.32,0.23083132841024057
4.323,0.23109568950365056
4.3260000000000005,0.23142808558005085
4.329,0.23178033055425395
4.332,0.23220938606016614
4.335,0.2327444798521287
4.338,0.23322283917822303
4.341,0.23359029562261463
4.344,0.23399940267297797
4.347,0.23432248075654524
4.3500000000000005,0.23467933848564762
4.353,0.23509294687201748
4.356,0.23557182171926636
4.359,0.23610282900667218
4.362,0.2367043813128741
4.365,0.23738042149413713
4.368,0.2380798869626563
4.371,0.238986109617294
4.374,0.23989648510722766
4.377,0.2408445637418756
4.38,0.2418362400735567
4.383,0.24290056038343422
4.386,0.2439173544514523
4.389,0.24493932421621661
4.392,0.24597699822137417
4.3950000000000005,0.2469943316142445
4.398,0.2480532994401027
4.401,0.24852683830686237
4.404,0.2490102778012538
4.407,0.24956386547185105
4.41,0.25014252248006374
4.413,0.25065459637616355
4.416,0.2511186009258414
4.4190000000000005,0.25162005195345044
4.422,0.2521002999053139
4.425,0.2525181400945644
4.428,0.25297840381228176
4.431,0.2533390137795988
4.434,0.2536937827680193
4.437,0.25406687628236846
4.44,0.25442710697423865
4.4430000000000005,0.2547199762282245
4.446,0.2550224930521201
4.449,0.2553913101637464
4.452,0.2558342975223159
4.455,0.256339230739393
4.458,0.25694122686447973
4.461,0.25757042086613585
4.464,0.25818565452728953
4.4670000000000005,0.25869377566224067
4.47,0.25927677558957307
4.473,0.2599308960061367
4.476,0.2605684731008895
4.479,0.2610912619351135
4.482,0.26161610451434814
4.485,0.26219964793107753
4.488,0.26290196042679315
4.491,0.2636306992948942
4.494,0.2642530397876403
4.497,0.26491111595676026
4.5,0.2634936860858187
4.503,0.26106183071143085
4.506,0.25880399974922985
4.509,0.2566859215013632
4.5120000000000005,0.25476116488311956
4.515,0.2528460357766059
4.518,0.2509330939820412
4.521,0.24905979368834708
4.524,0.2473037273869842
4.527,0.2456735079951616
4.53,0.24406173018171323
4.533,0.2424487679452576
4.5360000000000005,0.24087867910026878
4.539,0.2394184915576413
4.542,0.23802213704304
4.545,0.2366873023874743
4.548,0.23546041195477496
4.551,0.2343567244460288
4.554,0.2333515463680524
4.557,0.23235824042239445
4.5600000000000005,0.23144358446810195
4.563,0.23059076078543056
4.566,0.2297698553114257
4.569,0.2289328659159374
4.572,0.22810956507366303
4.575,0.22727649107379977
4.578,0.22643905378090803
4.581,0.22570534991684127
4.5840000000000005,0.22507206579418937
4.587,0.22446979333830872
4.59,0.22392227275246718
4.593,0.22351450322681643
4.596,0.22307278740229478
4.599,0.22265089104068989
4.602,0.22207348468607907
4.605,0.22151856166601086
4.6080000000000005,0.22106665959679414
4.611,0.22075702928077734
4.614,0.22051822532992438
4.617,0.2204499899398735
4.62,0.2204749564127139
4.623,0.22062483058223184
4.626,0.22089664300370188
4.6290000000000004,0.2211246038907623
4.632,0.22136457353453817
4.635,0.22160976194217866
4.638,0.22176611241272293
4.641,0.22184591530450806
4.644,0.2219187070344308
4.647,0.22200474043770446
4.65,0.22210468169128714
4.6530000000000005,0.22204961371581683
4.656,0.22194520944633736
4.659,0.2218249235218617
4.662,0.22174296516902248
4.665,0.22171293165772618
4.668,0.22178492976520428
4.671,0.2219593412285934
4.674,0.22210626019291735
4.6770000000000005,0.22223476258523284
4.68,0.22236809050358647
4.683,0.22257227088826212
4.686,0.2229340571161103
4.689,0.22325514407071534
4.692,0.2233961481225384
4.695,0.22349876228458357
4.698,0.2236382746152815
4.7010000000000005,0.2237718964743055
4.704,0.22393077842898929
4.707,0.2241249765057109
4.71,0.2243423728054108
4.713,0.22448689289663465
4.716,0.2246403527471117
4.719,0.22486107002682562
4.722,0.2251035053291775
4.7250000000000005,0.22537358862320014
4.728,0.22557739150035436
4.731,0.225739552410216
4.734,0.22585787012881176
4.737,0.22587464974334245
4.74,0.22585299480722318
4.743,0.2258496139343939
4.746,0.22588708594171736
4.749,0.22596550964686365
4.752,0.2260658675041877
4.755,0.22609551859167834
4.758,0.22609446196531421
4.761,0.22612172684874257
4.764,0.22624571675715083
4.767,0.22639224650728795
4.7700000000000005,0.22651169972916954
4.773,0.2266836524849674
4.776,0.22688724044694766
4.779,0.2271065016054944
4.782,0.22723908599935205
4.785,0.22729415592914523
4.788,0.22740676724449166
4.791,0.2275209875839526
4.7940000000000005,0.2277000889853523
4.797,0.2278550677189526
4.8,0.22756344902771028
4.803,0.22701823761777462
4.806,0.22635425717305038
4.809,0.22562726730279706
4.812,0.2249802328551427
4.815,0.2243602167872885
4.8180000000000005,0.22376194421695292
4.821,0.22318601184956421
4.824,0.22255479001718012
4.827,0.22194988133906735
4.83,0.22139050914379735
4.833,0.22090407744151355
4.836,0.22052690679444287
4.839,0.22020320176668368
4.8420000000000005,0.21990847606568922
4.845,0.21969258562321006
4.848,0.21948333407749088
4.851,0.21937895073161498
4.854,0.21932867491609753
4.857,0.21912886625704103
4.86,0.21892654564313682
4.863,0.21867492010990608
4.866,0.21836917379295626
4.869,0.217986669683224
4.872,0.21764688847498573
4.875,0.21733242978342615
4.878,0.21700795134940343
4.881,0.2167297100585528
4.884,0.21646111315979003
4.8870000000000005,0.21615121036018006
4.89,0.21589379684187981
4.893,0.21562825801287822
4.896,0.21541212244936855
4.899,0.21526618685727705
4.902,0.21509878655435355
4.905,0.21491584945924824
4.908,0.21466881038861757
4.9110000000000005,0.21437570968294115
4.914,0.21410784710885802
4.917,0.21380923760799111
4.92,0.21353292122124592
4.923,0.21340347332024193
4.926,0.21335645003433257
4.929,0.21333771923685152
4.932,0.213321541784567
4.9350000000000005,0.21333104216745155
4.938,0.21331942474606316
4.941,0.2133630856429567
4.944,0.21347766575870977
4.947,0.2137494937288444
4.95,0.2140826412711912
4.953,0.21431860290433644
4.956,0.21453024615584812
4.9590000000000005,0.21476410981467325
4.962,0.21506471927888374
4.965,0.21538113849601856
4.968,0.21572490792963897
4.971,0.21611270053820805
4.974,0.21647485427411545
4.977,0.21685588378235937
4.98,0.21724345221999752
4.9830000000000005,0.21767207929646148
4.986,0.21802965351418388
4.989,0.2184372735290843
4.992,0.21882949402855587
4.995,0.2193059269374764
4.998,0.21983392462614837
5.001,0.2183490019206961
5.0040000000000004,0.21687276803212063
5.007,0.21552764261953608
5.01,0.21427789898546926
5.013,0.21306567204545482
5.016,0.21192361647879857
5.019,0.2108627110628397
5.022,0.209689472410466
5.025,0.208607801707272
5.0280000000000005,0.20763091338990597
5.031,0.20669858165245653
5.034,0.20585621642003876
5.037,0.20499236962215944
5.04,0.20405447744480426
5.043,0.20315084199297428
5.046,0.20222723644507629
5.049,0.2012829212426019
5.0520000000000005,0.20047703289665225
5.055,0.1996893228336225
5.058,0.19900596083717337
5.061,0.19833056585686745
5.064,0.19767197286060925
5.067,0.19692844827717396
5.07,0.1961543194390195
5.073,0.19551639534531956
5.0760000000000005,0.19494216096908015
5.079,0.1945052781024716
5.082,0.19414009469148624
5.085,0.1937507898139048
5.088,0.19336896639183934
5.091,0.19301590638873864
5.094,0.19261055133873367
5.097,0.19225027714141002
5.1000000000000005,0.19193118815725296
5.103,0.1916318200979958
5.106,0.19141603426349404
5.109,0.19120823513667887
5.112,0.19104120208169478
5.115,0.19093292243674148
5.118,0.1908684606345502
5.121,0.1908188290699654
5.124,0.19074233692477544
5.127,0.19059682182563925
5.13,0.1904778214979221
5.133,0.19044480555763002
5.136,0.19041545993158165
5.139,0.19038395716663298
5.142,0.19028830620242573
5.1450000000000005,0.19027495375385264
5.148,0.19024815629949124
5.151,0.19027714898129383
5.154,0.1903480457093934
5.157,0.19055042302839473
5.16,0.19081351692886173
5.163,0.1910378158114408
5.166,0.19119923740780045
5.1690000000000005,0.19142590809568955
5.172,0.19161974402681842
5.175,0.19179271461756328
5.178,0.19206176415183618
5.181,0.19223624775286954
5.184,0.19239388786277303
5.187,0.19265802542512592
5.19,0.19299688789919436
5.1930000000000005,0.19321857574237353
5.196,0.19335318634947438
5.199,0.19332290361174992
5.202,0.19300064718186635
5.205,0.19268144105646098
5.208,0.1923726924136647
5.211,0.19207488714787768
5.214,0.19182492420528657
5.2170000000000005,0.19160588897603636
5.22,0.19137969420077217
5.223,0.19121048539061516
5.226,0.19109184226935563
5.229,0.19102347337046802
5.232,0.19102483799948577
5.235,0.19101708974737053
5.238,0.19100040976495272
5.2410000000000005,0.19102302233683113
5.244,0.1911008916525269
5.247,0.19124074568467014
5.25,0.1913788957974223
5.253,0.19160369891974602
5.256,0.19184295948463223
5.259,0.1921397293661794
5.2620000000000005,0.19251727640423064
5.265,0.19284279060247955
5.268,0.19321352403224545
5.271,0.19369232786226348
5.274,0.19423956387231217
5.277,0.19483805801968848
5.28,0.1954829531912338
5.283,0.19606456807162095
5.2860000000000005,0.1965645498281793
5.289,0.1969429215286858
5.292,0.19727604856082226
5.295,0.1976237040701526
5.298,0.19796812390991111
5.301,0.19828099554706768
5.304,0.19866039840479804
5.307,0.19903864487436992
5.3100000000000005,0.19939290108228697
5.313,0.19974180192990404
5.316,0.2001503248627413
5.319,0.20059679708161202
5.322,0.20098747753061888
5.325,0.2013728443514239
5.328,0.2017332747758905
5.331,0.2020888796964876
5.3340000000000005,0.2024826486147049
5.337,0.20290597406251393
5.34,0.20340291495828386
5.343,0.2039320531816575
5.346,0.20458207397218672
5.349,0.2051093114288955
5.352,0.20560442394444606
5.355,0.20612548973281639
5.3580000000000005,0.20664419251274896
5.361,0.2071525364539237
5.364,0.20767573747301024
5.367,0.20805622211132344
5.37,0.20835948014913444
5.373,0.2087066215789767
5.376,0.2089883580615449
5.3790000000000004,0.20932948368194496
5.382,0.2096216888258621
5.385,0.20992701331087135
5.388,0.21028156899038292
5.391,0.21067610884658952
5.394,0.21104114671463217
5.397,0.21149073689378042
5.4,0.21157530422746137
5.4030000000000005,0.2114201794392611
5.406,0.21117814188567394
5.409,0.21096732116904343
5.412,0.21077294653190698
5.415,0.21061870904997396
5.418,0.21047979346103082
5.421,0.2104869406342152
5.424,0.2106466528650545
5.4270000000000005,0.21084523343839878
5.43,0.2111134203538833
5.433,0.21135915001096078
5.436,0.21161506319320267
5.439,0.21181788953492703
5.442,0.2119404872209632
5.445,0.21207645001666053
5.448,0.21239469302907363
5.4510000000000005,0.21276920369963725
5.454,0.21310203851774942
5.457,0.2134432957050255
5.46,0.21361973681680807
5.463,0.2137312035475939
5.466,0.21391306268763544
5.469,0.21418471153992105
5.472,0.21433761594700043
5.4750000000000005,0.21446695802325808
5.478,0.2145911728822041
5.481,0.21468693082215487
5.484,0.21481517168278896
5.487,0.2149271291010052
5.49,0.21507720021126142
5.493,0.21527005058080426
5.496,0.21549384045305434
5.4990000000000006,0.2150167686026515
5.502,0.21296745209077778
5.505,0.21101101359586627
5.508,0.2091678603647001
5.511,0.20737312727092747
5.514,0.20554248010585
5.517,0.20379486463281557
5.5200000000000005,0.2021785863787404
5.523,0.2006737133079986
5.526,0.19924482501106444
5.529,0.19792630713650525
5.532,0.19684016155932613
5.535,0.19581964232019558
5.538,0.1948170087216899
5.541,0.19378325989265238
5.5440000000000005,0.1927420069933695
5.547,0.19179383354476026
5.55,0.19094809179156624
5.553,0.19019761153851752
5.556,0.1894665630568763
5.559,0.18880744965819946
5.562,0.1881633129218004
5.565,0.18757369970500434
5.5680000000000005,0.18706720009517064
5.571,0.18655061623466015
5.574,0.18597946582021835
5.577,0.18541052767706864
5.58,0.18487051619316616
5.583,0.18433412850314232
5.586,0.18388789923863186
5.589,0.1835170900741106
5.5920000000000005,0.18315535274165734
5.595,0.1827208438806307
5.598,0.18228296933907387
5.601,0.18235955091548478
5.604,0.18229509754970602
5.607,0.18220792507822636
5.61,0.1820979053035623
5.613,0.18204031616576002
5.6160000000000005,0.18205545473400403
5.619,0.18213036453625525
5.622,0.18222318582809402
5.625,0.18237625548313588
5.628,0.18265953005139773
5.631,0.1830023563883971
5.634,0.18336524597344347
5.6370000000000005,0.1837145616941825
5.64,0.18394475579761252
5.643,0.18413634348483957
5.646,0.1843822113584785
5.649,0.1846585870751498
5.652,0.18489333518967688
5.655,0.18512218234940994
5.658,0.18521660376385313
5.6610000000000005,0.1852161579777178
5.664,0.1851749660405454
5.667,0.1851073104970716
5.67,0.18513164949921998
5.673,0.18518767762163982
5.676,0.18520115533089518
5.679,0.18516003605182205
5.682,0.18508589605321346
5.6850000000000005,0.18506827137744217
5.688,0.18503083370683474
5.691,0.18509930721895657
5.694,0.1852020809929801
5.697,0.1853492778649961
5.7,0.18551554142643273
5.703,0.1856177684397045
5.706,0.18563653934726748
5.7090000000000005,0.1855587807766716
5.712,0.18550067183935035
5.715,0.18555063589918627
5.718,0.18557265269654005
5.721,0.18565316738047527
5.724,0.1858422220402645
5.727,0.18590559015576022
5.73,0.1859746623881559
5.7330000000000005,0.18611554303574573
5.736,0.1863162253016961
5.739,0.1865086380687657
5.742,0.18681545236095193
5.745,0.18709163895540218
5.748,0.18735356884032936
5.751,0.1877310635800487
5.7540000000000004,0.18811145328377762
5.757000000000001,0.18854678740520184
5.76,0.18902670998297402
5.763,0.1895168495604207
5.766,0.18993919036003348
5.769,0.19035403299586104
5.772,0.19070590812949367
5.775,0.19107990338578926
5.7780000000000005,0.19152934336835864
5.781,0.1919794374742374
5.784,0.1924554355795939
5.787,0.1929296060902319
5.79,0.1933226829359913
5.793,0.19372817080267912
5.796,0.19411171796651208
5.799,0.1941860054317018
5.8020000000000005,0.19396298267130804
5.805,0.19372186135834443
5.808,0.1934709914969307
5.811,0.1932031903061846
5.814,0.19290135123772764
5.817,0.19265647100178707
5.82,0.19246222107097746
5.823,0.19217739689866978
5.8260000000000005,0.1918543952935405
5.829,0.19157291065654075
5.832,0.19127537881868908
5.835,0.19103085126369307
5.838,0.1907652436499827
5.841,0.19046471635323117
5.844,0.1902897926248284
5.847,0.19023030571732077
5.8500000000000005,0.19024525312799623
5.853,0.190233339283946
5.856,0.19021027043996086
5.859,0.1902515581135322
5.862,0.19029019019548918
5.865,0.1903422454202426
5.868,0.19042862868074048
5.871,0.19051541247844375
5.8740000000000006,0.19060333357491155
5.877,0.19065310549131612
5.88,0.1907332497429229
5.883,0.19081161372739924
5.886,0.19084305686620934
5.889,0.19084321967841464
5.892,0.19080270063721677
5.8950000000000005,0.1907875051729662
5.898,0.19088048634033286
5.901,0.19104546473660708
5.904,0.19129536462699598
5.907,0.19161010746080992
5.91,0.19196918665918833
5.913,0.19236597609518957
5.916,0.1929046287303285
5.9190000000000005,0.1933384989412265
5.922,0.19363815471312817
5.925,0.19396854237009492
5.928,0.19432517689185297
5.931,0.19468351718592405
5.934,0.1949999082248653
5.937,0.19531109810991765
5.94,0.195590145446366
5.9430000000000005,0.19585405745482462
5.946,0.19606393780576645
5.949,0.19633089107876223
5.952,0.19655269298757272
5.955,0.19676009914497644
5.958,0.19707693514230695
5.961,0.1974498970847772
5.964,0.1978328283765561
5.9670000000000005,0.1983206285584196
5.97,0.19876329893900893
5.973,0.19914647990917714
5.976,0.19947714282202914
5.979,0.1997626074672308
5.982,0.2002070666656802
5.985,0.20061085262286169
5.988,0.2011127455590298
5.9910000000000005,0.2017791728674074
5.994,0.20248411036933514
5.997,0.20319406553004812
6.0,0.2026259608894572
6.003,0.20153142496009585
6.006,0.20046818064319674
6.009,0.19948372575868542
6.0120000000000005,0.19860687354675302
6.015000000000001,0.1977106764405594
6.018,0.19688485907283282
6.021,0.19615844469269958
6.024,0.19543366790711328
6.027,0.19469236193156536
6.03,0.1939460590496928
6.033,0.1933597699474237
6.0360000000000005,0.19289495742719603
6.039,0.1925283196931736
6.042,0.1921596849526932
6.045,0.19178491906024306
6.048,0.19145736904659702
6.051,0.19115093121379495
6.054,0.19089640765879679
6.057,0.19058880743828047
6.0600000000000005,0.19035007633231457
6.063,0.19012493495133237
6.066,0.18990848542184513
6.069,0.18970342373210725
6.072,0.18936422377223008
6.075,0.18902129716562222
6.078,0.18870514458203147
6.081,0.188488262540739
6.0840000000000005,0.188316450794442
6.087,0.18807929129829015
6.09,0.18791699439729076
6.093,0.18776963083748527
6.096,0.18757592242485932
6.099,0.18739350499112242
6.102,0.18730025386843424
6.105,0.18724169299682947
6.1080000000000005,0.1871545679875886
6.111,0.18721735412726917
6.114,0.18722806838821546
6.117,0.18726164640405885
6.12,0.18741201879943803
6.123,0.1875094945757149
6.126,0.1875890131673185
6.1290000000000004,0.187723643982264
6.132000000000001,0.18798242889496425
6.135,0.18823512197153303
6.138,0.188463895122507
6.141,0.1887412159639103
6.144,0.18903992083649823
6.147,0.189187446693828
6.15,0.18933343757918641
6.1530000000000005,0.1894655062021205
6.156,0.18964909693622123
6.159,0.18983247669952585
6.162,0.19011641809449312
6.165,0.19049099970183875
6.168,0.19097009361989628
6.171,0.19148308374245154
6.174,0.1920486178598665
6.1770000000000005,0.19270243728868422
6.18,0.19345809404112388
6.183,0.19429992850857764
6.186,0.195227974204328
6.189,0.19621770573551617
6.192,0.197117029802384
6.195,0.19801835714240523
6.198,0.19892882157340389
6.2010000000000005,0.1996280278943596
6.204,0.20028437009292735
6.207,0.20094117033653883
6.21,0.20162756576973143
6.213,0.20235106536031655
6.216,0.20295271762862285
6.219,0.20348803699959409
6.222,0.20406068514277506
6.2250000000000005,0.2045984055000274
6.228,0.20515150311941988
6.231,0.20581628824112755
6.234,0.20654765817477536
6.237,0.207262252500403
6.24,0.2079787274362173
6.243,0.20883707896891116
6.246,0.20976973363895546
6.2490000000000006,0.21080090483993494
6.252,0.2117982358075953
6.255,0.21276566597651214
6.258,0.213668001840796
6.261,0.214628540107034
6.264,0.21560568334564828
6.267,0.21660966424931027
6.2700000000000005,0.21761227046336518
6.273,0.2186638074212563
6.276,0.21961031026696543
6.279,0.2204447505749816
6.282,0.2211939697928737
6.285,0.22191434803706214
6.288,0.22257213388311917
6.291,0.22319971583289322
6.2940000000000005,0.2237693690092835
6.297,0.22432456104891765
6.3,0.22486757955729436
6.303,0.22537715527680188
6.306,0.22584744374370008
6.309,0.22634418956082686
6.312,0.22692803594967076
6.315,0.22747531551454148
6.3180000000000005,0.22795497481412988
6.321,0.22828598297444305
6.324,0.22855117041028034
6.327,0.22884073850770553
6.33,0.2291016837595463
6.333,0.22932704905489237
6.336,0.22951912596508361
6.339,0.22975421560503578
6.3420000000000005,0.23011580108507634
6.345,0.2304700388525641
6.348,0.23078694700218602
6.351,0.23107313645839836
6.354,0.23132851939408167
6.357,0.2314457530336505
6.36,0.23151756618294309
6.363,0.23154886957062926
6.3660000000000005,0.23158810313355033
6.369,0.23162510526780694
6.372,0.2316469437212808
6.375,0.2316665296812538
6.378,0.2316824652674141
6.381,0.23173632680135403
6.384,0.2318383167434563
6.3870000000000005,0.23193026744831907
6.390000000000001,0.23197639223996996
6.393,0.2320985841203059
6.396,0.2322069818195789
6.399,0.2320151516626046
6.402,0.2312830985747686
6.405,0.2305736493831472
6.408,0.22998914655060937
6.4110000000000005,0.22941748951389643
6.414,0.22886487386949186
6.417,0.22837850669689866
6.42,0.2279570008720457
6.423,0.22752195203682807
6.426,0.22714084975673832
6.429,0.22676048294385973
6.432,0.22635074856655762
6.4350000000000005,0.2258553617773741
6.438,0.22533189491152983
6.441,0.22474871183675246
6.444,0.22417216311915203
6.447,0.22349377222605546
6.45,0.22279476375799315
6.453,0.2219964139761676
6.456,0.2211146762100368
6.4590000000000005,0.22024094326211524
6.462,0.21934078729602643
6.465,0.21849595730186785
6.468,0.21757078515263953
6.471,0.21667911304654366
6.474,0.21586445623033712
6.477,0.21515625409105138
6.48,0.21443015213548486
6.4830000000000005,0.21369882687823563
6.486,0.2129620504964479
6.489,0.21230980089606477
6.492,0.21170431157926295
6.495,0.21110533951195679
6.498,0.21051536959023903
6.501,0.20801720287087352
6.5040000000000004,0.2056696389154917
6.507000000000001,0.20348250763087783
6.51,0.20140355703196325
6.513,0.19938578069548166
6.516,0.19745939083244296
6.519,0.19558661715842604
6.522,0.193905905871906
6.525,0.19230866759889984
6.5280000000000005,0.19087889574726946
6.531,0.1895804515391242
6.534,0.18828631483061345
6.537,0.18714299972956383
6.54,0.18606242635089038
6.543,0.18501092807426978
6.546,0.18390729412858756
6.549,0.1828306804166748
6.5520000000000005,0.18179654067110407
6.555,0.18091406558768058
6.558,0.18002640290131794
6.561,0.1792423329554718
6.564,0.17864763749402093
6.567,0.17808019765834593
6.57,0.17749629437193856
6.573,0.17691334739951525
6.5760000000000005,0.1763967021516851
6.579,0.1759035850891213
6.582,0.17547533730338663
6.585,0.17510206428109892
6.588,0.17477235678605033
6.591,0.17447261926472105
6.594,0.1742487492821678
6.597,0.17405831012552153
6.6000000000000005,0.17394339719561114
6.603,0.17392580538760916
6.606,0.17388658377074573
6.609,0.17383960675090301
6.612,0.17368366626085877
6.615,0.17356545117666142
6.618,0.17356806222740906
6.621,0.17363188192277132
6.6240000000000006,0.17367578336924122
6.627,0.1736534191290553
6.63,0.1737332354398361
6.633,0.17384388659913744
6.636,0.17400623767663445
6.639,0.17425115143863912
6.642,0.1745025284489461
6.6450000000000005,0.17480845027191455
6.648000000000001,0.17513315410962893
6.651,0.17535506111695928
6.654,0.17546966457417817
6.657,0.175439993067163
6.66,0.17549620705873303
6.663,0.17553596381784714
6.666,0.17550374943558997
6.6690000000000005,0.17547587612547058
6.672,0.17537982057604146
6.675,0.17524053060391043
6.678,0.17510269566144662
6.681,0.17487843366561412
6.684,0.17459409104563153
6.687,0.17434649735189633
6.69,0.17415389703160175
6.6930000000000005,0.1738748860942975
6.696,0.1737369523628061
6.699,0.17376861635408283
6.702,0.1737714877862686
6.705,0.17386658882480205
6.708,0.1739928488816516
6.711,0.1741874286771521
6.714,0.1744706135089668
6.7170000000000005,0.17479380009890796
6.72,0.17503290690746875
6.723,0.1751801773401125
6.726,0.17525915663237573
6.729,0.17531823742864214
6.732,0.1753961068941306
6.735,0.17544243333929246
6.738,0.17545170383568462
6.7410000000000005,0.17553559253790285
6.744,0.17564026106955474
6.747,0.17572680814113636
6.75,0.17589574329173163
6.753,0.17613256378622744
6.756,0.17631809774655494
6.759,0.17650823396423632
6.7620000000000005,0.1767761271651549
6.765000000000001,0.17713623160324315
6.768,0.1775427551976725
6.771,0.17789750367277204
6.774,0.17819976731118942
6.777,0.1785260100258067
6.78,0.17881740704137644
6.783,0.1791055102997273
6.7860000000000005,0.17936811879620537
6.789,0.17960712030312115
6.792,0.17986586867323867
6.795,0.1801216742659935
6.798,0.18029991791681468
6.801,0.1799943382505965
6.804,0.17964022736273375
6.807,0.17937094694836606
6.8100000000000005,0.179244279745837
6.813,0.17917861670996751
6.816,0.1792091966092708
6.819,0.17926619340368488
6.822,0.1793189101966878
6.825,0.1793368336895828
6.828,0.17937670360807562
6.831,0.179342421151352
6.8340000000000005,0.17932702938633263
6.837,0.17939897793496848
6.84,0.1794941984840671
6.843,0.17954000259754582
6.846,0.17958019514921816
6.849,0.17955121678038413
6.852,0.17948644441949912
6.855,0.1794008305505904
6.8580000000000005,0.17935716317331943
6.861,0.17929062741386032
6.864,0.1792259412285279
6.867,0.17916178013697603
6.87,0.17912270039730754
6.873,0.1791717299314105
6.876,0.17927440477125742
6.8790000000000004,0.17933266267193237
6.882000000000001,0.17935642288515188
6.885,0.17934860189024082
6.888,0.17927248487156242
6.891,0.17913961803023487
6.894,0.1790086275581918
6.897,0.17887969017764574
6.9,0.17875798690857606
6.9030000000000005,0.17866893605776965
6.906000000000001,0.17868877404122074
6.909,0.1787115962812025
6.912,0.1787074713510454
6.915,0.1785955323998209
6.918,0.17855454052691652
6.921,0.1784509671228641
6.924,0.1783075292605105
6.9270000000000005,0.17813012140035225
6.93,0.17796069255983238
6.933,0.1777955081104272
6.936,0.17748503694085624
6.939,0.1771756562277368
6.942,0.17686720249207136
6.945,0.1765889406799176
6.948,0.17636273086689183
6.9510000000000005,0.17610769340702123
6.954,0.17583222739101098
6.957,0.17556014801807293
6.96,0.17519984735095728
6.963,0.17479927669468223
6.966,0.1744090003744686
6.969,0.1739838348250937
6.972,0.17353279471711522
6.9750000000000005,0.17309801960117605
6.978,0.17271741098138552
6.981,0.1723265962605702
6.984,0.17200133137777718
6.987,0.17168182840155924
6.99,0.17143272437958965
6.993,0.1712167182158828
6.996,0.17111224641800962
6.9990000000000006,0.1706229246805588
7.002,0.16926888793603223
7.005,0.1679116722591756
7.008,0.1665739631231805
7.011,0.1653218812338202
7.014,0.16420850542913804
7.017,0.16331192615343817
7.0200000000000005,0.1625174158218264
7.023000000000001,0.16182301739580224
7.026,0.16112115735308177
7.029,0.16041204240813
7.032,0.1597379804183253
7.035,0.15906539180022558
7.038,0.15837869575903366
7.041,0.15769344284140874
7.0440000000000005,0.15705307637938706
7.047,0.1563564557007374
7.05,0.15569878784511776
7.053,0.15509794166472318
7.056,0.15458400576714693
7.059,0.15402971981195088
7.062,0.15353923295938182
7.065,0.15305559080753556
7.0680000000000005,0.15253930604520727
7.071,0.15198535260774518
7.074,0.15156423992231274
7.077,0.1512401675988513
7.08,0.15104149759523106
7.083,0.15096604175390074
7.086,0.15095872317395964
7.089,0.15096904015571008
7.0920000000000005,0.15114326382031268
7.095,0.15136916521427035
7.098,0.1517109824980454
7.101,0.15209828942759793
7.104,0.1525063494574051
7.107,0.1529070012912888
7.11,0.1533860880273085
7.113,0.1538903245835538
7.1160000000000005,0.15435720708956238
7.119,0.15477857484991545
7.122,0.15515170764125208
7.125,0.15539941770917745
7.128,0.15560853223383536
7.131,0.15590761093115207
7.134,0.15617016730396127
7.1370000000000005,0.15633813819156556
7.140000000000001,0.15644810257783986
7.143,0.15656699073656294
7.146,0.15667619550910736
7.149,0.15676306907933313
7.152,0.15676516788401013
7.155,0.15665758407445435
7.158,0.1565193503222878
7.1610000000000005,0.15622605117205776
7.164000000000001,0.15599983186628766
7.167,0.15593368467423122
7.17,0.15597370200796137
7.173,0.15603947627129824
7.176,0.15615284083634307
7.179,0.1563706774448505
7.182,0.15651486789855817
7.1850000000000005,0.1566031553222374
7.188,0.1566849037569525
7.191,0.15670551750718584
7.194,0.15674045666803543
7.197,0.15674060917484936
7.2,0.15686624004721025
7.203,0.157020494036025
7.206,0.15714556181613223
7.2090000000000005,0.15721397062320272
7.212,0.15725977609261463
7.215,0.15727100887109152
7.218,0.15734931125702556
7.221,0.15756560761249858
7.224,0.157682831342023
7.227,0.15783926832007178
7.23,0.1579358185687643
7.2330000000000005,0.1580543278184698
7.236,0.1580604403019351
7.239,0.1580570292597187
7.242,0.15820564230004658
7.245,0.15833191657098875
7.248,0.15842984292701456
7.251,0.15862081689796803
7.2540000000000004,0.1588097420384482
7.257000000000001,0.1590888320097052
7.26,0.15943553652555534
7.263,0.15967592969309902
7.266,0.1599362230821244
7.269,0.16018765270711546
7.272,0.16048925171319314
7.275,0.16084368380768035
7.2780000000000005,0.16121839463324716
7.281000000000001,0.16168702152845568
7.284,0.16215544776199603
7.287,0.16256489582316308
7.29,0.16299588464797798
7.293,0.16345845243300527
7.296,0.16397784246827377
7.299,0.1645383121857278
7.3020000000000005,0.16507172968656908
7.305,0.1656197342015639
7.308,0.16618349088993012
7.311,0.16669391628409624
7.314,0.1672341123889878
7.317,0.16764889714428866
7.32,0.16805960756516736
7.323,0.16847253973267712
7.3260000000000005,0.16894976967587053
7.329,0.1694559218176156
7.332,0.17010681937540972
7.335,0.1706768002625636
7.338,0.17117650344791682
7.341,0.17170184762812335
7.344,0.1722851119935803
7.347,0.1729152374755577
7.3500000000000005,0.17351178672771309
7.353,0.17404205437188602
7.356,0.1744121573945008
7.359,0.17478026849882203
7.362,0.1751552820353459
7.365,0.1755621000808971
7.368,0.17598020717622123
7.371,0.17638992297080022
7.3740000000000006,0.17677471199253272
7.377,0.17717429525435566
7.38,0.17757980969842102
7.383,0.17808679434542515
7.386,0.17864177361585645
7.389,0.17922299841225864
7.392,0.17982963004897756
7.3950000000000005,0.18048116702357286
7.398000000000001,0.18128503330760481
7.401,0.18200133462871143
7.404,0.1827042658844152
7.407,0.1833415537072648
7.41,0.1840494629705454
7.413,0.18481001166091515
7.416,0.18557598920300503
7.4190000000000005,0.18629686742552334
7.422000000000001,0.187001732831795
7.425,0.18763318978233195
7.428,0.18818909772265952
7.431,0.1887840455741139
7.434,0.18939247577279195
7.437,0.18999857231709627
7.44,0.1906539213893329
7.4430000000000005,0.19130913875224587
7.446,0.19196340164764392
7.449,0.19256544925719074
7.452,0.19301881534354273
7.455,0.19343579793040258
7.458,0.1938153163829684
7.461,0.19424678846582524
7.464,0.19479143120687206
7.4670000000000005,0.19531577339825787
7.47,0.19576414052437632
7.473,0.19624745172101393
7.476,0.19680765543274098
7.479,0.19740478206724077
7.482,0.1979434527449475
7.485,0.19844919438368722
7.488,0.1988748884427925
7.4910000000000005,0.19918864737661907
7.494,0.1994553215919798
7.497,0.1995926267535132
7.5,0.19921909877232696
7.503,0.1985230528686777
7.506,0.1978980491665564
7.509,0.19730131774616844
7.5120000000000005,0.19675274734816572
7.515000000000001,0.19615271744130033
7.518,0.19552242693060068
7.521,0.194973874025248
7.524,0.19445435931342567
7.527,0.19396747339555165
7.53,0.19356423027691663
7.533,0.1932427017539438
7.5360000000000005,0.19302563147809756
7.539000000000001,0.19283585309014206
7.542,0.19264263664135556
7.545,0.19240829726409295
7.548,0.19213805832482048
7.551,0.19192517983895058
7.554,0.19164955150570778
7.557,0.19135644733741983
7.5600000000000005,0.19110507821049885
7.563,0.19081243786233484
7.566,0.19054399116720214
7.569,0.19037325711150957
7.572,0.19021160787446753
7.575,0.19004476734690853
7.578,0.18991378235556003
7.581,0.18983997542267916
7.5840000000000005,0.18973010325276674
7.587,0.1896458468868615
7.59,0.18972450993749387
7.593,0.18980992866465596
7.596,0.1899174391511063
7.599,0.18996429905908427
7.602,0.19011086730170987
7.605,0.19026425005610723
7.6080000000000005,0.19035581632669057
7.611,0.19050858805948484
7.614,0.190742257365334
7.617,0.19096552386155963
7.62,0.19114008277791514
7.623,0.191407879062379
7.626,0.19171051450405285
7.6290000000000004,0.19213075970309632
7.632000000000001,0.1925486454779641
7.635,0.1929462354165052
7.638,0.19334241601474328
7.641,0.19370535059742486
7.644,0.19404026514083264
7.647,0.1943878669654718
7.65,0.19472541523900452
7.6530000000000005,0.19503590312461555
7.656000000000001,0.19537417188903308
7.659,0.19573949120919676
7.662,0.1961048603062305
7.665,0.1964603830099134
7.668,0.19675217128654965
7.671,0.1970410100957691
7.674,0.1972914134433012
7.6770000000000005,0.19756021797589984
7.68,0.19773004313488973
7.683,0.1980272302315539
7.686,0.1983589843703391
7.689,0.19870092134587014
7.692,0.1989800626434575
7.695,0.19919773938764454
7.698,0.19943954369938352
7.7010000000000005,0.19968799544292432
7.704,0.1999612466158194
7.707,0.20036535841374495
7.71,0.2007110155306939
7.713,0.20100078670513485
7.716,0.2012333273857689
7.719,0.20145208537134512
7.722,0.201637381490467
7.7250000000000005,0.20189454766476783
7.728,0.20212428640577726
7.731,0.20230189227282228
7.734,0.20250778649072204
7.737,0.2028587375764042
7.74,0.2032951960559455
7.743,0.20379078480808377
7.746,0.20427499515452374
7.7490000000000006,0.2048380412542892
7.752,0.20534061711112173
7.755,0.20575902908204827
7.758,0.20618177559347362
7.761,0.2065568386833004
7.764,0.20692209224471997
7.767,0.20728579788215223
7.7700000000000005,0.20755035090106722
7.773000000000001,0.20781976792784232
7.776,0.20804020865701608
7.779,0.20831674439738074
7.782,0.2085829378231865
7.785,0.2088455087488381
7.788,0.20910212766869268
7.791,0.20934690987570098
7.7940000000000005,0.2094839952559008
7.797000000000001,0.20970597977290031
7.8,0.20963127040196575
7.803,0.20934797059988344
7.806,0.20909857110059013
7.809,0.20892669712191234
7.812,0.20871750105112602
7.815,0.20847103519288318
7.8180000000000005,0.2082084580043447
7.821,0.20803388923861862
7.824,0.20782894223593273
7.827,0.20758965488446038
7.83,0.20737500781454588
7.833,0.20714244247865454
7.836,0.20694874860235288
7.839,0.20690269154741248
7.8420000000000005,0.20687259921843554
7.845,0.20684041573330855
7.848,0.20674045222281295
7.851,0.20665782276067482
7.854,0.20660360883845572
7.857,0.20654147726131983
7.86,0.2065061308152663
7.863,0.2065531340997966
7.8660000000000005,0.20666365391731978
7.869,0.20674255007969203
7.872,0.2068244308753045
7.875,0.2069462176905829
7.878,0.20700539840362595
7.881,0.20707171967960122
7.884,0.20713995761327067
7.8870000000000005,0.20718769305666357
7.890000000000001,0.20733960144240834
7.893,0.20750603508106813
7.896,0.20765946672892968
7.899,0.20780673688326384
7.902,0.20799120964714826
7.905,0.20818685426039069
7.908,0.20829959517367982
7.9110000000000005,0.20845059958646914
7.914000000000001,0.20870101134189617
7.917,0.20911781180877226
7.92,0.20967645404114785
7.923,0.210337534118372
7.926,0.21106897232309815
7.929,0.2117949826091284
7.932,0.2125470011386921
7.9350000000000005,0.2132808511511622
7.938,0.21405327855752682
7.941,0.2147363826420426
7.944,0.21547781083422618
7.947,0.21627347190609036
7.95,0.21717322798959307
7.953,0.2181753986843836
7.956,0.21915017374903256
7.9590000000000005,0.2199789562071362
7.962,0.22082409436372177
7.965,0.221614782964871
7.968,0.22231826565352827
7.971,0.22292188783217046
7.974,0.22345280379409357
7.977,0.22392690869867202
7.98,0.2242984212675985
7.9830000000000005,0.2246339875033158
7.986,0.22499733202205255
7.989,0.2253828886903572
7.992,0.2256793055741494
7.995,0.22586673632348395
7.998,0.2260486792624274
8.001,0.22496521257500507
8.004,0.22394780693532546
8.007,0.22293886585761982
8.01,0.22195435741355513
8.013,0.221006415645688
8.016,0.22008115371700093
8.019,0.2193017910520522
8.022,0.2185581255868363
8.025,0.21783025039653406
8.028,0.21730690064600292
8.031,0.21682674357919066
8.034,0.21639589298481318
8.037,0.21605082697078498
8.040000000000001,0.21575708541010838
8.043000000000001,0.2154802930579073
8.046,0.21524413252319488
8.049,0.21504986733668752
8.052,0.21485227582526004
8.055,0.2146732244642508
8.058,0.21458423411145947
8.061,0.21451004152036945
8.064,0.21446467888865736
8.067,0.2145208156681828
8.07,0.21450522782832768
8.073,0.21455338033339633
8.076,0.21468054127353714
8.079,0.21477752546911638
8.082,0.2149519498630063
8.085,0.21521222360318976
8.088000000000001,0.2154317694896986
8.091,0.21557665912736743
8.094,0.21577723577059582
8.097,0.21596434364873662
8.1,0.21617867922760375
8.103,0.2162998166742176
8.106,0.21651316264067866
8.109,0.21682556674213999
8.112,0.2171136379067451
8.115,0.21736962826064743
8.118,0.21767673084141928
8.121,0.217973633870239
8.124,0.21823947521942452
8.127,0.2185818871075932
8.13,0.21894442164117325
8.133000000000001,0.21929286011279114
8.136000000000001,0.2196610885062992
8.139,0.2199493632071056
8.142,0.22030000866874636
8.145,0.22064919497712504
8.148,0.22089299064540996
8.151,0.22113612999974464
8.154,0.22139319959787207
8.157,0.2215189152598695
8.16,0.22154638817927572
8.163,0.22153931670813548
8.166,0.2216612378200566
8.169,0.22175493104306657
8.172,0.22181562825496215
8.175,0.22192718571602216
8.178,0.2219797706781962
8.181000000000001,0.22201755879017535
8.184000000000001,0.22213864276126677
8.187,0.2223093360219821
8.19,0.22255043923448972
8.193,0.22280820798024042
8.196,0.2231149444569271
8.199,0.2232063120970077
8.202,0.22295274763846773
8.205,0.222672398532466
8.208,0.22237283366830338
8.211,0.22205578577967805
8.214,0.2217196494605637
8.217,0.22140499096874966
8.22,0.22109743580029032
8.223,0.2208467176724366
8.226,0.22064792991930932
8.229000000000001,0.22058323487571663
8.232,0.22050679065900247
8.235,0.2203909651395982
8.238,0.22028191014495263
8.241,0.22027246913044257
8.244,0.22034292910272069
8.247,0.22051432924155917
8.25,0.2206091087298554
8.253,0.2206051992754041
8.256,0.22051183634276392
8.259,0.2205247662652553
8.262,0.22055408416034236
8.265,0.22056045548053382
8.268,0.22061070583514308
8.271,0.22067318509511194
8.274000000000001,0.22079455942260137
8.277000000000001,0.22095849701905912
8.28,0.2211588245192484
8.283,0.22143096760823638
8.286,0.2218619812954069
8.289,0.22224924541785077
8.292,0.22264301894133975
8.295,0.22306404114177988
8.298,0.22361370650420576
8.301,0.22422888834402877
8.304,0.2247427958503789
8.307,0.22526470495103787
8.31,0.22571664853330162
8.313,0.2261996608517549
8.316,0.22678171290131943
8.319,0.22743574746025452
8.322000000000001,0.22803854888201236
8.325,0.22855018332301008
8.328,0.2290643055175321
8.331,0.2295757297525814
8.334,0.23011587978294817
8.337,0.23052308667192414
8.34,0.23093885804116338
8.343,0.2314321248964653
8.346,0.2319134971648143
8.349,0.23229749121406534
8.352,0.23272919412729204
8.355,0.23307937538728263
8.358,0.2334228168364605
8.361,0.23376329284988503
8.364,0.23404718932706212
8.367,0.23434984440271323
8.370000000000001,0.23468927847100712
8.373,0.23499694241839933
8.376,0.23520398188079858
8.379,0.23541606168340326
8.382,0.23558438888313968
8.385,0.23572257752014833
8.388,0.2359366458314929
8.391,0.2361625341426896
8.394,0.2364041273892438
8.397,0.23678925349890295
8.4,0.23660221937377873
8.403,0.23610985163501108
8.406,0.235554640905429
8.409,0.2352228935555811
8.412,0.23496081392771953
8.415000000000001,0.23461826485328474
8.418000000000001,0.2343694631460396
8.421,0.23424063509969834
8.424,0.23412129314320357
8.427,0.23387678328022588
8.43,0.23358723353004274
8.433,0.23326595896349203
8.436,0.23298372202389567
8.439,0.2327922662596349
8.442,0.2326307647030924
8.445,0.23253101807424667
8.448,0.23240229284874503
8.451,0.2322676468919947
8.454,0.23209347145829856
8.457,0.23180447157929218
8.46,0.2315176364546251
8.463000000000001,0.23112573988234483
8.466,0.23079091818661865
8.469,0.2305818925889476
8.472,0.23031044516979027
8.475,0.23008826823975456
8.478,0.22992623251657907
8.481,0.22979789632187902
8.484,0.22960225596509937
8.487,0.22936193793344092
8.49,0.22925873323083845
8.493,0.2290819161738638
8.496,0.22894482746491124
8.499,0.22845460986269292
8.502,0.2270580492444946
8.505,0.22568438319247824
8.508000000000001,0.22441177655526354
8.511000000000001,0.2231420896339677
8.514,0.22192481453504667
8.517,0.22072085598795443
8.52,0.2195663433459059
8.523,0.2184576965675337
8.526,0.21746228245304106
8.529,0.21657391944159055
8.532,0.21575675572178338
8.535,0.215027187952529
8.538,0.214363947524144
8.541,0.21384905495357182
8.544,0.21338591621056333
8.547,0.21288051493856974
8.55,0.2123820517501312
8.553,0.21182468466536641
8.556000000000001,0.21136914439744997
8.559000000000001,0.21104581194063277
8.562,0.21086047949564235
8.565,0.2107417649390361
8.568,0.2105759380320982
8.571,0.21048569520716714
8.574,0.21051913775163145
8.577,0.2105761068440878
8.58,0.21063445077514045
8.583,0.2106479300202082
8.586,0.2107733043856949
8.589,0.21094754177248662
8.592,0.2111637018834573
8.595,0.21127216322529208
8.598,0.2114386549039562
8.601,0.210792261286
8.604000000000001,0.21015588795540543
8.607,0.20961181083319913
8.61,0.2091029534423497
8.613,0.20854038426394306
8.616,0.20798823056435167
8.619,0.2074285479167662
8.622,0.20704351935042073
8.625,0.20684971541018865
8.628,0.206769476833174
8.631,0.20667697158794418
8.634,0.206576695821135
8.637,0.20648344868536314
8.64,0.20642073966593788
8.643,0.20645889976752518
8.646,0.20644499328709698
8.649000000000001,0.20640002117809608
8.652000000000001,0.20632312963540655
8.655,0.20635030318511038
8.658,0.2064665734215138
8.661,0.20665584170484091
8.664,0.20689322555093512
8.667,0.2071947673728973
8.67,0.20756740657371814
8.673,0.20805609044192108
8.676,0.2085169580310818
8.679,0.2090478627913335
8.682,0.2095489332918432
8.685,0.20999955569788825
8.688,0.21040119686163528
8.691,0.21077769547288613
8.694,0.21117497769465846
8.697000000000001,0.21162798904035582
8.700000000000001,0.2120672836225988
8.703,0.2125130801095257
8.706,0.21279171396047283
8.709,0.21300006965790758
8.712,0.213272557945372
8.715,0.21361457450268617
8.718,0.21392326769098413
8.721,0.21415309287932932
8.724,0.21442893089647955
8.727,0.21471844292013795
8.73,0.21506715595076722
8.733,0.21538210341038697
8.736,0.21566319265646633
8.739,0.21588609276884824
8.742,0.21609400768045905
8.745000000000001,0.21635889293003355
8.748,0.21662667157076518
8.751,0.21684996922181274
8.754,0.21713950838143165
8.757,0.21738323864913625
8.76,0.21763488373143358
8.763,0.2179181315169361
8.766,0.21811644485879916
8.769,0.218232488815031
8.772,0.21831562339097088
8.775,0.21829604058008759
8.778,0.21834997195451802
8.781,0.21842665119512902
8.784,0.21855967257899922
8.787,0.21875385961271496
8.790000000000001,0.21900384008574159
8.793000000000001,0.2192489934832563
8.796,0.21950768433685933
8.799,0.21942350041926095
8.802,0.21878095401077347
8.805,0.21820943497926223
8.808,0.2177298847783485
8.811,0.21721890497550522
8.814,0.21674233127074316
8.817,0.21628914145603356
8.82,0.2158362411391905
8.823,0.21538689379005785
8.826,0.21487773927260825
8.829,0.21436577350642974
8.832,0.21384257061545076
8.835,0.21334282495818874
8.838000000000001,0.21291102043999147
8.841,0.21259819276686026
8.844,0.21227738188021697
8.847,0.21192091697373475
8.85,0.2116714210829048
8.853,0.21141294339855124
8.856,0.2110467252017404
8.859,0.21074641274923855
8.862,0.21043277558478324
8.865,0.21013257641812547
8.868,0.2099211013697631
8.871,0.20977987287685476
8.874,0.20977838613344238
8.877,0.20980882010098764
8.88,0.20986617563551568
8.883000000000001,0.2098470841792744
8.886000000000001,0.2097939571644445
8.889,0.2097800807106084
8.892,0.20974622044871616
8.895,0.20972694307265963
8.898,0.20969952650181214
8.901,0.2097261719275322
8.904,0.2097588670091952
8.907,0.20982345897113752
8.91,0.20986933191963197
8.913,0.2099092219133054
8.916,0.2099056522504343
8.919,0.20990608966576163
8.922,0.20988585039251517
8.925,0.20991490326988152
8.928,0.20998779497488698
8.931000000000001,0.21009108839574006
8.934000000000001,0.2102965178474405
8.937,0.21040857276837593
8.94,0.21047840559431957
8.943,0.21047488095434883
8.946,0.2104997203867472
8.949,0.21041455271468346
8.952,0.21030440203984554
8.955,0.21016106546617358
8.958,0.20999138903177667
8.961,0.2098977612209999
8.964,0.2099517274691568
8.967,0.20999514980422826
8.97,0.21012733157069932
8.973,0.2103175456006572
8.976,0.21047732612755657
8.979000000000001,0.21060104361032547
8.982,0.2107202942513826
8.985,0.2108120974888633
8.988,0.21087675923693658
8.991,0.21088822351652986
8.994,0.21081208248885683
8.997,0.2107140518505607
9.0,0.20978317806383487
9.003,0.20850851186066607
9.006,0.20724634623497917
9.009,0.20609082207806656
9.012,0.2049711046625741
9.015,0.2038136175893391
9.018,0.20276805035951512
9.021,0.20177769598431688
9.024000000000001,0.20083246969649046
9.027000000000001,0.20001102418704195
9.03,0.19935245969150253
9.033,0.19863235741958313
9.036,0.19808484346810631
9.039,0.1975444429362644
9.042,0.19696241188834182
9.045,0.19631040016893536
9.048,0.19565156356370608
9.051,0.19499742547759807
9.054,0.1944396203697478
9.057,0.19393634594962011
9.06,0.19345331960216006
9.063,0.19300940931535188
9.066,0.19260568207190965
9.069,0.1923097081244307
9.072000000000001,0.1921158952201569
9.075000000000001,0.19186669457113872
9.078,0.19158396479095152
9.081,0.19132760988834838
9.084,0.19117517464493455
9.087,0.19110478838325104
9.09,0.19104936576342244
9.093,0.1909541579721757
9.096,0.19084878850785064
9.099,0.19079464258735668
9.102,0.19068267902357047
9.105,0.19067034711018674
9.108,0.19075180526167712
9.111,0.1908388514315591
9.114,0.19095809337942563
9.117,0.1910284896750316
9.120000000000001,0.19098001150685606
9.123,0.19077866653808237
9.126,0.19060202369205548
9.129,0.19036453913091014
9.132,0.19020994687954532
9.135,0.1900768886966169
9.138,0.18994624427085657
9.141,0.1898801004149326
9.144,0.18969163242060919
9.147,0.18941899862554826
9.15,0.18918365285129607
9.153,0.1889983259727813
9.156,0.18885355150453986
9.159,0.18878332535303724
9.162,0.1887078784415533
9.165000000000001,0.1886742625477072
9.168000000000001,0.18870608315819826
9.171,0.18871157475647693
9.174,0.18887909926922175
9.177,0.1890848535945181
9.18,0.18929700050675072
9.183,0.18951733228904188
9.186,0.1897607098236282
9.189,0.18987324139477024
9.192,0.18993852354692226
9.195,0.18995717569609724
9.198,0.18996647974704145
9.201,0.1899182418114461
9.204,0.18996282528322103
9.207,0.1899693491507579
9.21,0.19003119073570177
9.213000000000001,0.19022753191942385
9.216000000000001,0.1904209790278383
9.219,0.19049158245601608
9.222,0.19058897942876052
9.225,0.19074961570555082
9.228,0.19105724026736892
9.231,0.19141769762345678
9.234,0.19179744005129898
9.237,0.19212998053297564
9.24,0.19245150572307979
9.243,0.1926628242467065
9.246,0.19279088959810908
9.249,0.19290916116189108
9.252,0.19309296194177142
9.255,0.19324601748582027
9.258000000000001,0.19343894892340346
9.261000000000001,0.1936773497476379
9.264,0.19390850530694706
9.267,0.19407739269218463
9.27,0.19434445712874135
9.273,0.19473550067853226
9.276,0.19509295739080987
9.279,0.19539802701093273
9.282,0.19568178810624093
9.285,0.19595553261544268
9.288,0.19627317405555267
9.291,0.19671354559929932
9.294,0.19716234628299906
9.297,0.19765802328409895
9.3,0.19822980274467536
9.303,0.1988780800328358
9.306000000000001,0.19954523581309372
9.309000000000001,0.2002029820053851
9.312,0.2008044710163855
9.315,0.20140564141618153
9.318,0.20190632476312767
9.321,0.20246145163075469
9.324,0.20309562266765097
9.327,0.20377686375155457
9.33,0.20434826481307344
9.333,0.20497230548429493
9.336,0.2054834288884765
9.339,0.20605051412270858
9.342,0.20658913274527954
9.345,0.2070591692157123
9.348,0.20749103324421614
9.351,0.20784569384516696
9.354000000000001,0.20825035996635266
9.357,0.20859775045116813
9.36,0.20898085915036335
9.363,0.20932140279942577
9.366,0.20965846833356808
9.369,0.20997874729378307
9.372,0.21025203212303656
9.375,0.21042010034779893
9.378,0.21061538942145758
9.381,0.21091285607971874
9.384,0.2111569987505734
9.387,0.21133243592508713
9.39,0.21140290304189482
9.393,0.21158330297208627
9.396,0.2118006338871758
9.399000000000001,0.21194664712762992
9.402000000000001,0.21179031960439712
9.405,0.21163036769675186
9.408,0.21149214115321938
9.411,0.21147810647347634
9.414,0.21156274603758052
9.417,0.21174679858423798
9.42,0.2120628696529872
9.423,0.2124398250894396
9.426,0.21281936813450558
9.429,0.21317318256348827
9.432,0.21358426681063206
9.435,0.21399519877046816
9.438,0.21436576467004184
9.441,0.21469725056159872
9.444,0.21513260447227422
9.447000000000001,0.21558383787064475
9.450000000000001,0.21611442125553715
9.453,0.21674451663725308
9.456,0.21726979590002615
9.459,0.2177729513348821
9.462,0.21822317735661134
9.465,0.218705858502245
9.468,0.21916899047002816
9.471,0.21960214388592614
9.474,0.21999608592580042
9.477,0.22037148885221097
9.48,0.22076644634996564
9.483,0.22114989593517093
9.486,0.22155664245766687
9.489,0.2220912578478222
9.492,0.22262910318482101
9.495000000000001,0.22320584480589614
9.498,0.223818193555024
9.501,0.2229077073969944
9.504,0.2222329510547167
9.507,0.2217173100870232
9.51,0.22136940496429258
9.513,0.22108506600145475
9.516,0.220938648341354
9.519,0.22080459008057063
9.522,0.22069375838999994
9.525,0.22065727893621664
9.528,0.22066602792791687
9.531,0.22074432231496793
9.534,0.22088473530698327
9.537,0.22100128793619098
9.540000000000001,0.22113267344722323
9.543000000000001,0.22140450028407807
9.546,0.22173949226434342
9.549,0.2221230204545791
9.552,0.22253923257350694
9.555,0.222969327664676
9.558,0.22348858702289176
9.561,0.2239950215649404
9.564,0.22456239712401907
9.567,0.22509505408854316
9.57,0.22569872205136499
9.573,0.22628073382113442
9.576,0.2268365352434889
9.579,0.22734482789438812
9.582,0.22791825076957348
9.585,0.2285275112843574
9.588000000000001,0.22923698264073164
9.591000000000001,0.23000164745346074
9.594,0.2307763404278422
9.597,0.23155640589641188
9.6,0.232235078093376
9.603,0.23283520331436397
9.606,0.23337599572463447
9.609,0.23396663433094653
9.612,0.23456903527362913
9.615,0.2352593557824323
9.618,0.23584797973737376
9.621,0.2364216782956286
9.624,0.23701021194366106
9.627,0.23760065076057987
9.63,0.23802981330632833
9.633000000000001,0.23845001602976215
9.636000000000001,0.23892348252792106
9.639,0.23928998503522464
9.642,0.23958507008299723
9.645,0.2398996075232468
9.648,0.24009916589113356
9.651,0.2403136783993544
9.654,0.24045157976045803
9.657,0.24057914218135293
9.66,0.2406816383072662
9.663,0.24074609911082268
9.666,0.24085392854789686
9.669,0.24091260970808326
9.672,0.24101098423548584
9.675,0.2411324725235212
9.678,0.24120430648205388
9.681000000000001,0.24133536632909078
9.684000000000001,0.24159737418381794
9.687,0.24172586281994646
9.69,0.24190633561736502
9.693,0.24212499349738645
9.696,0.24223687949754386
9.699,0.24236694770759493
9.702,0.2425090459270618
9.705,0.24265327396835634
9.708,0.24280752836857972
9.711,0.24304587584468118
9.714,0.24332499514952918
9.717,0.24351450680858203
9.72,0.24368553484576397
9.723,0.2438565022973104
9.726,0.24409420693078618
9.729000000000001,0.24432674926485995
9.732,0.24464028577989316
9.735,0.2448792450913277
9.738,0.24513240721919924
9.741,0.24531024531226014
9.744,0.24541947010923074
9.747,0.24550973492565803
9.75,0.24556598690876105
9.753,0.24570196291110047
9.756,0.24591525222459074
9.759,0.24608991535600788
9.762,0.24633245874533827
9.765,0.2466099040742063
9.768,0.24692263320064137
9.771,0.24721408046315138
9.774000000000001,0.2474916174644222
9.777000000000001,0.24787722376618754
9.78,0.24836410941529494
9.783,0.2488321557827214
9.786,0.2493655300546057
9.789,0.24989748056626518
9.792,0.2504000642024196
9.795,0.25097345941086957
9.798,0.25159807268605267
9.801,0.2520486190732178
9.804,0.2525350418670739
9.807,0.25302865502851035
9.81,0.2535947458845847
9.813,0.25413866206665514
9.816,0.25468852345825876
9.819,0.25529891116041614
9.822000000000001,0.25588228512454064
9.825000000000001,0.25634906915254685
9.828,0.25670568711626995
9.831,0.2570565207343537
9.834,0.2574068109266579
9.837,0.2577602045747498
9.84,0.2580050876178822
9.843,0.2581859023291563
9.846,0.2582712136514825
9.849,0.2583281394771395
9.852,0.25840291702346724
9.855,0.258422824785014
9.858,0.2583376246507972
9.861,0.2582036663796401
9.864,0.2580793794944616
9.867,0.25792864664895865
9.870000000000001,0.25780519851630107
9.873,0.25770858576474087
9.876,0.25768824631287757
9.879,0.25765176908222903
9.882,0.25762485204823826
9.885,0.2576459272885551
9.888,0.2578510702657501
9.891,0.2581455623226775
9.894,0.25836140271013736
9.897,0.2586298496775046
9.9,0.2587984695845779
9.903,0.2589642004716749
9.906,0.25919903180507975
9.909,0.2595439591013316
9.912,0.25986999118081794
9.915000000000001,0.2601748626307396
9.918000000000001,0.2605007507336519
9.921,0.26079299254503685
9.924,0.26115766508488714
9.927,0.2616324516025012
9.93,0.2621105668674644
9.933,0.2626781694392428
9.936,0.2631494991490374
9.939,0.2636503579707416
9.942,0.26426212696842977
9.945,0.2648926632326119
9.948,0.2654923364243156
9.951,0.2660571240304338
9.954,0.2666306629091975
9.957,0.2671972460302509
9.96,0.2677506106966387
9.963000000000001,0.26824648186474037
9.966000000000001,0.2688570118193748
9.969,0.2695947820915523
9.972,0.27035733636858317
9.975,0.27114102684666114
9.978,0.2719405845660738
9.981,0.2726583141271285
9.984,0.27330667679324194
9.987,0.2739176761805425
9.99,0.2745079630618441
9.993,0.27509674485000746
9.996,0.2756389633048227
9.999,0.2752750233075297
10.002,0.2733167613709161
10.005,0.2714123497737053
10.008000000000001,0.2695482142819637
10.011000000000001,0.26769484921237074
10.014,0.2659268390401956
10.017,0.26421258667216074
10.02,0.26255827600690906
10.023,0.26097800604480703
10.026,0.25945222693751846
10.029,0.2580886267786545
10.032,0.2567874074503415
10.035,0.2555130021022778
10.038,0.2542681891261042
10.041,0.25305119374320384
10.044,0.2519562547647181
10.047,0.2508573439868917
10.05,0.24974325560676763
10.053,0.24868855020967487
10.056000000000001,0.24766979850845292
10.059000000000001,0.24663157067390032
10.062,0.24560488018289006
10.065,0.2446894011444585
10.068,0.24378838834174993
10.071,0.2429843303608173
10.074,0.24222831066923767
10.077,0.2413882890249842
10.08,0.2405430232653756
10.083,0.23978321894661614
10.086,0.2391260951709395
10.089,0.23851983578274086
10.092,0.23793382362591678
10.095,0.23727945013284263
10.098,0.23651728885813278
10.101,0.23577132538192863
10.104000000000001,0.235254497011588
10.107000000000001,0.23496370402577635
10.11,0.23484067085484053
10.113,0.23470205212640038
10.116,0.23465678038027837
10.119,0.23473095453434706
10.122,0.2348343379461592
10.125,0.2348007175566876
10.128,0.2346795523944951
10.131,0.23463003527661075
10.134,0.2347029085497442
10.137,0.23484386639991342
10.14,0.23499545895251775
10.143,0.23525014844089887
10.146,0.2355089929200274
10.149000000000001,0.23588829446926415
10.152000000000001,0.2363637586290353
10.155,0.23692965117436543
10.158,0.23758211683275582
10.161,0.2383355738243421
10.164,0.23908009279099315
10.167,0.2397714877764721
10.17,0.2403978158204278
10.173,0.24108962316331872
10.176,0.24174144794370223
10.179,0.24234476445006892
10.182,0.24290822940576834
10.185,0.24343608274556233
10.188,0.24398488100538887
10.191,0.2445503150123801
10.194,0.24496649704240087
10.197000000000001,0.24538982868085166
10.200000000000001,0.2455933862514509
10.203,0.24571958632388924
10.206,0.24587138904827127
10.209,0.24606180006473155
10.212,0.2462092539026079
10.215,0.2462961159481269
10.218,0.24641289048612391
10.221,0.2465297747783926
10.224,0.24656168501249476
10.227,0.2466347061771235
10.23,0.24676333869468225
10.233,0.246955635262121
10.236,0.24705117485725092
10.239,0.24708511171571287
10.242,0.24715425974672942
10.245000000000001,0.2472069696948439
10.248,0.24722678517950628
10.251,0.24733264726932544
10.254,0.24744986910531278
10.257,0.24759533389653116
10.26,0.2477374246113578
10.263,0.24787270239416379
10.266,0.24803495490800498
10.269,0.24822507776756625
10.272,0.24845246454892314
10.275,0.24873052864298972
10.278,0.24908146376312446
10.281,0.24944659875209554
10.284,0.2499163305873068
10.287,0.25044346090151326
10.290000000000001,0.2510750703313985
10.293000000000001,0.25168169508606175
10.296,0.25225528592134155
10.299,0.2529606194466361
10.302,0.253718826373725
10.305,0.2544716580863049
10.308,0.25529053578615496
10.311,0.2560687254718795
10.314,0.256908735233695
10.317,0.25780542358346964
10.32,0.25867803593045385
10.323,0.25945792617335883
10.326,0.26020469422592857
10.329,0.26094190740382084
10.332,0.2616079020870569
10.335,0.2623243845191539
10.338000000000001,0.2631316827700673
10.341000000000001,0.26394088203574917
10.344,0.26475139194111047
10.347,0.2655953348790579
10.35,0.26648740987744957
10.353,0.26741380252152636
10.356,0.2682422846624713
10.359,0.2690425442659933
10.362,0.26989038169516877
10.365,0.2707370003979139
10.368,0.27149384353824907
10.371,0.2720692769304093
10.374,0.2725648231092491
10.377,0.2729702045113855
10.38,0.2733879470676177
10.383000000000001,0.27368621483873823
10.386000000000001,0.2739096393075272
10.389,0.27407114264121096
10.392,0.2741648015313467
10.395,0.27419590048098613
10.398,0.27418102653831167
10.401,0.27364228862275153
10.404,0.27302654571932705
10.407,0.27238566253463387
10.41,0.2717300174076522
10.413,0.2710863562546305
10.416,0.2705786156366175
10.419,0.2701451502107813
10.422,0.2698304420321505
10.425,0.26955219452222534
10.428,0.2693737302540985
10.431000000000001,0.26920892027518745
10.434000000000001,0.26906946556591427
10.437,0.2690246983872173
10.44,0.26900786267002047
10.443,0.26907748609228127
10.446,0.26923097409065483
10.449,0.26924383260299567
10.452,0.269158285234748
10.455,0.26913927778072
10.458,0.26917141517645543
10.461,0.2692377706744867
10.464,0.26925081412261676
10.467,0.2691943416572553
10.47,0.26908872605533596
10.473,0.26897926382118376
10.476,0.26892967807914636
10.479000000000001,0.26890716263410996
10.482000000000001,0.2688190692925773
10.485,0.26865435962763645
10.488,0.268520804022644
10.491,0.26836375637576254
10.494,0.2681419697298417
10.497,0.2680593107765693
10.5,0.26687084926498406
10.503,0.2650579146291458
10.506,0.26327241174618804
10.509,0.2614959497982261
10.512,0.2596995940356802
10.515,0.25787108108157786
10.518,0.25614385328283484
10.521,0.2544846371949806
10.524000000000001,0.25285594530988464
10.527000000000001,0.25121848776740413
10.53,0.24971369568126098
10.533,0.24821103919972642
10.536,0.24662311900884676
10.539,0.24520837687993186
10.542,0.2438406830360755
10.545,0.24248497181263717
10.548,0.24114011145516362
10.551,0.2399150332790977
10.554,0.23883689872609037
10.557,0.23784477910899035
10.56,0.23686335452983526
10.563,0.23592329302530166
10.566,0.23497889344511663
10.569,0.2340409262861432
10.572000000000001,0.23315967134759844
10.575000000000001,0.2322279637118398
10.578,0.23129040474600296
10.581,0.23027284697315314
10.584,0.2293675620027971
10.587,0.2285028391090864
10.59,0.2275873241566284
10.593,0.22655834974563674
10.596,0.22556964676315439
10.599,0.22463412308876554
10.602,0.22381580485348168
10.605,0.222985633305489
10.608,0.22212368773854732
10.611,0.22135130961132496
10.614,0.2206671671913985
10.617,0.22004021515301242
10.620000000000001,0.21954956778858542
10.623000000000001,0.21915734177586418
10.626,0.21884999356851167
10.629,0.2185267465876833
10.632,0.21817787659870025
10.635,0.21780923430729943
10.638,0.2173071411186383
10.641,0.2167099855688474
10.644,0.21609622895176978
10.647,0.21551023602888522
10.65,0.21494140695080705
10.653,0.21451780867221937
10.656,0.2140843979650879
10.659,0.21363941147411722
10.662,0.21314853652624025
10.665000000000001,0.21281991752058987
10.668000000000001,0.21263614480814136
10.671,0.21246929191582362
10.674,0.21236524126656695
10.677,0.2122694596900228
10.68,0.21222383764788813
10.683,0.21217286916109063
10.686,0.21215412312263845
10.689,0.21218490041536617
10.692,0.21225714486210318
10.695,0.21236677026907363
10.698,0.21243949160693784
10.701,0.21245418603994848
10.704,0.21247177746413481
10.707,0.21251496455398192
10.71,0.21260904579049844
10.713000000000001,0.21270111674965658
10.716000000000001,0.21268645850718096
10.719,0.21267521070754836
10.722,0.21267452723123886
10.725,0.21270306456611854
10.728,0.21281901219224764
10.731,0.21292823797155452
10.734,0.21305988522578045
10.737,0.21306923166628036
10.74,0.21314990758454652
10.743,0.21323154587741874
10.746,0.21332541052794649
10.749,0.21349698113561263
10.752,0.21373889594213455
10.755,0.21399588576272974
10.758000000000001,0.21424767032159664
10.761000000000001,0.21451995746874006
10.764,0.21480055302587753
10.767,0.21506699791519798
10.77,0.21526678574392735
10.773,0.21553196967036528
10.776,0.2157784726961334
10.779,0.21610110759578766
10.782,0.21629867553295629
10.785,0.21653770044548304
10.788,0.21674030000907987
10.791,0.21685643861191717
10.794,0.21704794900322147
10.797,0.21730666337043492
10.8,0.2172198292977966
10.803,0.2169771206884915
10.806000000000001,0.2167682537990013
10.809000000000001,0.21662529610127032
10.812,0.2164778384826169
10.815,0.21631265250875445
10.818,0.21615392376087672
10.821,0.21597319373071155
10.824,0.21575295851216733
10.827,0.21547254443192632
10.83,0.21523837786767025
10.833,0.21508019183509983
10.836,0.21500575834265054
10.839,0.21502225692529192
10.842,0.21495819521702986
10.845,0.21502118671304904
10.848,0.215044922531254
10.851,0.2151060061432162
10.854000000000001,0.21518106619785834
10.857000000000001,0.21527645983759702
10.86,0.21537799285940498
10.863,0.21549160056936076
10.866,0.2155828242988343
10.869,0.21558780099458885
10.872,0.21551876637371487
10.875,0.21538487824685945
10.878,0.21521990021336312
10.881,0.21507694781331754
10.884,0.21495553138163287
10.887,0.21486704061968806
10.89,0.21485730898921448
10.893,0.21486589001398967
10.896,0.21492764614782603
10.899000000000001,0.21508938351328258
10.902000000000001,0.21526736644469985
10.905,0.215468257736033
10.908,0.21574597969050932
10.911,0.2160264566651957
10.914,0.2162601766817837
10.917,0.21649501531159562
10.92,0.2166336842707136
10.923,0.21676231168084123
10.926,0.21687968420706114
10.929,0.21707255504240283
10.932,0.21739585557873595
10.935,0.2177368786454998
10.938,0.2181804905260739
10.941,0.21861367040794522
10.944,0.21902679591042146
10.947000000000001,0.21943189394362655
10.950000000000001,0.21985097259860298
10.953,0.2203748548180197
10.956,0.22091995323856142
10.959,0.22146480924368137
10.962,0.2219390935205958
10.965,0.22239192528839805
10.968,0.22284600401290267
10.971,0.22321238298966697
10.974,0.22358734993312226
10.977,0.22395635815111406
10.98,0.2244362626204218
10.983,0.2248496686869414
10.986,0.2252766039900243
10.989,0.2257102107879138
10.992,0.2261390618724966
10.995000000000001,0.2265151828139254
10.998000000000001,0.22692134626642257
11.001,0.2253611550984137
11.004,0.22391965882633236
11.007,0.22255801503750017
11.01,0.22125064140841058
11.013,0.22001680744795019
11.016,0.21889102781402858
11.019,0.21794434192107628
11.022,0.21698900139124164
11.025,0.21611045776586346
11.028,0.21534528878265805
11.031,0.21473996289984734
11.034,0.21421051987504408
11.037,0.21366208776132817
11.040000000000001,0.21318307780835086
11.043000000000001,0.21263616708548
11.046,0.2120795728278883
11.049,0.21156547906620995
11.052,0.2112051817832663
11.055,0.21086756980427185
11.058,0.21052735243987328
11.061,0.2101591456257241
11.064,0.2098551152515769
11.067,0.20959051814516336
11.07,0.20931025846707083
11.073,0.2090797606375279
11.076,0.208864493941928
11.079,0.2086864369434985
11.082,0.20855785878510497
11.085,0.20847879835408856
11.088000000000001,0.2083808367441583
11.091000000000001,0.20823357168815537
11.094,0.2080888764818539
11.097,0.20799400957324632
11.1,0.2079085353495184
11.103,0.20781736299518427
11.106,0.207784476917704
11.109,0.20776693478208755
11.112,0.20775165470354437
11.115,0.2078307910232243
11.118,0.20788329987433532
11.121,0.20793426236761792
11.124,0.20798404105350912
11.127,0.20794336252941642
11.13,0.20783480530706297
11.133000000000001,0.20773153881579542
11.136000000000001,0.20760243291245453
11.139,0.20747962158663533
11.142,0.20746521100179807
11.145,0.20739338352080608
11.148,0.20727323558095068
11.151,0.20725663450135468
11.154,0.2071991383770234
11.157,0.20703303489071612
11.16,0.20685875643313006
11.163,0.20664868184747634
11.166,0.20645307354667367
11.169,0.20627054825658828
11.172,0.20620593686431443
11.175,0.20619609183950594
11.178,0.2062015091432153
11.181000000000001,0.20621645966317984
11.184000000000001,0.20622766085528693
11.187,0.20629901603525905
11.19,0.20630077422617396
11.193,0.2062573216219459
11.196,0.20616653872136562
11.199,0.20613734450684565
11.202,0.2060578606145998
11.205,0.20604058044806592
11.208,0.20607883783109135
11.211,0.20603424203418336
11.214,0.20594603174705
11.217,0.2058981094889723
11.22,0.20588750635260344
11.223,0.20593427780002105
11.226,0.20596132841299342
11.229000000000001,0.20603807583296085
11.232000000000001,0.2061933337030338
11.235,0.2063143439904153
11.238,0.2064212119685961
11.241,0.206404441789653
11.244,0.2062790883706122
11.247,0.20623837210163118
11.25,0.20625553793630383
11.253,0.2063844862577302
11.256,0.20653735221541702
11.259,0.20663471137398873
11.262,0.20672866497613188
11.265,0.2069649521045137
11.268,0.2072332346589213
11.271,0.2076332838710168
11.274000000000001,0.20809043441011424
11.277000000000001,0.20862635762057904
11.28,0.20907803093155053
11.283,0.2094829273279904
11.286,0.20977925809971368
11.289,0.2099851598415257
11.292,0.21010293833029509
11.295,0.21026895865384895
11.298,0.21049709485357035
11.301,0.2108120363324464
11.304,0.21106345810212104
11.307,0.2112429928650373
11.31,0.21131493691382888
11.313,0.2113462524420966
11.316,0.21140417273847548
11.319,0.21154825273510833
11.322000000000001,0.21163388839636346
11.325000000000001,0.21170663961281594
11.328,0.21172591902256155
11.331,0.2116662602830716
11.334,0.21172657999294645
11.337,0.21172172300536582
11.34,0.21163864568740065
11.343,0.21154093745045546
11.346,0.21144421752392875
11.349,0.21142663708219894
11.352,0.2114947744291942
11.355,0.21154705900180723
11.358,0.2114354875054374
11.361,0.21131412238207195
11.364,0.21127248322702752
11.367,0.21127035465164923
11.370000000000001,0.21132341643904745
11.373000000000001,0.2113420830839113
11.376,0.211376624148577
11.379,0.2114994690142992
11.382,0.21167894212024674
11.385,0.2118226689864997
11.388,0.21192992406247846
11.391,0.21206923682518095
11.394,0.21215742855020517
11.397,0.21228808847208588
11.4,0.21212368386193495
11.403,0.21176996536366663
11.406,0.21144860122950712
11.409,0.2110494656212638
11.412,0.21065832488527172
11.415000000000001,0.2103651666708778
11.418000000000001,0.21010256879743253
11.421,0.209832788784612
11.424,0.20964189379160744
11.427,0.20945380660407992
11.43,0.2092842697262737
11.433,0.20908402635144369
11.436,0.20884846748315858
11.439,0.2084992810438122
11.442,0.20821614281449355
11.445,0.2079706687248594
11.448,0.2077124110566377
11.451,0.20745651677724636
11.454,0.2070693230713881
11.457,0.2066378994398637
11.46,0.2060888101468483
11.463000000000001,0.20557013540741914
11.466000000000001,0.20513058402518844
11.469,0.20472456735496283
11.472,0.20434552634752848
11.475,0.20405203523074247
11.478,0.2038017263965186
11.481,0.20360626233337029
11.484,0.20349844989918522
11.487,0.2034351956812901
11.49,0.20331544902017443
11.493,0.2031179823438477
11.496,0.2030119834072816
11.499,0.2025776122524144
11.502,0.20148456818402039
11.505,0.20042866372634208
11.508000000000001,0.19940894410293625
11.511000000000001,0.19841391067764572
11.514000000000001,0.19752444961641655
11.517,0.19673963894542854
11.52,0.195972695554356
11.523,0.19525100436628076
11.526,0.19455136924670258
11.529,0.19389325688935605
11.532,0.1933128393884909
11.535,0.19280158520877347
11.538,0.1923758481555229
11.541,0.1919177157849667
11.544,0.19148789155027626
11.547,0.19102886832474508
11.55,0.1905737702072194
11.553,0.19024411058381746
11.556000000000001,0.18994138518364573
11.559000000000001,0.18957256519851443
11.562,0.1891299205781718
11.565,0.18870373582678618
11.568,0.18836582701030397
11.571,0.1880425281330081
11.574,0.18765428161505893
11.577,0.18722865337577974
11.58,0.18670807549382534
11.583,0.18625217267897617
11.586,0.1859361993142392
11.589,0.1856652978682436
11.592,0.1854021934367614
11.595,0.1850653967645161
11.598,0.1846920190781358
11.601,0.18412822232408185
11.604000000000001,0.1836158882172289
11.607000000000001,0.18313956818486787
11.61,0.1826948434146224
11.613,0.18221626975431676
11.616,0.1816790959788927
11.619,0.18110439271899628
11.622,0.18046426447675398
11.625,0.1797940061142857
11.628,0.17918008538940636
11.631,0.1786242439048342
11.634,0.1780394082389694
11.637,0.17744454367579632
11.64,0.176873932725578
11.643,0.1763472634660179
11.646,0.1757302130309334
11.649000000000001,0.17508092802253633
11.652000000000001,0.17442737357434468
11.655,0.17373183596453973
11.658,0.17297729547526441
11.661,0.17215779860289768
11.664,0.1713330694063768
11.667,0.1704775438131792
11.67,0.1697320503277801
11.673,0.1689467923075233
11.676,0.16833090079007124
11.679,0.16772998454592458
11.682,0.16716172344543945
11.685,0.16672385475980894
11.688,0.1663465548638624
11.691,0.16603018090359523
11.694,0.1657930722652639
11.697000000000001,0.16558743238450352
11.700000000000001,0.16531451717452378
11.703,0.16508549356582478
11.706,0.1649096268198066
11.709,0.16468267246565288
11.712,0.16447371447390535
11.715,0.1641845947203026
11.718,0.1638244645939595
11.721,0.1635340765707768
11.724,0.163220816040692
11.727,0.16304652316920076
11.73,0.16293796704445115
11.733,0.1628025741005135
11.736,0.1626696361366296
11.739,0.16247478955158268
11.742,0.1622617857694105
11.745000000000001,0.16212894963150035
11.748000000000001,0.16212446955325083
11.751,0.16220072613877742
11.754,0.1623075985356973
11.757,0.1624710359319804
11.76,0.16264545614580964
11.763,0.16282504471748957
11.766,0.1629384247222789
11.769,0.16304248413543332
11.772,0.16321123160513676
11.775,0.16343185394900134
11.778,0.1636775163308945
11.781,0.1639568121857485
11.784,0.16421981316387038
11.787,0.16450784742361066
11.790000000000001,0.16496546395867057
11.793000000000001,0.16549875841169234
11.796,0.16602032251340582
11.799,0.16636794992470114
11.802,0.16661028886333662
11.805,0.166907048841915
11.808,0.16717021941689972
11.811,0.1672921023082621
11.814,0.16727484484399302
11.817,0.16730119765844742
11.82,0.16732110514452778
11.823,0.16735185654917487
11.826,0.16744711050475408
11.829,0.16752411080019575
11.832,0.1675613065203387
11.835,0.16756788178828538
11.838000000000001,0.1675891942820068
11.841000000000001,0.1677057890842683
11.844,0.1679073015749791
11.847,0.16815207784588826
11.85,0.16833971175724052
11.853,0.16845057350084786
11.856,0.16856598444625423
11.859,0.16857504440889354
11.862,0.16835097174452104
11.865,0.1680498729648914
11.868,0.16785603303933186
11.871,0.16772250531228763
11.874,0.16749830982102815
11.877,0.1672279583037331
11.88,0.16690607135974203
11.883000000000001,0.1665586432079902
11.886000000000001,0.1662804248759741
11.889000000000001,0.1660561807566576
11.892,0.1659361947990276
11.895,0.1658582085416769
11.898,0.1659043189737273
11.901,0.16596206635982527
11.904,0.16602157035813203
11.907,0.1660646143269033
11.91,0.16612968660921157
11.913,0.1662343273002371
11.916,0.16637980151654705
11.919,0.1666709196010487
11.922,0.16705817433127562
11.925,0.16755646504489086
11.928,0.1680472283861081
11.931000000000001,0.16856237998156182
11.934000000000001,0.16909740151073727
11.937,0.16957899890553482
11.94,0.1699769175009875
11.943,0.17042206195509702
11.946,0.17086969536507302
11.949,0.1712814927598889
11.952,0.17164433658281103
11.955,0.17200806912916808
11.958,0.17232716167679255
11.961,0.17261088452966863
11.964,0.172804536223066
11.967,0.1729013813004241
11.97,0.1730117726399062
11.973,0.173140108948392
11.976,0.17322801165982582
11.979000000000001,0.17330854329809278
11.982000000000001,0.1732935255076121
11.985,0.17317025612226214
11.988,0.1730498784133963
11.991,0.17299493826240941
11.994,0.17294806766146395
11.997,0.17288196088112065
12.0,0.1716877945629462
12.003,0.1700053130978127
12.006,0.16841621043581673
12.009,0.16691241931985853
12.012,0.1654614081587856
12.015,0.16405025968410647
12.018,0.16255493480067656
12.021,0.16107137888533107
12.024000000000001,0.15968228328511835
12.027000000000001,0.15833468872933876
12.030000000000001,0.15705549731782842
12.033,0.15585138695802944
12.036,0.15476794498165558
12.039,0.1537467449522991
12.042,0.15269250676577673
12.045,0.1516993573900525
12.048,0.15074589429304852
12.051,0.14978257691615002
12.054,0.1488921337588583
12.057,0.1481187171880232
12.06,0.14737296166142025
12.063,0.14669707351540942
12.066,0.14596682725509824
12.069,0.14535458728253736
12.072000000000001,0.14483069402320706
12.075000000000001,0.14428739570645524
12.078,0.14378253292485726
12.081,0.1435249180635498
12.084,0.14334959780472514
12.087,0.14315715924352287
12.09,0.14295773515729204
12.093,0.14278972950446417
12.096,0.14252950405508763
12.099,0.14219086969737563
12.102,0.14192163791749068
12.105,0.14157571491458867
12.108,0.14129742695780714
12.111,0.1410506738462995
12.114,0.14081340142775095
12.117,0.14047160113186422
12.120000000000001,0.1402047898919097
12.123000000000001,0.13994562774325503
12.126,0.1397468713226244
12.129,0.13958421801520976
12.132,0.13940363163440606
12.135,0.1392409637085407
12.138,0.13909131048454815
12.141,0.13905982234753297
12.144,0.1390264165587199
12.147,0.13899079649151683
12.15,0.13894714146572937
12.153,0.13880795320124964
12.156,0.13863220523399986
12.159,0.1384955408366714
12.162,0.13842432722091763
12.165000000000001,0.13842141826032203
12.168000000000001,0.13847742824486614
12.171,0.13853835886982316
12.174,0.13854166702691142
12.177,0.13849164693859933
12.18,0.13835508592921514
12.183,0.13835142053499844
12.186,0.13842260516053043
12.189,0.13859718682643823
12.192,0.1387304988426698
12.195,0.13893402143563816
12.198,0.1391652569266101
12.201,0.13945912998042986
12.204,0.13975390804071575
12.207,0.13996583901448562
12.21,0.14018388163850368
12.213000000000001,0.14039246026138588
12.216000000000001,0.14063613758761084
12.219,0.14084064219317008
12.222,0.14100434248920343
12.225,0.1410699648450057
12.228,0.1412175589892505
12.231,0.14141959692224387
12.234,0.14174599046649297
12.237,0.1420609322164816
12.24,0.1422858194213752
12.243,0.14242129024146644
12.246,0.14255642118296522
12.249,0.14272990823966553
12.252,0.1429432165709986
12.255,0.14321551266010096
12.258000000000001,0.14345817513408027
12.261000000000001,0.1436587425394638
12.264000000000001,0.1438122466371171
12.267,0.14401995385045244
12.27,0.14417552759857286
12.273,0.14431411007931885
12.276,0.1444772797705491
12.279,0.14460916807574084
12.282,0.14461745188268835
12.285,0.14460154166782083
12.288,0.14459640439671217
12.291,0.14458926080762
12.294,0.14447695093373114
12.297,0.14440110029136885
12.3,0.14437899503194737
12.303,0.14440042336881823
12.306000000000001,0.14449000095775094
12.309000000000001,0.144538513389212
12.312,0.14443447487178565
12.315,0.14424406625984956
12.318,0.14409497074547428
12.321,0.14400523637379406
12.324,0.14388132874560886
12.327,0.14362064402859756
12.33,0.14339886907842764
12.333,0.14314912284294884
12.336,0.14291911238924224
12.339,0.14274236575204566
12.342,0.14257913341301098
12.345,0.14240331906798923
12.348,0.1422690205195039
12.351,0.14211239423143937
12.354000000000001,0.14195975721475412
12.357000000000001,0.1418145640615406
12.36,0.14158749675703822
12.363,0.1413730437439741
12.366,0.14121283705138937
12.369,0.14109870289672666
12.372,0.14099347151153552
12.375,0.14081747615251738
12.378,0.14060041943005305
12.381,0.14042565065214513
12.384,0.14018868987296967
12.387,0.13993111470865377
12.39,0.13971941212765537
12.393,0.1395726159673342
12.396,0.1394562504821449
12.399000000000001,0.139309551093804
12.402000000000001,0.13913721721128633
12.405000000000001,0.1389518854210929
12.408,0.1387844009592149
12.411,0.13861653189368034
12.414,0.13847975346467054
12.417,0.13821145600655765
12.42,0.13785479553492558
12.423,0.137541602608583
12.426,0.1372140851695339
12.429,0.13679310780665918
12.432,0.1363763862980322
12.435,0.135960221294817
12.438,0.135655608654488
12.441,0.1354588509054179
12.444,0.1353139320601099
12.447000000000001,0.13505892407491388
12.450000000000001,0.13471718548369405
12.453,0.13446366297131998
12.456,0.13420965982152455
12.459,0.13397540161985033
12.462,0.1336991578856852
12.465,0.13344094639953813
12.468,0.13314922783864097
12.471,0.1327889033999103
12.474,0.1324720996197265
12.477,0.13216390621209959
12.48,0.13182884132539796
12.483,0.13157693725080843
12.486,0.13128233859023217
12.489,0.13096735953494185
12.492,0.13074836530362294
12.495000000000001,0.13058004723365463
12.498000000000001,0.13036217781515747
12.501,0.12994318507011385
12.504,0.12957147918905904
12.507,0.12917257838670698
12.51,0.1288044777035635
12.513,0.12849232510350386
12.516,0.12828002803783148
12.519,0.12809744195715886
12.522,0.12793116516699116
12.525,0.12775611168933135
12.528,0.12760150034780338
12.531,0.12748166750892845
12.534,0.12732850959380226
12.537,0.12712727544745397
12.540000000000001,0.12693399603460964
12.543000000000001,0.12674349631913587
12.546,0.126538632362306
12.549,0.12631791181505855
12.552,0.12611581372957845
12.555,0.12598666327563435
12.558,0.12599534115100453
12.561,0.12593080148247243
12.564,0.1259471794176489
12.567,0.12615704511790335
12.57,0.12644016098806596
12.573,0.12665887090502012
12.576,0.12675821902722917
12.579,0.12697448276444526
12.582,0.12730326199065659
12.585,0.12769512060317392
12.588000000000001,0.12808714586364442
12.591000000000001,0.12840040854662002
12.594,0.1287591998673735
12.597,0.12915996503174476
12.6,0.12956575820067096
12.603,0.12999260182716038
12.606,0.13034144728943017
12.609,0.1306428990962273
12.612,0.13095312440977785
12.615,0.13117072941478736
12.618,0.13138854881204945
12.621,0.13154764641090677
12.624,0.13173950678604476
12.627,0.13193345860463834
12.63,0.13206794520506968
12.633000000000001,0.13217130580988404
12.636000000000001,0.13225125442179317
12.639000000000001,0.132314886981622
12.642,0.13230798012092654
12.645,0.13231232384026667
12.648,0.13227115623637176
12.651,0.13225452899704
12.654,0.13223388022177174
12.657,0.13217046067047827
12.66,0.13204785667040392
12.663,0.13199410127144956
12.666,0.13201268305078367
12.669,0.1320447624392152
12.672,0.1321123440229391
12.675,0.13220623732693274
12.678,0.13244663024096684
12.681000000000001,0.1327648544423209
12.684000000000001,0.1330429760274097
12.687,0.1333129072415471
12.69,0.13363324193932394
12.693,0.13387317481158395
12.696,0.13412365804311888
12.699,0.13436699129282673
12.702,0.13461062614141198
12.705,0.13481985886133252
12.708,0.1350850859126608
12.711,0.1353907792061698
12.714,0.13571745334203655
12.717,0.13598833530355417
12.72,0.13624826232535564
12.723,0.1365056324290279
12.726,0.13667781616575392
12.729000000000001,0.13676514203746404
12.732000000000001,0.13688992061616934
12.735,0.13698748547276954
12.738,0.13713936920205835
12.741,0.13741612545027634
12.744,0.13784100602487598
12.747,0.13822388428201826
12.75,0.13858385671568074
12.753,0.1389050720900487
12.756,0.13913118004127173
12.759,0.13932131516324114
12.762,0.13942641579549686
12.765,0.13955900776482819
12.768,0.13954870341318276
12.771,0.1395694656962379
12.774000000000001,0.1395575405651529
12.777000000000001,0.13955706960677325
12.780000000000001,0.13953007286470148
12.783,0.13959134297938747
12.786,0.13965460451204348
12.789,0.1397300769077819
12.792,0.1397812132359886
12.795,0.1398070617378891
12.798,0.13983102719360838
12.801,0.139455508334507
12.804,0.13905706196120773
12.807,0.13871759415376816
12.81,0.13840041062692066
12.813,0.1381192535027933
12.816,0.13801575477530262
12.819,0.13795675678625446
12.822000000000001,0.1378763449478306
12.825000000000001,0.13768794879278087
12.828,0.1375243475361235
12.831,0.1372636924459617
12.834,0.13703340907487874
12.837,0.13689426873955612
12.84,0.13682496636254696
12.843,0.13676614473791127
12.846,0.13676508685889152
12.849,0.13661623590106278
12.852,0.1365091404230494
12.855,0.13642184172504845
12.858,0.1363306418933441
12.861,0.1363413808071453
12.864,0.13637165636636384
12.867,0.13629538079843553
12.870000000000001,0.13615278555612845
12.873000000000001,0.1361530650412445
12.876,0.13619134761932614
12.879,0.13622847104609295
12.882,0.136332273771009
12.885,0.1364687138174685
12.888,0.13666492107694223
12.891,0.13687176174378415
12.894,0.13714947014120654
12.897,0.13745488830528713
12.9,0.137805824000987
12.903,0.13821187625181822
12.906,0.13850781426739736
12.909,0.1389200591988994
12.912,0.13932029696411546
12.915000000000001,0.13984424074909557
12.918000000000001,0.14043890959398173
12.921000000000001,0.14104681526771884
12.924,0.14164204993670731
12.927,0.14228818484074818
12.93,0.14301943839134457
12.933,0.14372488524462637
12.936,0.14450894981690635
12.939,0.14540168167610285
12.942,0.14625685664673488
12.945,0.14705593378259427
12.948,0.14782111829623298
12.951,0.14856415190502292
12.954,0.14932011515971716
12.957,0.15002436092041962
12.96,0.15069485306487393
12.963000000000001,0.15133800104301262
12.966000000000001,0.15192374164964167
12.969,0.15249081451623112
12.972,0.15303928333901393
12.975,0.15360403117165308
12.978,0.1541268653254545
12.981,0.15468370574402993
12.984,0.15529290101599352
12.987,0.15587864423621603
12.99,0.15642897360074143
12.993,0.15699184562432852
12.996,0.1575570525567313
12.999,0.157833623599531
13.002,0.15754287879483211
13.005,0.15718675187942752
13.008000000000001,0.1567911519369759
13.011000000000001,0.15638487469829823
13.014000000000001,0.15586180273526898
13.017,0.15532394040638559
13.02,0.15479143401605125
13.023,0.15426248086900135
13.026,0.15362595471277168
13.029,0.15296692608528178
13.032,0.1524582424856979
13.035,0.1519842513005313
13.038,0.1515587269005354
13.041,0.15115883587219003
13.044,0.1507392656232291
13.047,0.15031582713950598
13.05,0.14994318071773768
13.053,0.14968748748803895
13.056000000000001,0.14950053580945033
13.059000000000001,0.1492897600784916
13.062,0.14906247406009215
13.065,0.14886426984566686
13.068,0.1486033426551537
13.071,0.1483882472300524
13.074,0.14827369933000067
13.077,0.14821402607208214
13.08,0.14818618235775993
13.083,0.14821960398957962
13.086,0.1482893137098607
13.089,0.14831369952989823
13.092,0.1484039149071322
13.095,0.14857237321551617
13.098,0.1486466991573754
13.101,0.14876582340867903
13.104000000000001,0.14899265253225777
13.107000000000001,0.14927539755009964
13.11,0.14950454545327582
13.113,0.14966825175206291
13.116,0.14979329390339105
13.119,0.14997220185838117
13.122,0.15010404178219275
13.125,0.15016895809620925
13.128,0.1502091981268509
13.131,0.1502524494646702
13.134,0.15024892278906418
13.137,0.1502001753720247
13.14,0.1501474063954502
13.143,0.15010805163873042
13.146,0.15016361571520384
13.149000000000001,0.15021932735957982
13.152000000000001,0.15022070703734453
13.155000000000001,0.1501825038282857
13.158,0.15014086134941243
13.161,0.15012585580100565
13.164,0.1501729683183286
13.167,0.15032607736056441
13.17,0.15054578153090564
13.173,0.15075097665170417
13.176,0.150937254080218
13.179,0.15119529575761717
13.182,0.1514080755315702
13.185,0.1515927075887539
13.188,0.1518032379247428
13.191,0.1520211994405383
13.194,0.15220965663977734
13.197000000000001,0.15242964848492024
13.200000000000001,0.15271951699547942
13.203,0.15308931269440024
13.206,0.15345887697887717
13.209,0.15390698866132194
13.212,0.15439617137894365
13.215,0.15483409684894262
13.218,0.15517058805145498
13.221,0.15542116696804759
13.224,0.15579690909373445
13.227,0.1562456371215807
13.23,0.15674182692897917
13.233,0.15735569478518627
13.236,0.15792783335337932
13.239,0.15832161065248182
13.242,0.1586619853378217
13.245000000000001,0.1590505276388041
13.248000000000001,0.15939631451286493
13.251,0.1597164878053202
13.254,0.16001592005271567
13.257,0.16031550175562748
13.26,0.1605952429087517
13.263,0.16071826444908827
13.266,0.16083324893735143
13.269,0.16109609134544917
13.272,0.16135219472468723
13.275,0.16158401387378674
13.278,0.1617679108763701
13.281,0.16195616115908285
13.284,0.16222085262006328
13.287,0.16249118225616252
13.290000000000001,0.16270645510326517
13.293000000000001,0.16290047362284404
13.296000000000001,0.1630479984758029
13.299,0.1631420795806719
13.302,0.16317106923970598
13.305,0.16319988170606792
13.308,0.1631748765832578
13.311,0.1629915435403408
13.314,0.16280025107719073
13.317,0.1627460978054686
13.32,0.16269437968967432
13.323,0.16264950399039613
13.326,0.16267657810567468
13.329,0.1627311618465525
13.332,0.16282993942586738
13.335,0.1629543848650011
13.338000000000001,0.1630267098904445
13.341000000000001,0.1630742688869074
13.344,0.16315737210671755
13.347,0.1633461110052976
13.35,0.16347389975641002
13.353,0.16350487245510645
13.356,0.16355576042148337
13.359,0.16357110698341928
13.362,0.1635233723807343
13.365,0.1636412695247196
13.368,0.1639368010553105
13.371,0.1642303320820688
13.374,0.16440680563435284
13.377,0.16462028698146003
13.38,0.16477829010947984
13.383000000000001,0.16478452152800488
13.386000000000001,0.16473010414926623
13.389000000000001,0.1647232168311033
13.392,0.16477439716612502
13.395,0.16487292786309837
13.398,0.16492385127907042
13.401,0.16468442657610188
13.404,0.16444488321015194
13.407,0.1640782070090161
13.41,0.16359771811380688
13.413,0.1631208972663614
13.416,0.16268509617087568
13.419,0.16228543727566147
13.422,0.1618249856559093
13.425,0.16142477556970813
13.428,0.161093260684912
13.431000000000001,0.16071716777525905
13.434000000000001,0.1603217231098223
13.437000000000001,0.159973558352304
13.44,0.15962895578036426
13.443,0.15924259619305697
13.446,0.15891394501321635
13.449,0.15867821296389364
13.452,0.15851264805198143
13.455,0.15833554255800117
13.458,0.15811212000326375
13.461,0.1578757116173566
13.464,0.15777781595271134
13.467,0.15763580991249418
13.47,0.15736891615220955
13.473,0.15694383766273204
13.476,0.1565621472905346
13.479000000000001,0.15617130371300222
13.482000000000001,0.15575766416827103
13.485,0.15539337604313194
13.488,0.15494745024695528
13.491,0.1544984159782372
13.494,0.15410287504657275
13.497,0.15375389203407622
13.5,0.1526537626316434
13.503,0.15111793664135312
13.506,0.1496393713455148
13.509,0.1483284841359562
13.512,0.1469880373007339
13.515,0.14572866637813925
13.518,0.14449331060875914
13.521,0.14328619578140175
13.524000000000001,0.14220587329380233
13.527000000000001,0.1411422893134678
13.530000000000001,0.14002740924415388
13.533,0.13890794579612792
13.536,0.13782039195804405
13.539,0.13675436552597586
13.542,0.13574414367274826
13.545,0.13479545910692498
13.548,0.13388500819624435
13.551,0.13311960171451398
13.554,0.1324374244090316
13.557,0.13174228517749723
13.56,0.13097204586853967
13.563,0.1301868337242832
13.566,0.12943844784350894
13.569,0.12861178892753122
13.572000000000001,0.12773573628647658
13.575000000000001,0.12680227974133582
13.578,0.12581109850201055
13.581,0.1248962767550685
13.584,0.1240414382997326
13.587,0.12322046154228646
13.59,0.12254793386048297
13.593,0.12184459180912663
13.596,0.12110885626216077
13.599,0.120419043447629
13.602,0.11965634389943773
13.605,0.1189920713276177
13.608,0.11833692401315477
13.611,0.11774431122307685
13.614,0.11724351850431361
13.617,0.1167831086799405
13.620000000000001,0.11630395166049455
13.623000000000001,0.11579086451474314
13.626,0.11520885882649029
13.629,0.11469221026962771
13.632,0.11422766424967332
13.635,0.1137528479610131
13.638,0.11339190969266562
13.641,0.1130858199141925
13.644,0.11287752915847342
13.647,0.1127421230059394
13.65,0.11264316192844107
13.653,0.11255930093256003
13.656,0.11247946723582328
13.659,0.11254173963653016
13.662,0.11251010485945115
13.665000000000001,0.11241001375969557
13.668000000000001,0.11225459821588145
13.671000000000001,0.1121684528751646
13.674,0.11209518690804926
13.677,0.11201594113792562
13.68,0.11177423196721491
13.683,0.11157699313427578
13.686,0.11149937551231706
13.689,0.11141440949315137
13.692,0.1112779590923853
13.695,0.11120413434346513
13.698,0.11121699391945203
13.701,0.11114715110846236
13.704,0.11103246843512239
13.707,0.11096860388097687
13.71,0.11095187104255307
13.713000000000001,0.11099628584257212
13.716000000000001,0.11107014198926887
13.719,0.1111166885047284
13.722,0.11120418858489763
13.725,0.111353987919336
13.728,0.11149563881236635
13.731,0.11157727093817137
13.734,0.1115805693287835
13.737,0.1115547893273313
13.74,0.11152545680529602
13.743,0.11139737463538729
13.746,0.11115398061698767
13.749,0.11079796168760071
13.752,0.11050766292337356
13.755,0.11022823229497859
13.758000000000001,0.11000807083865341
13.761000000000001,0.10982020576805485
13.764000000000001,0.10969184759743121
13.767,0.10962697544543562
13.77,0.10962878248931766
13.773,0.10966189187306372
13.776,0.10982370931654181
13.779,0.11004511367441501
13.782,0.11034537873204808
13.785,0.11065309987128791
13.788,0.11088422930021007
13.791,0.11105618967301212
13.794,0.11119702847859428
13.797,0.11134396074715117
13.8,0.11147427363414164
13.803,0.1117126411918621
13.806000000000001,0.11190711140665321
13.809000000000001,0.11211947842801138
13.812000000000001,0.11218492294339444
13.815,0.1122247246248482
13.818,0.11215094574497106
13.821,0.11205857608849615
13.824,0.11199474372671663
13.827,0.11193610066905262
13.83,0.11186354838554309
13.833,0.11179773967068804
13.836,0.11178068574735946
13.839,0.11177747287719285
13.842,0.11166511829493152
13.845,0.1115794674330085
13.848,0.11154238827180467
13.851,0.11156903605144072
13.854000000000001,0.11150541700635053
13.857000000000001,0.11158121664913725
13.86,0.11175130121764423
13.863,0.11197367971225923
13.866,0.1121090013640143
13.869,0.11219303515588949
13.872,0.1123889287910026
13.875,0.11262391122098743
13.878,0.11282705840985635
13.881,0.11299149030955427
13.884,0.11319653658898192
13.887,0.11338822447282063
13.89,0.11357206185559127
13.893,0.11371800272793657
13.896,0.11374267122496928
13.899000000000001,0.1138094969651033
13.902000000000001,0.11384742053049653
13.905000000000001,0.1137782398473772
13.908,0.11366075560937697
13.911,0.11356069061134194
13.914,0.1134694483638392
13.917,0.11344575466014702
13.92,0.11345498336517466
13.923,0.11352823892852087
13.926,0.11360301899265565
13.929,0.11360980354151917
13.932,0.11360714401784003
13.935,0.11355614518422312
13.938,0.11354237112134474
13.941,0.11340732126285918
13.944,0.11316213047659507
13.947000000000001,0.1128639507587622
13.950000000000001,0.11249509538812313
13.953,0.11210150666768519
13.956,0.11179233293754731
13.959,0.11155836742419112
13.962,0.11135523533835852
13.965,0.11122267388185644
13.968,0.11098629032149857
13.971,0.11069387971939366
13.974,0.11044839824298343
13.977,0.11027043901338349
13.98,0.11009541797113985
13.983,0.10983620112098512
13.986,0.10963173904542198
13.989,0.10952600697632293
13.992,0.10946105875784164
13.995000000000001,0.1094857974941185
13.998000000000001,0.10963928631912173
14.001,0.10945914284833345
14.004,0.10939271341579819
14.007,0.10935229597766329
14.01,0.10940579483618704
14.013,0.10953666139604358
14.016,0.1097455332163408
14.019,0.10998000979854423
14.022,0.11017105972432413
14.025,0.11037484055617106
14.028,0.11052690867962747
14.031,0.11060804045940192
14.034,0.1106831620749371
14.037,0.1107503597111937
14.040000000000001,0.1108666902912291
14.043000000000001,0.1109251937170109
14.046000000000001,0.11095310083594176
14.049,0.11103606354635384
14.052,0.11102339927821565
14.055,0.11110009984930541
14.058,0.11118010524313833
14.061,0.11127815496893531
14.064,0.11137463863223361
14.067,0.11140205257562874
14.07,0.11136458334212841
14.073,0.11133391884932188
14.076,0.11124405953386833
14.079,0.11115224457894247
14.082,0.111072284488725
14.085,0.11099325923321039
14.088000000000001,0.11085418460285734
14.091000000000001,0.11072973628260743
14.094,0.11071403893877198
14.097,0.11080089738332222
14.1,0.1109543982683346
14.103,0.11122313275768089
14.106,0.11146450015435716
14.109,0.11159647181158262
14.112,0.11166725552641625
14.115,0.11182156144405027
14.118,0.11191914111611824
14.121,0.11203933074974556
14.124,0.11216878267081587
14.127,0.11223603064484479
14.13,0.11234496588020594
14.133000000000001,0.11244215506438276
14.136000000000001,0.11261414982982133
14.139000000000001,0.11276552815864428
14.142,0.1129129329196474
14.145,0.11303506118219996
14.148,0.11308146320765387
14.151,0.11314094630947158
14.154,0.11322861070596962
14.157,0.11336606604251687
14.16,0.11341181816773512
14.163,0.11337261930844177
14.166,0.11331712665093015
14.169,0.11326632625675032
14.172,0.113202994552539
14.175,0.11312162856981037
14.178,0.11299382904876927
14.181000000000001,0.11281212272941525
14.184000000000001,0.11259000897886974
14.187000000000001,0.11246020229978992
14.19,0.11247014998648838
14.193,0.1126642353322211
14.196,0.1129697484211212
14.199,0.11320287686986344
14.202,0.11323196573810315
14.205,0.1132603393276918
14.208,0.11335250523316215
14.211,0.11341009054540727
14.214,0.11345995143702102
14.217,0.11352642379228545
14.22,0.11357057305031824
14.223,0.113525316568787
14.226,0.11338870324162431
14.229000000000001,0.11325908855358903
14.232000000000001,0.11314120415279759
14.235,0.1130170491060652
14.238,0.11295100888240521
14.241,0.11286404394673168
14.244,0.11278697338060623
14.247,0.11279582120534506
14.25,0.1127729944728518
14.253,0.11281951061815476
14.256,0.1128633760537796
14.259,0.11285970592796807
14.262,0.112922265887156
14.265,0.11315602812195714
14.268,0.11340676994276092
14.271,0.11366823035110278
14.274000000000001,0.11387816278908344
14.277000000000001,0.11410819962536287
14.280000000000001,0.11419418291116437
14.283,0.11435426475023461
14.286,0.11451706301392513
14.289,0.11478908402092175
14.292,0.11507655646687777
14.295,0.1153068809538447
14.298,0.11542133158810716
14.301,0.11549642589135661
14.304,0.11554392562886635
14.307,0.11560625803696699
14.31,0.11576441055634673
14.313,0.11588502020993148
14.316,0.11597167117657715
14.319,0.11602696316978602
14.322000000000001,0.11602855087707815
14.325000000000001,0.11594129284797823
14.328000000000001,0.11600120964023185
14.331,0.11619141159968445
14.334,0.11639324788910749
14.337,0.11661441207329472
14.34,0.11691677033802941
14.343,0.11732257938601269
14.346,0.11777063589679478
14.349,0.11811673307869029
14.352,0.11840770317129914
14.355,0.11868844016372376
14.358,0.11897934073755002
14.361,0.1191834765913291
14.364,0.11937241243490752
14.367,0.11946566728199341
14.370000000000001,0.11965966894216189
14.373000000000001,0.11985369888443266
14.376,0.12001491333993963
14.379,0.12020017549726594
14.382,0.12027452719970821
14.385,0.12030557195130834
14.388,0.12034781059644002
14.391,0.12036031252872921
14.394,0.12036685477009794
14.397,0.12037329368249414
14.4,0.1205177946547111
14.403,0.12068502790598361
14.406,0.1206678017875104
14.409,0.1205172321053547
14.412,0.12037540696398252
14.415000000000001,0.120161175935595
14.418000000000001,0.11993249375806152
14.421000000000001,0.11963006968736747
14.424,0.11944107595376252
14.427,0.1193367517041547
14.43,0.11927063897437694
14.433,0.11924880256003532
14.436,0.11926254965755183
14.439,0.1193228235106067
14.442,0.11942951189843264
14.445,0.11952194473082728
14.448,0.11951981920623812
14.451,0.11955188869278424
14.454,0.11970665325638015
14.457,0.1198894389034686
14.46,0.12001243582243408
14.463000000000001,0.12021991082220265
14.466000000000001,0.12050996448715658
14.469,0.12084549306979236
14.472,0.12113922889134485
14.475,0.12138384472678501
14.478,0.12166522623562602
14.481,0.12195430842368307
14.484,0.12220683797070853
14.487,0.12253137895658525
14.49,0.12298960509729784
14.493,0.12348952581608715
14.496,0.12397684591886442
14.499,0.1241491852425192
14.502,0.12359665839692127
14.505,0.1230192937582308
14.508000000000001,0.12249298004289662
14.511000000000001,0.12205346227150174
14.514000000000001,0.12174121930240235
14.517,0.12135484831979686
14.52,0.12093868739590453
14.523,0.12054742480918383
14.526,0.12017340829971321
14.529,0.11987290179989742
14.532,0.11964965145310755
14.535,0.11941063187834464
14.538,0.11925943692230188
14.541,0.11921898774140334
14.544,0.11917863233579454
14.547,0.11913713937762782
14.55,0.11913104515662304
14.553,0.11915177515540412
14.556000000000001,0.11916025451625854
14.559000000000001,0.11904942808557882
14.562000000000001,0.1188868337667854
14.565,0.1185965519440207
14.568,0.11834208229977365
14.571,0.11803067465515593
14.574,0.1177515061539699
14.577,0.11734999284096923
14.58,0.11699765580226555
14.583,0.11669608252449486
14.586,0.11653066154403159
14.589,0.11637098896861651
14.592,0.11617522949716026
14.595,0.11596852005326873
14.598,0.11572040624744177
14.601,0.11539882445212042
14.604000000000001,0.11500026619751463
14.607000000000001,0.11457699446148382
14.61,0.1141500360861736
14.613,0.11373257303582046
14.616,0.11333027269326879
14.619,0.11294924194561697
14.622,0.11246647094475763
14.625,0.11193570856451887
14.628,0.11143949221276989
14.631,0.11102698399710507
14.634,0.11066216750626015
14.637,0.11030870072775385
14.64,0.10999743878629549
14.643,0.10972537654878081
14.646,0.10951333416463302
14.649000000000001,0.10925028629547397
14.652000000000001,0.10895824091451026
14.655000000000001,0.10875213594750499
14.658,0.10852445798414952
14.661,0.10840342309839034
14.664,0.1083828732561688
14.667,0.10832450320536276
14.67,0.10833284604829964
14.673,0.10837672558257562
14.676,0.10846590568908676
14.679,0.108532866062873
14.682,0.10860148125756525
14.685,0.10868645352756919
14.688,0.10875348127594603
14.691,0.10884487168823502
14.694,0.10888854302523701
14.697000000000001,0.10880327620428909
14.700000000000001,0.10873756546357115
14.703000000000001,0.10871158548781656
14.706,0.10870325616731678
14.709,0.1086445476917966
14.712,0.10862220018122251
14.715,0.10858459464422447
14.718,0.10848974010048897
14.721,0.10828151146943862
14.724,0.10807246441469565
14.727,0.10786691762872767
14.73,0.10773751022002111
14.733,0.10766912359489791
14.736,0.10769518015791808
14.739,0.10772156682377908
14.742,0.10781706763079024
14.745000000000001,0.10788716881692473
14.748000000000001,0.10793755769252314
14.751,0.10799035923402178
14.754,0.10804023114467143
14.757,0.10820951589888143
14.76,0.10835342277545257
14.763,0.1083760058557085
14.766,0.10839100496525934
14.769,0.10838063961877191
14.772,0.10839712598764582
14.775,0.1084690404860333
14.778,0.10841286622232262
14.781,0.10831642842411923
14.784,0.10822155576460708
14.787,0.10808780582967893
14.790000000000001,0.10791283483251031
14.793000000000001,0.10764765749897309
14.796000000000001,0.10738454314036347
14.799,0.10717667445906472
14.802,0.10714176804400298
14.805,0.10720618087676635
14.808,0.10737121561703764
14.811,0.10748144048025567
14.814,0.10767590724819494
14.817,0.10797684124221299
14.82,0.10823761548349838
14.823,0.10849062046137682
14.826,0.10870883942656895
14.829,0.10894009563437745
14.832,0.10911013667423204
14.835,0.10931774633634801
14.838000000000001,0.10954192683079995
14.841000000000001,0.10977745327463817
14.844000000000001,0.11004488614582614
14.847,0.11027164413887575
14.85,0.11046254183194212
14.853,0.11063825864638605
14.856,0.11089428072343414
14.859,0.11110600296281481
14.862,0.11128783147238303
14.865,0.11145604883569632
14.868,0.11170375192427034
14.871,0.11198335866924833
14.874,0.11223494804569285
14.877,0.11236256225858017
14.88,0.11250329171253776
14.883000000000001,0.1126384427969968
14.886000000000001,0.11268830318348542
14.889000000000001,0.11265341928520897
14.892,0.11253122196548988
14.895,0.11251005485567926
14.898,0.11251553108484226
14.901,0.11261142723032883
14.904,0.11269348601388121
14.907,0.11273575999820265
14.91,0.1126492065855612
14.913,0.11247653045644446
14.916,0.1124203548259995
14.919,0.11242733859795287
14.922,0.11244946592356299
14.925,0.11237525838924173
14.928,0.11226657123071246
14.931000000000001,0.11208110974686959
14.934000000000001,0.1118479846105185
14.937000000000001,0.11160774751190738
14.94,0.11145109406261046
14.943,0.11132115127254097
14.946,0.11125967851066934
14.949,0.11119833812887245
14.952,0.11118139545055523
14.955,0.111088513597942
14.958,0.11097879112656166
14.961,0.11097370867347048
14.964,0.11099744783811917
14.967,0.1110077935876934
14.97,0.1109782542853086
14.973,0.11094368070248331
14.976,0.111125968066977
14.979000000000001,0.1113590436908696
14.982000000000001,0.11161769949766562
14.985,0.11191796971815528
14.988,0.11238842282728718
14.991,0.11292799999546826
14.994,0.11340229671423319
14.997,0.11385469121151949
15.0,0.11299677845913254
15.003,0.11153716924501017
15.006,0.11007915579032873
15.009,0.10862344450936211
15.012,0.1071764232189845
15.015,0.1057749894178988
15.018,0.10442971263753235
15.021,0.1031963085656158
15.024000000000001,0.10203277867214354
15.027000000000001,0.10102564368265943
15.030000000000001,0.1000976606521154
15.033,0.09917397676940995
15.036,0.09822479244476005
15.039,0.09731448400295868
15.042,0.09640971014966535
15.045,0.09564327126438162
15.048,0.09497090307706907
15.051,0.09426025709346783
15.054,0.0933984333891267
15.057,0.09255913374985487
15.06,0.0918478490888759
15.063,0.09108343408325949
15.066,0.0903151170787321
15.069,0.08950030080499043
15.072000000000001,0.08880312830843912
15.075000000000001,0.08816913581431325
15.078000000000001,0.08754390086038243
15.081,0.08684746351669857
15.084,0.08624528450774492
15.087,0.08564547868311172
15.09,0.08512752267941817
15.093,0.08467919460200404
15.096,0.08433933287572432
15.099,0.08405837700674987
15.102,0.08368781009963241
15.105,0.08335088211088848
15.108,0.0829216611794935
15.111,0.08243513190828605
15.114,0.0819480976040287
15.117,0.08142312262050326
15.120000000000001,0.0809304913364096
15.123000000000001,0.0805428509237756
15.126,0.08028653609315116
15.129,0.08010326928457627
15.132,0.07995332001604143
15.135,0.07968744439910423
15.138,0.07944798624786036
15.141,0.07924032001414509
15.144,0.07901428420067207
15.147,0.07880492867982807
15.15,0.07871213418087847
15.153,0.07874265639574304
15.156,0.07876726716093248
15.159,0.07878098327118406
15.162,0.07878625805862949
15.165000000000001,0.07879697961085277
15.168000000000001,0.07875448856187241
15.171000000000001,0.07879151240284825
15.174,0.07884801199982959
15.177,0.07887329506072203
15.18,0.078776453989247
15.183,0.07872249260560416
15.186,0.07866965337581769
15.189,0.07862684570243103
15.192,0.07850316074906188
15.195,0.07835872182734907
15.198,0.07826872340827326
15.201,0.07834351076889395
15.204,0.07830660017414305
15.207,0.07826957737460585
15.21,0.07818828027710471
15.213000000000001,0.07813876413448191
15.216000000000001,0.07809998832090187
15.219000000000001,0.07816857353272383
15.222,0.07833527846275083
15.225,0.07854606756369034
15.228,0.0788346040639135
15.231,0.07917169335391501
15.234,0.07946576456224501
15.237,0.07986446262224248
15.24,0.08028840659458589
15.243,0.08060305148437759
15.246,0.08084714049510992
15.249,0.08111226946100218
15.252,0.08132361994819468
15.255,0.08152426740551033
15.258000000000001,0.08169561285536188
15.261000000000001,0.08185042632667999
15.264000000000001,0.0820757658424458
15.267,0.08239936006770855
15.27,0.08272461611684398
15.273,0.08304735736367905
15.276,0.08345806640164642
15.279,0.0839154943119347
15.282,0.08428067471191564
15.285,0.08462817101224646
15.288,0.08496009737150506
15.291,0.08539217273160249
15.294,0.08579239678969104
15.297,0.08612906347260321
15.3,0.0863425021831951
15.303,0.08655626774302738
15.306000000000001,0.08677834559752773
15.309000000000001,0.08695634677940942
15.312000000000001,0.08724273531394136
15.315,0.08747125502437055
15.318,0.08775594722271204
15.321,0.08802503000486468
15.324,0.08828783120697897
15.327,0.08851445213271604
15.33,0.08861778894619098
15.333,0.08883384471271678
15.336,0.08903919897822883
15.339,0.08929234273914333
15.342,0.08957625225057528
15.345,0.08987675624543003
15.348,0.09025411942699249
15.351,0.0906358514216069
15.354000000000001,0.09097518068528478
15.357000000000001,0.09123060373461536
15.36,0.091412494438881
15.363,0.09158792826421254
15.366,0.09175148005571332
15.369,0.09193007145201082
15.372,0.09199978029346453
15.375,0.09202345962103005
15.378,0.09200243623580229
15.381,0.09190580652352177
15.384,0.09172303309737928
15.387,0.09157481710343611
15.39,0.09132277069482983
15.393,0.0910134931318143
15.396,0.09071889345060058
15.399000000000001,0.09042973814303322
15.402000000000001,0.09005252573428259
15.405000000000001,0.08964014582853566
15.408,0.08924456482804748
15.411,0.08894286672439607
15.414,0.08861979369739248
15.417,0.08830276649704412
15.42,0.088012782335276
15.423,0.08774562860182576
15.426,0.08749749172849579
15.429,0.08730798478713296
15.432,0.08715954679678414
15.435,0.08705391319944128
15.438,0.08696194111107362
15.441,0.08691232245023006
15.444,0.08692904943109939
15.447000000000001,0.08694598315424776
15.450000000000001,0.08696426591696077
15.453000000000001,0.08687571795275581
15.456,0.08684284913060104
15.459,0.08685748070194765
15.462,0.08696704270555511
15.465,0.08705264496911082
15.468,0.0871316907965347
15.471,0.08723992214363888
15.474,0.08732370625732806
15.477,0.08731908089787645
15.48,0.08730412466214858
15.483,0.08731731618485741
15.486,0.08734322779057808
15.489,0.08731410029223657
15.492,0.08724524374442938
15.495000000000001,0.08722444539185871
15.498000000000001,0.08733479401824316
15.501,0.08727992810420163
15.504,0.0871800065391075
15.507,0.08702823791549387
15.51,0.08677664963361476
15.513,0.08648669018178823
15.516,0.0861661409323645
15.519,0.08581633361967139
15.522,0.08552574852857811
15.525,0.08523980105322482
15.528,0.08499949477496124
15.531,0.08480118706037115
15.534,0.08457414707072476
15.537,0.08428809401631725
15.540000000000001,0.08398248889518084
15.543000000000001,0.08357892844200626
15.546000000000001,0.08317875383368936
15.549,0.08282466010817408
15.552,0.08256337879121063
15.555,0.08229698415929981
15.558,0.08210763106162526
15.561,0.08191787346882737
15.564,0.08171562819524411
15.567,0.08153360562691371
15.57,0.08127896928622613
15.573,0.08102807832438859
15.576,0.08065012472591632
15.579,0.0802279686730787
15.582,0.07985892604143476
15.585,0.07948824195066445
15.588000000000001,0.07907562242014217
15.591000000000001,0.07878068117294616
15.594000000000001,0.07850673078158764
15.597,0.07826913177772706
15.6,0.07794030134474608
15.603,0.07759961997530916
15.606,0.0773333521224317
15.609,0.0770215962947359
15.612,0.07662286647714144
15.615,0.07625075692559641
15.618,0.07604062029151472
15.621,0.0758199950600116
15.624,0.07560613408516698
15.627,0.07535467761221006
15.63,0.075143035141991
15.633000000000001,0.07501538950914885
15.636000000000001,0.07505519978131196
15.639000000000001,0.07515138518991475
15.642,0.0752454321176825
15.645,0.07551254870218085
15.648,0.07576930577055416
15.651,0.07596079738005074
15.654,0.07616227663728802
15.657,0.07633531437417727
15.66,0.07653379950587323
15.663,0.07677194042108502
15.666,0.0769969894364488
15.669,0.07719404183972982
15.672,0.0773187253629974
15.675,0.07732125375055092
15.678,0.07745508346720723
15.681000000000001,0.07772333597668545
15.684000000000001,0.07803848217926321
15.687000000000001,0.07842541825350119
15.69,0.07881306026488984
15.693,0.07916447628390733
15.696,0.07944796176819557
15.699,0.07962408629705602
15.702,0.07975483189186178
15.705,0.07977828252007894
15.708,0.07985745069216758
15.711,0.07999093315552055
15.714,0.08003547988987034
15.717,0.08017348552935706
15.72,0.08026852431450683
15.723,0.08030563560199167
15.726,0.08030866419527932
15.729000000000001,0.08028857895810886
15.732000000000001,0.08021764132932137
15.735000000000001,0.08014018572054529
15.738,0.08011592044886412
15.741,0.08010319076633263
15.744,0.08006070229135047
15.747,0.0799792834218379
15.75,0.07986060577974671
15.753,0.07961758465546372
15.756,0.0793508304979007
15.759,0.07907726987589202
15.762,0.0788265716618853
15.765,0.0784472241111945
15.768,0.07810115896609038
15.771,0.07772755327336502
15.774000000000001,0.07731039008298456
15.777000000000001,0.0769258822196134
15.780000000000001,0.07656184245527135
15.783,0.07615118365914135
15.786,0.07571858973540528
15.789,0.07521238899057286
15.792,0.0747851186538137
15.795,0.07435770563745644
15.798,0.07395510790367624
15.801,0.07398500564099557
15.804,0.07394216025861076
15.807,0.07378265939834713
15.81,0.07354570645582707
15.813,0.07332765486932986
15.816,0.07303201460767884
15.819,0.07277999593681743
15.822000000000001,0.0724926311550711
15.825000000000001,0.0722659686291006
15.828000000000001,0.07214119393361555
15.831,0.07201469749074024
15.834,0.07182546726910294
15.837,0.07158956749556425
15.84,0.0713464408037062
15.843,0.07118226257564064
15.846,0.07109705320203039
15.849,0.0711076375125213
15.852,0.07118437458293735
15.855,0.07133344909550891
15.858,0.0715144945477369
15.861,0.07165477620484695
15.864,0.07176083461794089
15.867,0.07182044744841591
15.870000000000001,0.071835835270146
15.873000000000001,0.07186063648265914
15.876,0.07184081085862541
15.879,0.0717248477255515
15.882,0.07144090131784302
15.885,0.07115432935038514
15.888,0.0709011287710278
15.891,0.07072293402165307
15.894,0.0705946239567878
15.897,0.0705082188867521
15.9,0.07049815802773517
15.903,0.07048137985494739
15.906,0.07041321891304939
15.909,0.07039353563691853
15.912,0.07048578072534237
15.915000000000001,0.07062937917231495
15.918000000000001,0.07086120986230461
15.921000000000001,0.07115106816330435
15.924,0.071422626480277
15.927,0.07175376363136741
15.93,0.0720681107646061
15.933,0.07230686048268022
15.936,0.07252223401687696
15.939,0.07280275948435623
15.942,0.07303586603679989
15.945,0.07320497624186527
15.948,0.0733720614122222
15.951,0.07352386257378848
15.954,0.07382187726688029
15.957,0.07415056071461543
15.96,0.07451872261009214
15.963000000000001,0.0747898422408175
15.966000000000001,0.07495473998038696
15.969000000000001,0.07500214354752505
15.972,0.07505059292557102
15.975,0.07512318495319868
15.978,0.07524178703525412
15.981,0.07535250264146721
15.984,0.0755405071221481
15.987,0.07566323688203197
15.99,0.07572508790431215
15.993,0.07575846285834185
15.996,0.07573954053869587
15.999,0.07530472531415205
16.002,0.0740775129180183
16.005,0.0728623276863709
16.008,0.07163327703308323
16.011,0.07041469496691634
16.014,0.06935904017915462
16.017,0.06826892111400408
16.02,0.06723105830323335
16.023,0.06613505396327882
16.026,0.06503880568132346
16.029,0.06409846434635118
16.032,0.06317216493942056
16.035,0.06234714764237263
16.038,0.061556552201570365
16.041,0.06078906248972266
16.044,0.05992404736489512
16.047,0.05901110227418661
16.05,0.05804269587109141
16.053,0.05694796494897243
16.056,0.0557712247638268
16.059,0.05460771001137848
16.062,0.053461831171063165
16.065,0.05250017211652331
16.068,0.051525223941211874
16.071,0.050469863416177506
16.074,0.04944147110018893
16.077,0.048440245545663695
16.080000000000002,0.047388629263036657
16.083000000000002,0.04632538785338255
16.086000000000002,0.04534506560265011
16.089,0.04439047285919255
16.092,0.04349447643429476
16.095,0.04272881432668387
16.098,0.041926419848674276
16.101,0.041068867118568254
16.104,0.040176048413184666
16.107,0.039431686177269595
16.11,0.038828960901136515
16.113,0.03830464511442451
16.116,0.03775719560567691
16.119,0.03719778619221763
16.122,0.03663227185678366
16.125,0.03597154279173767
16.128,0.03527101201555835
16.131,0.034457885114973344
16.134,0.03366209097649354
16.137,0.03298745475167735
16.14,0.03240997329063348
16.143,0.03183295640876996
16.146,0.031218373348227423
16.149,0.030615011704819017
16.152,0.029941498355123962
16.155,0.02923729486603621
16.158,0.028561807835976536
16.161,0.027900899983027597
16.164,0.027282267102236416
16.167,0.026742709994955403
16.17,0.02623438087038961
16.173000000000002,0.025878303578351858
16.176000000000002,0.02557458539296024
16.179000000000002,0.025365329465872388
16.182,0.02532051562739854
16.185,0.025352101687946015
16.188,0.025399734570265897
16.191,0.025546670626624517
16.194,0.025703865453613826
16.197,0.025935184891167237
16.2,0.026187667206019723
16.203,0.02633347706466411
16.206,0.026531475432942812
16.209,0.026717274747212513
16.212,0.026988167410908113
16.215,0.02727639153939606
16.218,0.027471925891715574
16.221,0.027591583059233222
16.224,0.027776186734438543
16.227,0.027942863205272696
16.23,0.028174807684272267
16.233,0.02831587381439221
16.236,0.02846852192400268
16.239,0.02863340017821408
16.242,0.02868675129280719
16.245,0.02875946068594203
16.248,0.028840926956635482
16.251,0.0289594188775378
16.254,0.029029810612582887
16.257,0.02904792423181758
16.26,0.029039419470427746
16.263,0.028973238567800878
16.266000000000002,0.02906773997745216
16.269000000000002,0.029287911278924737
16.272000000000002,0.029536137416781197
16.275,0.029838506943335983
16.278,0.03017068415683152
16.281,0.03056084489653477
16.284,0.031019245897123415
16.287,0.0315272405459057
16.29,0.03198008669112862
16.293,0.032412377213497816
16.296,0.03287349145827774
16.299,0.03328996768738398
16.302,0.03371420309350354
16.305,0.03398154275860929
16.308,0.034171203825707326
16.311,0.03446536210416442
16.314,0.03475645415964943
16.317,0.034998827373193736
16.32,0.03514251623002456
16.323,0.03533640626439288
16.326,0.03551876870776759
16.329,0.03569719604807438
16.332,0.03588282050372254
16.335,0.03615159491364417
16.338,0.036336277315932836
16.341,0.03646198096332187
16.344,0.03652379372285043
16.347,0.03654115294845374
16.35,0.03656622659024421
16.353,0.03653846237706032
16.356,0.03649143105677583
16.359,0.03653383581351669
16.362000000000002,0.036495718632460275
16.365000000000002,0.03645410152022926
16.368000000000002,0.036400241358337276
16.371,0.03637523434626181
16.374,0.036488079430764764
16.377,0.03665735064799786
16.38,0.03677978120635313
16.383,0.036909374005734685
16.386,0.037104295948783186
16.389,0.03727308965228361
16.392,0.037431892555034034
16.395,0.037651095407183276
16.398,0.037791610146379696
16.401,0.03761757308295002
16.404,0.037386264165910954
16.407,0.037089882978592184
16.41,0.03675192667557174
16.413,0.03638444776403836
16.416,0.036036822302404604
16.419,0.03559287457155989
16.422,0.03511847916408605
16.425,0.03459580680653125
16.428,0.03412552930618327
16.431,0.033750753708258474
16.434,0.03339733801916054
16.437,0.03302040928845254
16.44,0.032568757784791826
16.443,0.0321298593082049
16.446,0.03167009344781062
16.449,0.031225622236035894
16.452,0.030827861382750597
16.455000000000002,0.030539336536108037
16.458000000000002,0.03027601043357454
16.461000000000002,0.029961958421068847
16.464,0.02961676761849889
16.467,0.029243916354248604
16.47,0.028898104270589114
16.473,0.028553948483828886
16.476,0.028293559537062328
16.479,0.028127255149211286
16.482,0.027959051710400546
16.485,0.027811934969844788
16.488,0.027647224207564526
16.491,0.027450854350515388
16.494,0.027279325352776652
16.497,0.027223371485817417
16.5,0.027592068141653357
16.503,0.028103102309337533
16.506,0.02868147536023968
16.509,0.029224833517969135
16.512,0.029811450326515217
16.515,0.030367871462955665
16.518,0.030983020628826925
16.521,0.031611037869231966
16.524,0.03227577962270562
16.527,0.032850259898391125
16.53,0.03339199781085374
16.533,0.03395354649234423
16.536,0.034560467399204334
16.539,0.035208160801818295
16.542,0.03573893326530391
16.545,0.036198327866380525
16.548000000000002,0.03662064052114249
16.551000000000002,0.037118422159724884
16.554000000000002,0.037567651487006706
16.557,0.038072195620386155
16.56,0.03855643029666978
16.563,0.03897050876760479
16.566,0.039326801044719355
16.569,0.039654357691673144
16.572,0.04001162574957329
16.575,0.04048066694303603
16.578,0.04105900234486077
16.581,0.04168443319447577
16.584,0.04227598495302422
16.587,0.04286362795299176
16.59,0.043611420855493015
16.593,0.04435050798792741
16.596,0.045050629490171315
16.599,0.045809578859050674
16.602,0.04660898132154908
16.605,0.04732896060458237
16.608,0.048012420386752984
16.611,0.048765796189574745
16.614,0.04950813429891659
16.617,0.050134493625656695
16.62,0.05071812841685635
16.623,0.05125909301545086
16.626,0.05165882695130392
16.629,0.05200071991005258
16.632,0.052358426791934726
16.635,0.05274088316718899
16.638,0.05324243896704739
16.641000000000002,0.05372164329651942
16.644000000000002,0.054215130853196916
16.647000000000002,0.05470165768424843
16.65,0.05516991961888765
16.653,0.05571941045279029
16.656,0.05620661917897533
16.659,0.056698027969667775
16.662,0.057051802847917735
16.665,0.05731635881155473
16.668,0.057609084724187784
16.671,0.05797643334780767
16.674,0.058348894816977165
16.677,0.0586989199887314
16.68,0.05908221588232942
16.683,0.05956505177953557
16.686,0.060055206749426576
16.689,0.06050196447349305
16.692,0.0609762926516469
16.695,0.06149777008344282
16.698,0.06201805202644488
16.701,0.06256115331099901
16.704,0.06306195526078691
16.707,0.06359379937906684
16.71,0.06416959325044677
16.713,0.06466193842022161
16.716,0.06501733888845376
16.719,0.06532121489372211
16.722,0.06567496495133378
16.725,0.0661070618873285
16.728,0.06666408631152065
16.731,0.06709934147607606
16.734,0.06746552230184069
16.737000000000002,0.06787616851093244
16.740000000000002,0.06832710402461334
16.743000000000002,0.06873380946334906
16.746,0.06912923312176382
16.749,0.06946714823722448
16.752,0.06986525819665328
16.755,0.07029888967544708
16.758,0.07071963174487648
16.761,0.071159274726781
16.764,0.07165751015293233
16.767,0.07214958158382831
16.77,0.07262261777048147
16.773,0.07282309127201449
16.776,0.0728676494523489
16.779,0.07292313659079615
16.782,0.07296465577513643
16.785,0.07297921495482011
16.788,0.07303790566826808
16.791,0.07320708185008343
16.794,0.07343371346833882
16.797,0.07360272641233326
16.8,0.07384316110043448
16.803,0.07409771103740133
16.806,0.07442718778490676
16.809,0.07470208161771702
16.812,0.07485913632234506
16.815,0.07504383042942672
16.818,0.0752933079714781
16.821,0.07553777500158868
16.824,0.07580103258645461
16.827,0.07592098044225563
16.830000000000002,0.07603484628870784
16.833000000000002,0.076216796918395
16.836000000000002,0.07644857736447383
16.839,0.07664917900921132
16.842,0.07673907885268257
16.845,0.07666379054680966
16.848,0.07666291682332786
16.851,0.07653361677173423
16.854,0.07634181747941134
16.857,0.07611863043827316
16.86,0.07594878017320841
16.863,0.07572779617505081
16.866,0.07553482363789223
16.869,0.07529305241417554
16.872,0.07506735473604954
16.875,0.07487598821304557
16.878,0.07476543102066817
16.881,0.07473113255983836
16.884,0.07471086621963083
16.887,0.07480486322467934
16.89,0.07492735254816159
16.893,0.0749303232135843
16.896,0.07493678005787403
16.899,0.07501314387089092
16.902,0.07504894803202022
16.905,0.07517419017357437
16.908,0.0753225126563309
16.911,0.0754850968872295
16.914,0.07560841183818998
16.917,0.0757380792659702
16.92,0.07581225974718796
16.923000000000002,0.07585749302581296
16.926000000000002,0.07583200020305442
16.929000000000002,0.07579713706760119
16.932,0.07577009882999453
16.935,0.07567242688326938
16.938,0.07554136524919937
16.941,0.07540587952859298
16.944,0.0752795690652487
16.947,0.07512962119163899
16.95,0.07490141891345399
16.953,0.07466611856215423
16.956,0.07445151676691504
16.959,0.07428807810305187
16.962,0.07411903340812516
16.965,0.07390662167435721
16.968,0.07379602824279138
16.971,0.07365742682780212
16.974,0.0734337105636604
16.977,0.07326175224202244
16.98,0.07300588840936623
16.983,0.07278750758167365
16.986,0.07250983349260384
16.989,0.07237656905921783
16.992,0.07225382556151258
16.995,0.07216900334185794
16.998,0.07215136111917753
17.001,0.07143754027597932
17.004,0.07080100585516014
17.007,0.07014045351498581
17.01,0.06947760559848912
17.013,0.0688424508232044
17.016000000000002,0.06827658139210692
17.019000000000002,0.06780185197999114
17.022000000000002,0.0674612742139406
17.025,0.0671746297021084
17.028,0.06684243725029289
17.031,0.06658527460018923
17.034,0.0663386113186935
17.037,0.06614366754826474
17.04,0.06591268157817379
17.043,0.0656062927546601
17.046,0.06528462501160288
17.049,0.06503562020414029
17.052,0.06476589195344931
17.055,0.06456358996994209
17.058,0.06434434421472547
17.061,0.06408816269526035
17.064,0.06380391381640613
17.067,0.06340862470918135
17.07,0.06307873412861968
17.073,0.06284972461208842
17.076,0.06275202743049607
17.079,0.06265519355219078
17.082,0.06245247015214666
17.085,0.06221575655918693
17.088,0.06206980851141617
17.091,0.0618896284422971
17.094,0.06166508998863969
17.097,0.06139195730246994
17.1,0.061062321209393165
17.103,0.06076753546345228
17.106,0.06049668118025398
17.109,0.06023924831006511
17.112000000000002,0.05985920627278832
17.115000000000002,0.059478123351032676
17.118000000000002,0.05915978032996941
17.121,0.0588489896927656
17.124,0.05851322977624001
17.127,0.058225632878782886
17.13,0.05782905504661683
17.133,0.057437452686749484
17.136,0.05700061264267276
17.139,0.05656741822510242
17.142,0.05603250021415068
17.145,0.05555772735382254
17.148,0.05497820104172021
17.151,0.05435978577922594
17.154,0.05373114893172901
17.157,0.05312539700626047
17.16,0.05248805340436871
17.163,0.051876495367872186
17.166,0.0512982671234062
17.169,0.050859196886737075
17.172,0.05041824665649981
17.175,0.050031970719271755
17.178,0.04970358860999187
17.181,0.0492844590754712
17.184,0.04882337459373991
17.187,0.04837712340203321
17.19,0.04797850339289202
17.193,0.04754587507330599
17.196,0.047070293263118186
17.199,0.046661954797894846
17.202,0.04634131383478272
17.205000000000002,0.04602931680451202
17.208000000000002,0.045717646225692084
17.211000000000002,0.045453569243137065
17.214,0.045186746044368585
17.217,0.04500717644356805
17.22,0.04473059595576965
17.223,0.044434771077706346
17.226,0.044159342853297145
17.229,0.04390403552658147
17.232,0.04352354738438508
17.235,0.043061844161100295
17.238,0.0425428596737024
17.241,0.041836259603705635
17.244,0.0410366213938003
17.247,0.040131534477324655
17.25,0.039286260099503305
17.253,0.03845044193857084
17.256,0.03759319995717522
17.259,0.03678954711674711
17.262,0.03596528945917217
17.265,0.03519386874964965
17.268,0.034480009352465146
17.271,0.033760081710255394
17.274,0.033052689449090275
17.277,0.03240899130021695
17.28,0.03188384675531048
17.283,0.0314131490720182
17.286,0.030914852923781447
17.289,0.03050040267118589
17.292,0.03024387405243329
17.295,0.029994204776479405
17.298000000000002,0.029712210983159508
17.301000000000002,0.029435131824755566
17.304000000000002,0.029230536731916053
17.307,0.029006675849546068
17.31,0.02872683318817906
17.313,0.02848599616894533
17.316,0.028301944471815242
17.319,0.028134765791489078
17.322,0.02808072715282421
17.325,0.02814345542316003
17.328,0.028256914400561148
17.331,0.028270095630349518
17.334,0.028234924944119527
17.337,0.028103976420339922
17.34,0.02799038617007384
17.343,0.027784839884436648
17.346,0.02744348647335493
17.349,0.02702767501234507
17.352,0.026638265112334122
17.355,0.026269625551383284
17.358,0.026003075280379786
17.361,0.025700880193512087
17.364,0.025398891143699268
17.367,0.0251011840333318
17.37,0.024780603053398048
17.373,0.024514933516724832
17.376,0.024308354022247538
17.379,0.024190877628373644
17.382,0.024139338127030063
17.385,0.02408785884283811
17.388,0.024051422195897617
17.391000000000002,0.023983567177377502
17.394000000000002,0.023893675068550817
17.397000000000002,0.02374702698326368
17.400000000000002,0.023616660027635256
17.403,0.023439721246919485
17.406,0.023269144420231445
17.409,0.023126615956697773
17.412,0.02291391517913595
17.415,0.022719395487558632
17.418,0.022554730207700033
17.421,0.022357948662412922
17.424,0.022236196489110023
17.427,0.02211454333107118
17.43,0.022076822764001892
17.433,0.022013443523422296
17.436,0.021920144181433884
17.439,0.021842205894357314
17.442,0.02184109166802212
17.445,0.021892863220680393
17.448,0.02198351021680527
17.451,0.02204145469562895
17.454,0.02199132529243416
17.457,0.02195582831601405
17.46,0.021976659143131235
17.463,0.021951337667858048
17.466,0.02196451986321666
17.469,0.02189382406928019
17.472,0.021736960714497554
17.475,0.021545463492546126
17.478,0.021459612539480966
17.481,0.02135936831016873
17.484,0.021224241363893767
17.487000000000002,0.02117605932040972
17.490000000000002,0.02123389953863051
17.493000000000002,0.021379753260964147
17.496,0.02153974642607751
17.499,0.021546387393360296
17.502,0.02127498815190856
17.505,0.021003729157836708
17.508,0.02075798261938124
17.511,0.020587646310446333
17.514,0.020498587330920786
17.517,0.020422551745081747
17.52,0.020342028451455243
17.523,0.02021588848860207
17.526,0.0201888861331529
17.529,0.02006790747997346
17.532,0.0199888164024769
17.535,0.01994691523153841
17.538,0.019896015132857343
17.541,0.019921098122696553
17.544,0.020001635745396592
17.547,0.020115658013965823
17.55,0.020302317383278017
17.553,0.02050689927512146
17.556,0.02065152285815604
17.559,0.02079380880668319
17.562,0.020917346987388584
17.565,0.020936641698215984
17.568,0.02092560433844084
17.571,0.02094982939822152
17.574,0.020993811720251273
17.577,0.02101499023730354
17.580000000000002,0.021137885377110675
17.583000000000002,0.02129043205510068
17.586000000000002,0.02152212607828358
17.589,0.021753724267727988
17.592,0.022063968342421504
17.595,0.02228499598894838
17.598,0.022355703373229282
17.601,0.02203664048072929
17.604,0.02182465610475047
17.607,0.021724550487739754
17.61,0.021617003933969203
17.613,0.021521893027051348
17.616,0.02148482133352908
17.619,0.021545152037890865
17.622,0.02165881263920087
17.625,0.021773581445836698
17.628,0.0218361397817247
17.631,0.021870497653665878
17.634,0.021828994125826597
17.637,0.021758294228238433
17.64,0.021724521751059572
17.643,0.02170269938223873
17.646,0.02163809558397246
17.649,0.02151866522984222
17.652,0.021436694502329105
17.655,0.02141265070786566
17.658,0.021390116530059865
17.661,0.02151397221427583
17.664,0.021668654773110075
17.667,0.021735042694946232
17.67,0.021803502843587612
17.673000000000002,0.02189120421825586
17.676000000000002,0.022002151283005887
17.679000000000002,0.02211388026327589
17.682,0.022246347730003203
17.685,0.02238132505611484
17.688,0.022454345613227743
17.691,0.022478882756925576
17.694,0.022608937771397827
17.697,0.02279489436354524
17.7,0.023014631076626123
17.703,0.023321732619596046
17.706,0.023553626149239063
17.709,0.023708330566749997
17.712,0.023925220423554838
17.715,0.024155877732423284
17.718,0.024271644763410365
17.721,0.024425501274833127
17.724,0.024565066550311977
17.727,0.024706204864611826
17.73,0.024829646621738404
17.733,0.02490544644322361
17.736,0.024991636839957202
17.739,0.025154393710266704
17.742,0.025323974939079633
17.745,0.0253863229993742
17.748,0.025432152502539628
17.751,0.02555398959440079
17.754,0.025768290220095257
17.757,0.025918353978426723
17.76,0.02606616779757775
17.763,0.026212317926022983
17.766000000000002,0.026377188113351036
17.769000000000002,0.0265403178896233
17.772000000000002,0.02659256973333585
17.775000000000002,0.026682407940952793
17.778,0.026760006755552165
17.781,0.02687891321488993
17.784,0.027050539171908056
17.787,0.027306815548032028
17.79,0.02752919219514039
17.793,0.027665494961275343
17.796,0.02771055772413391
17.799,0.02779548687120675
17.802,0.02807122409799503
17.805,0.028355444157291517
17.808,0.028533457283127332
17.811,0.028689169559024487
17.814,0.028799196866677552
17.817,0.028893602361381564
17.82,0.028953972091548003
17.823,0.029007765823292397
17.826,0.029141528112765994
17.829,0.02924013731543051
17.832,0.0293542584985234
17.835,0.02948538827069229
17.838,0.029553807996353026
17.841,0.029575525198666658
17.844,0.029583118217325358
17.847,0.02969737206303706
17.85,0.02972600801187634
17.853,0.02958168761422874
17.856,0.029526424756682358
17.859,0.02952056690489585
17.862000000000002,0.029446742407575208
17.865000000000002,0.02937052902982844
17.868000000000002,0.029357607242782892
17.871,0.029415949391733674
17.874,0.029482734037601335
17.877,0.029589482353612678
17.88,0.029702022142245016
17.883,0.029801532587025673
17.886,0.02985335517951114
17.889,0.02988094942453332
17.892,0.029910179895259726
17.895,0.02992550542612249
17.898,0.029989400178126905
17.901,0.030064955157222774
17.904,0.030046133701764653
17.907,0.02996916884430807
17.91,0.029790780008028976
17.913,0.029627211037175985
17.916,0.029490694939394227
17.919,0.029369190103466555
17.922,0.029209089504252477
17.925,0.029083963721563084
17.928,0.029047420353646172
17.931,0.029043903209680744
17.934,0.029006135867109685
17.937,0.02899489448188167
17.94,0.028984992402769288
17.943,0.029041306521049498
17.946,0.029177651057136083
17.949,0.02924286901652167
17.952,0.02928511510704812
17.955000000000002,0.029448352066509663
17.958000000000002,0.029634997831430296
17.961000000000002,0.029723306648612256
17.964,0.029742564857534258
17.967,0.02976604681475298
17.97,0.029858155877899372
17.973,0.029961988534531216
17.976,0.030047915093855054
17.979,0.030177933160560916
17.982,0.03038271183621905
17.985,0.030603160239257875
17.988,0.030825585787459316
17.991,0.030960320299597194
17.994,0.03100497684403737
17.997,0.031098620670978586
18.0,0.03141215596000253
18.003,0.03179743507989967
18.006,0.03217179622126817
18.009,0.03245059211525188
18.012,0.03276888075215741
18.015,0.03311113328724801
18.018,0.033486126341855445
18.021,0.03388143908134432
18.024,0.034221074598465226
18.027,0.0346276851492215
18.03,0.03502622772896645
18.033,0.035426940233313144
18.036,0.035919947223826326
18.039,0.03641265720312222
18.042,0.03690251638504817
18.045,0.037282758613369806
18.048000000000002,0.03768334998704058
18.051000000000002,0.03816208316728685
18.054000000000002,0.03867052122262136
18.057,0.039172325168128436
18.06,0.03972040482320305
18.063,0.04027802039674902
18.066,0.040829560128010624
18.069,0.04137060927056191
18.072,0.04187221483626522
18.075,0.04238406838927778
18.078,0.04280443315646964
18.081,0.04331296473488476
18.084,0.04395183575907527
18.087,0.04451497020326111
18.09,0.04493347501067368
18.093,0.04528601463535725
18.096,0.045634337767874476
18.099,0.04592787880709864
18.102,0.04619955764102815
18.105,0.046488042107094396
18.108,0.04673704284283461
18.111,0.04689371816650515
18.114,0.04705281913718461
18.117,0.04721502282258222
18.12,0.04735317588363099
18.123,0.04747618917263343
18.126,0.04759133581924352
18.129,0.047686778660182665
18.132,0.04767433885591206
18.135,0.04759055278524048
18.138,0.04752364358747072
18.141000000000002,0.04757620204544437
18.144000000000002,0.04759372985290955
18.147000000000002,0.04751810686569058
18.150000000000002,0.0473631066277053
18.153,0.04726765605637215
18.156,0.04720586127173125
18.159,0.04724261874036465
18.162,0.04733073762324291
18.165,0.04746680935411556
18.168,0.04763692250886639
18.171,0.04786738879263493
18.174,0.04810386026453384
18.177,0.04831858586297116
18.18,0.04855075181170801
18.183,0.04873786296934567
18.186,0.04893684785806518
18.189,0.049142966020571936
18.192,0.04942845606040944
18.195,0.04979801218687876
18.198,0.05007915084451748
18.201,0.05039329049087893
18.204,0.050682919173400766
18.207,0.050908931609734656
18.21,0.05105961519220463
18.213,0.051213381979950116
18.216,0.051406862060085295
18.219,0.05158992090657576
18.222,0.05172634829673866
18.225,0.05193053251384293
18.228,0.05208465354954066
18.231,0.05213604709832499
18.234,0.052211217264379786
18.237000000000002,0.05228928912879674
18.240000000000002,0.05249630941076809
18.243000000000002,0.05270394183891661
18.246,0.052982758256910796
18.249,0.05326759292699588
18.252,0.05341395060227414
18.255,0.05359339436945367
18.258,0.05381008300925737
18.261,0.05409517235944081
18.264,0.054243210099355274
18.267,0.05434615336871654
18.27,0.05451922660818126
18.273,0.05478881801241044
18.276,0.05505313645018288
18.279,0.05541218305313297
18.282,0.05579809222536777
18.285,0.0562705247133248
18.288,0.05684706536217257
18.291,0.05739049864319997
18.294,0.05782891127998012
18.297,0.058214276197604865
18.3,0.058630177169516205
18.303,0.059083021944176535
18.306,0.059591274076190325
18.309,0.06008028392361504
18.312,0.06048414517727144
18.315,0.06093453019795052
18.318,0.06144379712383467
18.321,0.061908658122545014
18.324,0.06242304968522113
18.327,0.06298534018209007
18.330000000000002,0.06357746221601024
18.333000000000002,0.06407570294435447
18.336000000000002,0.06450483708549193
18.339,0.06482019822150216
18.342,0.0651902100399377
18.345,0.06552706670753117
18.348,0.06584259077296326
18.351,0.06621342991399945
18.354,0.06646064987826603
18.357,0.06671210628578998
18.36,0.0670703998677203
18.363,0.06741325191586216
18.366,0.06781502493129543
18.369,0.06822673241814511
18.372,0.06860575876384341
18.375,0.06896186893001341
18.378,0.06929211419589489
18.381,0.06968363295501005
18.384,0.07015043584726748
18.387,0.07062032287683188
18.39,0.0711171840803606
18.393,0.07159186503146767
18.396,0.07210539436695014
18.399,0.07240240457054119
18.402,0.0723319379058699
18.405,0.07220048279163575
18.408,0.0720811728576342
18.411,0.07196939220305333
18.414,0.0717447345452958
18.417,0.07148703867100259
18.42,0.07124368555946471
18.423000000000002,0.070900334279095
18.426000000000002,0.07049245521862971
18.429000000000002,0.07016487474640774
18.432000000000002,0.06987279123805155
18.435,0.06963068846401657
18.438,0.06934367305935348
18.441,0.06905517665736485
18.444,0.06876765223503545
18.447,0.06863490328297761
18.45,0.06855550232798702
18.453,0.0683262060794726
18.456,0.06818350989040005
18.459,0.06818721528210198
18.462,0.06804618418843986
18.465,0.06780679571171506
18.468,0.0676388188567871
18.471,0.06739894784784406
18.474,0.06709215922224163
18.477,0.06681232252719523
18.48,0.06658678381276065
18.483,0.06639942420144804
18.486,0.06629487807823801
18.489,0.06616765047379941
18.492,0.06602436908044962
18.495,0.06585828549927311
18.498,0.06562565091302376
18.501,0.06583986507912269
18.504,0.06604479700438029
18.507,0.06618904547319995
18.51,0.06638974989111661
18.513,0.06668605701121835
18.516000000000002,0.06701705593603427
18.519000000000002,0.06722718799896103
18.522000000000002,0.06739543364291277
18.525000000000002,0.06753116175255017
18.528,0.06762954205892727
18.531,0.06774411855400275
18.534,0.06788660088781939
18.537,0.06809278142266784
18.54,0.06819095324173954
18.543,0.06830209201416286
18.546,0.06849273575510884
18.549,0.06855532452286763
18.552,0.06857630477178732
18.555,0.06864814089483719
18.558,0.06871974208401685
18.561,0.06878888357637955
18.564,0.06892825909194407
18.567,0.06891183829050929
18.57,0.06884800447203707
18.573,0.0687868716428029
18.576,0.06872806068858793
18.579,0.06873782886980508
18.582,0.06880733470016757
18.585,0.06895509825259437
18.588,0.06907552285033364
18.591,0.06905759745976298
18.594,0.06914966660147939
18.597,0.06930204651168674
18.6,0.0693674996672727
18.603,0.06953724948350126
18.606,0.06962471344963886
18.609,0.0697121126823942
18.612000000000002,0.06990438656872075
18.615000000000002,0.07006831423504997
18.618000000000002,0.07005137006934986
18.621,0.06998761603223978
18.624,0.06990996519622344
18.627,0.0697977975286852
18.63,0.0697173148756929
18.633,0.06960177323699884
18.636,0.06952887431707441
18.639,0.06940955782684417
18.642,0.06924814360306629
18.645,0.06919903213364453
18.648,0.06924758238267265
18.651,0.06936409499613694
18.654,0.06930714846606045
18.657,0.06914556264839096
18.66,0.06893811594456602
18.663,0.06873059044369909
18.666,0.06847485942458569
18.669,0.06820550606562643
18.672,0.06804529432368515
18.675,0.06789691599473748
18.678,0.06777359880785254
18.681,0.06760776473814867
18.684,0.06747667218409581
18.687,0.06742669155284511
18.69,0.06739397440540212
18.693,0.06724335098000946
18.696,0.06717962567404986
18.699,0.06708992705595802
18.702,0.06696458628532179
18.705000000000002,0.06677376557815753
18.708000000000002,0.06664908576811496
18.711000000000002,0.06663046429942214
18.714,0.06659324454049392
18.717,0.06650512991863985
18.72,0.06647411591136673
18.723,0.06644684171410734
18.726,0.0663881255113468
18.729,0.06639508233024917
18.732,0.06648688801958245
18.735,0.06647245791985607
18.738,0.0664902163207341
18.741,0.06650834830531645
18.744,0.06645511898732534
18.747,0.066252309777861
18.75,0.06606904299278758
18.753,0.06594830933020288
18.756,0.06579759118272127
18.759,0.06565595281248907
18.762,0.0654981580959517
18.765,0.0653040277521387
18.768,0.0651545411778829
18.771,0.06507121501968283
18.774,0.06498270507802746
18.777,0.0648787809620306
18.78,0.06478469469437147
18.783,0.06466554665568909
18.786,0.06456657446661146
18.789,0.06440686869891346
18.792,0.06417488086431736
18.795,0.0639780227156628
18.798000000000002,0.06378972533002183
18.801000000000002,0.06334182130277155
18.804000000000002,0.06279751778431411
18.807000000000002,0.062288120860725694
18.81,0.06178947882225775
18.813,0.06125123003819198
18.816,0.06072357529763421
18.819,0.06031418954739447
18.822,0.059920473661356576
18.825,0.05945342017412626
18.828,0.058943057290096
18.831,0.058528037126458016
18.834,0.05819594047930592
18.837,0.0579028724098937
18.84,0.05768156318716042
18.843,0.057492079532082976
18.846,0.05732946887712371
18.849,0.05727464220364151
18.852,0.057231351218901924
18.855,0.0572632865357726
18.858,0.05728334688871618
18.861,0.0572959614759792
18.864,0.057239811667220364
18.867,0.0573035479829936
18.87,0.05746411868285981
18.873,0.057732044764068624
18.876,0.057867369533311265
18.879,0.058036414332240126
18.882,0.058123136734258146
18.885,0.05821937093178335
18.888,0.05843215833819596
18.891000000000002,0.05871631412003733
18.894000000000002,0.059080782539538954
18.897000000000002,0.05957539042343381
18.900000000000002,0.06026862382109966
18.903,0.06109446594027503
18.906,0.061896007947526706
18.909,0.06269386969165804
18.912,0.06345805938316934
18.915,0.06403847741522926
18.918,0.06465788102948282
18.921,0.06536791979610218
18.924,0.06613675572326683
18.927,0.06692286538265957
18.93,0.06767044864552016
18.933,0.06823894661960875
18.936,0.06866049986689386
18.939,0.0690301908618925
18.942,0.06934996372537666
18.945,0.06964468994024006
18.948,0.07003481036373731
18.951,0.07039783381549933
18.954,0.07074855746961076
18.957,0.07107851600229396
18.96,0.0712689169310357
18.963,0.0714228152110281
18.966,0.07168262231004142
18.969,0.07206396166057662
18.972,0.07240416967541091
18.975,0.07267552144698353
18.978,0.07281083964414431
18.981,0.07288428025017563
18.984,0.07300420222256776
18.987000000000002,0.07329050245943758
18.990000000000002,0.07362274565848756
18.993000000000002,0.07400261292857235
18.996,0.0742586373301593
18.999,0.07407896590839018
19.002,0.07320858145796831
19.005,0.07247328961404793
19.008,0.07187849008281909
19.011,0.07127281518617645
19.014,0.07070900552232909
19.017,0.07012276074532796
19.02,0.06966158980871064
19.023,0.06937462474954076
19.026,0.06895722940385979
19.029,0.0684679072979013
19.032,0.06794305612246924
19.035,0.06747390518170382
19.038,0.06704233887174876
19.041,0.06653034577214943
19.044,0.06606682000764805
19.047,0.06563180888947064
19.05,0.06531180145256088
19.053,0.06514743363125317
19.056,0.06502491185187806
19.059,0.06492289047286175
19.062,0.0647869949307348
19.065,0.06474781968627628
19.068,0.06475060405087249
19.071,0.06480060671234372
19.074,0.06490394114054802
19.077,0.0649223416712818
19.080000000000002,0.0648438738054145
19.083000000000002,0.06477555827504447
19.086000000000002,0.06473491725401122
19.089,0.06473645433435708
19.092,0.06476954022574868
19.095,0.06481962512309768
19.098,0.0648813441626658
19.101,0.06492393191664496
19.104,0.06501964093291741
19.107,0.06521527104645229
19.11,0.06535769263263812
19.113,0.0654500599534923
19.116,0.06550156460322455
19.119,0.06559472686598905
19.122,0.06566382075367963
19.125,0.06580023402987023
19.128,0.06605732854346896
19.131,0.06619734807410665
19.134,0.0662353170369156
19.137,0.06634825712077173
19.14,0.06641976868678799
19.143,0.06649531202878203
19.146,0.06672350542360353
19.149,0.0671156495056128
19.152,0.06745786421001237
19.155,0.06772384220132291
19.158,0.06798290285842278
19.161,0.06822604815951563
19.164,0.06843976006943307
19.167,0.06874187333726309
19.17,0.06908912974139929
19.173000000000002,0.06935556866131606
19.176000000000002,0.06960908979516042
19.179000000000002,0.0698630664844119
19.182000000000002,0.07011351223106203
19.185,0.07033228966142555
19.188,0.07049938394091068
19.191,0.07057659765168031
19.194,0.07057466406466692
19.197,0.07057010041768126
19.2,0.0706366413251627
19.203,0.07074700603592254
19.206,0.07085378909778552
19.209,0.07088634417286115
19.212,0.070910733887163
19.215,0.07097279277577243
19.218,0.07094612272691027
19.221,0.07095847757019069
19.224,0.070917391746708
19.227,0.07086670332158311
19.23,0.07075528665060794
19.233,0.07069453208263006
19.236,0.0706378292829505
19.239,0.07055516541715767
19.242,0.07042243733387414
19.245,0.07028449168205904
19.248,0.07014110008912211
19.251,0.07004212495525308
19.254,0.06998473135534956
19.257,0.06992741745649468
19.26,0.06990750987249665
19.263,0.07001273193106129
19.266000000000002,0.07021070727090545
19.269000000000002,0.07037330452984007
19.272000000000002,0.07047152787896414
19.275000000000002,0.07059563025904027
19.278,0.07068122740453169
19.281,0.07075280208225365
19.284,0.07082107358837027
19.287,0.07085394130339322
19.29,0.07084849716196077
19.293,0.07079009662851596
19.296,0.070782431777017
19.299,0.07079660602202749
19.302,0.07090520263661246
19.305,0.07103285339367861
19.308,0.07108275360922976
19.311,0.07110915382325686
19.314,0.07114464157428121
19.317,0.07111002100168869
19.32,0.07113150761848308
19.323,0.07113818988334256
19.326,0.07115601903915283
19.329,0.07118776532421267
19.332,0.07127470438906892
19.335,0.0712950974992638
19.338,0.07134840236068149
19.341,0.07131645325815525
19.344,0.0712723957369558
19.347,0.07119831630506415
19.35,0.07101279534476315
19.353,0.07077542776418792
19.356,0.07058864263318754
19.359,0.07041167306542183
19.362000000000002,0.07027450329809763
19.365000000000002,0.07008957159028095
19.368000000000002,0.06980186752508255
19.371,0.06953944728624545
19.374,0.06936171641183576
19.377,0.06921009775775314
19.38,0.06908481934970727
19.383,0.06901458670361509
19.386,0.06896574611476457
19.389,0.0689626154443536
19.392,0.06893067293977605
19.395,0.06894624195373987
19.398,0.06890807691946443
19.401,0.06856921451315422
19.404,0.06817615367137683
19.407,0.06789103755347867
19.41,0.06777927967405512
19.413,0.06773953108594884
19.416,0.0677442072101388
19.419,0.06776683562681815
19.422,0.06773042509609511
19.425,0.06768596848268173
19.428,0.06766958768124443
19.431,0.06769198074036391
19.434,0.0676939594083308
19.437,0.0677368951022179
19.44,0.06764343900443709
19.443,0.0676231554843874
19.446,0.0675539074142907
19.449,0.06745493180979671
19.452,0.06733747497167902
19.455000000000002,0.06722920765589716
19.458000000000002,0.06723776504718623
19.461000000000002,0.06718499175964757
19.464,0.06721692633490634
19.467,0.06718057121280079
19.47,0.06711260297076574
19.473,0.06705629411442081
19.476,0.06689830537686378
19.479,0.06666506854098057
19.482,0.06649654161664983
19.485,0.06643669652955397
19.488,0.06642764592310946
19.491,0.06648226646540482
19.494,0.06666141198157313
19.497,0.0667478291075267
19.5,0.06681943545460377
19.503,0.06691154267317072
19.506,0.06718191561832562
19.509,0.06752247808644989
19.512,0.0677952760323375
19.515,0.0680084460220005
19.518,0.06824202594045889
19.521,0.06843163135665703
19.524,0.06858678045327504
19.527,0.0687940641296139
19.53,0.06901446464849624
19.533,0.06935620605427419
19.536,0.06974120842513841
19.539,0.07021665575916425
19.542,0.07062640855623496
19.545,0.07102889832141158
19.548000000000002,0.07131749894719125
19.551000000000002,0.07150526530942
19.554000000000002,0.07159404181974476
19.557000000000002,0.07155057825938375
19.56,0.07148262557046275
19.563,0.07129667214447155
19.566,0.07110753774427397
19.569,0.070889653638703
19.572,0.0706759911915439
19.575,0.07060134434940071
19.578,0.07056476237217295
19.581,0.07053245749514123
19.584,0.07039696806215184
19.587,0.07018942485002434
19.59,0.06997179958131913
19.593,0.06978417520535397
19.596,0.06965716581566751
19.599,0.06950326560434314
19.602,0.06931695324439374
19.605,0.06921133734839285
19.608,0.06904237931393951
19.611,0.06897431235286852
19.614,0.0688528305558746
19.617,0.0687276710722881
19.62,0.0685903417603542
19.623,0.06837407514744413
19.626,0.06804833171577473
19.629,0.06772052211546815
19.632,0.06744985766589691
19.635,0.06719325215028484
19.638,0.06691737930576089
19.641000000000002,0.06664730981581732
19.644000000000002,0.06638651289024483
19.647000000000002,0.06621239394129338
19.650000000000002,0.06597357882559099
19.653,0.06556295763903376
19.656,0.06502845325321696
19.659,0.0645340090952118
19.662,0.06406962421476502
19.665,0.06370394875492802
19.668,0.06341375298491074
19.671,0.06308369545066946
19.674,0.06274997825281825
19.677,0.06246336198251399
19.68,0.06222095725528931
19.683,0.062051866718957474
19.686,0.061887037914663906
19.689,0.06180402298117768
19.692,0.061782601510237956
19.695,0.06176120053831541
19.698,0.06179286178390785
19.701,0.061863122313517926
19.704,0.06200024798994646
19.707,0.062162587250678865
19.71,0.06238396839562713
19.713,0.06266603149855789
19.716,0.06298383248061452
19.719,0.06333268805666406
19.722,0.06374461318600243
19.725,0.06409567108270915
19.728,0.06444579062635884
19.731,0.06479766760952388
19.734,0.06522207914465798
19.737000000000002,0.06561646718041544
19.740000000000002,0.06611995588760129
19.743000000000002,0.0667005484396105
19.746,0.06723651176829389
19.749,0.06778645433382792
19.752,0.06841378487670526
19.755,0.06897536126280919
19.758,0.06961385988582264
19.761,0.07027738423710271
19.764,0.07087322328916233
19.767,0.07151380602341766
19.77,0.07217265891545509
19.773,0.07288892070781368
19.776,0.07359339810032874
19.779,0.07426196269535396
19.782,0.07495068139147304
19.785,0.075673422033513
19.788,0.07641890968033195
19.791,0.07702932784571423
19.794,0.07761915220296939
19.797,0.07829077324330301
19.8,0.07900995808130715
19.803,0.07968887731312545
19.806,0.08040467446922575
19.809,0.08110846693468006
19.812,0.08183935240782159
19.815,0.08254386501411864
19.818,0.08326100460758004
19.821,0.0840754646945304
19.824,0.08497831537180092
19.827,0.0857831488791015
19.830000000000002,0.08651651498467094
19.833000000000002,0.08717435887741226
19.836000000000002,0.08777736701817851
19.839000000000002,0.08831337898184488
19.842,0.08888172262054672
19.845,0.08949952725618691
19.848,0.09010696101104271
19.851,0.0908279269429889
19.854,0.09162436407796001
19.857,0.09241692452604362
19.86,0.09316363728474525
19.863,0.0939557878972721
19.866,0.0946813076551934
19.869,0.09536756758436395
19.872,0.09611339564056151
19.875,0.09683425308463146
19.878,0.09747655405750583
19.881,0.09808873091908744
19.884,0.09868303811829054
19.887,0.09927283721344674
19.89,0.09971830595771848
19.893,0.10007636416662104
19.896,0.10044478130899848
19.899,0.10089520232624331
19.902,0.10141117644502319
19.905,0.10188467470032221
19.908,0.10235021085152221
19.911,0.10274623253062105
19.914,0.10305121533111886
19.917,0.10335797314226583
19.92,0.10372058967440637
19.923000000000002,0.10406795436618783
19.926000000000002,0.10439662600705427
19.929000000000002,0.10467428009585152
19.932000000000002,0.10489660598417078
19.935,0.10511721390604659
19.938,0.10544465399608094
19.941,0.10579771526335703
19.944,0.10619186717855363
19.947,0.1064648872765308
19.95,0.10670992321075527
19.953,0.10703284989477853
19.956,0.10737946084993073
19.959,0.10765676639782641
19.962,0.10787700169690038
19.965,0.1080462090209994
19.968,0.10815902680701488
19.971,0.10824999800717437
19.974,0.10839650812650688
19.977,0.10854850086834057
19.98,0.10867099213344927
19.983,0.10876367544241929
19.986,0.10878445034260985
19.989,0.10879840983990477
19.992,0.10890628007654118
19.995,0.10901861665885759
19.998,0.10899968750259609
20.001,0.10937534276619987
20.004,0.10974353320026722
20.007,0.10997851253012414
20.01,0.11011911046797267
20.013,0.11017709413067438
20.016000000000002,0.11021100550005629
20.019000000000002,0.11019046974358995
20.022000000000002,0.11016916042175608
20.025000000000002,0.11012966826165253
20.028,0.11004683678346232
20.031,0.10996714074499549
20.034,0.1098754993489459
20.037,0.10981263135835954
20.04,0.10977396005620811
20.043,0.10979303307781003
20.046,0.10970320882045152
20.049,0.10969258281209476
20.052,0.10965288617224446
20.055,0.1096121733526828
20.058,0.10960879309427056
20.061,0.10964741388026868
20.064,0.10974863906426095
20.067,0.11009375487601673
20.07,0.11053509061968161
20.073,0.11113131781925399
20.076,0.11172639651293191
20.079,0.11217704627389824
20.082,0.11255694644747304
20.085,0.1128964897711707
20.088,0.11320694756565976
20.091,0.11355389359500143
20.094,0.11391975948297701
20.097,0.11413382946684769
20.1,0.11434491571699294
20.103,0.11458798971109269
20.106,0.11480246359884297
20.109,0.11497987606829899
20.112000000000002,0.11514412140632453
20.115000000000002,0.11525875825954518
20.118000000000002,0.11535503517514097
20.121,0.11552247134636393
20.124,0.11572702011327127
20.127,0.1160106123465331
20.13,0.11638207343771796
20.133,0.1167158651851202
20.136,0.11695439333836767
20.139,0.11721578036855251
20.142,0.11746584085760554
20.145,0.11771649600734514
20.148,0.1180025710484446
20.151,0.11821101539908159
20.154,0.11846073289949505
20.157,0.11870987159750222
20.16,0.11894731240790511
20.163,0.11915382821717986
20.166,0.11927041093519511
20.169,0.11938576228328383
20.172,0.1194280047695593
20.175,0.1195494956061956
20.178,0.11965913502807123
20.181,0.11965869726266207
20.184,0.11960624490917475
20.187,0.11951673771726562
20.19,0.11940614433743253
20.193,0.119357488372185
20.196,0.11932928172857635
20.199,0.11930904310953436
20.202,0.11928679528628765
20.205000000000002,0.11921167920097654
20.208000000000002,0.11911536978272158
20.211000000000002,0.1189847243013071
20.214000000000002,0.11898257570345663
20.217,0.11900272639748749
20.22,0.11898876796979843
20.223,0.1189979234027549
20.226,0.1189514460058356
20.229,0.11878613513360675
20.232,0.11860902502259268
20.235,0.11842531063760477
20.238,0.11827160311252735
20.241,0.11820858541637207
20.244,0.11821851482863473
20.247,0.11829453931552944
20.25,0.1183795477016425
20.253,0.11853685404550464
20.256,0.1186670193950808
20.259,0.11884477174393694
20.262,0.11899968724555794
20.265,0.1192347691580089
20.268,0.11954135346788955
20.271,0.1197716703381167
20.274,0.11997663487704355
20.277,0.12021865833321076
20.28,0.12045812080322885
20.283,0.12072882964211504
20.286,0.12095349747291195
20.289,0.12119033090133538
20.292,0.12135966810194801
20.295,0.12153674074601749
20.298000000000002,0.12173133724918139
20.301000000000002,0.12199945505065524
20.304000000000002,0.122332233540817
20.307000000000002,0.12271920155775978
20.31,0.12311417868706243
20.313,0.12353745731717249
20.316,0.12389309495517285
20.319,0.12433386022265479
20.322,0.124680873238761
20.325,0.12499752456227033
20.328,0.12531005413339355
20.331,0.12554158838226082
20.334,0.1256625067447984
20.337,0.12572984498313722
20.34,0.12582578033357866
20.343,0.12593225042850323
20.346,0.1260014307521739
20.349,0.12603251321651068
20.352,0.12600027876836042
20.355,0.12589204754841843
20.358,0.1259048020781708
20.361,0.1260404706057915
20.364,0.1261249911450547
20.367,0.126200404985458
20.37,0.1262214903786696
20.373,0.1263271243339312
20.376,0.12649613578009594
20.379,0.1267295324848727
20.382,0.12694890486958638
20.385,0.12721604265354183
20.388,0.1274291467410279
20.391000000000002,0.12756686161725875
20.394000000000002,0.12765619752327378
20.397000000000002,0.12775861449774698
20.400000000000002,0.1275970288682426
20.403,0.1272801795827699
20.406,0.1269428874614077
20.409,0.1266219128172875
20.412,0.1264038741518719
20.415,0.1262040316292013
20.418,0.1259739628639931
20.421,0.12588993347781496
20.424,0.1257589508074785
20.427,0.1256325435998257
20.43,0.12554236305346758
20.433,0.1254683535562897
20.436,0.12546446907001357
20.439,0.1254075965008098
20.442,0.1253964531226105
20.445,0.12550386497109725
20.448,0.12575456796783108
20.451,0.12607064394804587
20.454,0.12634226312085686
20.457,0.1265846410118332
20.46,0.12680665105262728
20.463,0.12705945190075726
20.466,0.12728997568907044
20.469,0.127433954333075
20.472,0.12761258632008937
20.475,0.1277670181975997
20.478,0.12807277100517844
20.481,0.1283426163807644
20.484,0.1285239775580935
20.487000000000002,0.12865847194890345
20.490000000000002,0.12879323820778932
20.493000000000002,0.12898971130380235
20.496,0.1291945446072191
20.499,0.12938478539147938
20.502,0.12948086145267462
20.505,0.12953467467168345
20.508,0.12960954032040295
20.511,0.12968487567299886
20.514,0.12984740644146117
20.517,0.13004336566153002
20.52,0.13027102432941842
20.523,0.13051048664826476
20.526,0.13076338427429693
20.529,0.13096973073459914
20.532,0.13121175555873787
20.535,0.1314810454354324
20.538,0.13168093983638873
20.541,0.13201844411294625
20.544,0.13229918894025983
20.547,0.13256279844808483
20.55,0.13277078180526627
20.553,0.13297771726436342
20.556,0.1331653512485617
20.559,0.13336141751792352
20.562,0.13355959721025457
20.565,0.133713776306887
20.568,0.13385008081634148
20.571,0.1338973454649574
20.574,0.13397394816016814
20.577,0.13410455445294736
20.580000000000002,0.13427553615875412
20.583000000000002,0.1344491663439492
20.586000000000002,0.134596051247532
20.589000000000002,0.13476503137967713
20.592,0.13484177799937758
20.595,0.1349308678712196
20.598,0.13503922073545535
20.601,0.13483597601697003
20.604,0.13469318870572417
20.607,0.1345662467554778
20.61,0.13444369942307421
20.613,0.1342359965776356
20.616,0.13405310903401424
20.619,0.1338445881072418
20.622,0.13361128111899348
20.625,0.1334304953977124
20.628,0.13327624747145
20.631,0.13307275485312794
20.634,0.1328772644384242
20.637,0.1327163368875811
20.64,0.1326098228213746
20.643,0.1324313192066914
20.646,0.132277291971034
20.649,0.13219227181066057
20.652,0.13213401408039036
20.655,0.13203116228186512
20.658,0.13182368911171558
20.661,0.13166873861306916
20.664,0.13148473209283373
20.667,0.1313033038711971
20.67,0.13120385170482268
20.673000000000002,0.13107694160411892
20.676000000000002,0.13092372386294684
20.679000000000002,0.130697636247939
20.682000000000002,0.13045192764530822
20.685,0.13020868868536117
20.688,0.13001539239236784
20.691,0.12982736171425063
20.694,0.12970845702717812
20.697,0.12975111438939502
20.7,0.1299014077100007
20.703,0.13005504432186607
20.706,0.1301606315815468
20.709,0.13020141745396144
20.712,0.1301035804723535
20.715,0.13000379406382653
20.718,0.12993098815811072
20.721,0.12985465940636184
20.724,0.12982102263530237
20.727,0.12979394490414867
20.73,0.12968183915596704
20.733,0.12953246445717925
20.736,0.12942661064812536
20.739,0.12942785947460772
20.742,0.1295405099776418
20.745,0.12964484943514665
20.748,0.12982622417359577
20.751,0.13018157030464025
20.754,0.13061382491947124
20.757,0.1310262602638288
20.76,0.13145428863436492
20.763,0.1318977044173882
20.766000000000002,0.1323084884282773
20.769000000000002,0.13275951032208286
20.772000000000002,0.13315191006146787
20.775000000000002,0.1334850921578219
20.778,0.13379556133224318
20.781,0.13404210301137381
20.784,0.13436164170923495
20.787,0.13457295123934224
20.79,0.13484165144798568
20.793,0.13516259624926139
20.796,0.13545643227550924
20.799,0.13560942234676626
20.802,0.1356852485155243
20.805,0.13578637191398177
20.808,0.1359022247880826
20.811,0.13601746372178009
20.814,0.1361774152419965
20.817,0.13638379383100496
20.82,0.136643158813559
20.823,0.13704153901237798
20.826,0.13747644412303842
20.829,0.13788357088829034
20.832,0.13836296351927996
20.835,0.13886060053431842
20.838,0.1393879787315878
20.841,0.13992980169644484
20.844,0.14043694947980034
20.847,0.1408866706260811
20.85,0.14125710788489038
20.853,0.14163987085905602
20.856,0.14203908381719513
20.859,0.14237294604597048
20.862000000000002,0.14270878339676893
20.865000000000002,0.14303008553646726
20.868000000000002,0.1432750363266438
20.871,0.14347776008434213
20.874,0.14363168795794956
20.877,0.14374828796649217
20.88,0.14391986230138712
20.883,0.1441165697109078
20.886,0.1442989829439161
20.889,0.1444730932458067
20.892,0.14454369327539246
20.895,0.14457900013254907
20.898,0.14471335375027333
20.901,0.14499583439652303
20.904,0.14529083035869242
20.907,0.14550330710098278
20.91,0.14564535998043537
20.913,0.14585330161800442
20.916,0.14608482687488866
20.919,0.14632867098948818
20.922,0.14654574287121264
20.925,0.14677298583682086
20.928,0.14697351074562165
20.931,0.14710555323877733
20.934,0.14722008006698462
20.937,0.14722048771623406
20.94,0.14725578501024997
20.943,0.147316043881549
20.946,0.14747233228191475
20.949,0.14769721718400725
20.952,0.14796734650420892
20.955000000000002,0.14814912040434663
20.958000000000002,0.14825991992358153
20.961000000000002,0.14838992530921455
20.964000000000002,0.14859048476002398
20.967,0.14864322827412416
20.97,0.14861710770214337
20.973,0.1486003678795238
20.976,0.1485955231247968
20.979,0.14863585327369813
20.982,0.14864319748211532
20.985,0.14865343808836326
20.988,0.14873373689917233
20.991,0.1487973052903116
20.994,0.1489605777289507
20.997,0.14922027797797924
21.0,0.14971554350896774
21.003,0.15038021691531595
21.006,0.15104047545408728
21.009,0.15166788946354626
21.012,0.15231990355012726
21.015,0.1528524210662032
21.018,0.15337161384097628
21.021,0.15388274460327192
21.024,0.1543531652142231
21.027,0.15480273969954578
21.03,0.15528954269962372
21.033,0.15579677408342682
21.036,0.15634167871000004
21.039,0.1568312214625352
21.042,0.15726178862930187
21.045,0.15760533862602505
21.048000000000002,0.1579328928001215
21.051000000000002,0.1582393578788977
21.054000000000002,0.1585700149849744
21.057000000000002,0.1589395620925305
21.06,0.15930555703407134
21.063,0.1596951734086208
21.066,0.16011493597193852
21.069,0.16051546132236638
21.072,0.161006295527416
21.075,0.16156258946473742
21.078,0.1621580016025541
21.081,0.16272305315029578
21.084,0.16335351240306786
21.087,0.1639652868971007
21.09,0.16461923830615313
21.093,0.16526278120190255
21.096,0.16604486420328285
21.099,0.1666587554475937
21.102,0.16721525222274697
21.105,0.1677657362378215
21.108,0.16822959980521324
21.111,0.1687181755617536
21.114,0.16919648425477843
21.117,0.16967790755617598
21.12,0.17010494765095757
21.123,0.17061948357291828
21.126,0.17121825980004432
21.129,0.17186251796810353
21.132,0.1723774639103603
21.135,0.1728696191865292
21.138,0.17343954846653714
21.141000000000002,0.17406714338710247
21.144000000000002,0.17458238657538225
21.147000000000002,0.17503628547891031
21.150000000000002,0.17550238716106728
21.153,0.17596550188290455
21.156,0.17638335620602036
21.159,0.1767888341762978
21.162,0.17721275634042266
21.165,0.17766209086068507
21.168,0.17807073302721124
21.171,0.17845648459319483
21.174,0.1788799438852993
21.177,0.17929357109198618
21.18,0.1798197578708511
21.183,0.1804022744515867
21.186,0.1809709792132417
21.189,0.18151881943571097
21.192,0.18194869546302425
21.195,0.1823042339422409
21.198,0.18266909631418957
21.201,0.18268829772000458
21.204,0.1828100803324805
21.207,0.18291459176407893
21.21,0.18317201439997893
21.213,0.1834730994025163
21.216,0.1838245723078859
21.219,0.1841357998330068
21.222,0.184393566880775
21.225,0.1846525701776065
21.228,0.18494311573576513
21.231,0.18523044228399643
21.234,0.18561498328324783
21.237000000000002,0.18602828546956393
21.240000000000002,0.1864137777660907
21.243000000000002,0.1868601518806001
21.246000000000002,0.18739781146168322
21.249,0.18798098068144423
21.252,0.1886268398980188
21.255,0.1893312427048581
21.258,0.1900059475330187
21.261,0.19057314499834188
21.264,0.190994823342015
21.267,0.1913776499666997
21.27,0.19182675468853627
21.273,0.19234602718644808
21.276,0.19279611023733564
21.279,0.19321768399132996
21.282,0.19363336731572348
21.285,0.1939804990164876
21.288,0.19430341495706005
21.291,0.1946354203941709
21.294,0.1949873435386373
21.297,0.19530984517338967
21.3,0.19563518361927368
21.303,0.19588637757805447
21.306,0.19612803292641276
21.309,0.1964882236288092
21.312,0.1969720770276968
21.315,0.1973108909814594
21.318,0.19756143867000622
21.321,0.1977323144263914
21.324,0.19784951684758206
21.327,0.19798301990826653
21.330000000000002,0.19810391009789463
21.333000000000002,0.19811299562525078
21.336000000000002,0.19794577552783868
21.339000000000002,0.19762913334202722
21.342,0.197311525604698
21.345,0.1969964703859909
21.348,0.1966805642242647
21.351,0.19629176878652513
21.354,0.19586609574767258
21.357,0.19554024118653612
21.36,0.195293726793246
21.363,0.1950564489158279
21.366,0.1947498588750016
21.369,0.19440710687791973
21.372,0.1941592499575047
21.375,0.19400151728273077
21.378,0.1938607122090142
21.381,0.19369374266692405
21.384,0.193567956801796
21.387,0.1933882833003429
21.39,0.19330564150426355
21.393,0.19339445752406717
21.396,0.1935842934653376
21.399,0.19382276680506266
21.402,0.19410970184826293
21.405,0.19434135660017798
21.408,0.1946324817037564
21.411,0.1948306911152445
21.414,0.19494710399508497
21.417,0.19503259811368587
21.42,0.19512618304543933
21.423000000000002,0.19512571947239948
21.426000000000002,0.19513946566613063
21.429000000000002,0.1951525994606871
21.432000000000002,0.19526356670773534
21.435,0.19539733235858103
21.438,0.19550057988181377
21.441,0.1956002894169339
21.444,0.1957165092131174
21.447,0.19585146726891944
21.45,0.19589367963818344
21.453,0.1959919322232279
21.456,0.19604116791296305
21.459,0.1959793658325561
21.462,0.1959740326348285
21.465,0.19590598641258866
21.468,0.19589707711078874
21.471,0.1958524227039221
21.474,0.1958507065045225
21.477,0.1958825000804146
21.48,0.19585728913743122
21.483,0.19585335908767232
21.486,0.19580837803331372
21.489,0.1956990915113603
21.492,0.19552496936930536
21.495,0.1954366778212702
21.498,0.19539357937049218
21.501,0.1948398710235523
21.504,0.1943383136566846
21.507,0.19384171748927653
21.51,0.19348854624106623
21.513,0.1931003148625438
21.516000000000002,0.19266337969730377
21.519000000000002,0.19219750459877483
21.522000000000002,0.19175582308668387
21.525000000000002,0.19137898333904663
21.528,0.19099421000765787
21.531,0.1906304724865921
21.534,0.1903531705529414
21.537,0.1900608862567097
21.54,0.1897292294787777
21.543,0.18935389757636092
21.546,0.1889616922152841
21.549,0.1886866858941846
21.552,0.1883722652700292
21.555,0.18800414823921438
21.558,0.18760943625260598
21.561,0.18707483102168024
21.564,0.18653757041927588
21.567,0.18595524084699436
21.57,0.18533575457637036
21.573,0.18477603548977933
21.576,0.18415512046148466
21.579,0.18353580377925957
21.582,0.18297404372932422
21.585,0.18232020163306795
21.588,0.18163362692014037
21.591,0.18097223917721644
21.594,0.18027319047907378
21.597,0.17959532296473305
21.6,0.1788475516271977
21.603,0.17798242704276604
21.606,0.1771377804593417
21.609,0.17632003766545346
21.612000000000002,0.1754371363518075
21.615000000000002,0.17464290177486372
21.618000000000002,0.17383260501641734
21.621000000000002,0.17302100920856686
21.624,0.17220863922874957
21.627,0.17137880798042246
21.63,0.17060617080242274
21.633,0.16983895905202695
21.636,0.16906067946025127
21.639,0.16835417495976226
21.642,0.16758420917209282
21.645,0.16697223228536856
21.648,0.16644947938133492
21.651,0.1659328334725335
21.654,0.1653997282129947
21.657,0.16481100733081203
21.66,0.16413914871226265
21.663,0.16350463802090434
21.666,0.1628613933984044
21.669,0.16217812686905253
21.672,0.16161025674681737
21.675,0.161118276069242
21.678,0.1606363874160206
21.681,0.16019232004373152
21.684,0.15973057242955516
21.687,0.15931357117496509
21.69,0.15893901735452973
21.693,0.1585638977863937
21.696,0.15819168337297215
21.699,0.15781492955656695
21.702,0.15745188607892366
21.705000000000002,0.15721489605363564
21.708000000000002,0.1570662629770818
21.711000000000002,0.15699810523419874
21.714000000000002,0.1569258610214249
21.717,0.1568753626274762
21.72,0.1568145559770339
21.723,0.15671123331607156
21.726,0.15661240496497777
21.729,0.15659892431259323
21.732,0.15650345954321732
21.735,0.15646468707615477
21.738,0.15654691613774535
21.741,0.1566566999388732
21.744,0.15686326532775688
21.747,0.1570888413294581
21.75,0.15723046173214136
21.753,0.1573025164388869
21.756,0.1574732119634753
21.759,0.15755138581779615
21.762,0.1575288803996154
21.765,0.15755402700337234
21.768,0.15754257397190433
21.771,0.15756593315268777
21.774,0.157602867905301
21.777,0.15766454924368034
21.78,0.15772784880780596
21.783,0.15773615985024755
21.786,0.15772501852394394
21.789,0.15768569304680663
21.792,0.15765940079293927
21.795,0.1576089689377216
21.798000000000002,0.15754660525876796
21.801000000000002,0.1570544376537375
21.804000000000002,0.15649333194306903
21.807000000000002,0.1558244438796831
21.81,0.15511816968213057
21.813,0.15446658940645472
21.816,0.1538051261579867
21.819,0.15318911228585844
21.822,0.15266111109739738
21.825,0.15216968914421256
21.828,0.15163998805016665
21.831,0.1511429258253554
21.834,0.15067527271432257
21.837,0.1502477563641867
21.84,0.1497966098722037
21.843,0.1493437105791241
21.846,0.14882246636783408
21.849,0.148201831392021
21.852,0.14755036417741224
21.855,0.14688905106241995
21.858,0.14626885593423067
21.861,0.14561729372756907
21.864,0.14495564223816326
21.867,0.14433105218313436
21.87,0.14369999569568406
21.873,0.14300114391762717
21.876,0.14230737147322098
21.879,0.14154665779242176
21.882,0.14076242170653425
21.885,0.1400146960679175
21.888,0.13928341403059466
21.891000000000002,0.13853014205819444
21.894000000000002,0.13776117321541984
21.897000000000002,0.13712814005692683
21.900000000000002,0.13656927014737635
21.903,0.13599656111088776
21.906,0.13545482597500857
21.909,0.1348940707543767
21.912,0.1343592520553709
21.915,0.1338797803126593
21.918,0.13334020644338881
21.921,0.1327353335050929
21.924,0.13217313475698367
21.927,0.13154763494188826
21.93,0.13105326463113862
21.933,0.1305984807424117
21.936,0.1302360638489413
21.939,0.1298401465485198
21.942,0.12944013309527436
21.945,0.12906353204765653
21.948,0.1288040852117481
21.951,0.12846477001912346
21.954,0.12811372297613763
21.957,0.12775855433140815
21.96,0.1274342565545525
21.963,0.12711141812842303
21.966,0.12670027020739172
21.969,0.12638617022723206
21.972,0.12608711148073326
21.975,0.12588565211013855
21.978,0.12572952833223766
21.981,0.12568028937796602
21.984,0.12569497100844612
21.987000000000002,0.12564820400132418
21.990000000000002,0.12554029970724598
21.993000000000002,0.12552072165106629
21.996000000000002,0.1254955999354988
21.999,0.1252463353810066
22.002,0.1248514894199525
22.005,0.12441212351034449
22.008,0.12399163787793953
22.011,0.12358260602588372
22.014,0.12336203336207315
22.017,0.12313562813157813
22.02,0.12296454706536249
22.023,0.12285140110428908
22.026,0.12281533476788982
22.029,0.12271338565956431
22.032,0.12263175485566893
22.035,0.12251492977984639
22.038,0.12238622500379029
22.041,0.1224080727699622
22.044,0.1224871137400086
22.047,0.12249539877118505
22.05,0.12253225857209235
22.053,0.12257241413886359
22.056,0.12259114110752403
22.059,0.1224956062146207
22.062,0.12228527984599845
22.065,0.12199865737209885
22.068,0.12165613632289567
22.071,0.12125240385757283
22.074,0.12085977276544645
22.077,0.12051157193860532
22.080000000000002,0.12026379710446497
22.083000000000002,0.11997710632098953
22.086000000000002,0.1196571234889468
22.089000000000002,0.11939642130845328
22.092,0.11917922440289411
22.095,0.1190060173122761
22.098,0.11874872329909346
22.101,0.118527361355024
22.104,0.11836956874034717
22.107,0.11828568437474163
22.11,0.11819481543479002
22.113,0.11810849185861272
22.116,0.11808790059885799
22.119,0.1181410001803643
22.122,0.11825791199033478
22.125,0.11827462197674736
22.128,0.11828845978163818
22.131,0.11831016900926508
22.134,0.11845884212295443
22.137,0.11859509111675912
22.14,0.11882136819585358
22.143,0.11914621477036204
22.146,0.11953118134968935
22.149,0.11981139654713943
22.152,0.11994615393156527
22.155,0.1200810633879971
22.158,0.12029841976839559
22.161,0.1204186737639717
22.164,0.12057451688174896
22.167,0.12076923600953429
22.17,0.12098456588997966
22.173000000000002,0.12117330806376332
22.176000000000002,0.12135947713560635
22.179000000000002,0.12160167257973693
22.182000000000002,0.12184311857956936
22.185,0.12205405646116736
22.188,0.12222241701268075
22.191,0.12237232779239282
22.194,0.12240119361649614
22.197,0.12243261424042226
22.2,0.12245549828236003
22.203,0.1224747356381117
22.206,0.12258852357482274
22.209,0.12273458457237194
22.212,0.12284889466699297
22.215,0.1229770331399728
22.218,0.123050084928249
22.221,0.12313412282112611
22.224,0.12325914484363737
22.227,0.1234845667809969
22.23,0.12381519779313548
22.233,0.12420260100987672
22.236,0.12470670421402764
22.239,0.12525875362318464
22.242,0.12586000577044412
22.245,0.12649565367919824
22.248,0.12708354435429436
22.251,0.12761101243378686
22.254,0.12813818993903472
22.257,0.12881231660670825
22.26,0.12958033763786656
22.263,0.1303183730875697
22.266000000000002,0.13096567118560165
22.269000000000002,0.1315639295954172
22.272000000000002,0.13227431821469002
22.275000000000002,0.13293097205748491
22.278,0.13353327967506354
22.281,0.13409750291959097
22.284,0.13462780278801167
22.287,0.13516602299546004
22.29,0.1356389270527161
22.293,0.13603179748248528
22.296,0.13632781131470095
22.299,0.1366145517667789
22.302,0.13684677540745394
22.305,0.13700663225330567
22.308,0.13715614927685388
22.311,0.13725950782075652
22.314,0.1372400676266485
22.317,0.13723872908086224
22.32,0.137164740872775
22.323,0.13711769135378127
22.326,0.13709365726761658
22.329,0.13710130619676747
22.332,0.13719112486712054
22.335,0.13733891209610796
22.338,0.13744478846207836
22.341,0.1376574879134464
22.344,0.13801309686382454
22.347,0.13843231366546663
22.35,0.13885384021944716
22.353,0.13921572432543058
22.356,0.13961125741769417
22.359,0.13989491838719229
22.362000000000002,0.14030838099421125
22.365000000000002,0.14070642872874206
22.368000000000002,0.1411690582292335
22.371000000000002,0.14170584892390042
22.374,0.14233996924486106
22.377,0.14286714372918902
22.38,0.14323499653374663
22.383,0.1434964247295711
22.386,0.14369226200500826
22.389,0.1439516801669597
22.392,0.144206023632068
22.395,0.14443679136168625
22.398,0.14468769505463988
22.401,0.1447140510185835
22.404,0.14469495172938016
22.407,0.1446456604265613
22.41,0.14447211887397135
22.413,0.144184723743148
22.416,0.14392307738991236
22.419,0.14367236939708397
22.422,0.1434276026817016
22.425,0.1432459758472603
22.428,0.142923237172561
22.431,0.14264170564665785
22.434,0.14227917180108698
22.437,0.14181172523914506
22.44,0.1413374891086013
22.443,0.1409105244466164
22.446,0.14060607808634562
22.449,0.1402857441303689
22.452,0.13996154586732304
22.455000000000002,0.13963816987655028
22.458000000000002,0.13930614244229322
22.461000000000002,0.13896747373213905
22.464000000000002,0.13861231046994438
22.467,0.1382260329709225
22.47,0.13790383265052658
22.473,0.13765690062501154
22.476,0.13740437363761349
22.479,0.13713713451517934
22.482,0.13696061489027453
22.485,0.13671947401952392
22.488,0.13638285805803044
22.491,0.13608157584231248
22.494,0.13579391243680075
22.497,0.13550530490721763
22.5,0.13520394201136443
22.503,0.13497856970260255
22.506,0.13476039269348403
22.509,0.13458787303419809
22.512,0.1343536397321744
22.515,0.1341219803899029
22.518,0.13390827433340025
22.521,0.13367687449448476
22.524,0.1333653769550587
22.527,0.1331399953836604
22.53,0.13297516239251406
22.533,0.13276147632065632
22.536,0.13251996756178627
22.539,0.13225942944140753
22.542,0.1319889889526115
22.545,0.13164816020991177
22.548000000000002,0.13128893762118476
22.551000000000002,0.13085886275991923
22.554000000000002,0.13043370003739782
22.557000000000002,0.13013150725282108
22.56,0.1299161314742763
22.563,0.12966930997278128
22.566,0.12935908958869688
22.569,0.12910300627547144
22.572,0.1289240390925983
22.575,0.12869999556915498
22.578,0.12847822258199673
22.581,0.12821854318348944
22.584,0.12797966995680482
22.587,0.12768817101686689
22.59,0.12743040261039115
22.593,0.12718721381880596
22.596,0.1269585213086012
22.599,0.12684115806152696
22.602,0.12683054499138807
22.605,0.12673969027649495
22.608,0.12654815097168098
22.611,0.12634182998079602
22.614,0.12620137167191606
22.617,0.1262093879135678
22.62,0.12607364251639586
22.623,0.12585331467680308
22.626,0.12561071933776288
22.629,0.12548143287078561
22.632,0.12537443433646933
22.635,0.12526052805505178
22.638,0.12517386355054175
22.641000000000002,0.12506044126683724
22.644000000000002,0.1249507858483339
22.647000000000002,0.1247073042139598
22.650000000000002,0.12446573978100232
22.653000000000002,0.12420821047433454
22.656,0.12396789507427168
22.659,0.12377453548508287
22.662,0.12365859522719136
22.665,0.12355677212354932
22.668,0.12344740533979183
22.671,0.12333744226469634
22.674,0.12325907332273
22.677,0.12317129466768426
22.68,0.12307305960311424
22.683,0.12301225207980594
22.686,0.12293251971290364
22.689,0.12289739096455572
22.692,0.12289546607371196
22.695,0.12285562164700811
22.698,0.12279104717670553
22.701,0.12284762672033915
22.704,0.12283574250813643
22.707,0.12281887294106723
22.71,0.12271071657283353
22.713,0.12248155250780411
22.716,0.12220954999604317
22.719,0.121998158184499
22.722,0.12171568664429983
22.725,0.12143001779680986
22.728,0.12122564929006795
22.731,0.12102280187522745
22.734,0.12079120783258171
22.737000000000002,0.12049956726064677
22.740000000000002,0.1201358089952543
22.743000000000002,0.11970079466472211
22.746000000000002,0.11930161784258286
22.749,0.1189477979514383
22.752,0.11860529688787269
22.755,0.1182176948496111
22.758,0.11769095105370087
22.761,0.11714764912064662
22.764,0.11663664751672032
22.767,0.1161565586543925
22.77,0.11572074172761541
22.773,0.11533381428392293
22.776,0.11505601351250072
22.779,0.1146629294433784
22.782,0.11419277206422908
22.785,0.11382710772357808
22.788,0.11345301511095204
22.791,0.1131211750959829
22.794,0.11283036261335194
22.797,0.11262493386734161
22.8,0.1124151093674203
22.803,0.11217541727681961
22.806,0.11197234278357247
22.809,0.11174151517803327
22.812,0.11162085826817353
22.815,0.11146297767030904
22.818,0.11127465533124037
22.821,0.11117812968740248
22.824,0.11124793131589919
22.827,0.11132256295534584
22.830000000000002,0.11144926393871743
22.833000000000002,0.11147773476190212
22.836000000000002,0.1114259053523449
22.839000000000002,0.11133117401504102
22.842,0.11123682224265759
22.845,0.11111363511416415
22.848,0.11103455309373979
22.851,0.11095865257259223
22.854,0.11078207019848263
22.857,0.110620353823612
22.86,0.11045326164571734
22.863,0.11019627799664768
22.866,0.10993673004259474
22.869,0.10978589760562653
22.872,0.1096363987993624
22.875,0.10956000497005626
22.878,0.1094662186005388
22.881,0.10938266041337326
22.884,0.1093580531904828
22.887,0.10931346711124244
22.89,0.10928205738473835
22.893,0.10926744954404538
22.896,0.10933527518344115
22.899,0.10942186331487146
22.902,0.10954621850756263
22.905,0.1097331010455044
22.908,0.1100069252761322
22.911,0.11021870144279387
22.914,0.1104077672897539
22.917,0.11058094575584874
22.92,0.11078930332034845
22.923000000000002,0.11097944531770071
22.926000000000002,0.11117053610278714
22.929000000000002,0.11131455123267313
22.932000000000002,0.11138929853376882
22.935,0.11145482137098958
22.938,0.11143657348190995
22.941,0.11133191988543062
22.944,0.11124504450603064
22.947,0.11118833384119008
22.95,0.1110713498349871
22.953,0.11092558952536995
22.956,0.11082633559738092
22.959,0.11068165863781777
22.962,0.1104622098911246
22.965,0.11024020521056199
22.968,0.10989526009025406
22.971,0.10943344222198473
22.974,0.1088583369308213
22.977,0.108349447562959
22.98,0.10784684011730256
22.983,0.10726630989310401
22.986,0.10669990839315052
22.989,0.10617597113996899
22.992,0.10577784373284936
22.995,0.10548826226124625
22.998,0.1051306997266092
23.001,0.10412455880100964
23.004,0.10309466196471755
23.007,0.10199893195382864
23.01,0.10088482268411976
23.013,0.09977684183556913
23.016000000000002,0.09867096379902128
23.019000000000002,0.09765538342835031
23.022000000000002,0.09670840378389944
23.025000000000002,0.09585500593185674
23.028000000000002,0.09506946853622739
23.031,0.09436185754189454
23.034,0.09360548825486108
23.037,0.09281203361119057
23.04,0.09204311796706735
23.043,0.09124141928616226
23.046,0.09047157772798
23.049,0.08963663658113015
23.052,0.0888194945704652
23.055,0.08795327575232703
23.058,0.0870959959724286
23.061,0.08628741941748753
23.064,0.08560145936089548
23.067,0.08506477763275129
23.07,0.0845523413814503
23.073,0.08408932511945826
23.076,0.08364906802714082
23.079,0.08325297384404402
23.082,0.08280958213734556
23.085,0.08231108623780528
23.088,0.08182320055093564
23.091,0.08127743197455463
23.094,0.08082011900581072
23.097,0.08040816946901616
23.1,0.07998457105874843
23.103,0.07964439400203706
23.106,0.07931543167204311
23.109,0.0789705024586845
23.112000000000002,0.0786609071276455
23.115000000000002,0.07834966336993113
23.118000000000002,0.07811800441454914
23.121000000000002,0.0778591991240446
23.124,0.07757459194506422
23.127,0.07731449932030951
23.13,0.07705009520982038
23.133,0.0768176464798418
23.136,0.07653934489778116
23.139,0.07630398728854895
23.142,0.07611490827625653
23.145,0.07603456001055822
23.148,0.07592663711645645
23.151,0.07586448555207966
23.154,0.07577448353960607
23.157,0.07570125773276923
23.16,0.07565728727832845
23.163,0.07560332741127523
23.166,0.07557933378777733
23.169,0.07561808249608487
23.172,0.07563393566640907
23.175,0.07574214079284965
23.178,0.07588620588131453
23.181,0.07607569474935799
23.184,0.07631749382258902
23.187,0.07651134731972446
23.19,0.07675433601770204
23.193,0.07698603098957135
23.196,0.07725901035059239
23.199,0.07746250781830484
23.202,0.07750130706858059
23.205000000000002,0.07747378455808528
23.208000000000002,0.07744370574636762
23.211000000000002,0.07739763893242854
23.214000000000002,0.07735326440326204
23.217,0.07746069992203873
23.22,0.07761190388207483
23.223,0.07779889750490422
23.226,0.07799623004055976
23.229,0.07822630638944039
23.232,0.07849189386913878
23.235,0.07873397455651257
23.238,0.07897020689243485
23.241,0.07919512644168039
23.244,0.07942593210154641
23.247,0.0797018921510521
23.25,0.07989879971525907
23.253,0.08000577338375134
23.256,0.08015742113392106
23.259,0.08033994378102852
23.262,0.08050948651088856
23.265,0.08067087011725213
23.268,0.08093558555941444
23.271,0.08122768140174451
23.274,0.08154149004329511
23.277,0.08199275523168689
23.28,0.08241220765320917
23.283,0.08290572870220157
23.286,0.08343687600542382
23.289,0.08393709163675671
23.292,0.08448038767464389
23.295,0.08513080841641152
23.298000000000002,0.08585582473422156
23.301000000000002,0.08653954372528044
23.304000000000002,0.08718952987844879
23.307000000000002,0.08775785153155931
23.31,0.08826692218735831
23.313,0.08878772378881876
23.316,0.08932882093269595
23.319,0.0898008103974052
23.322,0.09019742851988678
23.325,0.09071656449070364
23.328,0.09117458490570238
23.331,0.09160342551065423
23.334,0.09200613065528696
23.337,0.09237479330903366
23.34,0.09276693028561088
23.343,0.093153592799192
23.346,0.09358620468999412
23.349,0.0939810807185944
23.352,0.09431308840373279
23.355,0.09461163838767256
23.358,0.09491775715805298
23.361,0.09527703580305605
23.364,0.09554766125268559
23.367,0.09577197093918305
23.37,0.09595271558968632
23.373,0.09607727138871369
23.376,0.09628749470518666
23.379,0.09648073880754347
23.382,0.09670276503806914
23.385,0.09703081554537109
23.388,0.09725181517159587
23.391000000000002,0.09743990651024896
23.394000000000002,0.09765650601397635
23.397000000000002,0.09793222460863409
23.400000000000002,0.09831668556721555
23.403000000000002,0.0987850308667805
23.406,0.09920445759638327
23.409,0.09948348030517903
23.412,0.09977221833119956
23.415,0.09998238092890271
23.418,0.10008668710524538
23.421,0.10010335119865686
23.424,0.10011527311032042
23.427,0.10017342700899601
23.43,0.10026211229374078
23.433,0.10035291463842394
23.436,0.10042230134821163
23.439,0.10046906732824361
23.442,0.10062286601822075
23.445,0.10086896797525702
23.448,0.10109329196901536
23.451,0.10132243195087937
23.454,0.10161070600809068
23.457,0.1019903995930276
23.46,0.10237541065805114
23.463,0.10269492120081623
23.466,0.10300524754100415
23.469,0.10333585606575552
23.472,0.1036129804131277
23.475,0.10388030680822467
23.478,0.10415911482331865
23.481,0.10458592894292452
23.484,0.10496678080914648
23.487000000000002,0.10528477601479169
23.490000000000002,0.10559290479713282
23.493000000000002,0.10594033485428511
23.496000000000002,0.10622296126992907
23.499,0.1063428572220398
23.502,0.10643294246915389
23.505,0.10651721625737456
23.508,0.10667970846875062
23.511,0.10685694986027344
23.514,0.10710363754863823
23.517,0.10739784534618434
23.52,0.10765676447487339
23.523,0.10793427480679055
23.526,0.10827046833894458
23.529,0.10843128450345536
23.532,0.10849172603764008
23.535,0.10838840741235788
23.538,0.10819540160181436
23.541,0.10794916495239043
23.544,0.10772051981491655
23.547,0.10746169405232532
23.55,0.10727078583428394
23.553,0.10713402847043668
23.556,0.10704817103666044
23.559,0.10704080312000848
23.562,0.10711444245374266
23.565,0.10715260947435364
23.568,0.10716962878514426
23.571,0.10716452715489508
23.574,0.1071221538640516
23.577,0.10706232264084906
23.580000000000002,0.10704500376961062
23.583000000000002,0.10703175000517665
23.586000000000002,0.10694837224234319
23.589000000000002,0.10674317043954448
23.592,0.10647521784171422
23.595,0.10620621538966371
23.598,0.10597593682835867
23.601,0.10554921478224308
23.604,0.10525723340791168
23.607,0.10490515551870573
23.61,0.1045974026150735
23.613,0.10436359766119817
23.616,0.10418321366045798
23.619,0.10399027831777641
23.622,0.10385910359684987
23.625,0.10375962334726822
23.628,0.10358527052966811
23.631,0.10341647129325879
23.634,0.10328365397776502
23.637,0.10306088879958189
23.64,0.10291677482748615
23.643,0.10275804399170661
23.646,0.10245087566161974
23.649,0.10209070487487178
23.652,0.1017262601125607
23.655,0.10139264358836313
23.658,0.10112824064607177
23.661,0.10083021257660832
23.664,0.10049335979870384
23.667,0.10018033087226036
23.67,0.09989743009663708
23.673000000000002,0.0996267614366419
23.676000000000002,0.09939729378996347
23.679000000000002,0.09919564578163031
23.682000000000002,0.09896466885724252
23.685,0.0988458346229351
23.688,0.09882061380099286
23.691,0.09879274604891645
23.694,0.09874486406960477
23.697,0.09866658366794806
23.7,0.09858225719433315
23.703,0.09842043439507304
23.706,0.0982667765882287
23.709,0.09809239673534803
23.712,0.09794562038973163
23.715,0.0978808454252839
23.718,0.097776802476271
23.721,0.09770079113042415
23.724,0.09763736055992275
23.727,0.09762076466626537
23.73,0.09755132645433541
23.733,0.0974382997704652
23.736,0.09726781248714358
23.739,0.09700874040724128
23.742,0.09678436535501121
23.745,0.09659790953381307
23.748,0.09637220068134332
23.751,0.0960634154616356
23.754,0.09577745109769717
23.757,0.09556304173637653
23.76,0.09538500210961268
23.763,0.09522511005091422
23.766000000000002,0.0950306396720092
23.769000000000002,0.09481360837074207
23.772000000000002,0.09457213300131209
23.775000000000002,0.09427223931727548
23.778000000000002,0.09397377307278655
23.781,0.09364981269797407
23.784,0.093367857792351
23.787,0.09305498196066223
23.79,0.09277024269970781
23.793,0.0925703258829866
23.796,0.09240990428837514
23.799,0.09221012085234315
23.802,0.09187833448997627
23.805,0.09157763903483347
23.808,0.09142283272185397
23.811,0.09134073032300165
23.814,0.09120070961559083
23.817,0.09103291088006234
23.82,0.09085338905752265
23.823,0.09065303053973786
23.826,0.09059394236730337
23.829,0.0906238372790179
23.832,0.09060774711847683
23.835,0.0905353025497609
23.838,0.09046865383916881
23.841,0.09036707678393793
23.844,0.09025222034568205
23.847,0.09014858174971231
23.85,0.09005104556666144
23.853,0.0899423346308017
23.856,0.08983836479842895
23.859,0.08969774570621881
23.862000000000002,0.08958166805370478
23.865000000000002,0.08945578838953017
23.868000000000002,0.08937144527973774
23.871000000000002,0.08923452723889379
23.874,0.08906468802236175
23.877,0.08898401684582587
23.88,0.08889212029843939
23.883,0.08871790243067645
23.886,0.08850204605695378
23.889,0.08834623726059976
23.892,0.08822686440157554
23.895,0.08806794338701572
23.898,0.08783232484200804
23.901,0.0876269149540516
23.904,0.0874581946130093
23.907,0.08729278637560012
23.91,0.08703460836685413
23.913,0.08674612172999374
23.916,0.08647931463325348
23.919,0.08622827846100983
23.922,0.08599518462479036
23.925,0.08570536501870181
23.928,0.08549007688101999
23.931,0.08526891969123727
23.934,0.08507778124755265
23.937,0.08486405260500858
23.94,0.08462197996967977
23.943,0.08435811532166428
23.946,0.08406039954975744
23.949,0.08380026530095697
23.952,0.08359946195072651
23.955000000000002,0.08337952820184147
23.958000000000002,0.083201226164534
23.961000000000002,0.08298651345573366
23.964000000000002,0.08274649045622301
23.967,0.08255382039206449
23.97,0.08226011862334037
23.973,0.08193953219069587
23.976,0.08161874176990479
23.979,0.0813667481149844
23.982,0.08101813648870991
23.985,0.08059832922745028
23.988,0.0802043860554387
23.991,0.07983781320415724
23.994,0.07950180730927667
23.997,0.0792755403676366
24.0,0.07876434403808752
24.003,0.07805749869163316
24.006,0.07729830456249392
24.009,0.07651950456772766
24.012,0.07576633860081379
24.015,0.07500535090080321
24.018,0.07436194777956875
24.021,0.07371318886647976
24.024,0.07295937386402936
24.027,0.07221460096123075
24.03,0.07159115966404757
24.033,0.0709273878019453
24.036,0.07020254347050069
24.039,0.06951601318932506
24.042,0.06885310689469155
24.045,0.06824045094681472
24.048000000000002,0.06761655533180969
24.051000000000002,0.06702820890971097
24.054000000000002,0.06652172931323463
24.057000000000002,0.06611661800250869
24.060000000000002,0.06570710832467207
24.063,0.06528171886491754
24.066,0.06480865828516523
24.069,0.06432532495980242
24.072,0.06398819957142624
24.075,0.06373877802170021
24.078,0.06354708316508995
24.081,0.0633467149782339
24.084,0.06308583849766562
24.087,0.06275376590927612
24.09,0.0624538941029604
24.093,0.062146731154855646
24.096,0.061825496649376185
24.099,0.061547130838684516
24.102,0.06137258224356473
24.105,0.061213351137059155
24.108,0.06112667810547742
24.111,0.061073648199770784
24.114,0.06099314554488851
24.117,0.06098619949977164
24.12,0.06096508435873131
24.123,0.06089841209464817
24.126,0.06083146590387298
24.129,0.060793867011937695
24.132,0.060835134764909246
24.135,0.060923519968563135
24.138,0.061053250527864124
24.141000000000002,0.06114459737406683
24.144000000000002,0.06133461877870333
24.147000000000002,0.0615105066547553
24.150000000000002,0.06160692899547314
24.153000000000002,0.061654632794018144
24.156,0.06155930804553791
24.159,0.06141123659833194
24.162,0.06126243829936239
24.165,0.06118371366169844
24.168,0.06106164461666945
24.171,0.060986772613613974
24.174,0.061037020214972974
24.177,0.061042596620155494
24.18,0.06103101208140674
24.183,0.06086684706210992
24.186,0.06071353902140377
24.189,0.0605522699484203
24.192,0.06027201420086082
24.195,0.059986577220211945
24.198,0.05972907816470007
24.201,0.05955944755217078
24.204,0.059355697988883065
24.207,0.05905095979617162
24.21,0.058624883261945746
24.213,0.05819208604253168
24.216,0.05776853123044169
24.219,0.05744616481757616
24.222,0.05717202593568874
24.225,0.05696645540914046
24.228,0.05690636048903852
24.231,0.056904846425952026
24.234,0.05685991379972794
24.237000000000002,0.05680187144957029
24.240000000000002,0.05674960361443495
24.243000000000002,0.05668522431800124
24.246000000000002,0.056564415189036064
24.249,0.05655776589384993
24.252,0.05656311609827152
24.255,0.056598210272173176
24.258,0.05660671256245917
24.261,0.05658281200121572
24.264,0.05656644397384439
24.267,0.05648703801470704
24.27,0.056449153414313086
24.273,0.05648632712318986
24.276,0.05663060896029897
24.279,0.05668198010307629
24.282,0.056614411745645556
24.285,0.056497328712624015
24.288,0.05637996188498418
24.291,0.0562036817503352
24.294,0.056099671269136404
24.297,0.05608159474302347
24.3,0.056152337686634246
24.303,0.056251101772254265
24.306,0.05631067604610441
24.309,0.05638090844411165
24.312,0.056403897223443834
24.315,0.05642529184362032
24.318,0.056358980471543176
24.321,0.056197451845971934
24.324,0.055963902398142494
24.327,0.055740995614436246
24.330000000000002,0.055450296823938094
24.333000000000002,0.0552142037081426
24.336000000000002,0.05501667811505032
24.339000000000002,0.05490687022348451
24.342,0.054798293620091164
24.345,0.054624032251065144
24.348,0.05439552460778238
24.351,0.05417556363286642
24.354,0.0539788961767368
24.357,0.05385846766477693
24.36,0.05382895289964248
24.363,0.053686790476767755
24.366,0.05341836465743321
24.369,0.05321051976513171
24.372,0.053082160497945695
24.375,0.053057821761890986
24.378,0.053052248408189485
24.381,0.05304359752702713
24.384,0.053124861754938225
24.387,0.05321947188962936
24.39,0.05333638517063924
24.393,0.05344421263686911
24.396,0.05356396850496041
24.399,0.05359432849469121
24.402,0.05361476851198515
24.405,0.05370487211326405
24.408,0.053788193494037545
24.411,0.053829987505483304
24.414,0.05385952368694006
24.417,0.053880933152170324
24.42,0.05388802038151491
24.423000000000002,0.053765039716968166
24.426000000000002,0.053645966816171654
24.429000000000002,0.05351794270270489
24.432000000000002,0.05339115720451415
24.435000000000002,0.05330646712776906
24.438,0.05331731088322036
24.441,0.05337041711673161
24.444,0.053446138176110165
24.447,0.053594151368648715
24.45,0.05370203603144019
24.453,0.053684378267098536
24.456,0.053692647436100624
24.459,0.05379137271550776
24.462,0.05393117813960009
24.465,0.0541415597949391
24.468,0.05437893752662246
24.471,0.05452467984197596
24.474,0.05455912577612921
24.477,0.054542199971166154
24.48,0.05447347857843188
24.483,0.054421232658677876
24.486,0.054347403165341285
24.489,0.054279298332994316
24.492,0.05426795212849506
24.495,0.05419278931664816
24.498,0.05414862788203928
24.501,0.0536816986694004
24.504,0.05321408454703047
24.507,0.05269828232839684
24.51,0.05227645285296163
24.513,0.051937422960630315
24.516000000000002,0.05160763903509578
24.519000000000002,0.05126896955717571
24.522000000000002,0.05096595847587706
24.525000000000002,0.050681583406047406
24.528000000000002,0.05047060045884488
24.531,0.05021435327093232
24.534,0.05001429865305394
24.537,0.04974752502791653
24.54,0.04956928388063915
24.543,0.049426552049743
24.546,0.0492136421976917
24.549,0.04903122326001424
24.552,0.048900806378088024
24.555,0.048750478963477485
24.558,0.048696257210398615
24.561,0.048546079693100444
24.564,0.04843988729108725
24.567,0.0484195032246313
24.57,0.04833817829243987
24.573,0.04827815498302741
24.576,0.04832697938062395
24.579,0.04830906878486626
24.582,0.04832084159505941
24.585,0.0483004959555353
24.588,0.04821512239715467
24.591,0.04810394438214887
24.594,0.047930595442908924
24.597,0.047743538176862776
24.6,0.04789776746969323
24.603,0.048117351363637456
24.606,0.048287701606318685
24.609,0.04851536453445958
24.612000000000002,0.0487977883232156
24.615000000000002,0.04909561579078324
24.618000000000002,0.0493574060571449
24.621000000000002,0.04950519464412469
24.624,0.04956116106247862
24.627,0.04963166448201101
24.63,0.04970134397165335
24.633,0.04980210222054629
24.636,0.050002129861474745
24.639,0.05017479534117791
24.642,0.050416839945768184
24.645,0.05061773013721743
24.648,0.05074739503961995
24.651,0.05084772073928025
24.654,0.05091893399394626
24.657,0.0509571113359688
24.66,0.0510447890840556
24.663,0.051175547351056956
24.666,0.0512559268756355
24.669,0.05123997036149022
24.672,0.05120039445591704
24.675,0.05124082334849379
24.678,0.05120495397963069
24.681,0.051201815729129886
24.684,0.05120730947719802
24.687,0.05116162227786646
24.69,0.051149397095630184
24.693,0.051119014638693484
24.696,0.05116362063284143
24.699,0.05134004291442
24.702,0.05156289083473273
24.705000000000002,0.051769133645549026
24.708000000000002,0.05198958003034415
24.711000000000002,0.05217910292961437
24.714000000000002,0.05237051440009606
24.717,0.05255121838929043
24.72,0.05266561621069566
24.723,0.05256613299105485
24.726,0.05244787089475466
24.729,0.052261313310639684
24.732,0.05212532705890127
24.735,0.052018192525848495
24.738,0.05195029171167273
24.741,0.05192792661634657
24.744,0.05196359189852432
24.747,0.05205694015193966
24.75,0.052144323807921694
24.753,0.05213036789390802
24.756,0.052098631387130986
24.759,0.051965296958888095
24.762,0.05186892022597669
24.765,0.05176564715045918
24.768,0.05162943475880487
24.771,0.05153833244718127
24.774,0.05147759609361039
24.777,0.05147986674175257
24.78,0.051515551003072445
24.783,0.051474160612084555
24.786,0.051382618561719426
24.789,0.051199315259161875
24.792,0.05090508182204889
24.795,0.05054558920276037
24.798000000000002,0.05013365913539032
24.801000000000002,0.05011580061915114
24.804000000000002,0.05005791520259739
24.807000000000002,0.05012090133439476
24.810000000000002,0.050268042131169234
24.813,0.05051941220799356
24.816,0.05072690949930287
24.819,0.0508523155991053
24.822,0.050961534150791
24.825,0.05106235596305345
24.828,0.05115199947308427
24.831,0.05126584035328906
24.834,0.051361097142139656
24.837,0.05140446706689284
24.84,0.051487631668365196
24.843,0.051566104945392016
24.846,0.05160636661024779
24.849,0.05155158292615943
24.852,0.05150838296032901
24.855,0.05150272593522968
24.858,0.05154556548698184
24.861,0.05153273428474708
24.864,0.051637243509383625
24.867,0.0518503191954421
24.87,0.05211443969787315
24.873,0.052318350490253365
24.876,0.05255598260142893
24.879,0.05278850972165992
24.882,0.05309532676412345
24.885,0.05339039747985236
24.888,0.05365423605880442
24.891000000000002,0.05384479788603546
24.894000000000002,0.054058225678981414
24.897000000000002,0.05427720387082623
24.900000000000002,0.05454325677632873
24.903000000000002,0.054812249994509156
24.906,0.05497861059744659
24.909,0.05506406920050306
24.912,0.05507478072724135
24.915,0.05506341041231701
24.918,0.05503463225612473
24.921,0.054938951162462155
24.924,0.0548192596609794
24.927,0.05474057792796156
24.93,0.054657438013685965
24.933,0.05457588495963426
24.936,0.054474156425895356
24.939,0.054461604037841393
24.942,0.05446099981201581
24.945,0.05445027793300206
24.948,0.05446201182165541
24.951,0.05447737719063209
24.954,0.05448510525100073
24.957,0.054557016565704955
24.96,0.0545905861678424
24.963,0.05459879499965042
24.966,0.05470877396819042
24.969,0.05482314350271655
24.972,0.05481200517097989
24.975,0.054808356180578784
24.978,0.054704333737095816
24.981,0.05458733071569702
24.984,0.054416534578238994
24.987000000000002,0.05420841632130211
24.990000000000002,0.05407460167362694
24.993000000000002,0.05403735211175788
24.996000000000002,0.05404875488081969
24.999,0.05399803881975796
25.002,0.05394142843480179
25.005,0.05393728753779574
25.008,0.0539734857548196
25.011,0.05398578044154438
25.014,0.05402596502037956
25.017,0.05413229410598678
25.02,0.05424949779629323
25.023,0.05433124113215142
25.026,0.0544091678450372
25.029,0.05450120330024236
25.032,0.054499369723976114
25.035,0.054561147246788795
25.038,0.054618247537650065
25.041,0.054743148650663945
25.044,0.05492578858055163
25.047,0.054949827895016394
25.05,0.05487149992060587
25.053,0.05474578818746238
25.056,0.054655770210569644
25.059,0.05462426837479607
25.062,0.05457478620397646
25.065,0.054517252212049803
25.068,0.054485461375389246
25.071,0.05448658714404091
25.074,0.05433773081933242
25.077,0.054223844192357436
25.080000000000002,0.054103263515665696
25.083000000000002,0.05393478563449175
25.086000000000002,0.05375473509329155
25.089000000000002,0.05357567595387796
25.092,0.053360066038680445
25.095,0.05309681103141132
25.098,0.05295989506491879
25.101,0.052860763019950054
25.104,0.052731593055388874
25.107,0.05255168878455235
25.11,0.05231151025450195
25.113,0.052065740054062934
25.116,0.05182954011110714
25.119,0.05163194937537599
25.122,0.05146075649446978
25.125,0.05140017973623458
25.128,0.05136786577021864
25.131,0.05134789890426261
25.134,0.05131084727705943
25.137,0.051288214779172454
25.14,0.05133499324862594
25.143,0.05123968615886537
25.146,0.051083040996026834
25.149,0.05086725608661934
25.152,0.05061524145614996
25.155,0.05027376282089764
25.158,0.04983267216291977
25.161,0.049428312442174716
25.164,0.049075430771821714
25.167,0.04884950279027084
25.17,0.048573974391073874
25.173000000000002,0.048277452664349935
25.176000000000002,0.04806811930322301
25.179000000000002,0.04780544766956937
25.182000000000002,0.04752562611155316
25.185000000000002,0.04715627831243884
25.188,0.04676748232774139
25.191,0.04636056126314802
25.194,0.04602178236609847
25.197,0.04568165410039691
25.2,0.045278757948066704
25.203,0.04489194323124246
25.206,0.04459486109539933
25.209,0.04429024570954352
25.212,0.04398068702752889
25.215,0.04379330729947865
25.218,0.043675690385389584
25.221,0.04372442118347298
25.224,0.04378391261756256
25.227,0.04393137277229675
25.23,0.0440736916740418
25.233,0.044271216389555126
25.236,0.044518401333922625
25.239,0.044798684608375466
25.242,0.045093671411793074
25.245,0.045445391786259094
25.248,0.04576750031013497
25.251,0.045991907871700474
25.254,0.04625325664222456
25.257,0.04656215691045359
25.26,0.046835953476258484
25.263,0.04722949372335197
25.266000000000002,0.047584381135258834
25.269000000000002,0.047873456583426864
25.272000000000002,0.048151137769967794
25.275000000000002,0.048476527798767106
25.278000000000002,0.04878203273386217
25.281,0.04910376821033044
25.284,0.04949312551736569
25.287,0.049834571200875755
25.29,0.050056151960952755
25.293,0.05019394436815133
25.296,0.050279054224148134
25.299,0.05029351434784397
25.302,0.05028301539962154
25.305,0.05028451203450945
25.308,0.05039563333427584
25.311,0.05052281802238551
25.314,0.0506200315041224
25.317,0.05074842679738368
25.32,0.05101669655998328
25.323,0.05130287435140924
25.326,0.051484957164084556
25.329,0.051732175730918095
25.332,0.05204057470587632
25.335,0.052311898781247805
25.338,0.05257271497999231
25.341,0.05291894145235567
25.344,0.05326965217292851
25.347,0.05362565852104958
25.35,0.05397494311702838
25.353,0.054275231241591365
25.356,0.054566873513663385
25.359,0.05482400387114332
25.362000000000002,0.05509793110028617
25.365000000000002,0.05532309728668279
25.368000000000002,0.055556504396338316
25.371000000000002,0.05587026191364494
25.374,0.056191398068358676
25.377,0.05662326362072028
25.38,0.057156108749350724
25.383,0.05774060751699315
25.386,0.05840287535003036
25.389,0.059115158401746686
25.392,0.059752220339102546
25.395,0.06046207647316793
25.398,0.0611979262456252
25.401,0.0620650025714909
25.404,0.06292299021985122
25.407,0.06386886078484359
25.41,0.06483340830687172
25.413,0.06570254687275445
25.416,0.06648493974440826
25.419,0.06714940157442782
25.422,0.06767808365967017
25.425,0.06819581989009457
25.428,0.06869271611232591
25.431,0.06925826892825378
25.434,0.0699330357109346
25.437,0.0707190217285252
25.44,0.07154594393885308
25.443,0.07227123511197787
25.446,0.07293290873553761
25.449,0.07352778118413744
25.452,0.07413358165193512
25.455000000000002,0.07467345150519503
25.458000000000002,0.07512542299478135
25.461000000000002,0.07548670448163385
25.464000000000002,0.07577860693588756
25.467000000000002,0.0761089737818922
25.47,0.0765282813404496
25.473,0.07702746630771527
25.476,0.07748601059133423
25.479,0.07799870573628566
25.482,0.07860885783960787
25.485,0.07927342006599351
25.488,0.07992239921122689
25.491,0.08061900600984523
25.494,0.08119143349233052
25.497,0.08172314038488966
25.5,0.08208294922339848
25.503,0.08236470617374876
25.506,0.08264504597453465
25.509,0.08290495923149431
25.512,0.08320497913014765
25.515,0.08347483354463078
25.518,0.08379195120588923
25.521,0.08407712642386768
25.524,0.08442617422458353
25.527,0.08467994961246934
25.53,0.08493801288551238
25.533,0.08517129371282203
25.536,0.08535455126645902
25.539,0.08558133108459262
25.542,0.0858270070372046
25.545,0.0860068148276242
25.548000000000002,0.08621589822690788
25.551000000000002,0.08638730459594553
25.554000000000002,0.08665293841864824
25.557000000000002,0.08692407869857387
25.560000000000002,0.08717846092280178
25.563,0.08740152920495707
25.566,0.0875844758483972
25.569,0.08773437088239457
25.572,0.08789340520708325
25.575,0.08797771691917845
25.578,0.08799041059497806
25.581,0.08791515506947328
25.584,0.08767717964478851
25.587,0.08745263294913166
25.59,0.08724796221847289
25.593,0.08709304507224451
25.596,0.08699339309611724
25.599,0.08693237279320976
25.602,0.08679267567573608
25.605,0.08668670623188458
25.608,0.0865167451038995
25.611,0.0862037268870719
25.614,0.08595223381352003
25.617,0.08576194286389426
25.62,0.08547062124451676
25.623,0.08521928524961288
25.626,0.08497181462785257
25.629,0.08473528806591293
25.632,0.08448299895306549
25.635,0.08424079271507935
25.638,0.08396015794123671
25.641000000000002,0.08357410441133957
25.644000000000002,0.08313881062902063
25.647000000000002,0.08275057972315097
25.650000000000002,0.0824038637592975
25.653000000000002,0.08201989940805351
25.656,0.08172754768798912
25.659,0.08143292370245155
25.662,0.08117202607451439
25.665,0.08093145716312615
25.668,0.0807138270937671
25.671,0.08054515088253762
25.674,0.08035919669406076
25.677,0.08008315697523682
25.68,0.0796981926087686
25.683,0.07927366358544714
25.686,0.07886544323499892
25.689,0.07838175623761244
25.692,0.07795240916000976
25.695,0.07749750049381696
25.698,0.07701522638717376
25.701,0.07647382687034887
25.704,0.07604786063462857
25.707,0.07576650255996883
25.71,0.07559914665182593
25.713,0.07549707272571077
25.716,0.07539373434538682
25.719,0.07535563375636109
25.722,0.07541744721473574
25.725,0.07547600233773301
25.728,0.07554794502997034
25.731,0.07551657855763501
25.734,0.07557334503596862
25.737000000000002,0.0756224967506209
25.740000000000002,0.07565627543911893
25.743000000000002,0.07566974566844614
25.746000000000002,0.07559099253715933
25.749,0.07536219645543765
25.752,0.07526667292844685
25.755,0.07519957153588663
25.758,0.07515476830293745
25.761,0.07508583653208734
25.764,0.07505805009106492
25.767,0.07495092365390484
25.77,0.07484181404754935
25.773,0.07479270862881005
25.776,0.07484734925869534
25.779,0.07503872974507608
25.782,0.07527351665488978
25.785,0.07553963835334132
25.788,0.07575988377635774
25.791,0.07603346305117846
25.794,0.07629195399980933
25.797,0.07641464103831958
25.8,0.07657772426267424
25.803,0.07677144035801228
25.806,0.0769414825917381
25.809,0.07709787604993738
25.812,0.07722232712597409
25.815,0.07744889044864946
25.818,0.07772932537128242
25.821,0.07792169928078084
25.824,0.07802361939063947
25.827,0.07816202357110763
25.830000000000002,0.07834600805457505
25.833000000000002,0.0785537137239286
25.836000000000002,0.07877645066807357
25.839000000000002,0.07899252015274648
25.842000000000002,0.07920698251206906
25.845,0.07931530724276006
25.848,0.07946890328003896
25.851,0.07962922243249143
25.854,0.07985680141359008
25.857,0.08004294633296735
25.86,0.0801968960683732
25.863,0.08025903046921064
25.866,0.08027539503527462
25.869,0.08027404355433414
25.872,0.08028961824845121
25.875,0.08025561790577983
25.878,0.0800737482225765
25.881,0.0798678397626294
25.884,0.07977244885403487
25.887,0.07970763819323957
25.89,0.07972610038080431
25.893,0.07971112172633886
25.896,0.07972749431614773
25.899,0.07972404806006007
25.902,0.07975347663266226
25.905,0.07978010598442722
25.908,0.07978126269343896
25.911,0.07984973881531283
25.914,0.07994022777592578
25.917,0.08009366371390947
25.92,0.08025166737945842
25.923000000000002,0.08042120733996587
25.926000000000002,0.08068415085978618
25.929000000000002,0.08089037283463359
25.932000000000002,0.08107146936203488
25.935000000000002,0.08144883284422681
25.938,0.08172318503536881
25.941,0.08198791003103732
25.944,0.08228487441105425
25.947,0.0825805199496939
25.95,0.08296377663873254
25.953,0.08328447159032769
25.956,0.08364408390439977
25.959,0.08399218564654892
25.962,0.08431717380455284
25.965,0.08468603612276877
25.968,0.08501226246759937
25.971,0.08539493780995769
25.974,0.08581109888797894
25.977,0.0863018940279446
25.98,0.08686945519677841
25.983,0.0875594566651423
25.986,0.08829242348438399
25.989,0.08897034725770991
25.992,0.0896088176820929
25.995,0.09012725588439723
25.998,0.09063691124660976
26.001,0.09076253344074962
26.004,0.09085079642150753
26.007,0.09096703156144416
26.01,0.09104552800983473
26.013,0.09120220710232613
26.016000000000002,0.09140282540618938
26.019000000000002,0.09153156283351371
26.022000000000002,0.09163987294363386
26.025000000000002,0.09161223592241495
26.028000000000002,0.09154460904819965
26.031,0.09144883556601455
26.034,0.09129697730800466
26.037,0.09116933779869797
26.04,0.09111982278713537
26.043,0.09108952750727749
26.046,0.09104895671211029
26.049,0.09096276573412522
26.052,0.0908937482996344
26.055,0.09084345104425376
26.058,0.09068610459975511
26.061,0.09046470970327677
26.064,0.09028341963995153
26.067,0.09013189569345925
26.07,0.08997737955659062
26.073,0.08992551868458651
26.076,0.0900035532106189
26.079,0.09004071969178512
26.082,0.09016942814983703
26.085,0.09032319247622446
26.088,0.09058003184551806
26.091,0.09082582651901619
26.094,0.0910738035377146
26.097,0.09126692109123376
26.1,0.09136451320080917
26.103,0.09145309536705158
26.106,0.09153770185056151
26.109,0.09175599914946224
26.112000000000002,0.09203833817848397
26.115000000000002,0.09232044807381366
26.118000000000002,0.09255507798996447
26.121000000000002,0.09277615510078854
26.124,0.09304662234774569
26.127,0.09332703615161418
26.13,0.09354001229047872
26.133,0.09377569998498882
26.136,0.09398322379192593
26.139,0.09418005168386627
26.142,0.09424297710750285
26.145,0.09430369712532297
26.148,0.09434789132389411
26.151,0.09439201329611838
26.154,0.09436631176439403
26.157,0.09434613954139029
26.16,0.09429933952161647
26.163,0.09422357159638514
26.166,0.09417803911104275
26.169,0.0941285297184276
26.172,0.09391636818986299
26.175,0.09364823421086398
26.178,0.09340970631348561
26.181,0.0932815534740848
26.184,0.09325657382388128
26.187,0.09323851889029927
26.19,0.09315851662084812
26.193,0.09310502378458618
26.196,0.09308263484765258
26.199,0.09308919045896281
26.202,0.09316025654133546
26.205000000000002,0.09324478819873408
26.208000000000002,0.09325828857469702
26.211000000000002,0.09321211357183334
26.214000000000002,0.0931907237348789
26.217000000000002,0.09319751702988369
26.22,0.09318345796195132
26.223,0.09307913322411969
26.226,0.09307201596398715
26.229,0.09312047158004609
26.232,0.0931556370025704
26.235,0.0932116748550301
26.238,0.093241258382167
26.241,0.09326552704520767
26.244,0.09333452585930439
26.247,0.09346305238705027
26.25,0.09350981651153521
26.253,0.09356433627043151
26.256,0.0936075323226029
26.259,0.09359958445565814
26.262,0.09356962308181134
26.265,0.09367678031345389
26.268,0.09380322883189161
26.271,0.09391870661669649
26.274,0.09405782252979185
26.277,0.09404962612638089
26.28,0.09407521552075888
26.283,0.09407598708901353
26.286,0.09420639026262803
26.289,0.09434707598386087
26.292,0.09447887694177559
26.295,0.09462975588352256
26.298000000000002,0.0948140366685905
26.301000000000002,0.09509309186665185
26.304000000000002,0.09541056121435111
26.307000000000002,0.09577629158465918
26.310000000000002,0.09618310614450906
26.313,0.09657716165624253
26.316,0.09694522834001647
26.319,0.0972821755469156
26.322,0.09754242382189164
26.325,0.09779409479881564
26.328,0.09795144879493267
26.331,0.09806785837947705
26.334,0.09816998068993286
26.337,0.09830302928103679
26.34,0.0983883796135495
26.343,0.09842127378605625
26.346,0.09847377941144805
26.349,0.09847599645766673
26.352,0.09842356215109496
26.355,0.09836241616073345
26.358,0.09831489627444237
26.361,0.098237032941199
26.364,0.09814280960191592
26.367,0.0980802776832648
26.37,0.0981564457581025
26.373,0.09821354392914664
26.376,0.0982496714772355
26.379,0.0982893089758661
26.382,0.09833821261485488
26.385,0.09837932441692088
26.388,0.09845690936944579
26.391000000000002,0.09844074318247627
26.394000000000002,0.0983397550267529
26.397000000000002,0.09831113711917326
26.400000000000002,0.0983191877191385
26.403000000000002,0.09837489682415343
26.406,0.09839631050228188
26.409,0.09846032959492115
26.412,0.09836072209031568
26.415,0.09828474613827637
26.418,0.09819699919803043
26.421,0.09814811697270459
26.424,0.09820877403551698
26.427,0.09831353644824074
26.43,0.09852041127945277
26.433,0.09872587449267102
26.436,0.09892033840086564
26.439,0.09905658040173217
26.442,0.09919541133158864
26.445,0.09937006023788057
26.448,0.09951597909467688
26.451,0.0996311238753354
26.454,0.09977789055739637
26.457,0.09980293145678187
26.46,0.09969562663761551
26.463,0.09958764840912128
26.466,0.09950998753097172
26.469,0.09940514966812365
26.472,0.09937946622754937
26.475,0.09929442844428017
26.478,0.09908683719118495
26.481,0.09893132587135378
26.484,0.09877992936511273
26.487000000000002,0.09861265747809768
26.490000000000002,0.09843900464899111
26.493000000000002,0.09841499461239138
26.496000000000002,0.09845708364893462
26.499,0.09828865217874887
26.502,0.09768027092171416
26.505,0.09700418864807195
26.508,0.0963274776612693
26.511,0.09574374774454837
26.514,0.09529711861358099
26.517,0.09491913174781512
26.52,0.09449401290869196
26.523,0.09411243095475838
26.526,0.09381557127189094
26.529,0.09348608975092677
26.532,0.09318654125352928
26.535,0.09281994401815942
26.538,0.09246963178850245
26.541,0.09217249878609107
26.544,0.091938820275236
26.547,0.09170226757620083
26.55,0.09161679583336622
26.553,0.09154762857840835
26.556,0.09141455554596084
26.559,0.09128893000552649
26.562,0.09108356188502217
26.565,0.0908216740127559
26.568,0.09057178155204594
26.571,0.09037150811494643
26.574,0.0902790816025321
26.577,0.0901008154857871
26.580000000000002,0.09013822944555545
26.583000000000002,0.09020109891843885
26.586000000000002,0.09016616269186654
26.589000000000002,0.09007889370081805
26.592000000000002,0.08997669847701516
26.595,0.08985524255590303
26.598,0.08967435466697857
26.601,0.08946301539065195
26.604,0.08927312249711794
26.607,0.0891063635085805
26.61,0.08894715002878956
26.613,0.08875806266804946
26.616,0.0885113403600384
26.619,0.08839304515324674
26.622,0.08821549198062978
26.625,0.0879668170742466
26.628,0.0876335232381737
26.631,0.08748224678944191
26.634,0.08750363361902028
26.637,0.08748479730847288
26.64,0.08744060924234733
26.643,0.08734443785058102
26.646,0.087286332845328
26.649,0.08726768433874137
26.652,0.08727776652364698
26.655,0.08735387903025081
26.658,0.0874548619040906
26.661,0.08747686073691124
26.664,0.08739705761142216
26.667,0.08736797414747184
26.67,0.08742010570909825
26.673000000000002,0.0874518060426157
26.676000000000002,0.08737647919620957
26.679000000000002,0.08733437568501459
26.682000000000002,0.0872716839792227
26.685000000000002,0.08714231817912471
26.688,0.08698916166139176
26.691,0.08685916147288464
26.694,0.0867974177702651
26.697,0.0867446962596894
26.7,0.08680245076556722
26.703,0.0869457870545739
26.706,0.08711213680077415
26.709,0.08729220961067148
26.712,0.08747112641579226
26.715,0.08772031358591556
26.718,0.08805006536325675
26.721,0.08841338776169042
26.724,0.08885111977783165
26.727,0.08930415683380019
26.73,0.08971868635154816
26.733,0.09015598200208066
26.736,0.09058109546489146
26.739,0.09102219789790639
26.742,0.09149242971466387
26.745,0.09193444362022997
26.748,0.09231744415192802
26.751,0.09263773997801436
26.754,0.09288564265113212
26.757,0.09316990291204057
26.76,0.09345181797695376
26.763,0.09375786817455152
26.766000000000002,0.09419829225395188
26.769000000000002,0.09470572980181344
26.772000000000002,0.09519228126086392
26.775000000000002,0.09572502878733688
26.778000000000002,0.096180377282111
26.781,0.09656231292239122
26.784,0.09683409842516993
26.787,0.09712700651531787
26.79,0.09750531827940832
26.793,0.09780993011205834
26.796,0.09813165130280856
26.799,0.09849435379959044
26.802,0.09881105800084203
26.805,0.09902747683014493
26.808,0.0993207654843126
26.811,0.09966337279227587
26.814,0.09989205435860511
26.817,0.10015026409640751
26.82,0.10040085810177429
26.823,0.10066723465832589
26.826,0.10084405427491841
26.829,0.10104381092844096
26.832,0.10124138769715221
26.835,0.10140001586631413
26.838,0.10153660586752757
26.841,0.10151329231139711
26.844,0.1015946204059948
26.847,0.101753552233143
26.85,0.1019226683374742
26.853,0.10212396740199649
26.856,0.10240531683018503
26.859,0.10273094352872057
26.862000000000002,0.10302291894074068
26.865000000000002,0.10330576966774443
26.868000000000002,0.10346262683134852
26.871000000000002,0.10362339143615047
26.874000000000002,0.1037299444181371
26.877,0.10382359053930043
26.88,0.10388193995009436
26.883,0.1038431667619703
26.886,0.10381394076273343
26.889,0.10374670156363801
26.892,0.10373853360409561
26.895,0.10371520604251232
26.898,0.10377359571974698
26.901,0.10382848527584009
26.904,0.10387300295554162
26.907,0.10386953593946172
26.91,0.10382577403811574
26.913,0.10364993178248948
26.916,0.10349125503159541
26.919,0.10333788946351714
26.922,0.10332969228089633
26.925,0.10340914654944192
26.928,0.10339815607893013
26.931,0.10343941464151964
26.934,0.10357882841957707
26.937,0.10379644622921291
26.94,0.10395309980118697
26.943,0.10403204717023079
26.946,0.10412940772600907
26.949,0.10426468033069607
26.952,0.10442340765629424
26.955000000000002,0.10461303568687785
26.958000000000002,0.10478992082136013
26.961000000000002,0.10488474749487152
26.964000000000002,0.10505228932056307
26.967000000000002,0.10513316617144361
26.97,0.10523598196320762
26.973,0.10530470783895038
26.976,0.10546431984533991
26.979,0.10567527257488332
26.982,0.10583910666341963
26.985,0.10601762148375607
26.988,0.1061762266838705
26.991,0.10637473198734788
26.994,0.10641664712797799
26.997,0.1065063441342594
27.0,0.1061487957848621
27.003,0.10547200192665071
27.006,0.1048199473065509
27.009,0.10415171853804327
27.012,0.10342035609165028
27.015,0.10272213970183487
27.018,0.10201449167445878
27.021,0.10137085327289913
27.024,0.1007971042744618
27.027,0.10025141588696532
27.03,0.09978180966770389
27.033,0.09935571782253158
27.036,0.09893958484763427
27.039,0.09859008971294629
27.042,0.09829554011532644
27.045,0.09806851674225141
27.048000000000002,0.09795925214729946
27.051000000000002,0.09778514017380353
27.054000000000002,0.09759667096320528
27.057000000000002,0.09734395443809066
27.060000000000002,0.09710569290676145
27.063,0.0969320634983095
27.066,0.09686151951337708
27.069,0.09687808180535955
27.072,0.09697581468319155
27.075,0.09693960710413221
27.078,0.09687965932188189
27.081,0.09680181123843493
27.084,0.09665255327241841
27.087,0.09660002914985644
27.09,0.09664661839109608
27.093,0.09667930168700607
27.096,0.09661691028500799
27.099,0.09662433148954411
27.102,0.09666438018207386
27.105,0.0966657219278258
27.108,0.09670992836453729
27.111,0.09670277323343561
27.114,0.09665812061111229
27.117,0.09672230837822868
27.12,0.09680397342534393
27.123,0.0968945389698067
27.126,0.09696919260729228
27.129,0.09699094259000607
27.132,0.09694511523332232
27.135,0.09691685874308993
27.138,0.0969149849214797
27.141000000000002,0.09693611648394657
27.144000000000002,0.09699945574011051
27.147000000000002,0.09702919308333621
27.150000000000002,0.09704864787582052
27.153000000000002,0.09707052380215726
27.156,0.0970818083699712
27.159,0.09703379123510844
27.162,0.09706920907847112
27.165,0.09720070441270653
27.168,0.09726804295147343
27.171,0.09731271672660442
27.174,0.09736439244684095
27.177,0.09742387589831708
27.18,0.09747745595502813
27.183,0.09752293391553386
27.186,0.09754899012504872
27.189,0.09756739280307541
27.192,0.09759944959203522
27.195,0.09761619625083319
27.198,0.0977080725555233
27.201,0.09762528686371066
27.204,0.09753859767000815
27.207,0.097464034648342
27.21,0.0974138341541965
27.213,0.0973766210362627
27.216,0.0972511167779208
27.219,0.09714043572063531
27.222,0.09704900704649351
27.225,0.09684447298728785
27.228,0.09667680620956554
27.231,0.0964842601483791
27.234,0.09629964735989607
27.237000000000002,0.09607218629179502
27.240000000000002,0.0958468628584888
27.243000000000002,0.09566220460461874
27.246000000000002,0.09545530693417167
27.249000000000002,0.09529996597962209
27.252,0.09515723738339638
27.255,0.09501093150907876
27.258,0.09480047349923854
27.261,0.09452785517207751
27.264,0.0942773646037738
27.267,0.093977861776389
27.27,0.09364904425155855
27.273,0.09332738157217198
27.276,0.09291862517602877
27.279,0.0925424944870566
27.282,0.09213596498029383
27.285,0.09160737577868185
27.288,0.09106070927254033
27.291,0.09053622567350378
27.294,0.09005355911892436
27.297,0.089637672646916
27.3,0.08924807080127252
27.303,0.08885081341262975
27.306,0.08844882228296358
27.309,0.08806049177071197
27.312,0.08767402962997814
27.315,0.08735758759291552
27.318,0.08702054469524242
27.321,0.08658905607323143
27.324,0.08601264006000497
27.327,0.08550234094184385
27.330000000000002,0.08504482305499837
27.333000000000002,0.08458535563641711
27.336000000000002,0.08416392783712989
27.339000000000002,0.08367863497404919
27.342000000000002,0.08323781525634716
27.345,0.08278873983334552
27.348,0.0824107392242426
27.351,0.08212862812777931
27.354,0.08196117164336118
27.357,0.08181705794012116
27.36,0.08162544098148411
27.363,0.08138231504890293
27.366,0.08108981793207859
27.369,0.08071841970423635
27.372,0.08033509937977021
27.375,0.07996717383175149
27.378,0.07959941364756455
27.381,0.07916705057027851
27.384,0.07868406287530955
27.387,0.07825611037976721
27.39,0.07790995113796502
27.393,0.07747214657507123
27.396,0.07704827427088815
27.399,0.07665338927804803
27.402,0.07623907120944494
27.405,0.07588765453016257
27.408,0.07559377014317398
27.411,0.0752607822899322
27.414,0.07491278428833736
27.417,0.07462291041548633
27.42,0.07430939054991406
27.423000000000002,0.07393759239445923
27.426000000000002,0.07348528443606449
27.429000000000002,0.07297818534181957
27.432000000000002,0.07238573051814051
27.435000000000002,0.07176448220464017
27.438,0.07123908538634288
27.441,0.0707666597578173
27.444,0.07027351709096746
27.447,0.06972103227589738
27.45,0.06919269584383461
27.453,0.06864571218095333
27.456,0.06815135546036968
27.459,0.06778040873083642
27.462,0.0673531179926039
27.465,0.06695159215752915
27.468,0.06660720427686881
27.471,0.06638677617560461
27.474,0.06621536505719901
27.477,0.06608260156408209
27.48,0.06593766193558741
27.483,0.06587993656926565
27.486,0.06587669818827911
27.489,0.06589511910469605
27.492,0.06585353121514183
27.495,0.0657196062238544
27.498,0.06565704572940585
27.501,0.06614876888293302
27.504,0.06668184778934663
27.507,0.06715894084625972
27.51,0.06759961410218353
27.513,0.06793719188534418
27.516000000000002,0.06818849130793676
27.519000000000002,0.0683726235728728
27.522000000000002,0.06859682375211354
27.525000000000002,0.06885982158013858
27.528000000000002,0.06917089675198566
27.531,0.06964210988896812
27.534,0.07022981157950633
27.537,0.070857296450536
27.54,0.07141717745500561
27.543,0.07199920997203325
27.546,0.07260642608331003
27.549,0.07320814967669051
27.552,0.07372671349793808
27.555,0.07424856696554963
27.558,0.07486275716199903
27.561,0.0755313381308801
27.564,0.07613465005261631
27.567,0.07666199576328449
27.57,0.07721862548113483
27.573,0.07770213352330722
27.576,0.07818055440585782
27.579,0.07869368699695582
27.582,0.07926477138376589
27.585,0.07984951997113092
27.588,0.08044173870689589
27.591,0.08101043702579984
27.594,0.08150363645711882
27.597,0.0819010898837919
27.6,0.08241186271478795
27.603,0.08299537023230538
27.606,0.08356282722767377
27.609,0.08416662765063104
27.612000000000002,0.08475999757720382
27.615000000000002,0.08536716369947224
27.618000000000002,0.08599731080062106
27.621000000000002,0.086657046123424
27.624000000000002,0.08733256211310712
27.627,0.08801019940506018
27.63,0.08872323710034556
27.633,0.08937425586763689
27.636,0.08995998514205814
27.639,0.09047462764736026
27.642,0.09091985443697592
27.645,0.09138193685612674
27.648,0.09189942807846822
27.651,0.0923831029164618
27.654,0.09281976203546977
27.657,0.09326361617800992
27.66,0.09367733892751963
27.663,0.0941316944348291
27.666,0.09458552628576429
27.669,0.09503909420260746
27.672,0.09544874004883803
27.675,0.09589316946631815
27.678,0.09631679564779029
27.681,0.0966243261831097
27.684,0.09684391694733324
27.687,0.0969547791296187
27.69,0.09710563516062479
27.693,0.09729152212266659
27.696,0.0974973282299574
27.699,0.09767203800096474
27.702,0.09790438775264564
27.705000000000002,0.09805822397569006
27.708000000000002,0.09822603907504167
27.711000000000002,0.0984805885883545
27.714000000000002,0.09873949777616924
27.717000000000002,0.09902322267095082
27.72,0.09921931218847362
27.723,0.09935900652061695
27.726,0.09950526655055461
27.729,0.09962094293358269
27.732,0.09968679882180369
27.735,0.09974233719154192
27.738,0.0997758602344251
27.741,0.09971370103986292
27.744,0.09965569663387644
27.747,0.09957497339899042
27.75,0.0995296831436285
27.753,0.09951148857960479
27.756,0.09947113750166282
27.759,0.09935790127828081
27.762,0.09926870453254028
27.765,0.09923110218618608
27.768,0.09933429508954726
27.771,0.09937603461289575
27.774,0.09935116865914007
27.777,0.09943094942103342
27.78,0.09957998312380666
27.783,0.09973177099376465
27.786,0.09982050454240615
27.789,0.09992742377029684
27.792,0.1000063720439736
27.795,0.10009280801417629
27.798000000000002,0.1001941648197299
27.801000000000002,0.10015463541473216
27.804000000000002,0.10008322825624931
27.807000000000002,0.10010669443514927
27.810000000000002,0.10016526787938619
27.813,0.10018848467997482
27.816,0.10023665323020542
27.819,0.10020721872274174
27.822,0.10013484246482153
27.825,0.10007406769865014
27.828,0.09999358053472392
27.831,0.09999871920608927
27.834,0.09993537579529656
27.837,0.09988130179095656
27.84,0.09979708485068682
27.843,0.09971694369231204
27.846,0.09959835635193358
27.849,0.09945482380670721
27.852,0.09922546364571794
27.855,0.09905497367148115
27.858,0.09884684602558196
27.861,0.09869096924567695
27.864,0.09862949884430812
27.867,0.09853080715502963
27.87,0.09848104773167676
27.873,0.0983589032567054
27.876,0.09824029747497497
27.879,0.0981630006751437
27.882,0.09806089094078728
27.885,0.09803499736152314
27.888,0.09814069986171976
27.891000000000002,0.09829005990730263
27.894000000000002,0.09842463336728542
27.897000000000002,0.09858642450314781
27.900000000000002,0.09872864665285504
27.903000000000002,0.0988081048601294
27.906,0.09888215288484316
27.909,0.0990080024364147
27.912,0.09923531747456327
27.915,0.09954766423965786
27.918,0.09981294120786854
27.921,0.10003556802142195
27.924,0.10031532900148134
27.927,0.10067213989061559
27.93,0.10106229671476662
27.933,0.10150851487629414
27.936,0.10201220854953097
27.939,0.10255254526400198
27.942,0.10317052689487341
27.945,0.10379387080850724
27.948,0.10436523000129529
27.951,0.10493987572994182
27.954,0.10545485487374544
27.957,0.10595092317309014
27.96,0.10648899255485017
27.963,0.10701751798214541
27.966,0.10745403423445082
27.969,0.10783652192070851
27.972,0.10817893529844655
27.975,0.1084592373179593
27.978,0.10870253301508088
27.981,0.10894478119252275
27.984,0.10925125945588429
27.987000000000002,0.10951490424159714
27.990000000000002,0.1097412289862025
27.993000000000002,0.10994789538374646
27.996000000000002,0.11005299795072077
27.999000000000002,0.11015692459119573
28.002,0.11004121081846911
28.005,0.10995010073887856
28.008,0.10988946432010954
28.011,0.10986659465263615
28.014,0.1098379906283479
28.017,0.1098534842252718
28.02,0.10973260348355442
28.023,0.10961941805620702
28.026,0.10950688010191809
28.029,0.10939587237742347
28.032,0.10935078169016693
28.035,0.10929625497590596
28.038,0.10925516773666749
28.041,0.1092308362724543
28.044,0.10925747807413017
28.047,0.10936188359293635
28.05,0.1095354493533543
28.053,0.10975080723006117
28.056,0.11000704564365064
28.059,0.11034010246537515
28.062,0.11066553642656927
28.065,0.11095854693666131
28.068,0.11118018653801859
28.071,0.11152448093547396
28.074,0.11184722485613896
28.077,0.11211192715796392
28.080000000000002,0.11236014263167585
28.083000000000002,0.11262783610614432
28.086000000000002,0.11283517810885577
28.089000000000002,0.11300904291907535
28.092000000000002,0.11318263731089448
28.095,0.11339105504671868
28.098,0.11343251362745256
28.101,0.11346804654705017
28.104,0.11351278950289974
28.107,0.11356304452745747
28.11,0.11358335408022271
28.113,0.1136153797449132
28.116,0.11357361966031934
28.119,0.11355627542151832
28.122,0.1136108891492209
28.125,0.11361715241140247
28.128,0.11363508890463417
28.131,0.11364833375556442
28.134,0.1137100154104662
28.137,0.11382345860706375
28.14,0.11386713868627849
28.143,0.11393823876584522
28.146,0.11403493887152027
28.149,0.11416547718490165
28.152,0.11424449571428985
28.155,0.11433288160604232
28.158,0.11438827908144118
28.161,0.1143944875977428
28.164,0.11438948150085844
28.167,0.11443198804916631
28.17,0.11450761548626798
28.173000000000002,0.11455973352504836
28.176000000000002,0.11460126507625029
28.179000000000002,0.11471796429954374
28.182000000000002,0.11479347239935067
28.185000000000002,0.11488077720286749
28.188,0.11487323353973201
28.191,0.11489596819536874
28.194,0.11483728590203612
28.197,0.11470693900047656
28.2,0.11467225103057502
28.203,0.11467977558211495
28.206,0.11471972626017114
28.209,0.11487455882017411
28.212,0.11505766508621029
28.215,0.11512062367020943
28.218,0.1151430861211355
28.221,0.11523142119495151
28.224,0.11530125783787419
28.227,0.11541131514746808
28.23,0.11558224222208487
28.233,0.11567968677488538
28.236,0.1157602461496868
28.239,0.11579678200859213
28.242,0.11579556257148958
28.245,0.1157544775297739
28.248,0.1156216719924311
28.251,0.11540795599029242
28.254,0.11523941794623564
28.257,0.11522836742433622
28.26,0.11515850304996614
28.263,0.11517009655475226
28.266000000000002,0.11524865359812307
28.269000000000002,0.11530804582547242
28.272000000000002,0.11546759621348979
28.275000000000002,0.1157123460560414
28.278000000000002,0.1159527660966384
28.281000000000002,0.11606647116269975
28.284,0.11621025077573072
28.287,0.11625248674074176
28.29,0.11629972094285866
28.293,0.11638913414194894
28.296,0.11651601100586864
28.299,0.1167497666422115
28.302,0.11700851327609467
28.305,0.11723123185367178
28.308,0.11732998695475007
28.311,0.11734225758066295
28.314,0.11734017246529094
28.317,0.1173275486495667
28.32,0.11737304514171364
28.323,0.11735088008774631
28.326,0.11735283562710137
28.329,0.11734469013072332
28.332,0.11722485874119352
28.335,0.11708569041339277
28.338,0.11697169453115701
28.341,0.11689429383565486
28.344,0.11684055898566728
28.347,0.11676828607252303
28.35,0.11669715899135791
28.353,0.11651675632905154
28.356,0.116315784801283
28.359,0.1161697523631211
28.362000000000002,0.11600738863998108
28.365000000000002,0.11585834284558028
28.368000000000002,0.11578503876209227
28.371000000000002,0.11575744152866803
28.374000000000002,0.11577633757941419
28.377,0.11573918594474049
28.38,0.11572247325685446
28.383,0.11570514382205015
28.386,0.11568932229724355
28.389,0.11558122010083179
28.392,0.11542246194585422
28.395,0.11529277234351686
28.398,0.11518706609977407
28.401,0.11468361745839993
28.404,0.11406514148293782
28.407,0.11340800967709176
28.41,0.11276925023599549
28.413,0.1121183854306178
28.416,0.11149660281943541
28.419,0.11093373918139339
28.422,0.11047467654106909
28.425,0.11001964650255389
28.428,0.10959258442357758
28.431,0.10914941181625522
28.434,0.10875799920819747
28.437,0.10828298704059135
28.44,0.10778933400683895
28.443,0.10727059698798523
28.446,0.10681934026687395
28.449,0.10631380655043567
28.452,0.10585265987873796
28.455000000000002,0.10542060186781302
28.458000000000002,0.10502307586138153
28.461000000000002,0.10467653738637127
28.464000000000002,0.104402916916891
28.467000000000002,0.10413440343761886
28.47,0.10392260059502752
28.473,0.10375861038034344
28.476,0.10371098990839965
28.479,0.10364599617027143
28.482,0.10362386854993531
28.485,0.10362197372084699
28.488,0.10374596586003522
28.491,0.10384507950189248
28.494,0.10400646683985895
28.497,0.10416937357132007
28.5,0.10413512965586236
28.503,0.10395112243576413
28.506,0.10381845622415545
28.509,0.10370358304209615
28.512,0.10355693763458178
28.515,0.10345339516772233
28.518,0.10339225753124258
28.521,0.10332272775147644
28.524,0.10323563947481912
28.527,0.1031230446524175
28.53,0.10288871228900914
28.533,0.1026880659801261
28.536,0.10237090298051335
28.539,0.10212295902504943
28.542,0.10186428154094164
28.545,0.10152110716893796
28.548000000000002,0.10110653752729297
28.551000000000002,0.10064347418679918
28.554000000000002,0.10019827383123191
28.557000000000002,0.09979552682683573
28.560000000000002,0.09939090738656961
28.563,0.09892348799387103
28.566,0.09851309453197492
28.569,0.09801612742113759
28.572,0.09742730931884748
28.575,0.09674381938494353
28.578,0.09601866689223072
28.581,0.09530455747416502
28.584,0.0945600450276201
28.587,0.09375352586881902
28.59,0.0929884954919655
28.593,0.09221916127806143
28.596,0.09147935793017227
28.599,0.09073596553315254
28.602,0.09013894283189544
28.605,0.08964602067133529
28.608,0.08924758841057004
28.611,0.08886063348667612
28.614,0.08851460002375544
28.617,0.08821802986258355
28.62,0.08786074866097447
28.623,0.08757164974356103
28.626,0.08730972068555762
28.629,0.0870662799694532
28.632,0.08673787871151138
28.635,0.08635174348324935
28.638,0.0859464504629835
28.641000000000002,0.08561333348737848
28.644000000000002,0.08532557695060489
28.647000000000002,0.08502426506505038
28.650000000000002,0.08478152932981019
28.653000000000002,0.08451543231304168
28.656000000000002,0.08426909177937088
28.659,0.08398850519546774
28.662,0.08375771502173832
28.665,0.08352978976803375
28.668,0.08338215127671653
28.671,0.08319736034415755
28.674,0.08309189607863982
28.677,0.08306199230082162
28.68,0.08316303284608789
28.683,0.0832856595698933
28.686,0.08330552324679559
28.689,0.08334116057767445
28.692,0.08334848324705865
28.695,0.08328536714042117
28.698,0.08322536229196863
28.701,0.08319900318121871
28.704,0.08318417351223867
28.707,0.08324584314230002
28.71,0.08334593597610658
28.713,0.08340747772280689
28.716,0.08348956366965014
28.719,0.08364504500774503
28.722,0.08388693379997582
28.725,0.08416302892937381
28.728,0.08447704378909793
28.731,0.08471953863325915
28.734,0.08491155981016284
28.737000000000002,0.08513749951071584
28.740000000000002,0.0853554216013619
28.743000000000002,0.08562451058712965
28.746000000000002,0.08589828608953923
28.749000000000002,0.08624359019063255
28.752,0.08654797237416295
28.755,0.08683911903028665
28.758,0.08718601253269918
28.761,0.08761614077551666
28.764,0.08805454996694172
28.767,0.08849175080457809
28.77,0.08887586687441347
28.773,0.08921797972421247
28.776,0.08953530515085997
28.779,0.08984743559508804
28.782,0.09010688858405654
28.785,0.09029067212930436
28.788,0.09047560321071539
28.791,0.09064278810397275
28.794,0.0907546253365825
28.797,0.09083540176655898
28.8,0.09060177900691958
28.803,0.0902714545429825
28.806,0.08985147201659022
28.809,0.08932971793973096
28.812,0.0888213641113169
28.815,0.08845116693662473
28.818,0.08812191932331409
28.821,0.0877333587605534
28.824,0.08731354173748694
28.827,0.08690195425217898
28.830000000000002,0.08654731833927985
28.833000000000002,0.08626700629219547
28.836000000000002,0.08606262537854797
28.839000000000002,0.08601652270461412
28.842000000000002,0.08594573382272522
28.845,0.08580690596843674
28.848,0.08569679165485437
28.851,0.08568021202522412
28.854,0.08575531800772788
28.857,0.08587181336335922
28.86,0.08601938289164493
28.863,0.08607922145205536
28.866,0.08605189031765066
28.869,0.08599133095598432
28.872,0.0859478482828999
28.875,0.08586217856418268
28.878,0.08572913458349883
28.881,0.08569325372036163
28.884,0.08558529768966498
28.887,0.08542474643070341
28.89,0.08525358276848775
28.893,0.08509734131354486
28.896,0.08488398709295454
28.899,0.08467421340497323
28.902,0.0844019021431185
28.905,0.08413775620495424
28.908,0.08375820129878439
28.911,0.08341580704969788
28.914,0.08316346066203772
28.917,0.08291413502275524
28.92,0.08266123258288698
28.923000000000002,0.08233623228666812
28.926000000000002,0.08202186944874089
28.929000000000002,0.08162468892988366
28.932000000000002,0.08122410127318923
28.935000000000002,0.08085085401281948
28.938,0.08057722050162708
28.941,0.08028798117016846
28.944,0.0800758933512881
28.947,0.07981689771139862
28.95,0.0796007035547925
28.953,0.07939269878036677
28.956,0.07904606123253186
28.959,0.07868923878534832
28.962,0.07840421150404293
28.965,0.07807973568282266
28.968,0.07777738715379663
28.971,0.07746156472722107
28.974,0.07715258039086884
28.977,0.07690126548126368
28.98,0.07668207654088226
28.983,0.07649298621217876
28.986,0.07620624892870467
28.989,0.07586999662148146
28.992,0.07555169888869606
28.995,0.07534431438457664
28.998,0.07512486771335825
29.001,0.07460512889764764
29.004,0.07415862815095499
29.007,0.07374753524700695
29.01,0.07326089325818234
29.013,0.07282032586777636
29.016000000000002,0.07233646269160296
29.019000000000002,0.07181373486007889
29.022000000000002,0.07130863228201485
29.025000000000002,0.07085288318374375
29.028000000000002,0.07046655329337011
29.031000000000002,0.07015562660263981
29.034,0.06983145776122478
29.037,0.06961083972784907
29.04,0.0693734377043078
29.043,0.06912177349073435
29.046,0.06895253258575301
29.049,0.0686772245112319
29.052,0.0683712864443764
29.055,0.06811085844170492
29.058,0.06793161690377443
29.061,0.06776367460988134
29.064,0.0675843584878809
29.067,0.06742156115813099
29.07,0.06731476169698107
29.073,0.06715797960083891
29.076,0.06706360686824572
29.079,0.06707595356127038
29.082,0.06714278565908509
29.085,0.06721620544658855
29.088,0.06726644714977442
29.091,0.06735225382485896
29.094,0.06747128107363654
29.097,0.06750758728138967
29.1,0.06754356924678728
29.103,0.0676925048740107
29.106,0.06789674822069054
29.109,0.06809641661608075
29.112000000000002,0.06827173325031048
29.115000000000002,0.06847969941920502
29.118000000000002,0.06873309421238889
29.121000000000002,0.0689830332005886
29.124000000000002,0.0693759806322141
29.127,0.06981153883528973
29.13,0.07005645312503801
29.133,0.0701974593388993
29.136,0.07040377539400026
29.139,0.07054063605097202
29.142,0.07070875971791488
29.145,0.07089315466622109
29.148,0.07102809830498867
29.151,0.07117754955202031
29.154,0.07131012555492092
29.157,0.07136304138450474
29.16,0.07150176568481757
29.163,0.07163391055346173
29.166,0.07170913098820932
29.169,0.07183275131319823
29.172,0.07188013632664023
29.175,0.07191129937302407
29.178,0.07194060447669309
29.181,0.07196378372442734
29.184,0.07196624080236542
29.187,0.0719546959467067
29.19,0.07185327370568821
29.193,0.07162659458344882
29.196,0.0713740603426519
29.199,0.07103673992201529
29.202,0.07058035379589729
29.205000000000002,0.07014289949413123
29.208000000000002,0.06966882428498525
29.211000000000002,0.06909821274439212
29.214000000000002,0.06855701181812347
29.217000000000002,0.06807682213369164
29.22,0.06767474209151747
29.223,0.0673526232644646
29.226,0.06699000510872784
29.229,0.06663542050943862
29.232,0.06636060433082999
29.235,0.06607344746348295
29.238,0.0657846246496476
29.241,0.06546632149625117
29.244,0.06506761318980178
29.247,0.06466291470354694
29.25,0.06413708970749636
29.253,0.0635732371657093
29.256,0.06296680854230556
29.259,0.06252353653876973
29.262,0.062116276964937094
29.265,0.06162934652945703
29.268,0.061117188728854764
29.271,0.06067674600289175
29.274,0.06032373873016647
29.277,0.06008152121669892
29.28,0.059853526098462284
29.283,0.059762158828639576
29.286,0.0597872578627976
29.289,0.05978688206645516
29.292,0.05974799324752859
29.295,0.05983407107991628
29.298000000000002,0.059973034392903975
29.301000000000002,0.06009209681320449
29.304000000000002,0.06030603796888333
29.307000000000002,0.06049914826495234
29.310000000000002,0.0607662465311106
29.313,0.06103358045097039
29.316,0.061286301125468685
29.319,0.06154134750325053
29.322,0.061766159827417816
29.325,0.06193296661700451
29.328,0.06214965965859255
29.331,0.06234803403434836
29.334,0.06250521608697988
29.337,0.06266834232039759
29.34,0.06287473170823078
29.343,0.06318761642682182
29.346,0.063567948659151
29.349,0.06392659992960463
29.352,0.06427964821300566
29.355,0.06465571656291233
29.358,0.06499670172548344
29.361,0.06530357983756252
29.364,0.06558758643386423
29.367,0.06578761278979574
29.37,0.06590206275479467
29.373,0.06608130830144981
29.376,0.06629137254939453
29.379,0.06652444572215256
29.382,0.06679647615064885
29.385,0.06706388422831934
29.388,0.06730172573142523
29.391000000000002,0.06753624260547161
29.394000000000002,0.06775491870580795
29.397000000000002,0.0679848065522194
29.400000000000002,0.06825247356373523
29.403000000000002,0.0684928515333674
29.406000000000002,0.06867772059025115
29.409,0.06892925537553665
29.412,0.06924437348995215
29.415,0.06956654962778278
29.418,0.06986493545303274
29.421,0.07023060754830793
29.424,0.07059408821559521
29.427,0.07089339721962498
29.43,0.07116357014664408
29.433,0.07142284392308826
29.436,0.07164572438167122
29.439,0.07191107864331034
29.442,0.07223253214941176
29.445,0.07255508134129324
29.448,0.07280129073835805
29.451,0.0729751509154835
29.454,0.07311072825119337
29.457,0.07334133822533392
29.46,0.07372396976400014
29.463,0.07428927494292584
29.466,0.07493485229068164
29.469,0.0755634866246253
29.472,0.07605315638494091
29.475,0.07641160627131992
29.478,0.07670090258362525
29.481,0.07692355810476965
29.484,0.07716697075085083
29.487000000000002,0.07742557552978573
29.490000000000002,0.07775020336483782
29.493000000000002,0.07809434411215942
29.496000000000002,0.07849524444358304
29.499000000000002,0.07881975487640022
29.502,0.07878707225166265
29.505,0.0787953558370576
29.508,0.07881798476143231
29.511,0.07871546013483982
29.514,0.07863268528783127
29.517,0.07854255634974375
29.52,0.07844700546744829
29.523,0.07832510377904353
29.526,0.07812886612320413
29.529,0.07793283113658417
29.532,0.0777934550469365
29.535,0.07771155898008866
29.538,0.0776664548895607
29.541,0.07766961332413118
29.544,0.07764520853214835
29.547,0.07760340678267706
29.55,0.07763366547190545
29.553,0.07760958789154535
29.556,0.0775737391509358
29.559,0.07741227772958924
29.562,0.07723350121151301
29.565,0.0770622149647794
29.568,0.07685622997727813
29.571,0.07659768005478594
29.574,0.07630185154262689
29.577,0.07592004761118065
29.580000000000002,0.07553476083727215
29.583000000000002,0.07517756352623887
29.586000000000002,0.07485296014457077
29.589000000000002,0.07460159521754585
29.592000000000002,0.07449016045791952
29.595,0.07440095390603654
29.598,0.0743973582532956
29.601,0.0744056100404084
29.604,0.0744406786796462
29.607,0.07448882751342205
29.61,0.07463411793924102
29.613,0.07471292547472363
29.616,0.07469954622482305
29.619,0.0746181582249521
29.622,0.07443447888952506
29.625,0.07429933118610153
29.628,0.07418419761878202
29.631,0.07407377221190153
29.634,0.074059246562962
29.637,0.07408964972206863
29.64,0.07409902610803096
29.643,0.07409205227525496
29.646,0.07406724571463114
29.649,0.07407593653553783
29.652,0.07419938607342558
29.655,0.07440744860386994
29.658,0.0746161041019883
29.661,0.07487823252117594
29.664,0.07515661661124694
29.667,0.0755469980935507
29.67,0.0759048495229821
29.673000000000002,0.07628524963537295
29.676000000000002,0.07660766121006764
29.679000000000002,0.0767696710079645
29.682000000000002,0.07688874583743596
29.685000000000002,0.07703213891028309
29.688000000000002,0.0772206603998057
29.691,0.07743143508426432
29.694,0.07774792776976282
29.697,0.07813016837539662
29.7,0.07852632467914172
29.703,0.07893484226360709
29.706,0.07935118338853261
29.709,0.07968319127675363
29.712,0.07995847412860908
29.715,0.08020924087380506
29.718,0.0803801319306507
29.721,0.08049869393903052
29.724,0.08074726298950566
29.727,0.08102651193442312
29.73,0.08129757781026012
29.733,0.0815379581644469
29.736,0.08177076239636255
29.739,0.08200025400589209
29.742,0.08225867673587313
29.745,0.08259721448241276
29.748,0.08296382329854048
29.751,0.08335114056523012
29.754,0.08369673372320513
29.757,0.08406230112722898
29.76,0.08439580806781986
29.763,0.08473688593658393
29.766000000000002,0.08510590983937598
29.769000000000002,0.08538135168818504
29.772000000000002,0.08575412942277183
29.775000000000002,0.08606258667372474
29.778000000000002,0.0863853247796053
29.781000000000002,0.08673156461700943
29.784,0.08713033171849942
29.787,0.08740958309863686
29.79,0.08767145802022584
29.793,0.08796162727310104
29.796,0.0884276459539687
29.799,0.08880817733264758
29.802,0.08903795738854477
29.805,0.08926853960132095
29.808,0.08944141820222526
29.811,0.0896846707818294
29.814,0.08987665472474059
29.817,0.09004709541136863
29.82,0.09022302760621957
29.823,0.09051109960001114
29.826,0.09084133537863616
29.829,0.09111918766068003
29.832,0.09137524084674836
29.835,0.09164840589832475
29.838,0.09189148701739727
29.841,0.09219587744295538
29.844,0.09249910127755014
29.847,0.0928298975202458
29.85,0.09309977544353208
29.853,0.09346686826980177
29.856,0.0937460845566416
29.859,0.09388739368304615
29.862000000000002,0.09407493100508235
29.865000000000002,0.09428944773247952
29.868000000000002,0.09441885952618465
29.871000000000002,0.09462803815054749
29.874000000000002,0.09497502873698395
29.877,0.09535672230749502
29.88,0.09575434630990269
29.883,0.096113201867505
29.886,0.09645710736548002
29.889,0.09685628759375522
29.892,0.0971298870414233
29.895,0.09748317067415946
29.898,0.09790191099503051
29.901,0.09832023038181867
29.904,0.09870556220401168
29.907,0.09913767081712838
29.91,0.09954002285227594
29.913,0.10010048415807157
29.916,0.10057839252913119
29.919,0.10096350877940166
29.922,0.1013287104110666
29.925,0.1016885741136821
29.928,0.10206688301980917
29.931,0.10246701119810854
29.934,0.10292945499678585
29.937,0.10347430709744435
29.94,0.10393914255499441
29.943,0.10438217135856381
29.946,0.10483839537107734
29.949,0.10528870516887633
29.952,0.10577692299952948
29.955000000000002,0.10627016905281947
29.958000000000002,0.1067687642238016
29.961000000000002,0.10727816821028086
29.964000000000002,0.10768452018611496
29.967000000000002,0.10810409053062002
29.97,0.10850470901760643
29.973,0.108864482309294
29.976,0.10917972475026344
29.979,0.10944048757258526
29.982,0.10962753609823296
29.985,0.10980193597259741
29.988,0.10991596596425897
29.991,0.10991913985837465
29.994,0.10998391701506728
29.997,0.11014476536513579
30.0,0.10988724145984155


==> data/mekf_sim_bias_error.csv <==
t [s],bias_error_x [deg/s],bias_error_y [deg/s],bias_error_z [deg/s]
0.0,-0.04999014053454525,-0.030023053128218145,0.05999311190187946
0.01,-0.05000871163223684,-0.029882129272040404,0.06001862294554565
0.02,-0.05004678911218519,-0.029790669866451035,0.06001337649191703
0.03,-0.050004414160334486,-0.02964238743622777,0.05998916885053486
0.04,-0.04994994482622949,-0.029713171584254558,0.060002032650129024
0.05,-0.049823388290547665,-0.029639888665770955,0.06000970805415326
0.06,-0.0496508973802118,-0.029612353881721773,0.06004883818507043
0.07,-0.049565685678684475,-0.029671824179302364,0.06006728547838046
0.08,-0.04954824739495488,-0.02962522408130484,0.05996185815295764
0.09,-0.04956077190370529,-0.029637390559812522,0.05994917257776683
0.1,-0.04957040887767144,-0.029321506840433997,0.059846858362237985
0.11,-0.04974624356584257,-0.029267833475786733,0.06001480972489476
0.12,-0.04975182645552011,-0.029219477638651042,0.060023598814971164
0.13,-0.049796852907949225,-0.02925977990932434,0.06000673589123646
0.14,-0.04974965036758952,-0.02900630051139924,0.06004427011367543
0.15,-0.049859067379856487,-0.028941181316206196,0.059971559918985805
0.16,-0.049937251612627874,-0.028846933253105868,0.05992433646284709
0.17,-0.05004108418311204,-0.028839006348105822,0.06014795528021696
0.18,-0.05006711986546699,-0.028818182878044288,0.06004582599860976
0.19,-0.04995662572084524,-0.02885090789344677,0.05991467365154072
0.2,-0.03195843324996865,-0.051403452388579025,0.05989085400476234
0.21,-0.031750757459032934,-0.051562572886700714,0.059778852773738976
0.22,-0.031965717759304534,-0.0515430379419771,0.059690449264737044
0.23,-0.03203061636983904,-0.05154651536599603,0.05952059735110777
0.24,-0.03203514545278423,-0.05153215638256213,0.059403962542539816
0.25,-0.03207243675484279,-0.0514979460592155,0.05926203391548681
0.26,-0.03207297744525588,-0.05141737206723522,0.059299152892732014
0.27,-0.032096918849142425,-0.051358662830935216,0.05926799471415623
0.28,-0.03210070875972449,-0.05139307506153913,0.05921367595776237
0.29,-0.031987966197062304,-0.05135614407260326,0.05918945671565565
0.3,-0.03186502568434829,-0.05142338655236732,0.059207942154726995
0.31,-0.03209774773419537,-0.05144795822641306,0.05908676619671004
0.32,-0.03206517650431868,-0.0515329116711345,0.059071574977923945
0.33,-0.03206135240974954,-0.05156704512205384,0.05899387635443674
0.34,-0.03204944434902483,-0.051528282500748576,0.058852381737947074
0.35000000000000003,-0.03214544721813433,-0.051557037708574616,0.05875776460922692
0.36,-0.032146277167623416,-0.05157519303648592,0.05873443241708605
0.37,-0.0321509830195797,-0.051524645591632785,0.05864893054449114
0.38,-0.032061322465636206,-0.05165199694931384,0.058563944206137634
0.39,-0.031921857099813516,-0.051689110636523705,0.05851226913450942
0.4,-0.014396300174380214,-0.08113057323802782,0.0379332201178487
0.41000000000000003,-0.014518074743946714,-0.08111235091520129,0.03798951374657028
0.42,-0.01456208261530926,-0.08121992260702007,0.037933838294398295
0.43,-0.014658459542783626,-0.08118130464851454,0.03796506222006694
0.44,-0.01479954488025127,-0.08132955781760956,0.037803133535182325
0.45,-0.014995811492840296,-0.08111873589233212,0.037812056553125264
0.46,-0.015157425894094861,-0.08122075084649931,0.037689870279193245
0.47000000000000003,-0.015249006927112571,-0.08126370923227526,0.03772382327026104
0.48,-0.015274824121599757,-0.08142812186165971,0.03765071277676383
0.49,-0.015263455950657692,-0.08145645561243256,0.037594964694470295
0.5,0.05674665944212966,-0.1970388349697414,-0.02239598581525803
0.51,0.05665973273302394,-0.19720876111369706,-0.022424340195982495
0.52,0.056687014549982026,-0.1971924769729567,-0.02245157511169107
0.53,0.05660824792634995,-0.19729952573448406,-0.02256667548725655
0.54,0.05664542071808845,-0.19739722673934817,-0.022534364416771306
0.55,0.05665927593661698,-0.1974054097560462,-0.022485133856944582
0.56,0.056578514309164295,-0.19753318597609282,-0.022699973476974177
0.5700000000000001,0.05678875104234529,-0.19763201519364432,-0.022717762770808524
0.58,0.05669919437002336,-0.19760587280688996,-0.022605398028400333
0.59,0.056802130441309676,-0.19749711271432988,-0.022702787496160455
0.6,0.05588198534314831,-0.2187488280354056,-0.013663645827215274
0.61,0.055803541561578476,-0.21884902476083493,-0.013467230751336899
0.62,0.05595150696485467,-0.21890419809050168,-0.01363118392064442
0.63,0.05602320243612428,-0.2189392321926694,-0.0135340600174295
0.64,0.055869367998653385,-0.21899154158989617,-0.013489178730149463
0.65,0.05571545742815726,-0.21905390496076785,-0.013507140888514126
0.66,0.05595200955777068,-0.21924648570242455,-0.013534202652257259
0.67,0.055949359955144815,-0.2193707694866284,-0.013505333771829827
0.68,0.05601805968791928,-0.21931721438619614,-0.013475682028519922
0.6900000000000001,0.05600729322067256,-0.21941682042137317,-0.013642242262964472
0.7000000000000001,0.056168815101688536,-0.2194837576608733,-0.01358043003469824
0.71,0.05628371685326958,-0.21941329873591542,-0.013657252693159837
0.72,0.05639760205215232,-0.21943150256641766,-0.013650776501501899
0.73,0.0563500583793634,-0.2195746263052619,-0.01352439115693055
0.74,0.05668391035451097,-0.21965511575248547,-0.01351443920681308
0.75,0.056808038277026844,-0.21961122552373014,-0.013434877692470478
0.76,0.05689599609483558,-0.21978909605217936,-0.013513753900832209
0.77,0.056882522998358276,-0.21978191253863835,-0.01347413982039704
0.78,0.056871014925359786,-0.21956737396206175,-0.013484367918677671
0.79,0.05681397470852556,-0.21962075889798746,-0.013490133180118404
0.8,0.06776798186863815,-0.2473054381402422,-0.02242782057244738
0.81,0.06772648941410447,-0.24747650798036855,-0.022449106627219658
0.8200000000000001,0.06753400541234532,-0.24745089070699985,-0.02241372459075859
0.8300000000000001,0.0677058375883632,-0.2472614380945329,-0.022451874318219496
0.84,0.06778472730694683,-0.24730905160319497,-0.022663373289311332
0.85,0.06772493677142487,-0.24732466070303677,-0.02266015495466655
0.86,0.06771646696627673,-0.24742558926391595,-0.022709057919069162
0.87,0.06780371271213853,-0.24760895162137742,-0.022751038125219603
0.88,0.06780230725745753,-0.2475206705747875,-0.022621258506613957
0.89,0.06780502591521394,-0.24750859354123386,-0.022565882582072948
0.9,0.06778345715013422,-0.24737026053015906,-0.022556234514952818
0.91,0.06783363004934892,-0.2473331536690237,-0.02239967487861519
0.92,0.06781794791132299,-0.2475296340448816,-0.022155356112360247
0.93,0.06792318096709954,-0.2476328915073738,-0.022210036032544508
0.9400000000000001,0.06791486721744779,-0.2475431323719578,-0.022093002631441108
0.9500000000000001,0.06806042093432897,-0.24777141665082258,-0.022099290266149044
0.96,0.06806180254219518,-0.24781305204577567,-0.022262140569909508
0.97,0.06806148930679,-0.2476722065265297,-0.022320556968802543
0.98,0.06821870524678969,-0.247824799539743,-0.022370295251050176
0.99,0.06826179182155966,-0.24787938940649187,-0.022428024357688817
1.0,0.17852433606964777,-0.31910590564244745,-0.03662031027431223
1.01,0.17853881928621854,-0.3189658133089195,-0.036512601870428776
1.02,0.1786261859295408,-0.3188450928805227,-0.036518713780161804
1.03,0.17852725982522438,-0.31899530809326404,-0.03661081868135165
1.04,0.17844698107135365,-0.31893826594953645,-0.03642704115796268
1.05,0.17846033378231965,-0.3188704617567993,-0.03647144735943766
1.06,0.1783747902312376,-0.31893867681091914,-0.036519714676203664
1.07,0.178501920780087,-0.3188670523037725,-0.036536253707164755
1.08,0.17847680498823806,-0.31883496830724134,-0.03638881800810156
1.09,0.17845092797297618,-0.31880764908982706,-0.036411602685119136
1.1,0.17852441355317242,-0.31880650357513324,-0.03648683731828607
1.11,0.17841291290812483,-0.318866727386179,-0.036718930972430674
1.12,0.1783107445475586,-0.31883266269398597,-0.036786924216784554
1.1300000000000001,0.17833426433678037,-0.31870703323993893,-0.036663470556724156
1.1400000000000001,0.1781258213094896,-0.31884603336153783,-0.036656739784297294
1.1500000000000001,0.17808948595775548,-0.3188143939895731,-0.03659850321372997
1.16,0.1780624580690181,-0.31903859314164246,-0.03665620006826173
1.17,0.17805775528942042,-0.31901651951441395,-0.03654866429177719
1.18,0.17792916296277145,-0.31909985889453985,-0.03666182610102089
1.19,0.1776769286096565,-0.31896604040348464,-0.03649643302323418
1.2,0.16967518324836092,-0.3467693529061832,-0.05020733173596226
1.21,0.16970006225291165,-0.3468367833371134,-0.05015996630760974
1.22,0.1697687828820846,-0.3466799987642968,-0.05014902306072163
1.23,0.16979884528845793,-0.34662435451882584,-0.050169855365263645
1.24,0.16968895322177854,-0.34668823172715296,-0.050110386775824405
1.25,0.1696681713008525,-0.34666706659533986,-0.04996004148918716
1.26,0.16972928695020606,-0.3466453864713601,-0.04978594181979798
1.27,0.16962049119792458,-0.34648636473058747,-0.04960481649351181
1.28,0.16951723785112377,-0.34658028158433907,-0.04963545074955359
1.29,0.16957554824287993,-0.3466359512886831,-0.049630956200836435
1.3,0.1694155393887121,-0.3466747209813472,-0.04960554979429837
1.31,0.1693964776388126,-0.3468457935840574,-0.049619865537386995
1.32,0.1692748488476151,-0.3468548820719315,-0.04952053192284588
1.33,0.16943315186055613,-0.34692819380336065,-0.04943657001405791
1.34,0.16947006467879056,-0.34691945686327097,-0.049405341953322995
1.35,0.16957887386351297,-0.3469358134124372,-0.04942062617217317
1.36,0.16971164589531584,-0.34691332008664055,-0.04930280966818273
1.37,0.1696436318201982,-0.34681151065653704,-0.04929129940731976
1.3800000000000001,0.16967600072524605,-0.34671142057390975,-0.04921661753859381
1.3900000000000001,0.16959666647204716,-0.34677180086660164,-0.04926993927369614
1.4000000000000001,0.17734723650981876,-0.33561255794014555,-0.054129245356954826
1.41,0.17747432234452135,-0.335446600905564,-0.05414448932673617
1.42,0.1773881702888776,-0.33549937067587465,-0.05419556537252519
1.43,0.17735289490392547,-0.3357586147839848,-0.05425785599803197
1.44,0.17739360575782326,-0.3357458531640133,-0.05422950023685689
1.45,0.1773668599091058,-0.33566198068417624,-0.054060817848565014
1.46,0.17740174892534502,-0.33566449177779706,-0.054085085650949286
1.47,0.17730737918290848,-0.3356104809451701,-0.0541503116435904
1.48,0.17722354166511223,-0.3356514699564587,-0.05430717894864155
1.49,0.17733638960307105,-0.33572563709583575,-0.05443437486844472
1.5,0.20070453902837976,-0.3267206518023442,-0.04986671687702536
1.51,0.20070964182574497,-0.32675053624110667,-0.04990220603650524
1.52,0.20073220039033257,-0.3267252250689752,-0.04974965569642405
1.53,0.2007150192120684,-0.32673203302507525,-0.04955961593974176
1.54,0.2007472000859495,-0.3268863592281719,-0.04951549101082603
1.55,0.20087707350920744,-0.326843897045986,-0.0495792352923695
1.56,0.2009148610537418,-0.3269866994681794,-0.04965691230606605
1.57,0.2007733316427279,-0.32699179122561056,-0.04958828217464891
1.58,0.20077645724104973,-0.3268812349454736,-0.049682953319941506
1.59,0.20062290399369245,-0.3268302628760273,-0.04960466834332895
1.6,0.21062460204835293,-0.3083788941838473,-0.05162008837444322
1.61,0.21052633454487088,-0.308473763648937,-0.05175908027440352
1.62,0.21042384062585076,-0.30854146571814317,-0.05194652029919349
1.6300000000000001,0.21036002063431508,-0.3085239400891724,-0.05197730493734078
1.6400000000000001,0.21035983409996079,-0.30854280836683645,-0.05202450536203349
1.6500000000000001,0.21034783892574307,-0.30844723899984533,-0.05195805640672727
1.6600000000000001,0.21040792654611673,-0.30843791372734347,-0.05212435355184679
1.67,0.21051183890257746,-0.3084272144351802,-0.052157967866742004
1.68,0.21040772043074263,-0.30838931187074686,-0.05209384373532955
1.69,0.21046569088583542,-0.3084974475098104,-0.052080583566229056
1.7,0.2106415289933185,-0.3085299662818753,-0.052303747409125495
1.71,0.21060534207216047,-0.30842732762844427,-0.052133629168142924
1.72,0.21065784957212896,-0.3084611420131136,-0.0521791235903448
1.73,0.21053486555363188,-0.3082995378069739,-0.05206893051740611
1.74,0.21054206933488448,-0.3082417916558822,-0.05199945354893013
1.75,0.2106128139115425,-0.3083205690905004,-0.051919275494772425
1.76,0.21065637791649847,-0.3082188518642697,-0.051974879496654774
1.77,0.2109052396275105,-0.3081455304219998,-0.05187771193798323
1.78,0.2107858416863962,-0.3079884412894706,-0.051837856097236165
1.79,0.21082365442340514,-0.30795464095578773,-0.05186421309932941
1.8,0.20561486233139453,-0.29676253400506575,-0.04182432292509135
1.81,0.20569523163694667,-0.2967736330670434,-0.041869406533010765
1.82,0.20562025870014475,-0.29674696324856426,-0.041984388299997746
1.83,0.20569365731986278,-0.29677653384294905,-0.0419508321925723
1.84,0.2054772673545437,-0.29677676375584,-0.04194197823971989
1.85,0.20545689244582432,-0.2966741680229964,-0.042106163825866995
1.86,0.20537340773279866,-0.29674113674138747,-0.04197684847213761
1.87,0.20529844484257925,-0.29689652407697936,-0.04197535938733123
1.8800000000000001,0.20516309232217167,-0.29705560665250513,-0.04188588810052656
1.8900000000000001,0.2051909527705994,-0.2971481637958223,-0.04194454308875974
1.9000000000000001,0.2051587154954322,-0.2971069681601467,-0.041895780143163544
1.9100000000000001,0.20512866780947867,-0.29703886035343,-0.041899589128370086
1.92,0.20501436514986135,-0.2969716403607002,-0.04192301486584475
1.93,0.2049040591241326,-0.29695933437098565,-0.04194886909633109
1.94,0.2048968172806893,-0.29684852869878714,-0.04215251693245233
1.95,0.2050358229694895,-0.29696541973657153,-0.04219438770899878
1.96,0.2051228305090416,-0.29691814019413415,-0.042217882333677424
1.97,0.20498045688032654,-0.2968472920027545,-0.04242180794438127
1.98,0.20481655774042365,-0.29677538725408736,-0.04227037657066428
1.99,0.20488369280472601,-0.2968804975479895,-0.04224666773130229
2.0,0.19831352087573792,-0.26335523702618524,-0.027000331976854326
2.0100000000000002,0.1983492434280569,-0.26327759864287087,-0.02695655274422002
2.02,0.19841116920399046,-0.26337205738966446,-0.026938375073489968
2.0300000000000002,0.19837820305279819,-0.26321472515876054,-0.026901998119658474
2.04,0.1983252399957594,-0.26312868124293526,-0.02688133793118815
2.05,0.19820791550344166,-0.26317915020364807,-0.026912114525814053
2.06,0.1983657921941381,-0.2630251749677012,-0.026965745565814818
2.07,0.19852586598649888,-0.2630371284143513,-0.027026987891723076
2.08,0.19851339812463317,-0.26306246763194513,-0.027147826801685277
2.09,0.1985723039312773,-0.26305453771834303,-0.027287124730434435
2.1,0.19854194656178967,-0.263113859326891,-0.027184983150022102
2.11,0.19851638168197294,-0.26302142662383826,-0.02717898781297066
2.12,0.19851045601877038,-0.26320178611016276,-0.027164455934988604
2.13,0.1985324498818099,-0.2631554453596812,-0.02721049986752295
2.14,0.19852142293738984,-0.26309551183502117,-0.0271234466928607
2.15,0.198451260631245,-0.26296130401709816,-0.026928490857240975
2.16,0.1983831070733846,-0.2628937391141929,-0.026906143728449513
2.17,0.19824112578208195,-0.2628032372289685,-0.026794886474835883
2.18,0.19816939695189023,-0.26291217933733974,-0.026704711074687477
2.19,0.1982566470172683,-0.26277206224326405,-0.026668270221329688
2.2,0.18583594286882194,-0.2700653826345205,-0.02556857955130504
2.21,0.18580460722563297,-0.2700797921153217,-0.025557906660321542
2.22,0.1858029042610944,-0.2701808801864094,-0.025658141258503266
2.23,0.18574361609880333,-0.2703608160026374,-0.025686062136156946
2.24,0.18582415234377062,-0.27029129826749,-0.025714654921851182
2.25,0.18591699513034537,-0.27021316565546116,-0.02579246208835107
2.2600000000000002,0.18601638141539928,-0.2702387531823284,-0.025704818439917256
2.27,0.18606534921499152,-0.2701148285153267,-0.025710849516475964
2.2800000000000002,0.1860014260552289,-0.27022192457596295,-0.025629267366875798
2.29,0.18605285459890766,-0.27018288087232084,-0.025657357347586007
2.3000000000000003,0.18604739020175112,-0.27019875699109136,-0.02559766857284826
2.31,0.18589959295481373,-0.27022337371864524,-0.025564178635234323
2.32,0.18578760337532646,-0.2701814836929562,-0.025345703284015884
2.33,0.18570579717166757,-0.27015241491533454,-0.025422909946313695
2.34,0.18573734381685006,-0.27015815180834224,-0.025438509323553137
2.35,0.18576712505961313,-0.27032808354769927,-0.025464251657148246
2.36,0.18574839747269045,-0.2702697784980263,-0.0254659602679502
2.37,0.18572899980576812,-0.2702868286779048,-0.025635625235757027
2.38,0.18568236236971614,-0.2703173340984057,-0.02558507720105974
2.39,0.1857576101833159,-0.27021327599979617,-0.025358754783008124
2.4,0.19089137568161665,-0.2594328005140309,-0.02980969782229669
2.41,0.19095597835480294,-0.25942801117923403,-0.029718532894144906
2.42,0.19088623898767473,-0.2594198896957137,-0.029958223855638597
2.43,0.19084320188252837,-0.25932959121599564,-0.029759071120571464
2.44,0.19083464717433946,-0.25946593222794195,-0.029638445349378092
2.45,0.1907116317623602,-0.2595582744213526,-0.029792765942266698
2.46,0.19092521195058576,-0.25961062992071404,-0.02976876656986566
2.47,0.1909247497850819,-0.2596957015516611,-0.02975510331104805
2.48,0.19091284603127298,-0.259669439943854,-0.029653553416114305
2.49,0.19071918570002977,-0.2596097992092153,-0.029596563545894187
2.5,0.16926558294133118,-0.23372949550245622,-0.06158329458907106
2.5100000000000002,0.16902832310628702,-0.2337982029025907,-0.061516484947349154
2.52,0.1689781245061182,-0.23378901841144642,-0.061490618714492365
2.5300000000000002,0.16903514762278193,-0.23385661344478875,-0.06167749984197151
2.54,0.1690319110535898,-0.23391398199028404,-0.061550164916669536
2.5500000000000003,0.16911748128556492,-0.23396215600807704,-0.06142460302117452
2.56,0.16912001617655928,-0.2338782429677487,-0.06138828537213693
2.57,0.16922635869119346,-0.23378609501402575,-0.06134589941834539
2.58,0.16920445526080113,-0.233664996406501,-0.06150051891866328
2.59,0.1691730675653227,-0.23352504910367242,-0.06160926222584943
2.6,0.17332196151060084,-0.23172917809097698,-0.07180243643524208
2.61,0.17326323339736363,-0.23161724104871412,-0.07165217240090206
2.62,0.1732758118306848,-0.23159619388050232,-0.07170571253620157
2.63,0.17359376827810205,-0.2315365187880716,-0.07173845357579081
2.64,0.17362586652852266,-0.23158185163967113,-0.07162638559298963
2.65,0.17367156666933733,-0.23152608170131406,-0.07169477024402873
2.66,0.17356129335497192,-0.23151928176032932,-0.07176835112342099
2.67,0.1735437810730217,-0.23172894940303554,-0.07170277265021353
2.68,0.17349534016426946,-0.2317648640319003,-0.07170021901407124
2.69,0.17347689330534208,-0.23168870594255317,-0.07186206317936147
2.7,0.17343133592391985,-0.23163708890230253,-0.07186160134706963
2.71,0.17325591640015256,-0.2314712548512113,-0.0718868075092637
2.72,0.17318392176741437,-0.23150609437353692,-0.07201159410254697
2.73,0.17327378098777177,-0.23152605828780567,-0.07197140040821924
2.74,0.17328603996420425,-0.23146048394472718,-0.07190194657443857
2.75,0.17331426950244266,-0.23143414196505682,-0.07166438353062965
2.7600000000000002,0.1735691250441076,-0.23149872139521427,-0.0717710621505701
2.77,0.17368105177776072,-0.2315649041390472,-0.0716926161339637
2.7800000000000002,0.17362393746929128,-0.23138029286695014,-0.0715340170311727
2.79,0.17354651964905748,-0.2311549193337365,-0.07161821580752109
2.8000000000000003,0.17264284618683817,-0.23494757190816437,-0.06718121440186366
2.81,0.17248299372873374,-0.2348777711105033,-0.06727682109038503
2.82,0.17247128395630823,-0.23486010842347851,-0.06749895851555851
2.83,0.17259681032837698,-0.23493441093921766,-0.06730956110253164
2.84,0.17256800025998967,-0.23498461940402204,-0.06718654490388382
2.85,0.17243457454187475,-0.23481844866370077,-0.067240276470893
2.86,0.17245886587706016,-0.23478491025719253,-0.06743348150466229
2.87,0.17249631485172165,-0.23474691286728416,-0.06744756017514916
2.88,0.17265424928400364,-0.23468430678182803,-0.06736428199377907
2.89,0.17273241348073348,-0.23471029505881327,-0.06736809290787872
2.9,0.17277818561290612,-0.23472398084376622,-0.06733187017060871
2.91,0.17282494126646605,-0.23476185431081034,-0.0672047494629298
2.92,0.17282708646109352,-0.2348994799990132,-0.0671217699176942
2.93,0.17293358111556317,-0.2348906549021845,-0.06704079629426418
2.94,0.17306555515221803,-0.2349438276531548,-0.06707156576146048
2.95,0.17315518171865915,-0.23504285030377461,-0.06698861910725573
2.96,0.17313895509296648,-0.2351338513709213,-0.06699470211443603
2.97,0.17298820017217137,-0.23514404655744883,-0.06715307957464349
2.98,0.17289318736004058,-0.23520609173532384,-0.06716237378646475
2.99,0.1731242158053294,-0.23511744454500066,-0.06700185369250286
3.0,0.14100584893102877,-0.20108247517487618,-0.05718095482059525
3.0100000000000002,0.1410344561137021,-0.20099132322283203,-0.057187938204305976
3.02,0.1410964878436776,-0.2009313350139994,-0.05730755090928676
3.0300000000000002,0.1410437440202755,-0.2010400363433793,-0.057212089993187706
3.04,0.14092712390584528,-0.20115561054503908,-0.05720197242398584
3.0500000000000003,0.14091366894005036,-0.20112247206580083,-0.05720312835225471
3.06,0.14097299412310552,-0.2011540097815756,-0.05696170144144231
3.0700000000000003,0.14089148033667265,-0.20117239486733376,-0.05697182646957491
3.08,0.140827883081784,-0.20113398639345925,-0.057006954653110356
3.09,0.14075456570852457,-0.20112915527794284,-0.056909305530022124
3.1,0.14065939922133047,-0.20105004152488426,-0.05701612174138377
3.11,0.14061816725845894,-0.2010571402487632,-0.056764837242776124
3.12,0.14065710406731316,-0.2009490386240795,-0.056776764386661134
3.13,0.14064197022171648,-0.20102572200788024,-0.05695252751733966
3.14,0.14075239639308446,-0.20098187166486653,-0.05701242258425468
3.15,0.14067140255307892,-0.20092379707462818,-0.05690630774053554
3.16,0.1407361856597587,-0.2010102624437089,-0.056957097525395746
3.17,0.14067862345592816,-0.20115164942572517,-0.05688358155187935
3.18,0.14074514207427985,-0.20108943109390284,-0.057018011595705735
3.19,0.14068568432912312,-0.20114581347325777,-0.05699669832327997
3.2,0.1403310817724459,-0.19031883872777977,-0.06297105390309546
3.21,0.14022097479418538,-0.19018429797378764,-0.06301353904309114
3.22,0.14029099808062687,-0.19018088576784395,-0.06301080188416744
3.23,0.14025606974975427,-0.19018949224079584,-0.06301140249751709
3.24,0.1401022454214694,-0.19013689603068037,-0.06302342668843251
3.25,0.14002983499705207,-0.19018084653709183,-0.06297387508707997
3.2600000000000002,0.13996489005940901,-0.1903217051923459,-0.06318632276167133
3.27,0.1398542699725176,-0.19032296729590092,-0.0630269912106234
3.2800000000000002,0.1400668514729494,-0.1902986640108465,-0.06300086782067793
3.29,0.14010068184280688,-0.19020470726556618,-0.06300324301745108
3.3000000000000003,0.14016949423427993,-0.1900736811875145,-0.06298690370147474
3.31,0.14012208750245203,-0.1901229670235388,-0.06304507095798105
3.3200000000000003,0.14020328816943073,-0.19026488341629513,-0.0630491855609713
3.33,0.14014165879129337,-0.19017941711351913,-0.06317349894048851
3.34,0.1401552299991525,-0.19024124535997036,-0.06331889304842613
3.35,0.14006284833472485,-0.19016757413282143,-0.06332867269976182
3.36,0.14031376980286653,-0.19023870152212682,-0.06327735186292684
3.37,0.1402912633040049,-0.19017136503194168,-0.06337059939513084
3.38,0.14027790353198483,-0.1900343442331151,-0.0635231067847345
3.39,0.14044535845725964,-0.19007270301836998,-0.06367429435011657
3.4,0.13583437627278225,-0.18553524470873817,-0.05977446277152532
3.41,0.1358647716622167,-0.18545096345967635,-0.05976463862776861
3.42,0.13577062263755588,-0.1853616321003209,-0.05976055682268654
3.43,0.13584808443896065,-0.18528886732052455,-0.05967290985712622
3.44,0.1358675105887933,-0.18514401377596948,-0.05955460672008793
3.45,0.1359770899268423,-0.18494321187221785,-0.059616088985593965
3.46,0.13598427541723493,-0.18497444929962292,-0.05957046545556035
3.47,0.13596710087583025,-0.18496163015392175,-0.05948452436326775
3.48,0.13603377185490184,-0.18497086273284646,-0.05945292154928678
3.49,0.1360047305431288,-0.184857080722853,-0.05948334315024797
3.5,0.14875098501185796,-0.1541307587444267,-0.042075906455470276
3.5100000000000002,0.1489690510995867,-0.15417184566432796,-0.042127793610228725
3.52,0.1489976649281738,-0.1540377731260148,-0.04216846484720675
3.5300000000000002,0.1488675001557798,-0.1540806895777134,-0.042155069648471856
3.54,0.14864933897989238,-0.1540710407845066,-0.042217623390828456
3.5500000000000003,0.1486213520390545,-0.1539529577761875,-0.04202720009861357
3.56,0.14866115076260358,-0.1537496115510086,-0.0419475919548022
3.5700000000000003,0.14871669735795154,-0.15372449956665135,-0.041944371147231894
3.58,0.14864495743913442,-0.1536686260462337,-0.042059936581557295
3.59,0.14867072854446428,-0.15362375617838853,-0.04193318805426428
3.6,0.14519732899047377,-0.15480422418515594,-0.04864696880390786
3.61,0.14522350492027392,-0.1547433461253792,-0.04866573564002148
3.62,0.14508941951242024,-0.15464639847959066,-0.048724246840432105
3.63,0.1452811861496101,-0.15451496689847855,-0.048745070053393666
3.64,0.1452276967157777,-0.1545141187871575,-0.048711845997532845
3.65,0.14530816127404378,-0.15470156813427516,-0.04876636798643042
3.66,0.14532762101706223,-0.15475885788068183,-0.04884875139458604
3.67,0.14533011272248553,-0.1549761664542043,-0.048929773272159534
3.68,0.14512016334662953,-0.1549848573923475,-0.04887741343033672
3.69,0.14515262096181836,-0.1548530705531098,-0.04894893394371943
3.7,0.14509610340977125,-0.15488609626135924,-0.04873251320700607
3.71,0.14512625214242672,-0.15477877124653813,-0.04869986810698981
3.72,0.14499804545264272,-0.1547553726606081,-0.04855466852789813
3.73,0.14509518387385317,-0.15473837230917595,-0.048312644957824225
3.74,0.14512794105618712,-0.1545717983707176,-0.04825233509319731
3.75,0.14510163966254833,-0.1545799578320578,-0.04812287877896086
3.7600000000000002,0.14519954510763336,-0.15450919967422677,-0.04822525758279886
3.77,0.1451517367167191,-0.15460151563666444,-0.04834613501652405
3.7800000000000002,0.145082402182653,-0.15477368096308114,-0.04830765304627279
3.79,0.14499295220748626,-0.1546660644958123,-0.04824461611841425
3.8000000000000003,0.14251571119914064,-0.1488969669841597,-0.0461083107193295
3.81,0.14251540516082978,-0.14887220194212625,-0.04621353118493535
3.8200000000000003,0.14268377392514658,-0.14879703321372986,-0.04610859904961153
3.83,0.14270557669634792,-0.14870983941429902,-0.04610917693050904
3.84,0.1427080983524534,-0.148664930517915,-0.04612866354775356
3.85,0.1427894643936552,-0.1486771998127011,-0.046058189209516265
3.86,0.14282359276336698,-0.14857517217207242,-0.04603305349906268
3.87,0.14281810959024005,-0.14861275392225382,-0.04590754733037848
3.88,0.1430225830191672,-0.14864532885326626,-0.04581189195122578
3.89,0.14286636061119323,-0.14874486289919095,-0.045972843814012135
3.9,0.14303158837191823,-0.14857605437016855,-0.04592335707031942
3.91,0.14300379935698618,-0.14858220564103175,-0.04600844497287726
3.92,0.14289939187522288,-0.14879569420898583,-0.045886221389102026
3.93,0.1431496085403426,-0.148806050715646,-0.04591857812519039
3.94,0.14298611644735165,-0.14889570161978632,-0.045850467549315384
3.95,0.14311823716825448,-0.14895506940084727,-0.04597561223935079
3.96,0.1431387177085473,-0.14888842670278352,-0.04603126300441519
3.97,0.1431440654862416,-0.14882160360267518,-0.04604498923473483
3.98,0.14306060288550504,-0.148861082033257,-0.045974871506861394
3.99,0.14301341564973077,-0.14890738863104314,-0.0460644834783831
4.0,0.1497235960772047,-0.13099981054973187,-0.0551873888386618
4.01,0.14980156320051696,-0.13084143197873022,-0.05534236641600796
4.0200000000000005,0.14964177560075936,-0.13091376537071975,-0.05555976882445744
4.03,0.1497555002811992,-0.13089844503824716,-0.05550032723572058
4.04,0.14988738446921054,-0.13087913291297734,-0.05551043677541626
4.05,0.14971776996520195,-0.13095387988112253,-0.05556204249875561
4.0600000000000005,0.14962256802815121,-0.13085176786876782,-0.055537218357625796
4.07,0.14962250740369326,-0.13079571467862436,-0.05558418325722205
4.08,0.1495189390796503,-0.13082170447508965,-0.055549538194867465
4.09,0.1495324594833173,-0.13085058271327368,-0.055367499670929014
4.1,0.1496451997092891,-0.13083405205529944,-0.055493824281227754
4.11,0.14966999536258596,-0.1309193766373987,-0.055542846320474064
4.12,0.14973052308530704,-0.13095298562609697,-0.05557137141671352
4.13,0.14982824057165411,-0.13094493855711906,-0.05554991561251345
4.14,0.15006411936064631,-0.13113568829453429,-0.055619980821500825
4.15,0.1501242043373086,-0.13111833649450727,-0.055539515095182915
4.16,0.15016106338710136,-0.131154025725294,-0.05561709529345864
4.17,0.1501902178445395,-0.13095354415131635,-0.05549812572204538
4.18,0.15017060911885882,-0.13099545591180436,-0.05561333014651014
4.19,0.14992983961033318,-0.13113409262141446,-0.05560939288192987
4.2,0.14545024095048514,-0.12353806343250363,-0.05957784113572818
4.21,0.14539278241122625,-0.12352488430073406,-0.05953771314385639
4.22,0.14533836890799354,-0.12362861321076817,-0.059540341810737245
4.23,0.14521029880341818,-0.12361242795376397,-0.05939167255690737
4.24,0.14535430895138698,-0.12370694656828295,-0.05946898445912874
4.25,0.14544063712070973,-0.12371609373316934,-0.059603415650349975
4.26,0.14552436386813802,-0.12377819526885983,-0.05959906041465958
4.2700000000000005,0.14558334620234964,-0.12408600929454441,-0.05958758128836928
4.28,0.14563767861092944,-0.12415307200216502,-0.05943220869526895
4.29,0.14558034956377372,-0.12399133147834736,-0.059428860247215325
4.3,0.1455145701308164,-0.12398417964574912,-0.059359315040400144
4.3100000000000005,0.14564752026226155,-0.12403757747525747,-0.05928710618218155
4.32,0.14548684845131343,-0.12412000229904369,-0.05932140469100209
4.33,0.14540653734373463,-0.12408032013246328,-0.05917419527739035
4.34,0.14548987676591174,-0.12401009255915714,-0.059189566266700175
4.3500000000000005,0.14549737554615594,-0.12407914912842695,-0.059155707369237295
4.36,0.1455943038733368,-0.12401002991454652,-0.059223932258746094
4.37,0.14571892255360241,-0.12377975662321647,-0.059241336328497284
4.38,0.1454198109782612,-0.12403225778225258,-0.05926826121992347
4.39,0.14549018433236052,-0.12385868233606392,-0.059241186629149
4.4,0.14148425364290562,-0.1244169206795428,-0.050509819545182154
4.41,0.14141359732631942,-0.12455660573301779,-0.05057583482037529
4.42,0.1414853432388049,-0.1245154883318696,-0.05056883795628057
4.43,0.1415328934791627,-0.12444975784522029,-0.05060545213974177
4.44,0.1415895934978451,-0.12431974256109808,-0.050805823410966656
4.45,0.14156717939976238,-0.12423235106249594,-0.05105765185269437
4.46,0.14164909695034988,-0.12418882076610277,-0.05099072782190777
4.47,0.14158073838402993,-0.12441110313871721,-0.051084860651083426
4.48,0.14180650588080815,-0.12431936163263804,-0.051187031863297615
4.49,0.14186226842868335,-0.124218999373569,-0.051057674609708
4.5,0.13368827706194533,-0.10232776129030702,-0.04169270017454939
4.51,0.1336443754968853,-0.10225991413311931,-0.04172326259977664
4.5200000000000005,0.13370746430374172,-0.1022671250623087,-0.041759375389887714
4.53,0.13371968296165188,-0.10222668936237705,-0.041712521511078064
4.54,0.1336353919034554,-0.10219287931913515,-0.041694003102143704
4.55,0.13351349593004783,-0.10210171558837737,-0.04142658712518577
4.5600000000000005,0.1334923496627591,-0.10203866052715972,-0.04142824975417246
4.57,0.13335840345438163,-0.10212577737183778,-0.041347342837632466
4.58,0.13336107039251102,-0.10218935041647391,-0.041431004577525916
4.59,0.13330584779347857,-0.10214382840439006,-0.04137544195436799
4.6000000000000005,0.13293711966169494,-0.10033888766063621,-0.040953203260436784
4.61,0.13277667673120633,-0.1002856541409939,-0.04081582131567257
4.62,0.1327499033998677,-0.10035194526041694,-0.04079800358584656
4.63,0.1328290874065927,-0.10046237338645686,-0.04070680697531939
4.64,0.13289192170050732,-0.10041174527843442,-0.04073115584626652
4.65,0.1329085920178977,-0.10062443752556383,-0.04074291293545163
4.66,0.13266756055681853,-0.10065865935912804,-0.040831181421466876
4.67,0.13262001207491278,-0.10059914409654902,-0.04075131904025422
4.68,0.13267679059595502,-0.10065825024471874,-0.040705051922254376
4.69,0.1327398220600781,-0.10079175430646042,-0.040702368901675175
4.7,0.13264248309584892,-0.10079856383746776,-0.04077997358725206
4.71,0.13257378400334632,-0.10075553794749764,-0.04090788788775589
4.72,0.13255470068383302,-0.10086925581725009,-0.04094158536838379
4.73,0.1324940724698896,-0.1007455915611396,-0.041012374277461995
4.74,0.1326916181905347,-0.10089546963440757,-0.04100892336749822
4.75,0.13260845106677502,-0.10096016579349991,-0.041124970801051486
4.76,0.13254636549199034,-0.10098900379962665,-0.04121866702738862
4.7700000000000005,0.1325045586535992,-0.10116287301929794,-0.04117871028442049
4.78,0.13254374900775062,-0.10116647027276662,-0.041101421714894476
4.79,0.1326638624416464,-0.10112360345886941,-0.04101537082401635
4.8,0.13358140278281203,-0.09480742485528092,-0.03944149690138975
4.8100000000000005,0.13360506799384508,-0.09491557049595271,-0.039553573264433935
4.82,0.13357053014167128,-0.09487778158416783,-0.0394888189415155
4.83,0.13362598980479712,-0.0948130101085612,-0.03939427399972065
4.84,0.13354632016523632,-0.09494621071432799,-0.0394191842271707
4.8500000000000005,0.1335806061171937,-0.09512277842740112,-0.03938889726494314
4.86,0.13359764505289354,-0.09509135148767653,-0.03936319708340145
4.87,0.13364631122060447,-0.09504620089067634,-0.039343698447856575
4.88,0.1335721038442941,-0.09506055678990906,-0.039186588662425394
4.89,0.13384006807112117,-0.09503798187765498,-0.039261293121616234
4.9,0.13385996945803444,-0.09491098509812838,-0.0393062773006692
4.91,0.13398005288645295,-0.0947805482716311,-0.039345078672441455
4.92,0.13394628465240868,-0.09495893069339206,-0.03941711806800354
4.93,0.1341312865796246,-0.09503368486886708,-0.039436194980642325
4.94,0.13410912113136403,-0.09499016032215,-0.03950835238058281
4.95,0.13421399797875602,-0.09508774323099661,-0.03936380438014809
4.96,0.13427885185271726,-0.0949738757650491,-0.039289118932207795
4.97,0.1344898184281707,-0.09504774925654663,-0.03942196630346631
4.98,0.1345507849327311,-0.09505750882318634,-0.0394529966988315
4.99,0.13437124508126827,-0.09494404047032463,-0.03960233732416668
5.0,0.12803176648248404,-0.08132855386258027,-0.03658136235576078
5.01,0.12793726198974775,-0.08109951208174922,-0.03656140102062828
5.0200000000000005,0.12793168939716354,-0.08119479128945022,-0.036382841058884424
5.03,0.12807555753608058,-0.0812414015357684,-0.03635535405253222
5.04,0.12816628969613,-0.08129340832408108,-0.03656951042706162
5.05,0.12811881648998819,-0.08115916276485456,-0.03645017721394173
5.0600000000000005,0.12792069242340062,-0.08105130724451605,-0.03653033557963043
5.07,0.1279984496284777,-0.08110657907994567,-0.03657715820159131
5.08,0.12807590438730831,-0.08099802996853406,-0.03661319310574248
5.09,0.1279752384983034,-0.08100174734850951,-0.03649028682650402
5.1000000000000005,0.12796265377167088,-0.081047422813931,-0.03651684112950253
5.11,0.12794861978648112,-0.08096371470106152,-0.03662562531504678
5.12,0.12806250598363747,-0.08110577239040256,-0.03672527371651563
5.13,0.12830844921397314,-0.08108514421894175,-0.0366051616760635
5.14,0.12813008020286132,-0.08107154928162813,-0.03647017192908855
5.15,0.1281034511812766,-0.0811575923082902,-0.03655419261919935
5.16,0.12805836860140235,-0.0811100462027897,-0.0366557154235599
5.17,0.12794713987268203,-0.0810097411892078,-0.03671630015129747
5.18,0.12792566032965064,-0.08100363704901631,-0.03666531861588819
5.19,0.12794702655809195,-0.08089207631945215,-0.03656757236678607
5.2,0.1266273010558108,-0.07648239388691291,-0.03620783324859285
5.21,0.12678576918945234,-0.07652551234325988,-0.03610794383020736
5.22,0.12680876299442465,-0.07657930288592187,-0.036074016324744114
5.23,0.12671008848369084,-0.07655990450537443,-0.03595801170410519
5.24,0.126980302949804,-0.0766463938236349,-0.0359406569022091
5.25,0.1269984317444473,-0.07671096345034964,-0.036018645759106946
5.26,0.12694641850924868,-0.0768850004717898,-0.03615493828448642
5.2700000000000005,0.12694699952274785,-0.0769511812265281,-0.03613455155925083
5.28,0.1269484538865596,-0.0769037125753818,-0.036028226204481935
5.29,0.12684028929497534,-0.07702500176676552,-0.036043081837126276
5.3,0.1268771962851041,-0.07698433267970865,-0.03614058012798447
5.3100000000000005,0.12676963210050562,-0.07702177101632689,-0.0361548402267241
5.32,0.1267285637333093,-0.07693363594833809,-0.03601771911346846
5.33,0.12660561400218395,-0.07689909376650796,-0.03589080561281721
5.34,0.12659361147150536,-0.07671923830652233,-0.03586372076943813
5.3500000000000005,0.12665297877078027,-0.07680225806370408,-0.0357862283798389
5.36,0.1266919797152982,-0.07681751979136595,-0.03585576398665337
5.37,0.12661284017923083,-0.07673634621683,-0.03581497742739264
5.38,0.12679505122870988,-0.07660714864299686,-0.035950509315152396
5.39,0.12684416239188537,-0.07644991195070612,-0.03599405616710211
5.4,0.12237158613594647,-0.07610231862381196,-0.03504843392991301
5.41,0.12235630482574955,-0.07606666981230517,-0.03508646079136834
5.42,0.12232588509708896,-0.07597068309303112,-0.03491706358230825
5.43,0.12244480795165552,-0.07598292033072106,-0.03510331818941029
5.44,0.12241027821284471,-0.07608081871938376,-0.03515710459338265
5.45,0.12222005486858109,-0.07608909485488219,-0.03514359717398274
5.46,0.12234682489252817,-0.07614092934661772,-0.035105474791282586
5.47,0.12224784456892122,-0.07631111133372044,-0.035042862031690415
5.48,0.12224701068463333,-0.0763038434212243,-0.035134144748872456
5.49,0.12224277169491182,-0.07630671665149932,-0.0349537682069496
5.5,0.10747465171937262,-0.07007515314996127,-0.03642798526712228
5.51,0.1073794475520803,-0.07013300835087144,-0.03628410669871381
5.5200000000000005,0.10728625496673333,-0.07008610835665996,-0.03617798339777618
5.53,0.10732495735310583,-0.07011777264255678,-0.03608869452344427
5.54,0.10746041725634546,-0.07013678948700593,-0.035927039270598225
5.55,0.10768039918953383,-0.07018736210636528,-0.035839743065977245
5.5600000000000005,0.10778708361749362,-0.0701916753229559,-0.035812250766232914
5.57,0.10778918415994461,-0.07026016958911917,-0.03577605669723378
5.58,0.10781729274642918,-0.07031145800321971,-0.03578778408439708
5.59,0.10773625967239903,-0.07041872992767795,-0.03585809271136303
5.6000000000000005,0.10937015498749171,-0.07355579394937625,-0.038162757140204485
5.61,0.10952267153012894,-0.07344600393896085,-0.03818980212211954
5.62,0.10973866371843047,-0.0736528513956888,-0.03814503549936497
5.63,0.10966874789894356,-0.07368994449681716,-0.038195252855358616
5.64,0.10967205907942106,-0.07371182260393182,-0.0384013697998935
5.65,0.10970932564094382,-0.07375310394111181,-0.03840826592821509
5.66,0.1096134903660092,-0.07383733398233214,-0.038641754758896606
5.67,0.10958912980979052,-0.07386912108069883,-0.038639391534960724
5.68,0.10970495916879427,-0.07381994767053265,-0.038616144168191084
5.69,0.10978660708035141,-0.07385314288032495,-0.03894173948698997
5.7,0.10982540054532267,-0.0739585735679042,-0.03897239050867397
5.71,0.10990956418344035,-0.07398590707633494,-0.03906396667722044
5.72,0.11006096170005433,-0.07384148570276299,-0.039246792006854776
5.73,0.10999642377633512,-0.07388353940691136,-0.03905976431815486
5.74,0.10994563869467093,-0.07413651945657013,-0.03918560683484566
5.75,0.10992858858007153,-0.07418566705976913,-0.03914829636418216
5.76,0.10999629756853473,-0.0742754155659035,-0.03899712351239517
5.7700000000000005,0.1100160142554628,-0.07421191270287233,-0.03888302816851025
5.78,0.11014411084143583,-0.07421371625306894,-0.03881929814263797
5.79,0.11025385046231324,-0.07418720038008962,-0.03896372703204816
5.8,0.10775989144520744,-0.07139576819612052,-0.0377471793622338
5.8100000000000005,0.10780140563859902,-0.07131232133715927,-0.03781188865215081
5.82,0.1078048879847521,-0.07155809040894218,-0.037862202220543636
5.83,0.10786376239638584,-0.07153857934239849,-0.03791845378927965
5.84,0.10788638112510901,-0.07147595878325069,-0.03788173485541128
5.8500000000000005,0.10794426654859597,-0.07134404775411404,-0.037913325900415726
5.86,0.10785338549920975,-0.07130629569564667,-0.03773337353068299
5.87,0.10806462518846748,-0.07129217586716913,-0.03771907241415189
5.88,0.10814295922212216,-0.07130353182913982,-0.037728882012472285
5.89,0.10811328688112067,-0.07131785441445226,-0.03764666967512124
5.9,0.10811019398288368,-0.07115042126443175,-0.03771833278489022
5.91,0.10799155953979196,-0.07112453295914528,-0.03786453992092715
5.92,0.10811916016492538,-0.07117650690451813,-0.03786858830897921
5.93,0.10807382552126257,-0.07131963514587439,-0.037884770342592376
5.94,0.10805365853848753,-0.0712234607652248,-0.037769803444637005
5.95,0.10798147235852748,-0.07129152998047039,-0.03762370355755924
5.96,0.10798127108843165,-0.07110101027452975,-0.03738247340685511
5.97,0.10815735339012916,-0.07127318790855888,-0.03742977209695142
5.98,0.10821720109674081,-0.07110718356226675,-0.037294898871003165
5.99,0.10822275706289723,-0.07101786485327623,-0.03743393524701995
6.0,0.09824344461867585,-0.06688312029008175,-0.0356519616483612
6.01,0.09823407885936745,-0.06676263920016809,-0.03554492261657559
6.0200000000000005,0.09825344370804925,-0.06679141633874451,-0.035624480094105314
6.03,0.09847114613326913,-0.06683242770476953,-0.0357043968584066
6.04,0.09852921115716298,-0.06674989399394224,-0.035804550721233744
6.05,0.09858728245720907,-0.06678943299559646,-0.03582784834456144
6.0600000000000005,0.09856302704141531,-0.06680743541609979,-0.0358515738796263
6.07,0.09856571749636392,-0.06695041177476264,-0.035703004989610085
6.08,0.09860607327824522,-0.0669799455798303,-0.03556640281977424
6.09,0.09864145584129706,-0.06691172443557454,-0.035594410383138264
6.1000000000000005,0.09869995604080994,-0.0669911831229993,-0.035733914554757405
6.11,0.09875160263783227,-0.06686647871199916,-0.03569937670843824
6.12,0.09886489630097733,-0.06685357313340284,-0.03558758260281116
6.13,0.09881397899936518,-0.0669217693383144,-0.03586770877255691
6.140000000000001,0.09902583745325512,-0.06687526530783917,-0.036076821539935806
6.15,0.09908688133706689,-0.06682610401500978,-0.0359862982935802
6.16,0.09913212698863677,-0.06678032858066425,-0.035953135317889816
6.17,0.09898758603048516,-0.0667403820883128,-0.035880682302249466
6.18,0.09895169423355489,-0.06689195390656857,-0.03589038697168751
6.19,0.09894744514729438,-0.0667789447966665,-0.035908364023038486
6.2,0.09577479634141245,-0.06992800505818449,-0.0368114369950019
6.21,0.0957246661904789,-0.06993538979996466,-0.03677186669418397
6.22,0.09564989852294564,-0.06978967307433513,-0.036691669157683064
6.23,0.09571428120355716,-0.06982095092069125,-0.036763236261270996
6.24,0.09575147051842317,-0.0698158048477187,-0.03669911076444857
6.25,0.09579603206008497,-0.06977319821412459,-0.03671310606151605
6.26,0.09577311266221226,-0.06983611641602012,-0.036795236848150344
6.2700000000000005,0.09583380418781444,-0.06992280270344536,-0.03697650977363615
6.28,0.09582480407629093,-0.0700632477731486,-0.036979740279081394
6.29,0.09595518525996873,-0.07009013571789877,-0.0368447951847094
6.3,0.0960225665685253,-0.07007051106037153,-0.03669106083740147
6.3100000000000005,0.09604800055363447,-0.07027155152536554,-0.03676993250515247
6.32,0.09578116205094966,-0.07031876610074995,-0.036849011013778146
6.33,0.0958744364069144,-0.07040153351378547,-0.036616062494595994
6.34,0.09576901458653735,-0.07038732348351795,-0.03650368582770575
6.3500000000000005,0.09583808918663153,-0.07047653141111154,-0.03649699315801081
6.36,0.09595134221551652,-0.07051318759391753,-0.036421879950633396
6.37,0.09597801108419417,-0.07040776867064535,-0.03655375613190805
6.38,0.09589992170594856,-0.07050333725592171,-0.03656341539720156
6.390000000000001,0.09592502995786051,-0.07060439443970241,-0.03648146980354442
6.4,0.0915147301736408,-0.07002462568561842,-0.034535078389582134
6.41,0.09137479654360056,-0.06985205676567388,-0.034433038415797805
6.42,0.0912418191303645,-0.06989216675825362,-0.0345479354207856
6.43,0.09134977840981597,-0.07004661418616986,-0.03454819566676627
6.44,0.09134914291991172,-0.06999480757727726,-0.0344196573393547
6.45,0.09136874783884602,-0.07008251262449185,-0.034356776742309934
6.46,0.0913022075959872,-0.07009341147579512,-0.034391293520082196
6.47,0.0913741670080866,-0.06983561094533691,-0.03440184506135194
6.48,0.09142086618093036,-0.06982089073198625,-0.034303581432577133
6.49,0.09145819726162044,-0.06987284757130467,-0.03435502801012832
6.5,0.08332781678242226,-0.06309230681611712,-0.03449568341013336
6.51,0.08348959950821941,-0.06313806104807303,-0.03458122213478335
6.5200000000000005,0.08350733396530513,-0.06311266069338566,-0.03454496420388863
6.53,0.0834326978136348,-0.0630566488657678,-0.0345218832377501
6.54,0.08357367381425053,-0.06314583294785636,-0.034403641252871806
6.55,0.0835692691427298,-0.06307701686246613,-0.03434791264174927
6.5600000000000005,0.08357293954845675,-0.06311528152397917,-0.03433651678622539
6.57,0.08345068097614419,-0.06311088742079307,-0.034284145131328096
6.58,0.08335074470480816,-0.0631897055654355,-0.034240587852283046
6.59,0.08349274677805724,-0.06314957831804337,-0.034286879458537284
6.6000000000000005,0.08296228915954193,-0.06376005486408987,-0.03550831346972357
6.61,0.08294757520772873,-0.0637378534254737,-0.03523940779330031
6.62,0.08286624378743297,-0.06360734830605702,-0.035335106595201046
6.63,0.08264290683290679,-0.06360897465555876,-0.0353473596138615
6.640000000000001,0.08259081746931253,-0.0636213743681474,-0.03548853264792583
6.65,0.0824835632597239,-0.06357016832822904,-0.035489296156854665
6.66,0.08243148830839808,-0.06338068517500818,-0.035406822631442465
6.67,0.082474451127934,-0.06345212135188376,-0.03536325201272476
6.68,0.08241423105940975,-0.06338011990408722,-0.0355797603653635
6.69,0.08229039386641461,-0.06338942311040219,-0.035629938607678796
6.7,0.08235933055430848,-0.0632508042420744,-0.035668625308266734
6.71,0.08233605287669299,-0.0633870034003213,-0.03576820870204969
6.72,0.08243137179965686,-0.0634811490530356,-0.035826781511623974
6.73,0.08262357981899084,-0.06356176294766995,-0.03593237125066239
6.74,0.0826445751132397,-0.0636242444414905,-0.035894473699411775
6.75,0.08272339564965234,-0.06382256426001993,-0.035881818584293394
6.76,0.08271300735280528,-0.06374920621390687,-0.035759045470051466
6.7700000000000005,0.0827613921203496,-0.06369004500541676,-0.03587920593986826
6.78,0.0826244482845656,-0.06366954980571486,-0.036152544146946596
6.79,0.08257227357550162,-0.06377928333932689,-0.03622402170784856
6.8,0.08157056525216443,-0.0610301055798249,-0.036927309709069184
6.8100000000000005,0.08169246855548284,-0.06084133420520486,-0.03703589631146568
6.82,0.08169330399126293,-0.060942930538279705,-0.03693876595975965
6.83,0.0816602433677472,-0.06090581269801221,-0.036780136820002744
6.84,0.08165095720948781,-0.06098188604621723,-0.03677847092853289
6.8500000000000005,0.08164531965224286,-0.06105843288931114,-0.03676462746303173
6.86,0.08167914654663548,-0.06129584703491521,-0.03685172139184484
6.87,0.08163581306811162,-0.061188278104260405,-0.03692689072909277
6.88,0.08173186152043255,-0.06122024120021461,-0.03691843998175281
6.890000000000001,0.08183507471702323,-0.06135496027590536,-0.03682301007287758
6.9,0.08191351589685864,-0.06131092437769906,-0.03686529879265377
6.91,0.08187613317328536,-0.061342345740825054,-0.03701935992228995
6.92,0.08190845253488258,-0.061207001210367144,-0.036938423205154454
6.93,0.0819518267004095,-0.061064734706960305,-0.0370041476608429
6.94,0.08181098849471656,-0.061120108721470494,-0.036953533219306764
6.95,0.0818489514697251,-0.06094236835916754,-0.03707603969097492
6.96,0.08189591567581495,-0.06079661315637142,-0.03706231650784983
6.97,0.08191981823880985,-0.06091215217838802,-0.03704969478380339
6.98,0.08191606231662506,-0.0610651838765573,-0.037084735669139675
6.99,0.08193619979536834,-0.061134079183883396,-0.037175688302263754
7.0,0.07558757862148105,-0.0602500315190302,-0.029787734206017023
7.01,0.0755929997496073,-0.060167981887321594,-0.029707415872770024
7.0200000000000005,0.07545434282701341,-0.06037215595275311,-0.02986924776123651
7.03,0.075449435260798,-0.06025763940114688,-0.02975523713563534
7.04,0.07551195317425057,-0.06027201431832713,-0.029778795108834927
7.05,0.07553988246254222,-0.06019470870682317,-0.029864828693035222
7.0600000000000005,0.07553472145377745,-0.060156513444229245,-0.02970225256554153
7.07,0.07548442883318487,-0.060164885308281485,-0.02979278635839641
7.08,0.0754909313482772,-0.060221200709753064,-0.029771485890192392
7.09,0.07566011394462346,-0.0601516068627686,-0.029846359282029916
7.1000000000000005,0.07567131169672515,-0.06022956401226063,-0.029743905479011627
7.11,0.07564712699669807,-0.06031658348359,-0.029839553873447718
7.12,0.07558866579041167,-0.06038294588285808,-0.02969769796680243
7.13,0.07571909649538969,-0.060159911268449065,-0.029944782521190344
7.140000000000001,0.07584891216888885,-0.0602668229999519,-0.030158918761371636
7.15,0.07591177566207154,-0.060300733871759535,-0.03001238746364694
7.16,0.07576429637189402,-0.06019269659028612,-0.029876970276493088
7.17,0.07574659125317311,-0.060286761964917786,-0.029863847571842014
7.18,0.07575034926754959,-0.06027507546746148,-0.02984339079913065
7.19,0.07598162011590921,-0.06036026469435501,-0.029926840273066854
7.2,0.0764715841150303,-0.060764390244716235,-0.03425052883195652
7.21,0.07652879254552568,-0.06083884266986386,-0.0342266337281316
7.22,0.07651086392202872,-0.06075943272414004,-0.03412320553880823
7.23,0.07655071729365369,-0.060646853054428934,-0.034056629227525
7.24,0.07654025713761287,-0.06067226650617117,-0.03425789789226406
7.25,0.0765367401141095,-0.06073198297405121,-0.03426033611917092
7.26,0.07653289755540298,-0.06064161238352855,-0.0342008003781537
7.2700000000000005,0.07651530679385359,-0.060586420902355394,-0.034269011736403565
7.28,0.07659072803868713,-0.060645690733930856,-0.03424707586712076
7.29,0.07661028188537804,-0.06054366117675066,-0.034217560409430484
7.3,0.07659249184165358,-0.06061744767380362,-0.03439221344150762
7.3100000000000005,0.07660583299198881,-0.06055580633045024,-0.034384092618373066
7.32,0.07661785865788678,-0.060444190149015344,-0.03434533402329239
7.33,0.07666811557280245,-0.06055597564743042,-0.03443703777013135
7.34,0.07673275741556913,-0.060572723982134875,-0.034403414053315026
7.3500000000000005,0.07691878814608231,-0.060555044685115314,-0.03426746716283341
7.36,0.07690963379392193,-0.06065943245673339,-0.03431357338080089
7.37,0.07695412581270185,-0.060488082677325986,-0.03425504142649211
7.38,0.07696730721789644,-0.060301426999539255,-0.03421129181139954
7.390000000000001,0.0769446518770485,-0.06046553944098309,-0.03419387262673575
7.4,0.07647529216319554,-0.06099125605608797,-0.03198887117527256
7.41,0.07637530625707774,-0.0611690953791761,-0.031763567675264295
7.42,0.07646636517192883,-0.06112342520423661,-0.03173153528053806
7.43,0.07648705076618671,-0.06116091679734814,-0.03183109166142343
7.44,0.07649679865239464,-0.06133679151853096,-0.03183974678009075
7.45,0.07665374919591517,-0.06142652930198295,-0.03190629556468917
7.46,0.07662945129397344,-0.06127198059584743,-0.03191754296896846
7.47,0.07653656828903355,-0.061390161604441176,-0.031828351170065015
7.48,0.0766242405983777,-0.06138702532510002,-0.031700100570366645
7.49,0.07653710884154172,-0.06151031035751233,-0.031484326423664215
7.5,0.06942074275858356,-0.06108425916808062,-0.024242163474334975
7.51,0.0694438838378789,-0.061062465182764,-0.024175357973091723
7.5200000000000005,0.06953608323161813,-0.06102816252809225,-0.024120247964463153
7.53,0.06943699628362743,-0.06093963062220595,-0.024153584404733836
7.54,0.0695304310028797,-0.06081649123886954,-0.024158798759057142
7.55,0.06953417999635597,-0.06092494491032468,-0.02395516735733869
7.5600000000000005,0.0697607547069546,-0.060974865245926706,-0.02386053114466049
7.57,0.0695754355741784,-0.06096421048960452,-0.02389378918178051
7.58,0.06950099817062871,-0.06108459117941888,-0.02378728138400917
7.59,0.06957172538539885,-0.06114124923523221,-0.023684950674416953
7.6000000000000005,0.06963981425027481,-0.06225943082931993,-0.026360874866856128
7.61,0.06973457511557908,-0.06223101535090016,-0.026329164795205983
7.62,0.06974719026481743,-0.062120506302417965,-0.02635652115872507
7.63,0.06963274774127304,-0.062121357861964925,-0.02621178881032275
7.640000000000001,0.06964890433335058,-0.06220988700139404,-0.0261062909951379
7.65,0.06959046714415397,-0.06226742248705988,-0.026090231698453537
7.66,0.0696715611376652,-0.0622451097701356,-0.02620860975826038
7.67,0.06960321653396052,-0.06212370436168584,-0.026276384553150612
7.68,0.06958896312481298,-0.061947369783266586,-0.026273054082513684
7.69,0.06952278558231204,-0.06194309882089884,-0.026146260805559433
7.7,0.06957848496997819,-0.062025010654424784,-0.025978847197608824
7.71,0.06959556044731172,-0.06189542709058405,-0.02603726761279166
7.72,0.0697279291289696,-0.062037159534438495,-0.026037542260706845
7.73,0.0697291924600126,-0.06216354857160526,-0.02587584184733403
7.74,0.06947902383313213,-0.062172475101327666,-0.025877066327746046
7.75,0.06965215472893271,-0.06220288978873965,-0.026031284266621393
7.76,0.0695553216002913,-0.062323670563052824,-0.02605227695647122
7.7700000000000005,0.06976086456364183,-0.06216950774230606,-0.0259373666837104
7.78,0.0697294844104427,-0.06211644950426765,-0.025809380858387482
7.79,0.0697195495082941,-0.06200899292049647,-0.025864354266656023
7.8,0.06877414681398837,-0.06029772544784395,-0.027195314466720504
7.8100000000000005,0.06871979200962976,-0.060383885705168935,-0.02717630001659442
7.82,0.06864428764547884,-0.06041385791150267,-0.027194235780394593
7.83,0.0685846445843245,-0.060279585701282626,-0.027179244536016965
7.84,0.06857659720650394,-0.06030721944332462,-0.027171172085948988
7.8500000000000005,0.06877612862677641,-0.060407759504097255,-0.027213269183796344
7.86,0.0687824787108882,-0.06039254770774062,-0.027181938963661518
7.87,0.0687592732264519,-0.06039758200338892,-0.02720359739210599
7.88,0.06889471670853867,-0.060443294934564816,-0.027301632620196435
7.890000000000001,0.06881037161059367,-0.06037722564110198,-0.027421475879133028
7.9,0.06890880682892107,-0.06054495207150345,-0.027270066951081938
7.91,0.06901826718363435,-0.060626926272089966,-0.02728541550643164
7.92,0.06904591133939864,-0.06063785144650655,-0.02729128840587127
7.930000000000001,0.0691196769457052,-0.06066561910084953,-0.027296959125727084
7.94,0.06916908997960987,-0.0606320833052461,-0.027468786653841493
7.95,0.06915110774798151,-0.06064461331953233,-0.02760483496956564
7.96,0.06921042148339772,-0.06057566775997463,-0.027584947357367405
7.97,0.0692103767298325,-0.06054772427120818,-0.027666747529687705
7.98,0.06931332161515955,-0.06044533275530815,-0.027534540688352534
7.99,0.06915373408062193,-0.06028983101313258,-0.02759025796793924
8.0,0.06521352698916572,-0.05535345077741458,-0.028999300830843136
8.01,0.06508435355454294,-0.05530102962762352,-0.028941902092349835
8.02,0.0649318044717412,-0.055270059673223404,-0.028929900618719487
8.03,0.0649058315341147,-0.05537626334297007,-0.02893821812242076
8.040000000000001,0.0648075761721696,-0.05544647163504588,-0.028867933097185612
8.05,0.06484044780924424,-0.05559953223084688,-0.028816550067630415
8.06,0.06482374052654923,-0.05551175983088819,-0.028683813927437993
8.07,0.06470392653413584,-0.055457005681156954,-0.028484670075230582
8.08,0.06484670484281954,-0.05569235046893365,-0.028414274360479448
8.09,0.06484334652196204,-0.05585760748738334,-0.028480408706944783
8.1,0.06486363665122964,-0.05595674533370301,-0.028530348218052243
8.11,0.06476940674150435,-0.056200849394340655,-0.028494600940027152
8.120000000000001,0.0646952717667663,-0.05633918001524838,-0.028617675819934296
8.13,0.06471635159979049,-0.05637522481745463,-0.028730906437717658
8.14,0.06475554975887424,-0.05629655779104301,-0.02874976041089363
8.15,0.06467849126807826,-0.056187962493710275,-0.028918484661692615
8.16,0.06459571514560616,-0.05617743902434115,-0.02899912399344723
8.17,0.0646911471879327,-0.05609330174433465,-0.029090125924011744
8.18,0.0645403960659236,-0.05607685314837921,-0.028976901279881426
8.19,0.06462359819112153,-0.05594668152764503,-0.029207889111019427
8.2,0.06298985670559826,-0.05296335010177257,-0.030082322087610986
8.21,0.06300901425322872,-0.05295981528806358,-0.030108221555853434
8.22,0.06294568225753792,-0.05294044050140886,-0.030107910456536997
8.23,0.0629832292617904,-0.05277916813783465,-0.0302026644756617
8.24,0.06314876603238974,-0.052810152418269606,-0.030240625113802468
8.25,0.06334335418498796,-0.052850501202591466,-0.030124107631200665
8.26,0.06345499966293687,-0.05278190056369624,-0.030031601142414786
8.27,0.06353903361574598,-0.05276832060065627,-0.030044802267951136
8.28,0.06345746507873616,-0.052851059942975835,-0.03004550949786437
8.290000000000001,0.0634645022339236,-0.05295575089917537,-0.0297903501491397
8.3,0.06333908146502865,-0.05282494637124797,-0.029861440808103008
8.31,0.06336755081433118,-0.052934390126963375,-0.02991878354474191
8.32,0.06339093081632952,-0.05300335317810867,-0.02994001055506614
8.33,0.06362627849464197,-0.05304550186171634,-0.030038503209952456
8.34,0.06366996194907286,-0.053158757882575076,-0.029995492361485847
8.35,0.06372022856696244,-0.05323468029180061,-0.030003943775010217
8.36,0.06389392590977722,-0.05314865740407636,-0.02976668332747781
8.370000000000001,0.06392749093218796,-0.05318742630870633,-0.029728865796573425
8.38,0.06395983865038896,-0.05316557851309715,-0.029685911087464358
8.39,0.0639469487149217,-0.05299011042178045,-0.02969174132217647
8.4,0.06223301860741037,-0.049641652390127494,-0.027543088216549376
8.41,0.06238977324481155,-0.049663689745759035,-0.027546897035731686
8.42,0.062311740910928115,-0.04952067065764894,-0.0275417649949198
8.43,0.06232456626638599,-0.04945981961819835,-0.027633954918399966
8.44,0.062371584258240874,-0.04956703340929109,-0.0276645902981772
8.45,0.06217730117251379,-0.04957414032544011,-0.027505246607432688
8.46,0.06204370609201358,-0.04952403366963931,-0.027425019077217064
8.47,0.06211912773885992,-0.04949932947654518,-0.027484263121166357
8.48,0.06217008481219998,-0.049699838714640246,-0.02756518286449456
8.49,0.0621978034455952,-0.049770443127374636,-0.02759832716173917
8.5,0.06026065929378644,-0.04488149114212626,-0.026935289778642745
8.51,0.06033670665072709,-0.04484982833382483,-0.02693894186631952
8.52,0.06039438944081153,-0.045034748901871494,-0.027049621472338834
8.53,0.06052509386243064,-0.045159906083798634,-0.027114808518468377
8.540000000000001,0.06053936192619555,-0.04515339720089765,-0.027112395263117837
8.55,0.060554641805614796,-0.04510019486927815,-0.027177338201817586
8.56,0.06044739504410324,-0.04484575818089394,-0.027245483645996275
8.57,0.0604409407174399,-0.04487393575502583,-0.027383086642457956
8.58,0.06032143708368077,-0.04481685670499275,-0.027443829907828125
8.59,0.06036833846341041,-0.04482267782076929,-0.027391238351506246
8.6,0.058278487475917816,-0.04160579012925554,-0.028957346168117258
8.61,0.05834194834039281,-0.04167433397095284,-0.028839695959896997
8.620000000000001,0.058400677040702356,-0.04144876142820297,-0.02873955246813637
8.63,0.058405317168059225,-0.04140787791433159,-0.02875743560040133
8.64,0.05827683419683805,-0.041344665827425915,-0.028773269402559486
8.65,0.058125803407894125,-0.04134884562818374,-0.028925977562316126
8.66,0.05813602456681268,-0.04129810020305686,-0.028895510646776344
8.67,0.05807925736223846,-0.04129412394111617,-0.02880498519550244
8.68,0.05806244774072728,-0.04127328800199933,-0.02880028603394934
8.69,0.05804345654564699,-0.04122962924070778,-0.028785902330430213
8.700000000000001,0.058052063211132744,-0.04122828665005338,-0.02866825180170717
8.71,0.058039767319841416,-0.04134872844065309,-0.028792802755247728
8.72,0.058255625766856306,-0.04131932476908621,-0.028850075114466047
8.73,0.058343188049576965,-0.041544524959009635,-0.029007718124999252
8.74,0.058365062757323546,-0.04155724718369925,-0.028951147058185054
8.75,0.058278189178748115,-0.04152267690567854,-0.02888420921578732
8.76,0.05837542074445931,-0.041448324704232126,-0.028921773880583913
8.77,0.05837208562409822,-0.04137395936273781,-0.029135275977825673
8.78,0.05841240390414228,-0.041365363084678156,-0.029422056511553097
8.790000000000001,0.058382265134737085,-0.04130695873975132,-0.02937678809696974
8.8,0.05815986395396299,-0.03608515493528825,-0.03222246947600928
8.81,0.05821569310270672,-0.036071268972026865,-0.032216946772534324
8.82,0.05824944472641882,-0.0360147982786743,-0.03221010193351093
8.83,0.05836525691256076,-0.035855838373529736,-0.03231998434471104
8.84,0.05839220477110452,-0.03556555704731528,-0.03216389362269889
8.85,0.0583486947413608,-0.035344565782539056,-0.03221156914471167
8.86,0.05822895914943036,-0.03550009327772659,-0.03225098769645554
8.870000000000001,0.058200106599897945,-0.03547829660181479,-0.03215775973045261
8.88,0.05813637804048682,-0.035483773235480236,-0.03209472724360667
8.89,0.05816982111986391,-0.03551016508165272,-0.03213964966298712
8.9,0.05812967159812608,-0.03564305641143929,-0.03218946624757653
8.91,0.05810795679960721,-0.03575911227198841,-0.03217767960963721
8.92,0.0581191996945513,-0.035867654181399145,-0.03182313871855071
8.93,0.05817040034970671,-0.03589247092011077,-0.03191192399354193
8.94,0.05829448711041066,-0.03582407850707621,-0.031920087541527066
8.950000000000001,0.058303435657460316,-0.035680660308497494,-0.03204930035198003
8.96,0.058127169829683994,-0.03573005466414278,-0.03185924743477866
8.97,0.058066230578582845,-0.03582122341122541,-0.031893041621720845
8.98,0.05814436992265995,-0.03590442210217116,-0.0317251847662169
8.99,0.05822967249014702,-0.03574399106571491,-0.031607575231989926
9.0,0.054632898230865555,-0.03197843962952811,-0.029792971821837027
9.01,0.05451914314874868,-0.03197372392119787,-0.02989158980530272
9.02,0.05441345427167682,-0.03184360795022514,-0.029819637606521798
9.03,0.05439530512149997,-0.03176493788660191,-0.029732414162890984
9.040000000000001,0.05445727533576215,-0.03193323544987165,-0.02964497864087771
9.05,0.054498575583630145,-0.03191117356344979,-0.029600735787408457
9.06,0.05431044316624543,-0.03197352742287207,-0.029558657112895
9.07,0.054306259150249024,-0.032038532786965945,-0.02962107108636805
9.08,0.05434629842739015,-0.03208561045699079,-0.02957188153353311
9.09,0.05441292293477705,-0.03207411221511849,-0.029556040979549794
9.1,0.0543845815666045,-0.032059370277036287,-0.02974398921060573
9.11,0.05450461886820909,-0.0320961125536818,-0.029762546919084455
9.120000000000001,0.05446816582173459,-0.03209574880793299,-0.029620785968767136
9.13,0.05448781247761316,-0.031995734320963955,-0.029667533326386723
9.14,0.054619364948099186,-0.03208898297998348,-0.02969200824283285
9.15,0.05465420293780188,-0.03190210824103352,-0.029725297693675514
9.16,0.054642233571543956,-0.03208903179384981,-0.029656604216231505
9.17,0.054422568780713526,-0.03225933217682224,-0.029682013442591488
9.18,0.054371617047039425,-0.03212396843622935,-0.029763728194864413
9.19,0.0543718248637568,-0.03214999933385135,-0.029964192315830626
9.200000000000001,0.0539431088389069,-0.03136007808345071,-0.03183256166014403
9.21,0.05379116059764446,-0.031344264414593336,-0.03193232842947
9.22,0.05372011023805791,-0.03118457828830543,-0.03191493233020763
9.23,0.053583974769264846,-0.03119262263660507,-0.03172528448937982
9.24,0.053672088045180096,-0.031219633285024195,-0.031837471008628854
9.25,0.05357022399310177,-0.03130810220728583,-0.031904243866244415
9.26,0.05359551204392324,-0.03139274556124792,-0.031791909357466
9.27,0.053638107520586745,-0.031501689055573386,-0.03186606852599011
9.28,0.0537877500587869,-0.03150606842860069,-0.03182908606769125
9.290000000000001,0.05385482148981973,-0.0314783819196761,-0.03190912338062261
9.3,0.05353462943215965,-0.031490943195057325,-0.031782460912228486
9.31,0.053437180949602786,-0.03136961148314948,-0.03181998537405563
9.32,0.053282398765552234,-0.03138198030941543,-0.0317262506250713
9.33,0.05329044746139736,-0.03141185298935341,-0.03175372344505501
9.34,0.05332206902492782,-0.031476830135459814,-0.031687870681617686
9.35,0.053257605925425645,-0.0315323835961174,-0.03173925779878218
9.36,0.05329449481590376,-0.03145991118672507,-0.03168187139275209
9.370000000000001,0.053300207056572076,-0.03158670661279279,-0.0316349485395243
9.38,0.05340327820585029,-0.03159566839155123,-0.03168091419624852
9.39,0.05338867880451631,-0.03149636792054139,-0.031420504032905826
9.4,0.05391316965315852,-0.03136870505779257,-0.028404646109406573
9.41,0.05379561544283767,-0.03141062034940502,-0.028562383169871933
9.42,0.053680266620096624,-0.03152764826418395,-0.02858369700694493
9.43,0.05360461243809948,-0.03158036315845527,-0.02864368788151076
9.44,0.05351727579168699,-0.03150403789043865,-0.02842542016148369
9.450000000000001,0.05352206051568705,-0.03148971015504004,-0.028543732147164075
9.46,0.053482527709217124,-0.031372964081928585,-0.028674687892489188
9.47,0.05365649982060827,-0.03138142216531036,-0.02873206341519056
9.48,0.05370756054985632,-0.031224028545945554,-0.02867559911940194
9.49,0.05357139861994476,-0.03121966390270117,-0.02872430162590043
9.5,0.05226504957926756,-0.027096399361623686,-0.022850712143939175
9.51,0.052346362081834,-0.027077643789455753,-0.022703958944458768
9.52,0.05245746671660033,-0.02692739275905076,-0.022571662984092543
9.53,0.05239211687037314,-0.026880417863637502,-0.022676180125367252
9.540000000000001,0.052397080256543424,-0.026817622722171745,-0.022767166357378656
9.55,0.0524748584750592,-0.02675095626137136,-0.02275506244310972
9.56,0.05263698804602896,-0.026648873237420944,-0.02289409652824128
9.57,0.052632726007711864,-0.026407679813159123,-0.02279410901171171
9.58,0.05266390828503836,-0.02645586223886429,-0.0227357656669291
9.59,0.05243179858914218,-0.02651763115187407,-0.022760782104567834
9.6,0.052093771984238216,-0.02449699427415136,-0.02442177389533395
9.61,0.05201051896900019,-0.024513610215868016,-0.024368556833100036
9.620000000000001,0.05193610674845808,-0.024408178392350564,-0.02442399052410987
9.63,0.05190028692867469,-0.02422147988579735,-0.024602211132360108
9.64,0.05190468328079557,-0.024065721276695123,-0.024598084467354696
9.65,0.05173551999520414,-0.023907741857339238,-0.02458093886144757
9.66,0.05169714297249928,-0.0239213797628781,-0.024629417249986903
9.67,0.05178216239782086,-0.023967347529415758,-0.024627181327444077
9.68,0.05180332918754507,-0.023897104392232044,-0.024616064666385995
9.69,0.05192051132482739,-0.02398833395269454,-0.02461558761821464
9.700000000000001,0.05198891016380956,-0.023983232595767276,-0.02446534092315375
9.71,0.051989973165663665,-0.024017940921185494,-0.024707587980707706
9.72,0.05212160600979302,-0.023917402465744208,-0.02459605248599961
9.73,0.05204767095103992,-0.02406022001815785,-0.02477047517200308
9.74,0.05204777131208093,-0.02396138889960366,-0.024702108498074297
9.75,0.05210636516862999,-0.023878904519500744,-0.024710977132919934
9.76,0.052252156913645355,-0.024046865514859083,-0.024632381714978394
9.77,0.052169578271800625,-0.02417020583909345,-0.024574566461430795
9.78,0.05216513044878937,-0.024106526966196758,-0.024649310449455696
9.790000000000001,0.05222694425292831,-0.024214590018113383,-0.024616371847980677
9.8,0.052065263480975794,-0.024844707577649283,-0.023445779912720156
9.81,0.0522285399706444,-0.025008562925427604,-0.023306503965115875
9.82,0.05230682125591182,-0.025104964271672123,-0.023194585914769847
9.83,0.05233848209361953,-0.02520501333910997,-0.02310876718089965
9.84,0.05232272586699561,-0.025229475385278394,-0.02322329484663191
9.85,0.052376244347974846,-0.025155949587358062,-0.023129452104095786
9.86,0.052485144163186,-0.025232571914920985,-0.023305295286399574
9.870000000000001,0.05249572714164848,-0.025268106512125507,-0.023309918099978583
9.88,0.052523769225592654,-0.024961908106764998,-0.023395396567180506
9.89,0.05249333079514555,-0.024888128049288367,-0.02347966932145358
9.9,0.05234278729367166,-0.025061382259524097,-0.02353288482204833
9.91,0.05246324044494339,-0.025143434836028402,-0.023771021609248065
9.92,0.05241804254326303,-0.025024924614911778,-0.023696286014325288
9.93,0.05239392434097942,-0.024951290038977277,-0.023676032241123943
9.94,0.05246751564274166,-0.02479397617452578,-0.023563790239419864
9.950000000000001,0.052490807255889935,-0.02474859914504316,-0.023494213689019983
9.96,0.05236105527927282,-0.024832580829246376,-0.023570682999804433
9.97,0.05240822347214043,-0.024739358445193243,-0.02357555945109518
9.98,0.052216904470185455,-0.024595831249592918,-0.02361469345150449
9.99,0.05224137884983624,-0.024558904981777454,-0.023515806546030048
10.0,0.0450495307906362,-0.019481678552054137,-0.020886747484621215
10.01,0.04492110828874766,-0.019398535521185308,-0.020814525001923847
10.02,0.044836767900714516,-0.01936853801605438,-0.020759511710692246
10.03,0.04466143699731405,-0.019280086708475835,-0.02093450477479506
10.040000000000001,0.04462736058168611,-0.019325354238570677,-0.02103672904686665
10.05,0.04471150363433741,-0.019367723396700714,-0.02106178749787377
10.06,0.044804606443287355,-0.01932217573323742,-0.021011867506522928
10.07,0.04495502686471313,-0.019296292216527938,-0.02109112951861103
10.08,0.04494933530326926,-0.019462397933244054,-0.02106893154458108
10.09,0.045044051254322384,-0.01932365747296543,-0.02117131882689092
10.1,0.04503761170261623,-0.01927707175617747,-0.02128004435684088
10.11,0.045096122304728904,-0.0193563659499866,-0.02134340876146591
10.120000000000001,0.04518589309432165,-0.019246663228177786,-0.021529487951114486
10.13,0.04524935010672039,-0.01928789141067204,-0.02160476004237333
10.14,0.04517238086163974,-0.019192900247531345,-0.021710171440944014
10.15,0.0452066355649654,-0.019270733322829733,-0.02182035239966051
10.16,0.04526312451043178,-0.019267186944308706,-0.021847819734911882
10.17,0.04538966466696894,-0.019116705026029905,-0.021823097499011707
10.18,0.04526348581192742,-0.019146692501309053,-0.021751160212680518
10.19,0.045398183117720495,-0.019179884628962834,-0.021846401462350167
10.200000000000001,0.04384432408358422,-0.01900354544420802,-0.020440357538914027
10.21,0.043896874576512784,-0.018830032801370588,-0.020510219398477855
10.22,0.04380999144934317,-0.01885069593453063,-0.020572240980510425
10.23,0.04367278572295457,-0.01890700616304893,-0.020619959615009783
10.24,0.04361466101712932,-0.01899740042793242,-0.02065037299859551
10.25,0.04354073518393258,-0.019056011546390594,-0.02064666121648425
10.26,0.04350579850977821,-0.019167309429363955,-0.02068986697448646
10.27,0.04360874711934896,-0.01908893416418564,-0.02054928374141038
10.28,0.04358437360566826,-0.019031809300312893,-0.020517586727480143
10.290000000000001,0.0437190890233558,-0.0188794902736633,-0.02040696474989581
10.3,0.04367248124681081,-0.019107701844462643,-0.02025978916092344
10.31,0.04348076337252107,-0.019186268678852123,-0.02022802872973232
10.32,0.04361005722831696,-0.01921520572195839,-0.020183139465647454
10.33,0.04356686970323957,-0.019167609490252563,-0.020140261907568447
10.34,0.043458825845473024,-0.019043315066148713,-0.020291022198299917
10.35,0.043605509483472984,-0.01909849414003855,-0.020094134116568792
10.36,0.04357014809091228,-0.01922182352420614,-0.020035783305025413
10.370000000000001,0.04354761210369678,-0.01919031174891245,-0.020302839257005805
10.38,0.043668792122204717,-0.019330699484251878,-0.020315429143432984
10.39,0.04372797729084676,-0.019147652617396652,-0.020317094512848664
10.4,0.04259668718221039,-0.019759268760018427,-0.017510695509532968
10.41,0.04251413349473127,-0.0199062738782293,-0.017414775698528166
10.42,0.042394693943154954,-0.019902013200592424,-0.0173833915894674
10.43,0.04229339254243477,-0.019961345224114704,-0.017325671122152986
10.44,0.042357439894188664,-0.019782486307173684,-0.017575476832131585
10.450000000000001,0.04246136382448528,-0.019762440742465415,-0.017598129398573033
10.46,0.04267506295070741,-0.01955218145564305,-0.017642253053702657
10.47,0.0426774670453526,-0.019543559307881018,-0.017291779552174872
10.48,0.0425728047910453,-0.019473247332448977,-0.01732266018981656
10.49,0.04238816877450784,-0.019433392227632174,-0.017050484210291116
10.5,0.036238568885824725,-0.016512667919802902,-0.01720267446104383
10.51,0.0362452156285511,-0.016328792947381498,-0.017203184647245913
10.52,0.036250831140214886,-0.016365957905930664,-0.017207142212638
10.53,0.03634921151755846,-0.01643501262778884,-0.017229837499729006
10.540000000000001,0.036417992696664826,-0.016492871801196924,-0.017123544948369405
10.55,0.03641009921827924,-0.016356785051715388,-0.017141156037007235
10.56,0.03646792227194635,-0.01632964796553917,-0.017049573730789008
10.57,0.03643834060127316,-0.016409145730930868,-0.017099286083372262
10.58,0.03643018501795178,-0.016536010568945242,-0.017146862431790588
10.59,0.03638092395003449,-0.016632232885341405,-0.017141878157808443
10.6,0.03633885131740291,-0.016733428662635365,-0.017213716932412294
10.61,0.03635913746778348,-0.016719207464706953,-0.01719989940381729
10.620000000000001,0.03627169953783791,-0.016722302029680943,-0.017228332806818233
10.63,0.03632853981321318,-0.016647216842769118,-0.017300768199164516
10.64,0.03633771956155288,-0.01682102660372521,-0.017093022009574202
10.65,0.03652821886298708,-0.016887726687177834,-0.016993297529744166
10.66,0.03656705576504763,-0.016862154728662412,-0.017047181025859365
10.67,0.03654511684706455,-0.017089062449820454,-0.017101634120339406
10.68,0.036588399476440096,-0.017035140795378746,-0.0170578127074794
10.69,0.03666979795354433,-0.016947225429740823,-0.01701719595100363
10.700000000000001,0.03663404277677107,-0.016836898837404485,-0.01697933032739455
10.71,0.036516087019019004,-0.016775258564452816,-0.017003805266853928
10.72,0.03661883997022564,-0.01655329250372973,-0.01694583803837706
10.73,0.03662960851951612,-0.016439643479002196,-0.016882912732482346
10.74,0.03661515129932665,-0.0163706165458065,-0.016780547833989
10.75,0.036566450054614945,-0.016490912540760072,-0.016868901733461738
10.76,0.03657986375714758,-0.016388105228440083,-0.016848867136476244
10.77,0.03667847399918661,-0.016490684903998812,-0.016893329304616875
10.78,0.03673343308912059,-0.016501990681442383,-0.016831865016157736
10.790000000000001,0.036683414603899164,-0.016486129190553287,-0.0168938792746408
10.8,0.03563829200464729,-0.01530173957830408,-0.01579252625608456
10.81,0.035489144611001666,-0.01522525634269385,-0.015602688803379167
10.82,0.03552497176204216,-0.015146847918926806,-0.015624574382645626
10.83,0.03570139039473074,-0.015187438299147014,-0.01560947634928874
10.84,0.035609831538009534,-0.015173251090753575,-0.01570551522402172
10.85,0.035661825129642756,-0.015211149086758226,-0.015713496657344415
10.86,0.03568976469189818,-0.01514151838553983,-0.01563934007559655
10.870000000000001,0.035752818096801586,-0.015057053537593098,-0.015655574401771705
10.88,0.03579255452747621,-0.014976070014498188,-0.01582060084469408
10.89,0.03575421021044423,-0.015003170731587991,-0.015784943862837006
10.9,0.03582093732063305,-0.014945420039548041,-0.015809901858339057
10.91,0.03579118448791377,-0.014975659536745019,-0.015901156239697234
10.92,0.0356656020280385,-0.015035469922280945,-0.015887952548271658
10.93,0.03569804606445456,-0.015099137036633417,-0.01596152416914314
10.94,0.03569470584398136,-0.015150157711668959,-0.016088695811224303
10.950000000000001,0.035812850372867105,-0.015067810579234505,-0.01616897559654556
10.96,0.035757121359791144,-0.014970458295073487,-0.01620528549342003
10.97,0.03583691317190815,-0.014990945517023443,-0.016185225269790264
10.98,0.03588643627588147,-0.014834111878822238,-0.016141713625906846
10.99,0.0359550243408937,-0.014846021547643275,-0.01614903582738778
11.0,0.03137103486640347,-0.010550466534359097,-0.013400954557946949
11.01,0.031495332825628906,-0.010679017605616951,-0.01335305539724342
11.02,0.031523242316412375,-0.010704846746977165,-0.01332868180435368
11.03,0.031593422506937925,-0.01070705292904285,-0.01327535505276418
11.040000000000001,0.031406777452212764,-0.010721409317247266,-0.013172739408895425
11.05,0.03136861707392427,-0.010594349176600803,-0.01310689465947312
11.06,0.031403989606166666,-0.010513876261218648,-0.013022809852750138
11.07,0.031261378029413034,-0.010693908155176587,-0.013023381578921857
11.08,0.03115270896008002,-0.010743017663813017,-0.013164512827677511
11.09,0.031092287189908224,-0.010884959883881117,-0.01327259685617963
11.1,0.03117040860698299,-0.010893407847230906,-0.013281484384939434
11.11,0.03121072994841929,-0.01079286332915649,-0.013188852454557642
11.120000000000001,0.031165405056759726,-0.010789084841089883,-0.013120492586493275
11.13,0.031154333997296692,-0.010909320739871156,-0.013054308876844183
11.14,0.031116194896772562,-0.01106160502505004,-0.012921761306772278
11.15,0.031148395628771086,-0.010936436777411119,-0.013113050156719952
11.16,0.03117987575632803,-0.011132098398640933,-0.013067194915287406
11.17,0.031238428751354193,-0.01112195752021986,-0.013162268263820992
11.18,0.031197468475171682,-0.011260829214015888,-0.013204143463117343
11.19,0.03108944876719126,-0.011373445287428964,-0.01318588190208315
11.200000000000001,0.03037668831881679,-0.010922472719557562,-0.01550922437884709
11.21,0.03025631549695126,-0.01103933335823998,-0.015510337736349612
11.22,0.0303692922621408,-0.011107277174671214,-0.015432760024192783
11.23,0.030352132729875587,-0.011130935418484676,-0.0157212828832475
11.24,0.030318219207769084,-0.011040660605047768,-0.015774565559645595
11.25,0.030517657876219052,-0.011009463331065256,-0.01582242149710298
11.26,0.030444311392403434,-0.011025129191280498,-0.015802612849193674
11.27,0.030432354427078086,-0.011116181200579459,-0.015835571646392314
11.28,0.030337934496749333,-0.01112603504153007,-0.01591106154929146
11.290000000000001,0.030399532244723432,-0.011112819131086709,-0.016059768820766127
11.3,0.030332454308892195,-0.011047766154114307,-0.016066248762463684
11.31,0.030402506709534136,-0.011134740578335826,-0.016100849594133694
11.32,0.030433321226882123,-0.011181243236393584,-0.01602433338059432
11.33,0.03041559392898258,-0.011171630786674647,-0.01618633147755802
11.34,0.030325399131037878,-0.011242276526895455,-0.016174414840768574
11.35,0.030363895820418006,-0.01116331607823975,-0.01631828465110291
11.36,0.03032323556637967,-0.011230138216141675,-0.016131618543543662
11.370000000000001,0.030309898961954972,-0.01119799298866888,-0.01618988754458078
11.38,0.030348415054786533,-0.011188706285165176,-0.016096776186200402
11.39,0.030500499092532215,-0.011195230992177913,-0.01614418070496404
11.4,0.029324890627870612,-0.010748684670751019,-0.015260727753457784
11.41,0.02921792538983177,-0.010735164334783671,-0.015244361612482453
11.42,0.029131893189532784,-0.01077263773810441,-0.015237736803322376
11.43,0.02906770339317634,-0.010601055380365793,-0.015298304815628654
11.44,0.02913751282355538,-0.010657220837728505,-0.015352728631640567
11.450000000000001,0.029150297207937378,-0.010506068716051817,-0.015297502614540805
11.46,0.02913223908207659,-0.010772726350116597,-0.0154986908232393
11.47,0.029037803183475066,-0.010755193405120208,-0.01555332658586379
11.48,0.028837015523429804,-0.010596509057232811,-0.015572683942308476
11.49,0.028666789260756605,-0.010724033233867173,-0.015438832254373166
11.5,0.027098149553876145,-0.005401578962023437,-0.015393442532787563
11.51,0.027044914833759152,-0.0054468505636514715,-0.0154866492091254
11.52,0.027084588367997164,-0.005359452105161327,-0.01546488905626446
11.53,0.027136099302830296,-0.005143665121846424,-0.015502282757112943
11.540000000000001,0.027136883179277965,-0.005040506732433087,-0.015537672937819486
11.55,0.027174448229088405,-0.004894575481579747,-0.015555048684877755
11.56,0.027266347548118314,-0.004981515110721611,-0.015418871443196591
11.57,0.027341910138785005,-0.005011813914379874,-0.015451082374493183
11.58,0.027392832960191935,-0.005045295345667285,-0.015558875905552784
11.59,0.02747497533113618,-0.004951638739084646,-0.015515665521534598
11.6,0.026254593302805645,-0.005128676123878488,-0.016116052320006638
11.61,0.026186964201181512,-0.005175723918687501,-0.016097881033503774
11.620000000000001,0.02621850625986854,-0.005154602822477697,-0.015798249090781036
11.63,0.026256131571242874,-0.005123662941090741,-0.015997242467941788
11.64,0.026311944859319505,-0.0052629812450870304,-0.015930463449912776
11.65,0.026249516762498103,-0.005438096557063256,-0.015922211004314152
11.66,0.026175473717764356,-0.005312100099607575,-0.015991693500405024
11.67,0.026340567779159912,-0.005450034801574623,-0.01590186442297785
11.68,0.026158528151732918,-0.005623035476688371,-0.015811837689075656
11.69,0.026122008949453244,-0.005558242281296348,-0.015877499086856203
11.700000000000001,0.026054269441338075,-0.005490219495272517,-0.016019266094505998
11.71,0.026166394350248114,-0.00540920562219095,-0.016013821326240362
11.72,0.02611313004369053,-0.005539892873143851,-0.015923983928403454
11.73,0.026161176604508157,-0.005484020114351165,-0.016036042799045528
11.74,0.026121091503164735,-0.005478692646953989,-0.01585061020341085
11.75,0.026019952654877773,-0.005409061411945035,-0.015778027879154864
11.76,0.0260378501905778,-0.005116246386325337,-0.01578734220602324
11.77,0.0262522884913591,-0.005056866590536342,-0.01570122040074597
11.78,0.02624964063645249,-0.004969810390096505,-0.01584692033813952
11.790000000000001,0.026147682119922456,-0.0047604546408406756,-0.016095249589297606
11.8,0.025613634927238973,-0.004461803620793471,-0.01510434686735789
11.81,0.025663519949853594,-0.004467066092211741,-0.015289936365628781
11.82,0.025618833692846687,-0.004661368278181653,-0.015097514978635027
11.83,0.02571769664693201,-0.004814979044477632,-0.015038320900004053
11.84,0.025597372539931253,-0.00478882524596783,-0.015053101149855627
11.85,0.02567565476047702,-0.004873111963357378,-0.015075363405775841
11.86,0.02559018448374291,-0.004842373744609941,-0.015109547609981382
11.870000000000001,0.025566057130454047,-0.004822321940570744,-0.015240268673757731
11.88,0.025439204767535886,-0.004866650137207652,-0.0152177694581124
11.89,0.025552551362343353,-0.004995636465513955,-0.015259247013457506
11.9,0.025594358896258208,-0.004887797542335651,-0.015260350880314988
11.91,0.02563794608218964,-0.004888439141693867,-0.01520985219272194
11.92,0.025557702715998876,-0.005007425446905343,-0.015340700196574412
11.93,0.025507918612497,-0.0051199657362038815,-0.015444976193437064
11.94,0.025220428440747195,-0.0051806441193970095,-0.015237868688205307
11.950000000000001,0.025296602610049373,-0.004942893981887188,-0.01520584828382625
11.96,0.025431674462014428,-0.004966283671512472,-0.015277408087975418
11.97,0.02541561652944642,-0.00499475462707471,-0.015294936744821993
11.98,0.025473677894534058,-0.004907555751202414,-0.015341111865721138
11.99,0.025542484582355935,-0.004875176846361272,-0.015422689841622619
12.0,0.020905376794738785,-0.004046326399463634,-0.016594855866261356
12.01,0.020898688096705118,-0.003930373318528716,-0.01660955502515624
12.02,0.020941529439722686,-0.003973130831292744,-0.01667219547451522
12.030000000000001,0.02099611985223851,-0.003909028306290557,-0.016750387842346313
12.040000000000001,0.020939836076383746,-0.004046502376855415,-0.016734180501664895
12.05,0.020936944195817018,-0.004112943218322453,-0.01658010676560676
12.06,0.020997515861677744,-0.004065700333241445,-0.016487174509585468
12.07,0.021013583209769458,-0.0040690910090087394,-0.016515465636777752
12.08,0.021080661758516965,-0.0038996583735535543,-0.01647869213601419
12.09,0.02111561193023152,-0.0038471452761805786,-0.016443991382045442
12.1,0.02124655169597709,-0.0038481779015727647,-0.016402397999267
12.11,0.021156982766100084,-0.003929222041458059,-0.0163865202234762
12.120000000000001,0.021242190826567184,-0.0038143799412781163,-0.016376546356196727
12.13,0.02133641528838235,-0.0036714421081734568,-0.01621399872896201
12.14,0.021253628295093193,-0.0036477186040415692,-0.01627457730579234
12.15,0.021263164794188754,-0.0036278370578679137,-0.016414193546000804
12.16,0.021089102857022753,-0.003822125965098096,-0.016284755909700084
12.17,0.021248294380891094,-0.003936255997466076,-0.016123614258728238
12.18,0.021263465936374813,-0.004003376450976992,-0.016035163694247727
12.19,0.021266159090572823,-0.003963104314654415,-0.016045458462022783
12.200000000000001,0.021845374549946794,-0.005787449654384844,-0.014759247541991682
12.21,0.0219468793420966,-0.005785617952863891,-0.014832504389031645
12.22,0.021941910564713733,-0.005750394150145905,-0.015053383277546918
12.23,0.021964766037648055,-0.005665838849421272,-0.015028466295522819
12.24,0.021839154775145742,-0.005724811622102698,-0.014940379760582635
12.25,0.02177959471262996,-0.005850271417433315,-0.014866601090749176
12.26,0.021855527530004994,-0.005864485564943489,-0.01489991087637704
12.27,0.021983332646771363,-0.005830381532122496,-0.01491199536100661
12.280000000000001,0.02205459315639671,-0.005894335304198194,-0.015021062850487139
12.290000000000001,0.022053561090903395,-0.005987292093946658,-0.015009156171771884
12.3,0.022121676077711764,-0.006071460774206007,-0.015231363091064362
12.31,0.02220093940887863,-0.006080831630729545,-0.01507689864732276
12.32,0.022285807887106605,-0.00604598741514745,-0.014985274559276071
12.33,0.02255076509270971,-0.006123391760495834,-0.014991734484150839
12.34,0.022552814409975218,-0.006044914642147413,-0.01495781720462282
12.35,0.02229226341157567,-0.006089935483532859,-0.014888972453295787
12.36,0.022285499875809543,-0.0061921938906333695,-0.014988819278579297
12.370000000000001,0.02227797801600795,-0.0063044303519741345,-0.015094637097059766
12.38,0.022234155717137404,-0.006429913471843612,-0.015063354634550963
12.39,0.02228002224124516,-0.0064278905405647764,-0.015008826233161243
12.4,0.022127300195224523,-0.005554720165455988,-0.01612158772675036
12.41,0.022207071064244285,-0.005416797275987178,-0.016069226088548237
12.42,0.022149284005353813,-0.005450628818860462,-0.016163645468875203
12.43,0.022243411655944387,-0.005476929967294061,-0.01607229578746343
12.44,0.02205594553134729,-0.00549103377026387,-0.016100845734447197
12.450000000000001,0.022135013079451094,-0.005515731407448493,-0.016223424076062913
12.46,0.021960852974817917,-0.005576705650987991,-0.015991833448829353
12.47,0.021926199399536467,-0.005459780891148048,-0.01586133253862706
12.48,0.022072450206599523,-0.005506861255057601,-0.01563857568240864
12.49,0.022120283001210925,-0.005659474056839596,-0.015546224251296465
12.5,0.021519587882023527,-0.0073570632427044525,-0.014525203376315266
12.51,0.021314003434869347,-0.007306292536012031,-0.014409660187551998
12.52,0.021333329447736474,-0.0073548802992201255,-0.014475979043535439
12.530000000000001,0.021385106370255258,-0.007198414850136813,-0.014258855361720378
12.540000000000001,0.02148693625678396,-0.007367535762374042,-0.014282970607887418
12.55,0.02144437788458789,-0.007287325829556545,-0.014111962996778278
12.56,0.021455590701307023,-0.007239735216504288,-0.014072210287467603
12.57,0.02146680547851826,-0.007212279802738748,-0.014028612674210315
12.58,0.02137259875126179,-0.00721932134797438,-0.014027748500151286
12.59,0.02125692132646592,-0.007389399028022155,-0.013876491169433094
12.6,0.02105046303559138,-0.007599254424462721,-0.013556196093599827
12.61,0.020934760381308724,-0.007629770973143735,-0.013628499689295654
12.620000000000001,0.020925409148898455,-0.00772502035692263,-0.013550378636476791
12.63,0.02098313284584633,-0.007759499902886448,-0.013635508563520868
12.64,0.020979076379884568,-0.007741401901121498,-0.013708538918795594
12.65,0.021142350661284826,-0.007928051915704105,-0.013681874240800331
12.66,0.0212551640303483,-0.007878906557936573,-0.013688520709840874
12.67,0.02106410966025031,-0.007977211752924448,-0.013666596740903335
12.68,0.02108647263164314,-0.008083032141372593,-0.013677314677791104
12.69,0.0210767859819923,-0.008115937262985934,-0.013676007112913105
12.700000000000001,0.02103296926591534,-0.008320756353590194,-0.013561608260003768
12.71,0.021258031952980927,-0.008217784579665646,-0.01354779216588888
12.72,0.021459238183732025,-0.008103216756255149,-0.013522850791143631
12.73,0.02147862872597618,-0.008266940914806339,-0.013418432414447321
12.74,0.021401802038618953,-0.008355677093365547,-0.013446995088466527
12.75,0.021372237646202226,-0.008370974904523635,-0.013215413931482057
12.76,0.02140043954538399,-0.008403140673993469,-0.013302488453989647
12.77,0.02145114820299906,-0.008530804135281352,-0.013375169314780324
12.780000000000001,0.021526725642264877,-0.008476409614247195,-0.013198836171286683
12.790000000000001,0.021502094732022442,-0.008408148775713243,-0.013252645328673275
12.8,0.019170858568648984,-0.007934213539853593,-0.01441803505857498
12.81,0.019136793683021132,-0.007914915726636133,-0.01435077855631242
12.82,0.018979880702214597,-0.00798416286502286,-0.014266345023588216
12.83,0.018946280793477075,-0.008090062603706368,-0.01446112222745354
12.84,0.018823862324746875,-0.007972281611159494,-0.014539437974445851
12.85,0.01900514504848824,-0.008246211488202933,-0.014427454972975193
12.86,0.018973623250671423,-0.008310077383701793,-0.014372532793323997
12.870000000000001,0.01894119851093318,-0.008403076117743298,-0.014437103868546079
12.88,0.018874297559527197,-0.008287776581666373,-0.014332034902858753
12.89,0.018664545472568062,-0.008379241546858264,-0.014295470273410948
12.9,0.01839508097727428,-0.008351640474349997,-0.014169072049835803
12.91,0.018265594693463803,-0.008297221072654985,-0.013992016613023045
12.92,0.01836024589521986,-0.008246092472249398,-0.014122191903170616
12.93,0.018219742764738284,-0.008170264476506702,-0.013983558663810566
12.94,0.018356050337819976,-0.0080236127146817,-0.013773277546136152
12.950000000000001,0.01846035452488845,-0.007829441377497743,-0.013820233070594573
12.96,0.018253652706053412,-0.007697445016512833,-0.01378607296420581
12.97,0.01825177860032083,-0.007630855196588343,-0.013688258946876055
12.98,0.018186111506772455,-0.007644746754023001,-0.013697325957206661
12.99,0.018223233736490613,-0.007685708540160148,-0.013715261743924855
13.0,0.01755645261295818,-0.0061798615392917354,-0.010553563325204659
13.01,0.0174588110720617,-0.006159837266998275,-0.010626588899492164
13.02,0.017497447072258327,-0.006118188449500563,-0.010647033265855489
13.030000000000001,0.017522549064902568,-0.006084317711112979,-0.010683261715846524
13.040000000000001,0.017557280084161162,-0.00594653106964642,-0.010604909068286173
13.05,0.017494895021085203,-0.00609618535787727,-0.01055428215714848
13.06,0.017431920017278366,-0.006091780376661531,-0.010453926889826727
13.07,0.017553409618910002,-0.006043759526331553,-0.010532392168203212
13.08,0.01764141834043222,-0.006196815361863783,-0.010661249703936546
13.09,0.017568533443561615,-0.0063655136604007165,-0.010715380743750082
13.1,0.017609246716431104,-0.0061689576799761866,-0.010681144899116247
13.11,0.017609398006001704,-0.0062704674634454635,-0.010671735223374959
13.120000000000001,0.017545625904528583,-0.006175342185526168,-0.010704833094002698
13.13,0.01760246606548779,-0.006058819573943177,-0.010776161864616095
13.14,0.017397587833082203,-0.006160878284191671,-0.010791741348901587
13.15,0.017439187205164595,-0.006096752998828006,-0.010891869961195884
13.16,0.01751004706041803,-0.006042783895638586,-0.010811274751810006
13.17,0.017696901887365994,-0.006031483287495344,-0.010904354985805767
13.18,0.017626625462368282,-0.005975619891164089,-0.011023637946824538
13.19,0.01763148113865791,-0.00583269290344984,-0.01095166262336883
13.200000000000001,0.018152113699086453,-0.005741288547870978,-0.010808200150650878
13.21,0.018123133331990022,-0.005748701311465942,-0.01081292099624668
13.22,0.018097798740322774,-0.0057960569301470114,-0.010634449929573894
13.23,0.018171895583503204,-0.005810001871074525,-0.01041396577572591
13.24,0.018085510559956715,-0.005813911194268797,-0.010326457921800754
13.25,0.01811378337338289,-0.005971108697128019,-0.010300505848530964
13.26,0.01828382050627745,-0.005927919715836948,-0.010273384823279073
13.27,0.018382208326085343,-0.0060399274878031204,-0.010291598827138855
13.280000000000001,0.018303598966802583,-0.005978532377657691,-0.010142915368991305
13.290000000000001,0.01829769500762291,-0.005731586112231716,-0.010183826563014848
13.3,0.018206191953641523,-0.005768429776110175,-0.010096680340493689
13.31,0.018151631175785863,-0.005732205966803244,-0.010141114844301443
13.32,0.018083383771184895,-0.005745790735518815,-0.010023906092552532
13.33,0.01809516979146937,-0.0057360794968314,-0.010118365225600659
13.34,0.018055641530459108,-0.005668640332007072,-0.010228744355075871
13.35,0.018123956782688425,-0.005591539008220983,-0.010167135633433707
13.36,0.017967106177961895,-0.00552257995859291,-0.010194938171471369
13.370000000000001,0.017797255985956415,-0.005640559200641791,-0.01017955156640267
13.38,0.017798032460683986,-0.005572821247978337,-0.010020914009004138
13.39,0.0179685381486718,-0.005604591941647514,-0.009878872342998156
13.4,0.018505569515471134,-0.006698273024389895,-0.00759474301010504
13.41,0.018656756269065888,-0.006781864092250751,-0.007604371507831719
13.42,0.018580665856642052,-0.0066843099334139445,-0.0075433662934386156
13.43,0.018648091896801902,-0.006598118592528905,-0.0075730662935668755
13.44,0.01865426312158366,-0.006565802752857601,-0.007711009015501592
13.450000000000001,0.018687546573148552,-0.006751381421982684,-0.007627843279135755
13.46,0.018632937080513258,-0.006725562316790176,-0.007734944926248629
13.47,0.018541292354478923,-0.006704307289650025,-0.0076038933156702074
13.48,0.01859183441586462,-0.0067174999990506825,-0.0073767768205997225
13.49,0.018505576911574742,-0.006700847462363177,-0.007313040070399309
13.5,0.015850926750367467,-0.0056314867962376355,-0.005812893693112828
13.51,0.015715723140801812,-0.005664654838870404,-0.005675934755205561
13.52,0.015805530258341288,-0.005656281178479298,-0.0055700498551576934
13.530000000000001,0.01580305090807864,-0.005588304381808508,-0.0055887363688902165
13.540000000000001,0.015905958998822328,-0.005669378585806508,-0.005439662050913439
13.55,0.015959322942722107,-0.005705051631550811,-0.005427660485512993
13.56,0.015944000179129426,-0.005535831288119136,-0.00553744639577511
13.57,0.016033831487619634,-0.005620874228691934,-0.005501497915544317
13.58,0.015920859299905853,-0.005766460364631658,-0.005465930432980112
13.59,0.016035712945408096,-0.005761905203853282,-0.005578907507001829
13.6,0.015319451709965957,-0.0056281415241199746,-0.006015153025744034
13.61,0.015303676011831175,-0.005540605411661021,-0.006120582314442463
13.620000000000001,0.015346749852323933,-0.005482041545437305,-0.006144561656262129
13.63,0.01523988377037333,-0.005497309143200503,-0.006223526034378375
13.64,0.015492099241985198,-0.005428527674288857,-0.006210484502908451
13.65,0.015490683986123228,-0.00550406234827099,-0.00608587808192884
13.66,0.015323530091461372,-0.005573048185807918,-0.005995215714350601
13.67,0.015304861945211731,-0.005450688604571803,-0.00602012841706115
13.68,0.015343781838049533,-0.005560545554425175,-0.005930997676245733
13.69,0.015400775196267022,-0.005545793909641317,-0.005948453993811811
13.700000000000001,0.015380880772220917,-0.005773964715341842,-0.005977356437607069
13.71,0.015286848378289428,-0.005870066794017828,-0.006065166534161073
13.72,0.015225897971899681,-0.005905936478332753,-0.006028714919944421
13.73,0.01519373126904518,-0.005931290497039622,-0.0059661751999171295
13.74,0.015337562645723295,-0.006000890716131873,-0.005965081184268778
13.75,0.015370757060084119,-0.00598233528354208,-0.006193094288665177
13.76,0.015472358204783458,-0.0059486801184963,-0.0061848094846582435
13.77,0.015399356259153974,-0.005876958653199173,-0.006131680503333767
13.780000000000001,0.0154060893625378,-0.005857686065549797,-0.006042657525521756
13.790000000000001,0.015485509563901953,-0.005865537538643595,-0.005955645685755194
13.8,0.01545202605996104,-0.00528304955661035,-0.006243098657802532
13.81,0.015538586430619138,-0.005121559394329146,-0.006173389752493535
13.82,0.015570158582531102,-0.0049974759586419865,-0.006206473153977238
13.83,0.01561432590942595,-0.005122726015245626,-0.0061527143486237385
13.84,0.015716165434048045,-0.005252757729564132,-0.0060785783682979835
13.85,0.015772116613890205,-0.005261770188652939,-0.006027183125055666
13.86,0.015840680146081577,-0.0053335729062072715,-0.0060566424448588755
13.870000000000001,0.015864014536653703,-0.005254359080147211,-0.0062020624219843905
13.88,0.01577501336214398,-0.005245666047185149,-0.006128187319427441
13.89,0.01572152957674707,-0.0051900335293311155,-0.006217715211873944
13.9,0.015707670720460375,-0.005275887286120994,-0.0061829667021677985
13.91,0.015623066957264424,-0.005177752768585456,-0.0061457806100654365
13.92,0.01554520886292909,-0.005211035529690309,-0.006193879878649181
13.93,0.015599513090746451,-0.005363252138535136,-0.006084323276069519
13.94,0.01555941902872401,-0.005446030025121806,-0.006164015013033087
13.950000000000001,0.015564823667710516,-0.005474126794827835,-0.006115751139465782
13.96,0.01563067875543684,-0.005410312995269057,-0.00620845597431076
13.97,0.015585033224825058,-0.00540307237812205,-0.006087341323439224
13.98,0.015718961485458125,-0.0054087608284507874,-0.006213854795216565
13.99,0.015685675168651575,-0.005613056733952448,-0.006225112695328047
14.0,0.014728439405003606,-0.007511605687439314,-0.0068383056150558355
14.01,0.014722229835401184,-0.007275235050466692,-0.006775718043087567
14.02,0.014716105090132253,-0.007324469449179076,-0.006828223491501136
14.030000000000001,0.014653301258984308,-0.007325057443099561,-0.006799142304193139
14.040000000000001,0.014572033616429336,-0.007379795862945612,-0.006845976049452151
14.05,0.01459666303226921,-0.007381618154885298,-0.006781173619464661
14.06,0.014654600132600507,-0.007381246824021317,-0.0066903005330685265
14.07,0.014552438270140508,-0.007481145186369818,-0.006598348911774157
14.08,0.014496210053471206,-0.007474292529060273,-0.006694884093886573
14.09,0.014338083772084398,-0.0073667794471449916,-0.0066286151973545685
14.1,0.014271554420478807,-0.007599311960861602,-0.006757313467019722
14.11,0.014192784462719285,-0.007656097783852356,-0.006887805860968876
14.120000000000001,0.014092688154856621,-0.0076173860595842545,-0.006983348848117988
14.13,0.01406802018220527,-0.007440536466292653,-0.0070483079084156415
14.14,0.014050423469748358,-0.007499113177528391,-0.007048524688846428
14.15,0.014036711919983524,-0.007564715423617988,-0.006878381583467776
14.16,0.014098846530359265,-0.0077543000699876,-0.006858045800812397
14.17,0.014022936410846546,-0.007713887552856479,-0.006897655606360753
14.18,0.014248489346697429,-0.007831313865634841,-0.007013064256621363
14.19,0.01415296881820522,-0.007710152729832104,-0.006999692423839102
14.200000000000001,0.013457157091232857,-0.006932157245461693,-0.0065282332828895465
14.21,0.013439800030825953,-0.00689004118343394,-0.006453186417098967
14.22,0.013474069952595195,-0.006837202666168021,-0.0063592706731278115
14.23,0.013733229427565188,-0.0069453792041177164,-0.006438912317740216
14.24,0.013564654787014206,-0.007130445134310917,-0.006673632465356913
14.25,0.013678407624881669,-0.007165046985007183,-0.00666383322541519
14.26,0.013594902732138387,-0.007141857258198066,-0.006797243691206404
14.27,0.013504669789453095,-0.007123982997772374,-0.006723755491790213
14.280000000000001,0.013541260258313119,-0.00709687363344906,-0.006873272758969212
14.290000000000001,0.013575527341120322,-0.00703350441287304,-0.006889370597589846
14.3,0.013770170037945024,-0.006995214443810058,-0.00677843493055583
14.31,0.013756782385106853,-0.007093739270405817,-0.006783824398174041
14.32,0.013678342614759992,-0.007019064818908383,-0.006835647230254422
14.33,0.01346590006041896,-0.0068278557349012335,-0.006930934710631143
14.34,0.013464655974595712,-0.006874906140675741,-0.007010272426938795
14.35,0.013192316459182493,-0.006814394473954632,-0.00712691548919487
14.36,0.013283190415809758,-0.006862646805713931,-0.007000390334831383
14.370000000000001,0.013242431566922397,-0.0066439161872539135,-0.007029010244984024
14.38,0.01310296372609268,-0.006438949977393092,-0.007111148678938363
14.39,0.013176931683516553,-0.0064687118012617265,-0.0070534729136072566
14.4,0.013394232263999118,-0.006746530084208067,-0.007102152129807949
14.41,0.013369243365192294,-0.006650060629061414,-0.007141025278172753
14.42,0.013427643041859482,-0.006767677499182772,-0.0072919679662365785
14.43,0.013433496372073543,-0.006815732798591217,-0.007323233686131527
14.44,0.013530310461165426,-0.006700884361753873,-0.007251696407679445
14.450000000000001,0.013535787075394998,-0.006847153297404189,-0.007134729143918509
14.46,0.013394217388019946,-0.006970715653566856,-0.007159985359676571
14.47,0.013328048086324231,-0.006852238626425404,-0.007259077958308422
14.48,0.013492834802497737,-0.006908798226243292,-0.007375917069034043
14.49,0.013590328836269188,-0.007133100465604629,-0.0072486416348341905
14.5,0.012136323454181511,-0.004780445364465748,-0.006338864491522418
14.51,0.012396487171790527,-0.004829387385862546,-0.006274136062047063
14.52,0.012314651941123368,-0.0049824813163101885,-0.00636174740001205
14.530000000000001,0.01227841339800997,-0.004848082491819056,-0.006026998097842798
14.540000000000001,0.012340779432014162,-0.004928264116657729,-0.006088345900081191
14.55,0.012322775841701881,-0.005046121492438753,-0.006092383169364986
14.56,0.012288055758834938,-0.005116151600377866,-0.0058939518807798715
14.57,0.012120947412926977,-0.0050336086195923654,-0.005871368463656433
14.58,0.012048350753177365,-0.005021716526954067,-0.005750841482422647
14.59,0.011898976695441727,-0.005156565584363345,-0.005837681790820677
14.6,0.012188584974226214,-0.005148654875670978,-0.005129927271167465
14.61,0.012037686519974134,-0.005101222425450416,-0.005049779575804843
14.620000000000001,0.011920109649044839,-0.005043929756749289,-0.0049983664343938175
14.63,0.011872228920906901,-0.005028568907420377,-0.004884555442307721
14.64,0.011915778809288808,-0.004949106354222717,-0.004860857965845668
14.65,0.011806690399883649,-0.005002105511729395,-0.004891749041766685
14.66,0.011923308367112785,-0.004881172723045874,-0.004913587731046657
14.67,0.01181369189471643,-0.004748496243481399,-0.004986913737735056
14.68,0.01177963182928249,-0.004863289307515305,-0.0048368060633561015
14.69,0.011840728811483483,-0.004654834450537127,-0.004855465432719178
14.700000000000001,0.011883560289475821,-0.0047541659172860296,-0.004874851391992401
14.71,0.011783969318158801,-0.004848290936577947,-0.004866815287070675
14.72,0.011874590320833872,-0.005027515766037242,-0.005081809790980766
14.73,0.011807244664999758,-0.004941096834866691,-0.005107273695477861
14.74,0.0117101729271018,-0.005110181214058631,-0.005184133398077091
14.75,0.011749030225673671,-0.0050096708329412975,-0.005134554461911004
14.76,0.011765012443973523,-0.005039917043304688,-0.005080135364721078
14.77,0.011824365655901519,-0.005137497390716479,-0.00489940538279987
14.780000000000001,0.01195811170238387,-0.005000034233207822,-0.004937379370743666
14.790000000000001,0.012112205081757877,-0.005133689549241142,-0.004849273354113716
14.8,0.01248714258230628,-0.005378345115513063,-0.005247079584847398
14.81,0.01234359113204466,-0.005471028315926009,-0.005186460420999289
14.82,0.012257020989722065,-0.0054357790061339995,-0.005147406564150773
14.83,0.012192428825764904,-0.005392770475310701,-0.005166392496234154
14.84,0.01204736766424068,-0.005386857072499734,-0.005087624371329151
14.85,0.012104962454967047,-0.005349217958285598,-0.004924802707850679
14.86,0.012026220209071037,-0.005407102317777788,-0.004925703906786586
14.870000000000001,0.012089069847174772,-0.005455164632263588,-0.004956903328840316
14.88,0.01209917043660966,-0.005327776190976617,-0.005092982472583491
14.89,0.012147516742937617,-0.005190919814123312,-0.005038223000906764
14.9,0.012022345082954519,-0.00522810700433246,-0.005006373548465646
14.91,0.01208646593865216,-0.005069577198680631,-0.0052003578075842894
14.92,0.012130127186043005,-0.005143796148939752,-0.005315493568929444
14.93,0.012216850895088371,-0.005268751994849025,-0.005225700329678872
14.94,0.012298776337854794,-0.005153725551358519,-0.005121020535383663
14.950000000000001,0.01244727309136439,-0.005320609152690605,-0.005311796562919286
14.96,0.01231938005651392,-0.005220645592405121,-0.005329060561930825
14.97,0.012472593401374547,-0.005185151900942256,-0.00528972085148084
14.98,0.012454692879176058,-0.005251243505145695,-0.005365671704822043
14.99,0.012499093987981215,-0.005137619687490036,-0.005412396082390457
15.0,0.009069012019801348,-0.002349165298370348,-0.0035249078626515638
15.01,0.00913951070204223,-0.002497207116977467,-0.003563135806787695
15.02,0.009208011388841857,-0.0025704171298343587,-0.003572722265734638
15.030000000000001,0.00920652552607036,-0.002559385268706366,-0.003533883773708948
15.040000000000001,0.009262213032676382,-0.002674896146588632,-0.003402522062379783
15.05,0.009264298711142739,-0.0026462354347201148,-0.003381118714449661
15.06,0.009134372242409216,-0.0026771552112602763,-0.0034341487522022334
15.07,0.009130020528222161,-0.0026482067108815977,-0.003299989630899608
15.08,0.009093470164157996,-0.002857099000325831,-0.0031200810862545285
15.09,0.009061809210038602,-0.0027122080909574493,-0.0033358196738434995
15.1,0.00895163072081377,-0.0026797443509535505,-0.0035717661355928977
15.11,0.009056538036822874,-0.002551692497525458,-0.003454618832100462
15.120000000000001,0.008975741709426721,-0.002547777341034829,-0.0034535241131583173
15.13,0.008823675449094789,-0.0025699561911453755,-0.003450142279761518
15.14,0.008994136084359429,-0.0025085768346491274,-0.00328050313862421
15.15,0.008913570966596571,-0.002643645798540944,-0.0031847245123049427
15.16,0.00886558081780001,-0.0025119363988550963,-0.0031903676249975805
15.17,0.008860814293997052,-0.002515325429086056,-0.0029783808414812762
15.18,0.008751785291033301,-0.002435211938543272,-0.0028464328999395334
15.19,0.008676395025251913,-0.0024390311553954,-0.002923697968118025
15.200000000000001,0.009224142443582873,-0.0013665256996233657,-0.003027349450667927
15.21,0.009250218224374706,-0.0013353936174554932,-0.003079615675688348
15.22,0.009197251523263736,-0.0013662520699471326,-0.002766510898829801
15.23,0.009137177708371197,-0.0011660388278976503,-0.0025627613791539727
15.24,0.009221273726510916,-0.0012177598138896893,-0.0025972924019346086
15.25,0.009262580980988902,-0.0012383546703052775,-0.0026462100951562045
15.26,0.009273910110700057,-0.001251502173875395,-0.0027380370972591465
15.27,0.009383710274538968,-0.0011817405566106585,-0.002829633154976059
15.280000000000001,0.009438223887380857,-0.0010196705325838118,-0.002797623750534088
15.290000000000001,0.009515626141596324,-0.0011501728199554066,-0.0026877306013879574
15.3,0.00951079636008766,-0.0010817520316727064,-0.0024364887671657716
15.31,0.009600390739111444,-0.0012986234582275265,-0.002500162659930731
15.32,0.009461542790079195,-0.0014731529844655956,-0.002585013830527583
15.33,0.00960891446507602,-0.0016288831011440563,-0.002516619065524421
15.34,0.00960625606919173,-0.0017693470049711265,-0.0024670818663651032
15.35,0.009709794572380127,-0.0017132436492400377,-0.0023700604383649067
15.36,0.009681355404252395,-0.0016130673211546453,-0.002461529460522266
15.370000000000001,0.009559109186719986,-0.001463731432899965,-0.002434591570747291
15.38,0.009583002711120525,-0.0014522893454024942,-0.002367461183368026
15.39,0.009571535828285634,-0.0014536071978142053,-0.0023280737944252473
15.4,0.0096899437537923,-0.0017004827097568584,-0.001304407907305751
15.41,0.009636699618910827,-0.0015273233920638158,-0.0013208679951648814
15.42,0.009686566605752,-0.0013369335529851813,-0.0015020342138581206
15.43,0.009759773667597258,-0.0014150481445577307,-0.0017414056713667663
15.44,0.009733640470634554,-0.0013181139969251031,-0.0016560680809343305
15.450000000000001,0.009783630855316383,-0.001331301656927298,-0.0017164009507712778
15.46,0.009787496875734084,-0.0014297102957863178,-0.0016355109368302674
15.47,0.009870185514253671,-0.0014884421183072362,-0.001721028769734983
15.48,0.009755877157956836,-0.001588953315665519,-0.0017359671893425852
15.49,0.009797594763639625,-0.0015142757042536019,-0.0016829619306830686
15.5,0.009827753709355276,-0.0005285080662323816,-0.0007609179426497513
15.51,0.009955146261073114,-0.0005967035429216582,-0.0007764853379485422
15.52,0.009942095473305936,-0.0007716903971153428,-0.0006733908456064705
15.530000000000001,0.010003880475891527,-0.0008359248158159077,-0.0008941652113816078
15.540000000000001,0.009883047041584013,-0.0008219845348935714,-0.0008973698740706561
15.55,0.01001319472135995,-0.0010222860093220272,-0.0007135160049399597
15.56,0.009900015961389967,-0.0009637057778716007,-0.0006169198991532336
15.57,0.009926733590344076,-0.0008275958592096873,-0.0006416020954605087
15.58,0.009923588335081656,-0.0008485033813910825,-0.000476864563585909
15.59,0.009947334156928798,-0.0005761207089967714,-0.00045504410120707266
15.6,0.009835948428126661,-0.0011489790917544548,-0.0005075162420521578
15.610000000000001,0.009951551468760051,-0.001070174167041345,-0.0006083286197525871
15.620000000000001,0.009944774587006181,-0.0009566478382962249,-0.0006037816331025066
15.63,0.009814681432567463,-0.0009894212736798612,-0.0007234184724377445
15.64,0.009921870029083102,-0.0010027001065998917,-0.000746918571209348
15.65,0.009845257966837299,-0.0009200596547331966,-0.0008215404105140341
15.66,0.009747360728524546,-0.0009197480633200726,-0.0007862363597050133
15.67,0.009784479572285839,-0.0008133254701079165,-0.0005812591517324417
15.68,0.009716467470071145,-0.0007609208278605973,-0.0005651044407747638
15.69,0.009763055643614906,-0.0008636326892955026,-0.0005099594235616148
15.700000000000001,0.009727063151794921,-0.0008981199445302194,-0.0005544941534633846
15.71,0.009644009980689419,-0.0011169377035519469,-0.0006133718205120985
15.72,0.009722299337811824,-0.0012760184152728396,-0.0008099463502861998
15.73,0.009787282664713664,-0.0014064422754081897,-0.0007002875058700818
15.74,0.009662545098047823,-0.001462057162428033,-0.0006588982378518017
15.75,0.00959482316510955,-0.0014708044697654419,-0.0006361425393084551
15.76,0.009684741649784348,-0.0015195790162700362,-0.000668258163845127
15.77,0.009826843063244672,-0.0015196328033921403,-0.0006204835737919958
15.780000000000001,0.009896920585729241,-0.0014211308210896987,-0.00046842209845670516
15.790000000000001,0.009821205144473703,-0.0014907415135809647,-0.00047795436981311443
15.8,0.01076812518615523,-0.0016998708651837441,-0.00029427284952337644
15.81,0.010687262541666982,-0.0016618370326610054,-0.0003520180646539535
15.82,0.010475867000229054,-0.0016810103142206126,-0.000457166489751417
15.83,0.010476824837446129,-0.001637656823082244,-0.00042534844692727994
15.84,0.010535867242728163,-0.0015929086706154409,-0.0003366189516885156
15.85,0.01060873020906581,-0.001718293835765708,-0.0002670939200411216
15.860000000000001,0.010658408193699495,-0.001694923651434703,-0.00031223456210711074
15.870000000000001,0.010826545992834209,-0.0018028190957198684,-0.0003429360089928187
15.88,0.01110832807000122,-0.0018148333642860523,-0.0005307865722397352
15.89,0.011239960751748192,-0.0018078979068997132,-0.0004931738928835116
15.9,0.01112773896377877,-0.0017997684295986498,-0.0005739786785363786
15.91,0.011167635726078387,-0.0018681543712755965,-0.0003516528167488958
15.92,0.011258477627672986,-0.0020481764765407163,-0.0004964571326167567
15.93,0.011178200751426132,-0.001954189276927296,-0.00046169848645769506
15.94,0.011307250631077109,-0.0018826198802882794,-0.00038802761388917353
15.950000000000001,0.011176155586962905,-0.0019232396906492413,-0.00033336601007548535
15.96,0.011176065841094512,-0.001937748667649506,-0.00036107133640170757
15.97,0.011308165223135568,-0.002031045807085737,-0.00041450809907019883
15.98,0.0114737609439691,-0.0019257477894863498,-0.00029780679039897496
15.99,0.01154490798949623,-0.002134236253052413,-0.0002990811323498717
16.0,0.009895028783356855,-0.0006541865528428227,0.0026632317762050792
16.01,0.009797675570988007,-0.0006713054552185063,0.002787078291541587
16.02,0.009899894273977963,-0.0005414008865407504,0.0027656213500266784
16.03,0.009850967715254176,-0.0006411384221654162,0.002724116588491125
16.04,0.009840886803131065,-0.0005131354380542652,0.0026597047708956465
16.05,0.010029043274394843,-0.00046764417850731345,0.0027546925987231054
16.06,0.009999135546382364,-0.0003676705929620674,0.002896807004875936
16.07,0.009908485812160497,-0.0002941289007248579,0.002885895708725373
16.080000000000002,0.009940207268219594,-0.0003454221027298454,0.0028874938597051557
16.09,0.00995294314368133,-0.00011143239022250166,0.0028680374334711595
16.1,0.009975396397489102,-0.00016590266434440327,0.0027130192414989074
16.11,0.009864477322655855,-0.00022143697619134863,0.0026080704980114464
16.12,0.009881264583746502,-4.854773917761968e-05,0.0024195824156952005
16.13,0.009996956206663854,-6.653254879139211e-05,0.0022672716154860197
16.14,0.00998179034287199,-0.0001419952306524594,0.0022723130668207384
16.15,0.009925198120923665,-7.476367031520941e-05,0.002183760722647104
16.16,0.009922619625830546,1.831038747713395e-05,0.002207573759404065
16.17,0.009931813686562782,-7.607266185388441e-05,0.0021485958518821214
16.18,0.009893167230529023,2.498415212796536e-05,0.0019789167188989432
16.19,0.009892677103868439,0.00018709335225581346,0.0018842361119322387
16.2,0.00977289491945546,-8.413634779168083e-05,0.0014674336818296214
16.21,0.009803422994033377,7.309807377618691e-05,0.0015382605468173185
16.22,0.009770689583334498,5.076017277719124e-05,0.0013620919594484863
16.23,0.009833057395362296,-4.5872400333742614e-05,0.00122552467853221
16.240000000000002,0.009740422180456348,-0.00014940358292213156,0.0010586694947748376
16.25,0.009720148449585865,-0.0001856759980251968,0.0011094605846205343
16.26,0.00979811430004093,-0.0001500843591647411,0.001163348443446543
16.27,0.009831009045735112,-0.00019538981278552028,0.0011324890889204925
16.28,0.009917015178442462,-0.00022608493634430804,0.000986517042289242
16.29,0.010017719080718846,-0.00028861639575331825,0.000920550059121163
16.3,0.009883846860597756,-0.0002211644376378942,0.0008431935476618346
16.31,0.009872859441215954,-0.00021767298068512208,0.0008641991923390593
16.32,0.009921119559049304,-0.00021922279600000737,0.0005688458343134698
16.330000000000002,0.009922184838885635,-0.0002304953424699282,0.0006823292808340683
16.34,0.00987670917836733,-0.0002682148978012221,0.0007655468055375245
16.35,0.010036321037936754,-0.0002244271753854463,0.0008402769217564125
16.36,0.010182294781308256,-0.00014971416940800597,0.0006886652769005343
16.37,0.01001343306603357,-0.00016021968810729049,0.0006685763646019803
16.38,0.010013206097523836,-0.000107156710179398,0.0005553455721861867
16.39,0.009855244416170339,-0.00013382174866322043,0.000763847725352616
16.4,0.009954260595078469,0.0004360058559380217,0.00038358653124387105
16.41,0.010126730059924973,0.0003330675750572774,0.00015949344898931515
16.42,0.010134459073289743,0.0003273736917044684,0.00035941526916369597
16.43,0.010138536153103514,0.00029377510386203716,0.0003362871820722772
16.44,0.010202655272737416,0.00023928877943658132,0.000392965308070962
16.45,0.010166681816299783,0.00026235394523731296,0.00048050681108744505
16.46,0.010178517474172626,0.00044056101541120374,0.00047124812575769675
16.47,0.009989973714469153,0.00039116057915441446,0.000560641557176574
16.48,0.00998724998468534,0.00027221441443079654,0.0006472619837693058
16.490000000000002,0.00991634276772399,0.0001447177827989538,0.0006535393099323143
16.5,0.010939399514523931,-0.0012395210572477254,0.0005086943718036226
16.51,0.010946600563736962,-0.0013739637113161468,0.00048244040649650654
16.52,0.01101539499484191,-0.0011861811991121247,0.0006354328973928032
16.53,0.010885283001444779,-0.0012026595217257336,0.0005477882471645734
16.54,0.010927114574590316,-0.0011002337698813726,0.0005056073770108993
16.55,0.010905835145397455,-0.001027339548072855,0.0003980590809954946
16.56,0.010780694459021191,-0.0010704104755886732,0.00030190269024640663
16.57,0.01072549273308157,-0.0010666687710447452,0.0004174014625686541
16.580000000000002,0.010568696697296067,-0.0009643173670113124,0.0005083510508446904
16.59,0.010603180990342612,-0.0008634114278928117,0.0004363935815487016
16.6,0.01116925270265552,-0.00036083165439740415,0.00041565501711877283
16.61,0.011194514945534178,-0.00048242677295785836,0.0004891047082804425
16.62,0.011232426626721253,-0.0003921958550006124,0.0005816178437929982
16.63,0.01106937978242553,-0.00046627131917227935,0.00038229769524921896
16.64,0.011257176185914736,-0.0006034050681464396,0.00023565758124214104
16.65,0.011462475541008512,-0.0005991240266672629,0.00034860939999474175
16.66,0.01156070258352236,-0.0006940710617039167,0.00037268953820939713
16.67,0.011483464962427073,-0.0007914332693385854,0.0003327528611143934
16.68,0.01144786055102021,-0.000944768366283356,0.0002767357056159356
16.69,0.011458976655812081,-0.0009891578443429608,0.0003679120138581916
16.7,0.01136343184382725,-0.0009576515483254633,0.0004722914509272009
16.71,0.01142121768843997,-0.0009510791246825224,0.0004354002105036658
16.72,0.011352861732272738,-0.0008884303670157856,0.0005525870831869559
16.73,0.011389887618357974,-0.0007743519611676531,0.0007170453777177444
16.740000000000002,0.011264712895149104,-0.0007584038014031519,0.000764524685574254
16.75,0.011243232235951462,-0.0006489436024228811,0.0007598255556333474
16.76,0.011235483428802966,-0.0006894253721724694,0.0007222635194822564
16.77,0.011311218089277798,-0.0006909978107058507,0.0008470399121628041
16.78,0.011229173354555231,-0.0006956475994609897,0.0007613974939266099
16.79,0.011199022487661903,-0.0005867793741121175,0.0008623698865857673
16.8,0.011184708843672847,-0.0009191833747900495,-6.151401371320224e-05
16.81,0.011119594564372042,-0.000836985039921895,-0.000122554133956593
16.82,0.011205280923963001,-0.0006267462613214938,-0.0002650885392522804
16.830000000000002,0.01126331598440171,-0.000568715842079026,-0.00013393002092043814
16.84,0.011417562128127381,-0.0005423208651129178,-0.00012547777038103352
16.85,0.011505201833815513,-0.000510390973223737,-4.6696058059860706e-05
16.86,0.011572913796384064,-0.00037306127932958523,-0.00020235493578010954
16.87,0.011648119871635044,-0.00017365406216178917,-0.000200063180235265
16.88,0.011570319351506217,-0.00018379524912508528,-0.0001795506030081846
16.89,0.011564553841522487,-9.48111311609453e-05,-0.0001852825665732234
16.9,0.011429317733897434,5.816739298725238e-05,-8.662705176358446e-05
16.91,0.011273485937915894,-5.6448288542648134e-05,6.754505003888557e-05
16.92,0.011313981326490518,-5.5626114811175865e-05,8.492764975252364e-05
16.93,0.011347898071565868,-1.427680623784693e-05,3.44639646331886e-05
16.94,0.011531744180386555,-6.850665303672857e-05,3.2137894307928494e-05
16.95,0.011539422107281205,3.101885715051357e-05,2.4307816532541585e-06
16.96,0.011548706439069722,-7.689645652107656e-05,5.679662269222327e-05
16.97,0.01156789644394459,-0.00037549428926430433,0.00010654339864680041
16.98,0.011500310995877526,-0.0002369262748392327,2.104730915473706e-05
16.990000000000002,0.011542526492497776,-0.0001905837004819896,0.00016543829707872396
17.0,0.00996382154476382,0.0007954933367075433,0.00038647290651852416
17.01,0.00985193357829673,0.0008692892324326806,0.00031993726553817403
17.02,0.009813293681039602,0.0008618424759395169,0.00028043099307249714
17.03,0.009993204664254308,0.000848281164461393,0.00041673236103577024
17.04,0.009817385419469304,0.00099736450131346,0.0004828182034435604
17.05,0.009999200106513803,0.0008401458559909311,0.00035659263751086943
17.06,0.009950130352439005,0.0007907414888047179,0.0002023865144314831
17.07,0.00986342844799169,0.0007624415652540063,-6.988790845804352e-05
17.080000000000002,0.00984176951104316,0.0007222620845900759,-2.9680317908744492e-05
17.09,0.009706842302870408,0.0006731820180659759,5.7148949930715735e-05
17.1,0.009673189246389158,0.0005776729207219322,0.0002761497409051662
17.11,0.009640507318702505,0.0004959165951442069,0.0003030378533309275
17.12,0.009716432115704299,0.0005589193299107666,0.00020203277940217382
17.13,0.009778590338996496,0.0008083371703075171,0.0004016724001181351
17.14,0.009784711523987206,0.0010201983827180894,0.000671601207040712
17.150000000000002,0.009669064029158505,0.0010252300134593172,0.0005942255562132757
17.16,0.009837191334568092,0.0009762354436922731,0.0005301134961258985
17.17,0.009876859582733034,0.0007825011442054649,0.000547512104250098
17.18,0.009913181544198957,0.0008367365067568884,0.00043596804110632983
17.19,0.009998088206384821,0.0009013456218550574,0.0005049066619079284
17.2,0.009241419785522106,0.0008781387339387826,0.001237446650666489
17.21,0.009155664134614232,0.0006906508417716035,0.0012832956557633061
17.22,0.009201624539386739,0.0007836665850678761,0.001223649628661874
17.23,0.00913226929800616,0.000762912223615809,0.0011752325284355419
17.240000000000002,0.009137448211635106,0.0007813279734834806,0.0011676339575274286
17.25,0.008964840538309813,0.0008837077889646174,0.0011713443165125858
17.26,0.00910694971990688,0.00084123003923643,0.001166897859336339
17.27,0.009093458144451765,0.0007287188901538107,0.0010268069387830362
17.28,0.009045281140204173,0.0007443962223730784,0.0009411597373733484
17.29,0.00904046623890308,0.0006581214869899331,0.0008179983772846285
17.3,0.009149503577964103,0.0006183522236569159,0.0009011455357726113
17.31,0.00913748029258937,0.0006743904945345495,0.000877490527291177
17.32,0.009171600073181877,0.0007798113599548374,0.0008096956388375198
17.330000000000002,0.009299432650952778,0.0007479880433755749,0.0009541536619535987
17.34,0.009380425624484658,0.0009762887517759662,0.000924116828032482
17.35,0.009419993335754195,0.0010977884619412974,0.0008980513146710559
17.36,0.009549523637963993,0.0012856242860051507,0.0008309370299742541
17.37,0.009594119104733312,0.0011801390796478289,0.0008894414779082754
17.38,0.009589883939383544,0.0012237809424285098,0.0008928832901542074
17.39,0.009607314586871326,0.0011168819368522923,0.0008395303685413283
17.400000000000002,0.00959086086560614,0.000516899351357913,0.0007268856757340147
17.41,0.009815584030789087,0.0005322684110911053,0.0005914395391773431
17.42,0.009654541709452036,0.000685377509318289,0.0006866563996217062
17.43,0.009479447438748291,0.0007308719830090955,0.0008030769617407748
17.44,0.009467178781669505,0.0006984569217352885,0.0006771411758448975
17.45,0.00947567097443135,0.0007586516861251991,0.0006675735130123397
17.46,0.009569268718363402,0.0007809240883033901,0.0006019924423904415
17.47,0.009771896182247402,0.0007766341910631052,0.0006727655642375836
17.48,0.009749547903943123,0.0007086205714504873,0.0006526874819001284
17.490000000000002,0.009691201872677076,0.0008200322629577636,0.0007025247419690324
17.5,0.009952202524349215,0.0021088185453574664,-7.131801925013959e-05
17.51,0.009864569780310828,0.0022591906928363177,-0.00017705171530259096
17.52,0.009939756459183359,0.0022667084538533807,-0.00024499990256033146
17.53,0.009695803671279608,0.002212946794323453,-0.0002474431684400269
17.54,0.00957695427089216,0.0021385871138156123,-0.000245007125773316
17.55,0.009559891961419925,0.0021790373508565482,-0.0003212411078792087
17.56,0.009584720051453543,0.002087565069432121,-0.00044307071166530253
17.57,0.009725137035943483,0.002143088510436994,-0.0003929445040565661
17.580000000000002,0.009850623501811144,0.002216757121582894,-0.0006160030436115834
17.59,0.009940462669430952,0.0020748866362963114,-0.0006610133506954615
17.6,0.010348603762914188,0.0021039018525186312,-0.0011369637859347706
17.61,0.010457722633408238,0.0021725310987227952,-0.001135349980558016
17.62,0.010413287342526447,0.0021494341135504216,-0.0012840150971233067
17.63,0.010415259723851142,0.0021622760684752774,-0.0011953175021791615
17.64,0.010363582458495033,0.002049694934800722,-0.0011952701361207896
17.650000000000002,0.010260117205747219,0.0020769220069042508,-0.001226882544070585
17.66,0.010320122810641338,0.002122560302510211,-0.0011524437733323037
17.67,0.010426485042089326,0.002210810315829739,-0.0011216917743229952
17.68,0.01036883494910336,0.0021576657525077033,-0.001161899320294199
17.69,0.01023493449003623,0.002029625133519408,-0.001275863486632043
17.7,0.010249372701196581,0.001926249768163308,-0.0012794924458713252
17.71,0.010383917098533112,0.0020573675768580527,-0.0012851748916815132
17.72,0.010249445726852848,0.0021925768701846903,-0.0013147723792188482
17.73,0.010334791250513661,0.002159488959962071,-0.0014645232703078407
17.740000000000002,0.010295289426419706,0.002234902672817307,-0.0015879477926123212
17.75,0.010262209773981543,0.002321984747450703,-0.0013226162621448796
17.76,0.010270202761402539,0.0024129111629002317,-0.0014572040142756097
17.77,0.010257435776007096,0.0024393210565153032,-0.0014537432808198654
17.78,0.010352235763518425,0.0025110209047420197,-0.0013694727991294669
17.79,0.010554562006379328,0.0023616122807363707,-0.0014200113242461565
17.8,0.010193283267282586,0.002357408735229103,-0.0021607616098470806
17.81,0.01034169766030956,0.002405838246445915,-0.0021598338958709502
17.82,0.010449469015964222,0.0024653144809526316,-0.0021381422043166925
17.830000000000002,0.010486731495578511,0.0025562997156241747,-0.002019757453876388
17.84,0.010449922051378784,0.002633424101158706,-0.002095115936203007
17.85,0.010481958195616056,0.0027247461870497,-0.0019899388929176605
17.86,0.010508436649722603,0.002821544681600562,-0.002032880412759547
17.87,0.010515740172706045,0.002750844181393814,-0.0020553889939310477
17.88,0.010616972492010735,0.002729685377394061,-0.001988849022321035
17.89,0.01082096101293387,0.002631508595449218,-0.00191318134556877
17.900000000000002,0.01076468505046518,0.0025901062289317646,-0.0020331837443404704
17.91,0.010786950368737893,0.002562245100575062,-0.0020283132556528412
17.92,0.010764832388555395,0.0024975686654733916,-0.002000616913393086
17.93,0.010662230156811,0.0025227955786381916,-0.002164572105473961
17.94,0.010573109852874631,0.0026396393088462026,-0.002024664119262264
17.95,0.010501218125432922,0.002753922908265025,-0.0022044475229103626
17.96,0.010522213213952733,0.002662550493363751,-0.001968586088425069
17.97,0.010576476889806832,0.0024854857689408406,-0.0019864917439425334
17.98,0.010569768918796948,0.0024588984009917578,-0.0018564737708299933
17.990000000000002,0.010496298281777065,0.0025111120477850227,-0.001949217794745573
18.0,0.01042582226038374,0.0026873640607446418,-0.0020156959423883736
18.01,0.010635270387779863,0.0027409259631167708,-0.0022078419146960133
18.02,0.010742835557191742,0.002820606241512667,-0.0022038630000732837
18.03,0.010625853822652844,0.0028480753945025064,-0.002079694740342772
18.04,0.010615775043506798,0.002824831928963301,-0.002083822032373359
18.05,0.010453367737962934,0.0027101982854333584,-0.002047209703687344
18.06,0.010300923327597852,0.0028311291234133246,-0.0020805535952703913
18.07,0.010292245243317486,0.002803908154423049,-0.002063952077700553
18.080000000000002,0.010322532702684555,0.002797376005268194,-0.002113592936400882
18.09,0.010281817659031698,0.002815848425034176,-0.0020463324523470132
18.1,0.010417409486864343,0.0027503654821823555,-0.002213169845210669
18.11,0.010399929143905761,0.00254784701348383,-0.0024297877278747944
18.12,0.01037184619103986,0.0025215424346659854,-0.0024620685323189354
18.13,0.01024971946989004,0.002566197705570947,-0.002527528915000271
18.14,0.010249944291388263,0.0025608696050907535,-0.002543661901461397
18.150000000000002,0.010404624942407882,0.0026044370139288626,-0.0023006484687363767
18.16,0.010649145206107925,0.00236307986425292,-0.0023493871045177773
18.17,0.010437358384383791,0.002196311803377994,-0.002367613749484102
18.18,0.01053018576412758,0.0022571903172335143,-0.002412321363049549
18.19,0.01042319288474859,0.0022554599297163937,-0.0024120528139565146
18.2,0.010108850268204904,0.0020474515043156067,-0.0020058892469696594
18.21,0.010092606997300751,0.0020024948207645805,-0.0020579863709427673
18.22,0.010098566026258679,0.0018581503716630816,-0.00213591036880461
18.23,0.010100568604913141,0.0019387660446157945,-0.0021198689284414535
18.240000000000002,0.010063013835389718,0.0017676741195699426,-0.0019256978998997653
18.25,0.009970541547659808,0.0017068883546551166,-0.0017220915588545618
18.26,0.010020817412627748,0.0016668216920889634,-0.0017208326118450501
18.27,0.009896192276791123,0.0016820279254815673,-0.0017403705185273341
18.28,0.00976595100683558,0.001759079076627918,-0.0017577907626015056
18.29,0.009743282949922523,0.0018162540599430484,-0.0016165820478169753
18.3,0.009820677373696674,0.0017686611811142648,-0.0016551904719033787
18.31,0.009569061525834812,0.0017385412420224601,-0.0017572576214146063
18.32,0.009640602148535661,0.001899260402648785,-0.0017917686036639652
18.330000000000002,0.009495804101817617,0.0018089343901582671,-0.0017418008486716516
18.34,0.009489168737798486,0.0016865865299701113,-0.0018458492649151927
18.35,0.009425649376673359,0.0019471939617810262,-0.0019017559064606617
18.36,0.009540588233478198,0.0020467997431350467,-0.001909986587714371
18.37,0.009632774558283552,0.0021401380761866414,-0.0019304028100746236
18.38,0.009633733768557109,0.002248586551294393,-0.0020056453074531484
18.39,0.009463309595588294,0.002297348162669024,-0.0020033130731516528
18.400000000000002,0.010580734923266843,0.0017999660021217293,-0.0013249062634064102
18.41,0.010469095696740809,0.001935052642404803,-0.0014074492223377975
18.42,0.010421538887469056,0.002019927641383035,-0.0012807173276717264
18.43,0.010423265641244664,0.0021823213080336625,-0.0012800411835686416
18.44,0.010539366428562425,0.0020930710460892957,-0.0011765505598473672
18.45,0.010574079867124993,0.0020760614160534176,-0.0010489854650616373
18.46,0.010710669636688323,0.0019934220122189176,-0.0010971996672066975
18.47,0.010598672159880416,0.002023374387305911,-0.0012281312260989034
18.48,0.010622582725011022,0.0019320392604694396,-0.0011771756053008966
18.490000000000002,0.01063292741977906,0.0019003176760017267,-0.0013008499036717476
18.5,0.008202072785081041,0.002016518829045023,-0.0003224703793046728
18.51,0.00815721113555093,0.002213941552367243,-0.00040118754797930853
18.52,0.007989341721140577,0.0022972862589295496,-0.00037221354418838916
18.53,0.007876487439309852,0.002173266060760969,-0.00016471880616022726
18.54,0.007833440982381722,0.0020407424804367736,-0.0003220622249883418
18.55,0.007771971633867977,0.0018419150718048591,-0.00038225667772658257
18.56,0.007746924440336205,0.0020005601088076844,-0.00032355963165772413
18.57,0.007725528683295692,0.0019414616721022486,-6.401507243685857e-05
18.580000000000002,0.00787942169048837,0.0020267447369685457,3.911021880092991e-05
18.59,0.007963286578680374,0.0020235465936649212,6.859852917459536e-05
18.6,0.00813653727366792,0.0018602948495397586,-7.289743372676043e-05
18.61,0.008272107021367252,0.0018876171836311917,-0.00017370205747586546
18.62,0.00827850227634203,0.0018433025997658915,-0.000164759165929433
18.63,0.008290804495698058,0.001669803718720268,-0.0002696140774162325
18.64,0.00835832041333751,0.001693821180550972,-0.00026279204214744984
18.650000000000002,0.008336587917044582,0.001648151896699476,-0.0001732358427684071
18.66,0.00826318655855781,0.0015134524147582707,-0.0001682623061461941
18.67,0.008138386624544495,0.001616542611202076,-0.0002638556112850437
18.68,0.008266388671887715,0.0016428099464009347,-0.0003358274396351145
18.69,0.008128449830775385,0.0014983734549015393,-0.0004449102474687993
18.7,0.007996683701388637,0.0015661534465843457,-0.0005272612407049813
18.71,0.007946942923202721,0.001512924411994479,-0.0005336884213935377
18.72,0.008200431150057063,0.001433755710775029,-0.0006166591524799092
18.73,0.008419488982753718,0.0015020896331424329,-0.0007052827722147219
18.740000000000002,0.00842149761341877,0.001349822139038577,-0.0006678702943301636
18.75,0.00829543563488592,0.00145645532017469,-0.0006580238463965915
18.76,0.008359101882551534,0.0014871347729838204,-0.000600788889598508
18.77,0.008294649221218387,0.0018126327252721635,-0.0006045677410868661
18.78,0.008350381866435764,0.001783987275205242,-0.0005877256911247067
18.79,0.008396476294635155,0.0018685435953725048,-0.0005021840963810081
18.8,0.00895219190737712,0.001352919107226471,-0.000594686507325226
18.81,0.009003653982838247,0.0011630393523035893,-0.0005896818896444124
18.82,0.008973823340628058,0.0011137645722058196,-0.0006739009324941707
18.830000000000002,0.008996136901638488,0.0011724349198264272,-0.0007744695626203646
18.84,0.009086902466827966,0.001104821647397432,-0.0007492007189675345
18.85,0.008929438199980294,0.0011456157912995465,-0.0008955984680051144
18.86,0.008968141174945465,0.001145127253557654,-0.001010496962982793
18.87,0.008949392548013866,0.0010834114339179305,-0.0010351927944372943
18.88,0.008906379408102249,0.0010903698015659248,-0.0010244031603737689
18.89,0.008827396214044264,0.0009665801561704467,-0.0011383825655274578
18.900000000000002,0.008766692957495024,0.0009189223958386923,-0.0012457328178353295
18.91,0.008592416900174652,0.0009147915160511699,-0.0012305514127500508
18.92,0.00855349320798724,0.0011160072240126912,-0.001439187911582405
18.93,0.00856662979518262,0.001029219272207964,-0.001344838592819095
18.94,0.00857103799922593,0.0009564501529978574,-0.001360096370755173
18.95,0.008559666010914742,0.0009295831369771451,-0.001465781100901635
18.96,0.008550632903462979,0.0010177289606383508,-0.0015815613291580333
18.97,0.008500796588089067,0.0008084360370011103,-0.001556906783489084
18.98,0.008382721057993661,0.0008182696949105376,-0.0014996120541516905
18.990000000000002,0.00828654294143613,0.0009043636322049196,-0.0015607424008412928
19.0,0.01049011308736448,-0.00017065795002067875,-0.002458243566078253
19.01,0.010394253590576809,-1.2346427308813533e-05,-0.0024539312085979335
19.02,0.010435004228642773,8.704449057270697e-05,-0.002358973224731472
19.03,0.010223853556445789,8.291133399474445e-05,-0.002370477597159039
19.04,0.010387749643189361,0.00012708198629082066,-0.0023057872782584086
19.05,0.010599977910021405,0.00020684600337625121,-0.0024047059714424794
19.06,0.010542884911161688,0.00031157010927343383,-0.002285081167228901
19.07,0.010669399940160485,0.0003988126725804472,-0.0021484638071097
19.080000000000002,0.010648769615143461,0.0004151928362540021,-0.0021188949782591825
19.09,0.01096507790379548,0.0005309196309601925,-0.0021322986624214436
19.1,0.011047824023759428,0.0006024749324030861,-0.0022370618434455706
19.11,0.011122085729557347,0.0007169994138558356,-0.002209064351676401
19.12,0.011146273576043381,0.0005761238523546609,-0.002232219771021701
19.13,0.011437266716769664,0.0004631530070881141,-0.0023780129656774205
19.14,0.011366378680199098,0.0003368562744740367,-0.002346202379151404
19.150000000000002,0.01129048920131188,0.0003708263946301911,-0.002394136153924178
19.16,0.011199184754955962,0.00041576015442963704,-0.002334394579507585
19.17,0.011205705820286278,0.00037317070597736173,-0.002350667337550759
19.18,0.01133890764762203,0.00040016768033074323,-0.0025426653714781455
19.19,0.011322783415138909,0.0004708896725172385,-0.002441288385328854
19.2,0.011328298033866022,0.0005487008020410515,-0.002784945790008111
19.21,0.011427137270832418,0.00042131860220919864,-0.0025619087475965527
19.22,0.011449724309777016,0.00037783674541260257,-0.0026307427436243684
19.23,0.01125570030712412,0.0002405950045675636,-0.0025387866732706314
19.240000000000002,0.011235129149519296,0.0002566186980379959,-0.0023650374017257342
19.25,0.01135075000337051,0.0002535514916458484,-0.002316863795082952
19.26,0.0112933170286794,0.00028955710165340343,-0.002283753273845407
19.27,0.011410209916451631,0.0003532061943601463,-0.0022101863018236696
19.28,0.01148320644245498,0.0003096457119948793,-0.0023164227351016235
19.29,0.011439216705933751,0.000315072872565424,-0.0024740653468224923
19.3,0.011434904172075995,0.00020891175211094776,-0.002473129752419585
19.31,0.011484157007332857,8.885518651128149e-05,-0.002504142753655923
19.32,0.011781778625339428,0.00019584523069257896,-0.0026350162652309943
19.330000000000002,0.011901723846185763,0.0002548966045055054,-0.002554798466199252
19.34,0.01196418584906776,0.00023610152443805132,-0.0023833674582241383
19.35,0.011838934994392791,0.0001969278984526483,-0.0023222771375454275
19.36,0.011872011764820018,1.8112321155751392e-05,-0.0024701585330282358
19.37,0.01168438930600372,8.717338100251648e-06,-0.0024344949894047185
19.38,0.01162512998584574,6.835059222506351e-05,-0.0023531481074859366
19.39,0.011772984678187241,3.82755322430959e-05,-0.0023154576218679833
19.400000000000002,0.011430971278688163,-0.0004532252145719031,-0.0018472446808577823
19.41,0.01154416874013689,-0.0004485025140100052,-0.0019220802428615569
19.42,0.011557501543992819,-0.0004785934567219594,-0.0020429720289419522
19.43,0.011558764269621869,-0.0004534575664995043,-0.0019321764407202598
19.44,0.011478799292695713,-0.0005141839856520537,-0.0018068469421943635
19.45,0.01156795700922565,-0.0005489265648153951,-0.0017665265377318415
19.46,0.011555252460646233,-0.0008180942306820901,-0.0018011806442059777
19.47,0.011527904092551283,-0.0007368851059134234,-0.0019632872435671037
19.48,0.011513658228611078,-0.0007162164053248459,-0.001975746193120871
19.490000000000002,0.011684037908266678,-0.0007274924207325402,-0.0021342562151781094
19.5,0.011544463037561485,-0.0009649800061943426,-0.0018712959342262166
19.51,0.011460282984428572,-0.0009423572924185564,-0.0020453461137020564
19.52,0.011566536201649097,-0.0010561891440324432,-0.002082090285984434
19.53,0.011545964879212734,-0.0009446935781740922,-0.002051086352803222
19.54,0.011561363524898663,-0.0008734234112847932,-0.0019599553034678327
19.55,0.011607028625680617,-0.0009627445799796719,-0.001989603479750973
19.56,0.011500074923212278,-0.0008138596664401724,-0.0019763985229057338
19.57,0.01163243997302272,-0.0008456717936834371,-0.0020259064126580783
19.580000000000002,0.011552849309173331,-0.0008618682094353322,-0.002179834572302276
19.59,0.01169705028811383,-0.0007931541860231113,-0.002196652780722318
19.6,0.012326512086041337,-0.0009166193075123803,-0.001906169742420198
19.61,0.012323509663559449,-0.0010029900512957294,-0.0019420685528286157
19.62,0.01236456212326011,-0.0010272117303022758,-0.0017778862863151
19.63,0.012312521403218805,-0.0011879263834915308,-0.001761944842688322
19.64,0.012325432077825186,-0.001210456671489838,-0.0018736736297849958
19.650000000000002,0.012274743011737475,-0.0011550966750546229,-0.00194911978785306
19.66,0.01216482399101973,-0.0010973284060669065,-0.0020128574763551847
19.67,0.01216843708684787,-0.0011690386476384683,-0.0019172626401398017
19.68,0.012100182049693898,-0.0010607431717237041,-0.0020143819964107273
19.69,0.012109585719404962,-0.0011807476280317859,-0.001966986995101923
19.7,0.012393960371688193,-0.001037459538603049,-0.001954946908558055
19.71,0.012399759796076302,-0.0009794217972898009,-0.0019323762612328131
19.72,0.012373582822940904,-0.0009397365566488482,-0.002095206993499455
19.73,0.012300572471685717,-0.0010298093555761792,-0.0020149337179306338
19.740000000000002,0.012241581119464348,-0.00105696404843871,-0.0020160012373402255
19.75,0.012297681140929075,-0.0010406239699243813,-0.0020408923282290003
19.76,0.012447914835254353,-0.0008986230381737609,-0.002046743253104956
19.77,0.01261027906111279,-0.0009534177854330254,-0.0020531694520552397
19.78,0.012578298809101834,-0.0010981770977254277,-0.002064449954100487
19.79,0.012767488033988873,-0.0009652329843782756,-0.002210138135208552
19.8,0.013298243664586679,-0.0009299777797075566,-0.0025161943598527663
19.81,0.013292494556065543,-0.0010875180507474126,-0.0023779629648005875
19.82,0.013421552064161728,-0.0010758182859056306,-0.002421165688427788
19.830000000000002,0.01327843395989673,-0.0009836771219357899,-0.002355970829526015
19.84,0.013250922086717909,-0.0011660784993959474,-0.0023571539462585067
19.85,0.013447948283979565,-0.0012837221781205397,-0.002186600935556082
19.86,0.013588301372394517,-0.0013889968228970972,-0.0021805866340554726
19.87,0.013308270076979748,-0.0012363886971325474,-0.0021930699322492424
19.88,0.013349086355209056,-0.0012894099014033808,-0.002344156081965352
19.89,0.01332115511475746,-0.0010451534272355105,-0.002448119582333827
19.900000000000002,0.013170517040625255,-0.0010305216438411136,-0.0024411691577371658
19.91,0.013106194137835196,-0.000961052275405598,-0.0024464190194311906
19.92,0.01322903217439606,-0.0008820317523733722,-0.0025327721961844194
19.93,0.013229926928985072,-0.0008287126652793694,-0.0025355548287834184
19.94,0.013222381001804794,-0.0008757648863563804,-0.0024662256384779726
19.95,0.013266606070099676,-0.0007939544459892915,-0.002526008445988626
19.96,0.01329024794771647,-0.000793084969330041,-0.002552396947456144
19.97,0.013217033846438119,-0.0007769753240892754,-0.0024734935098001567
19.98,0.013112088012588109,-0.0007089365208750106,-0.002631051307959657
19.990000000000002,0.01291015598488311,-0.0007571898090268104,-0.002366474896089425
20.0,0.012536196165189164,-0.0008375617209223018,-0.0031112754064899478
20.01,0.01261323652455047,-0.0007374453905854447,-0.0030982536401570715
20.02,0.012687181736209282,-0.00046784846768464577,-0.0030334134560002484
20.03,0.01264537165922243,-0.00034858829135714906,-0.0032118881736819846
20.04,0.012607317400439813,-0.0004906057179259813,-0.0032926778872370737
20.05,0.012689034280173999,-0.0005448897917466398,-0.003265242822382062
20.06,0.012656949572809816,-0.0006175189007826372,-0.0031277595616032096
20.07,0.012565605701379648,-0.0006648417342489613,-0.00314703697483941
20.080000000000002,0.01236000106925173,-0.0005797407888752545,-0.0030811800545060978
20.09,0.012272149346810498,-0.0005865510932626409,-0.0031186887331767542
20.1,0.012350149126465352,-0.00067855618131001,-0.0030376151717258974
20.11,0.012353511125102306,-0.0005050734114952984,-0.0029938329466503827
20.12,0.012350820944005728,-0.00043399201899222307,-0.002947413435049017
20.13,0.01246443715100222,-0.0004078609766815296,-0.002832955291891345
20.14,0.012546579868615822,-0.0003325767839014998,-0.002950705990888562
20.150000000000002,0.012423522933291114,-0.00048690501168457295,-0.0029195106780053916
20.16,0.012483472267195575,-0.00048759214733307257,-0.002995504587854195
20.17,0.01241099485960983,-0.00032612754902326744,-0.0029896563241715744
20.18,0.012521830383771781,-0.00034397491681756423,-0.00305754066218374
20.19,0.01238320791055705,-0.0002562193276399755,-0.0030139887551874525
20.2,0.01224436367638818,0.00037990070027704996,-0.002954260155565794
20.21,0.012140372182072461,0.0004094245134683926,-0.0029526726049006013
20.22,0.012050191876125884,0.00032422511318023296,-0.003056102684262455
20.23,0.012064086153764112,0.0002538918831218246,-0.003319958157144668
20.240000000000002,0.011976721143108207,0.00027824587252724576,-0.0032181009571602384
20.25,0.011895603586270538,0.00033668828386681203,-0.0029883961514665493
20.26,0.012023709780867938,0.00023674380775062955,-0.003071258604334157
20.27,0.011885004802938555,0.0003362478499891093,-0.0030520540890040452
20.28,0.011837787415038964,0.00023846968128824823,-0.003043821946096776
20.29,0.011749260844331361,0.0002643608648905864,-0.0030845826582209064
20.3,0.011751289166887178,0.0003618791797745963,-0.003171132126905563
20.31,0.011858297963053795,0.00024634066457760286,-0.0032517082237351357
20.32,0.01188311308974002,0.0002144888909416128,-0.0032967477940825866
20.330000000000002,0.011853192372619179,0.00014820132484351207,-0.0034421860034500474
20.34,0.011694072367810645,6.838433362357294e-05,-0.003509407661150641
20.35,0.011694325262632145,7.877991560884959e-05,-0.0035652584542810732
20.36,0.011640329218508712,0.00017325574701698476,-0.003617157335275629
20.37,0.011768892021745817,7.829634353178895e-05,-0.003504889071249145
20.38,0.01192143870436869,3.0039038468903615e-05,-0.0034843810306902706
20.39,0.01189000716536114,7.94340740185535e-05,-0.003515452969363355
20.400000000000002,0.011811753143506059,0.00013816361602892583,-0.002609068477789535
20.41,0.011775838795418719,-3.7710638920269124e-06,-0.0026135187634026822
20.42,0.011912718216121145,-1.9529777341787865e-05,-0.0024717831212951223
20.43,0.011935141224688785,-4.893415190265645e-05,-0.002527818841809396
20.44,0.011978605055309224,5.113794404791287e-05,-0.002538160281004662
20.45,0.012059992945758394,0.00010305557401684607,-0.0025060337515245197
20.46,0.011839265905021984,0.0002014614914482982,-0.00262896446136
20.47,0.011827566600076824,0.0003136705932757655,-0.0026849648221982177
20.48,0.011954771690991064,0.000365826485198818,-0.0025849169185367207
20.490000000000002,0.012035148168225587,0.0002569670531240071,-0.0027366179714369914
20.5,0.01136452269986327,0.0010152904190376566,-0.0018444069758724389
20.51,0.011377376644319752,0.001127901775555798,-0.0017925854787473406
20.52,0.011150657074027034,0.0010047220345375427,-0.0018893456050492195
20.53,0.01115879134222444,0.0010474535264504176,-0.0018879110491745424
20.54,0.011148733135710883,0.0010643575920280064,-0.0019027955967742848
20.55,0.011179513397478691,0.001137745401514635,-0.0020255042314995114
20.56,0.011274852689484636,0.001066231336454278,-0.0020415715026482965
20.57,0.011152320406104907,0.0009585759001201757,-0.0020511100287511023
20.580000000000002,0.011278028908093074,0.0010292952407759605,-0.002096324106477314
20.59,0.011234132043516955,0.0009645431439424292,-0.002094594061434339
20.6,0.010551116711610478,0.0004302781601199422,-0.002241862618659162
20.61,0.010564410732858048,0.0005539065013653551,-0.0024253561009258888
20.62,0.010622588180526735,0.00047569355516934866,-0.002500124599584929
20.63,0.010753418588190728,0.00044016175649094156,-0.0025149700226863993
20.64,0.010680880728274911,0.0005173107692667291,-0.0025222102467999637
20.650000000000002,0.01066223343376,0.0005972891983313369,-0.002564256308182713
20.66,0.010484406856655835,0.0005382585995812421,-0.00255834647123896
20.67,0.010457137376352598,0.0006399832731147362,-0.00268440972702895
20.68,0.010388549301257025,0.0006521013005052875,-0.002493472029083804
20.69,0.010270779233278815,0.000654216359171385,-0.0024367158374100067
20.7,0.010151171583415127,0.0005512190074327129,-0.002446499966325826
20.71,0.009880004292621107,0.0006026562978163209,-0.0025073495210612157
20.72,0.00979815691611177,0.000865022670429791,-0.0024752079225013927
20.73,0.00986330139906086,0.0009641658135940903,-0.0023547821170653987
20.740000000000002,0.009993122315938725,0.0009293343379457958,-0.002310997918111136
20.75,0.009972268883337349,0.0009289604834047564,-0.0022851859282114785
20.76,0.009957430230607954,0.0007710478172056602,-0.0023403225114725637
20.77,0.00991477883477149,0.0007053561287941175,-0.0021708417450206838
20.78,0.009867597782611665,0.0005289202579243256,-0.002316508634359508
20.79,0.009908255218590394,0.0007078446814259508,-0.0024198323794776097
20.8,0.00968458705186164,0.0005063349461956816,-0.0027866660394326587
20.81,0.009709669078929084,0.0002851511618240739,-0.002729428460805475
20.82,0.009602575836425514,0.00023418905981913347,-0.002747937358558828
20.830000000000002,0.009687005897956603,0.00037891681372540176,-0.0025172951818766567
20.84,0.009651189176291347,0.0005522627603040714,-0.0025029323047071816
20.85,0.00969828305656164,0.0004186856002682503,-0.0024722080277494785
20.86,0.009661850964713135,0.00036225412118388834,-0.002564247541661266
20.87,0.009732836176560794,0.0005889755233969668,-0.0024845095626388155
20.88,0.00981915656584217,0.0006180244998752365,-0.0026736518007440505
20.89,0.009706639719132115,0.0007964557549547474,-0.002720023070475592
20.900000000000002,0.009671839841124503,0.0008112296876966831,-0.0025743907955521708
20.91,0.009683291011780039,0.0009060669458641861,-0.0026258108808165214
20.92,0.009677135794385913,0.0009277880007116233,-0.0024999449639175443
20.93,0.009720683817464213,0.0008396220621585797,-0.002660876298445218
20.94,0.009685892099360818,0.0007719383468566556,-0.0025184662275427117
20.95,0.009794795837611484,0.000951571928197604,-0.0026542708068477134
20.96,0.00975464581025171,0.0010131693398667471,-0.00272469369180024
20.97,0.00962131356349837,0.0009786444767809041,-0.0027479404424690383
20.98,0.009695051427469032,0.0009678656912823557,-0.002810009223178969
20.990000000000002,0.009745779700745612,0.0010175190252557777,-0.0027998626829344553
21.0,0.009427012364806923,0.0015338703304829525,-0.0037100422101154595
21.01,0.00924047447746609,0.0017787190907597175,-0.0038127490085954462
21.02,0.009167695197079074,0.0015663345066709283,-0.0038044979805119993
21.03,0.009313966651983092,0.0015423801031791986,-0.003686375924429216
21.04,0.009411148788848345,0.001645563635837584,-0.0037665446042907847
21.05,0.00932613701634913,0.001760255152278305,-0.0038513905679470263
21.06,0.00945659749568546,0.0018021614920314005,-0.003978421358601097
21.07,0.009549190801096959,0.0018010538050575785,-0.003986886770213206
21.080000000000002,0.009438523786344388,0.0018191650837306248,-0.003852300389452264
21.09,0.009677784302363561,0.001649911704325925,-0.003807655265364212
21.1,0.00973641560674144,0.0015715229829579966,-0.0038058856628103233
21.11,0.009753471529302728,0.001674130069957547,-0.0039275244411952175
21.12,0.009850075331243708,0.0017908814399787262,-0.004029669447278449
21.13,0.009918434561715782,0.0017485685086076471,-0.0038755446046248136
21.14,0.009980987382727013,0.0018233283224621385,-0.0038962548724916306
21.150000000000002,0.010019084520815074,0.0017780316134865535,-0.0038977463782280918
21.16,0.009904311168936728,0.0018838896633194865,-0.003851635898014717
21.17,0.009764653245504244,0.00172050643505253,-0.0037672203043178426
21.18,0.009907803203062318,0.001661239481249434,-0.0036856257479525403
21.19,0.00995502238668008,0.0015626983190780588,-0.0036857267171085018
21.2,0.009572070905092121,0.0016346130918598837,-0.0032318603707477437
21.21,0.009503559310426186,0.001692371371100707,-0.003328529163948878
21.22,0.00945518730109026,0.001463935048994848,-0.0033816769774181075
21.23,0.009401909254313712,0.001237424138702193,-0.0034923610588941476
21.240000000000002,0.009559955360807412,0.0012949100739272136,-0.003399013655921143
21.25,0.009541690989918458,0.001367128580485526,-0.00338257720232686
21.26,0.009551334946240423,0.0012298302234952407,-0.003145199404252272
21.27,0.00940245285218419,0.0013135717555942626,-0.00315452096763629
21.28,0.009401628366853071,0.0013137370026150635,-0.0029461711560404415
21.29,0.009456698293539269,0.0014129567047042834,-0.002826754044805414
21.3,0.009360650939817871,0.0015122470855479095,-0.0028901157962887055
21.31,0.009456343456240274,0.001495340698453647,-0.0031068750700486607
21.32,0.009369040109620221,0.0013751204769966283,-0.0031471282837191496
21.330000000000002,0.009200925800397358,0.001337368097806639,-0.0031581490531713127
21.34,0.009193123208242112,0.0015181237744914203,-0.003258493794279112
21.35,0.009268748452965221,0.0015591648542427885,-0.003184954498100491
21.36,0.009329932583342753,0.0016763142749525147,-0.0032176799414896677
21.37,0.009305523074917324,0.0016135858956823465,-0.003074862538491613
21.38,0.009364397379655155,0.001579201254150811,-0.002990732435742481
21.39,0.00926413681153855,0.0015309567188507508,-0.0028768373789275943
21.400000000000002,0.009013862292664637,0.002455445576685553,-0.002660958286371443
21.41,0.0090018789702121,0.0025578661606697793,-0.0026144319962875685
21.42,0.009093797540475948,0.002614603030539131,-0.0026465192794868325
21.43,0.00933452820465962,0.0026896125662228703,-0.002803964803775007
21.44,0.009419647458828983,0.002659367195601423,-0.002921405432377315
21.45,0.009372454327526931,0.002709653993591436,-0.002956758177690774
21.46,0.009482088623167283,0.0027159240494508256,-0.002901094577256424
21.47,0.009447514854506043,0.002819159794578909,-0.0029244599102150903
21.48,0.009643872240315108,0.00284981055395173,-0.002890308800256804
21.490000000000002,0.009565371248349669,0.003112286942108311,-0.0028115577096568846
21.5,0.010243516012414555,0.002815942886376621,-0.0016571186366088001
21.51,0.010433775708046733,0.0028479911059064982,-0.0016913088344462288
21.52,0.010442762678260067,0.0028713931894948576,-0.0018739414142624224
21.53,0.010353006029106463,0.0027754006504209596,-0.001753873945878963
21.54,0.010618206626527987,0.0026733062792013277,-0.0017349281500569484
21.55,0.010578679337313329,0.0027087433906957427,-0.001601289075651879
21.56,0.010762751270306133,0.002625278366098918,-0.001482128797100951
21.57,0.010684217284052399,0.002613214627831853,-0.0014426888696592753
21.580000000000002,0.010611519298620262,0.0024749020323281195,-0.001287007786102398
21.59,0.010552978066257613,0.002373287229419782,-0.001249376669586557
21.6,0.01065733605943696,0.0027321339739097227,-0.0005109868506427308
21.61,0.010902234521079811,0.0027521964329679017,-0.0004014626497038501
21.62,0.010746703307760938,0.0026143084525248454,-0.00043386353802632747
21.63,0.010811054837448176,0.002649783101393171,-0.00046526055840124967
21.64,0.010903541937482785,0.0026357147334450997,-0.0003914565264054112
21.650000000000002,0.011121632495744686,0.0026173208723102082,-0.0006038353938111662
21.66,0.011096197227259278,0.002722525504749056,-0.0004528413292545791
21.67,0.01093625422109442,0.002897545744859437,-0.0006060540725595245
21.68,0.010911120190463613,0.0028425296027644164,-0.0005320492511979703
21.69,0.010781703116019309,0.0028437239274789515,-0.0006679308855475285
21.7,0.010891764631172614,0.002827618667738697,-0.00046650817856406585
21.71,0.01091489558952678,0.0029397744678121723,-0.0005708885036645414
21.72,0.010904356513262667,0.0032304553996841145,-0.000493493482370515
21.73,0.010992537082663565,0.003232055477783367,-0.0005204296113364241
21.740000000000002,0.011040875806961436,0.0030564083337017746,-0.0007409187721047792
21.75,0.011043459679800648,0.0030121161542871447,-0.0008625598428108359
21.76,0.01101368683289478,0.003067508115457347,-0.0008738509122256925
21.77,0.011001184691384986,0.0030977683958479944,-0.0007852895024570787
21.78,0.01109542316880972,0.003240653789800364,-0.0006249660171725219
21.79,0.01106344943450481,0.0031125781823647517,-0.0007054823556100782
21.8,0.01139986132364742,0.002788882549853244,0.00044468206500183655
21.81,0.011411740324106755,0.0027393645615028583,0.0004011729148139666
21.82,0.011394519972679366,0.0028910020300943365,0.0003561731495168067
21.830000000000002,0.011546077046136723,0.0029616539614119634,0.000320925207593193
21.84,0.011443640272256523,0.0029231909353638653,0.00034616638836599086
21.85,0.011311681184462413,0.0029239339807327364,0.00024838995295437867
21.86,0.011421542643585109,0.002932806989835045,0.00016172395971172685
21.87,0.01148040992425064,0.0030525773827931057,6.503946402919973e-05
21.88,0.011434830804217942,0.003105165587637158,0.00018159018909527
21.89,0.011518461591247038,0.0029022145458391844,0.00011240675416446691
21.900000000000002,0.011507730711123014,0.002847332385920099,0.0002006413444780667
21.91,0.011578926300068605,0.0029110959548671505,0.0002565520753470861
21.92,0.01138365504325577,0.0028167835722730794,0.00018518110985552358
21.93,0.011420108345525436,0.002758440447246774,0.0002443520835510151
21.94,0.011759749420635542,0.0027721650562696257,0.000291055594665812
21.95,0.011818137895193618,0.0027178674327990576,0.00038841777568758074
21.96,0.01174452859465405,0.0026246596971767457,0.0003204362388277419
21.97,0.011644297048047928,0.002455252649882694,0.00044218667206633245
21.98,0.011666298060858008,0.002335599889715735,0.00038641287929607447
21.990000000000002,0.011466827990329272,0.002316261274958055,0.0004993297817926568
22.0,0.011508448699834238,0.0011149930254124587,0.00025322416528396227
22.01,0.011515313668887552,0.0010735864340930008,0.00033710039908876676
22.02,0.011535054149511767,0.0012345797301301356,0.00037502875503729035
22.03,0.011245559620020551,0.0013447438763279872,0.0005744121249100723
22.04,0.011224396918443862,0.0013312616190258154,0.0004883396616872503
22.05,0.011099853152403114,0.0014091606388957826,0.0004660594719793706
22.06,0.01106567575984882,0.0014148753997059523,0.0004586778647033606
22.07,0.010993270074919601,0.0013435455810917938,0.0006128347924303997
22.080000000000002,0.011199724836412309,0.0013821630930444333,0.0006135072417495797
22.09,0.011011701307353492,0.0014637054808853082,0.0005388425079317523
22.1,0.01116418926044962,0.0015089972194451949,0.0005465684201982961
22.11,0.011171496113591809,0.0015476705767938537,0.0005740857126144615
22.12,0.011336646540190601,0.0016572881670689572,0.0006214541840505878
22.13,0.01112868043146839,0.0016908960581636754,0.0007389516782826096
22.14,0.011011088085894986,0.0015110730654469575,0.0006331592072557847
22.150000000000002,0.011040556729760306,0.0014291339481408722,0.000581733565378915
22.16,0.010947549488664365,0.0015413063805066066,0.0006578234946578559
22.17,0.011054706896365625,0.0014975032104586436,0.0007833534125268546
22.18,0.011134802613522173,0.0015284559039348865,0.0007513866556985346
22.19,0.011123587513015471,0.001423458282138534,0.0006086819091477704
22.2,0.011759658326328519,0.0018025629003848662,0.001502492519600244
22.21,0.011710750936256238,0.0016915382711551897,0.0015466713864053245
22.22,0.011570565424975272,0.0017955088184608478,0.0015383029249637545
22.23,0.011473022128681768,0.0019508219014723535,0.0014912279340647476
22.240000000000002,0.011612709617430826,0.00226315589150053,0.0016511232499734916
22.25,0.011539584082255812,0.002065284340827493,0.0017523401517015977
22.26,0.01145632086140671,0.0020640042181995534,0.001853072719322528
22.27,0.011526807857054651,0.002065558168255105,0.0017721082774907698
22.28,0.011545308380199263,0.002088556798628222,0.0017021221276351214
22.29,0.011563227809099595,0.0019519742113949024,0.0017298929140267415
22.3,0.011492152733615755,0.0020087904425944727,0.0017079932021094627
22.31,0.011429711545163973,0.0019375076319279587,0.0016262042522223721
22.32,0.011610378181928482,0.00204096546946317,0.0015969254937574177
22.330000000000002,0.011557042646697456,0.0019751039836971005,0.001415125024226117
22.34,0.011617213248601719,0.0018675160091565842,0.0014097961312889453
22.35,0.011650048430671897,0.0019020960256913386,0.0014604101648404378
22.36,0.011715403890462748,0.001968815781144579,0.0014521969896757133
22.37,0.011555533458504122,0.0019343161823198833,0.0014641676802233557
22.38,0.01160803733996768,0.0020608970616936804,0.001348832503683038
22.39,0.011519898770847675,0.0019478901448411127,0.0013651388252349
22.400000000000002,0.011329644597167057,0.001683442343930127,0.0016185250760166504
22.41,0.011448511550296846,0.0017268218387269491,0.0015169757651383351
22.42,0.011524010808505106,0.0015144528255913916,0.0015827580341794968
22.43,0.011645783765290572,0.001541074538059965,0.0016083325616079829
22.44,0.011662252588603659,0.0015683225735246668,0.0017100070918185763
22.45,0.011682455987943126,0.0014612849387979627,0.001666650412592153
22.46,0.011845828426775699,0.0014337574373797706,0.0016758140160223639
22.47,0.011908190549084933,0.001266209194072633,0.0016262658178711076
22.48,0.011986829464559095,0.0012595013806315529,0.0015576469983654274
22.490000000000002,0.01206894673688274,0.0012615160237156784,0.0014853166467080738
22.5,0.012624395604921186,0.0008182486624678224,0.0011337029766986962
22.51,0.012755648876615799,0.0007772742860800837,0.0010506411326729297
22.52,0.012558307940904226,0.0008153499999725958,0.001108401498988262
22.53,0.01257951652797623,0.000782732553036253,0.0010609968789813103
22.54,0.012569755160449444,0.0006403739404937057,0.0010593385425268526
22.55,0.01267122202473436,0.0006645529518661894,0.0010716080604364611
22.56,0.012577813126956208,0.0006205769151621679,0.0009202456672166849
22.57,0.01254869538044538,0.0004797336704695178,0.0008731353688230818
22.580000000000002,0.012513561319317376,0.0004438516582537186,0.0010367808399366382
22.59,0.01242072180876711,0.0004788908116896325,0.001149595029131305
22.6,0.012824153052120235,0.0004396243079230296,0.001354188736975349
22.61,0.01300251979680394,0.00037303961118667254,0.001163403680898283
22.62,0.01286710116869189,0.0005112302525974631,0.0010896514379392136
22.63,0.012879651480888597,0.0005391762988971202,0.001162181605522997
22.64,0.012937020891648058,0.0006060652719158348,0.0011665352699304005
22.650000000000002,0.012914395723049041,0.0006705695020978267,0.001043661816573482
22.66,0.013056889746446204,0.0005592670367488883,0.0010030130836324218
22.67,0.013180551107580079,0.0005394046504303184,0.0010697104691967934
22.68,0.013008095725054862,0.00044069649681135526,0.0009729488578556181
22.69,0.013022862326285833,0.0005550408990570266,0.000853013691197431
22.7,0.012959207951482732,0.0005846522565725188,0.0007802328316504995
22.71,0.012933721840705424,0.0005677049806824086,0.0007943395966215719
22.72,0.01297358504403395,0.0005944183850767808,0.000779505741953717
22.73,0.01291380067218282,0.0006647311616585706,0.0007962112100035822
22.740000000000002,0.012933208857926539,0.0007635127487799179,0.0006971562374018962
22.75,0.012941223941379898,0.0006717451419239683,0.0008597136174969557
22.76,0.013003862021298888,0.0005255688610623376,0.000938113400051712
22.77,0.012741288806106022,0.0005722978533412276,0.0010375169059976405
22.78,0.01275000450566468,0.000648450104791988,0.0010029060854007308
22.79,0.01269042215052304,0.0006966748529229311,0.0010764169564962127
22.8,0.012662961080091161,0.0002957692400092777,0.0012170488518979926
22.81,0.012780601431854586,0.0004270460358031799,0.0011886996505545836
22.82,0.01277306048937479,0.0004455087271703973,0.0011823151415474452
22.830000000000002,0.012619340084501222,0.0004100863683617549,0.0010632755861535357
22.84,0.012617453411343248,0.0004276564677938912,0.0011276556070684428
22.85,0.012577293894937943,0.0004534372509828058,0.0009516060706952742
22.86,0.012618303622662865,0.0003957254963891361,0.0008503411719934076
22.87,0.012666747023943098,0.000363209066458268,0.0008144351856915399
22.88,0.0125770450802424,0.00045330577904292396,0.000789584413119044
22.89,0.012390044103276834,0.0002878018214916726,0.0010106275453072861
22.900000000000002,0.012243709900935412,0.00019786178069257615,0.0010231211317725196
22.91,0.012172866922422403,0.0002252239013762372,0.001032125130844741
22.92,0.012370691384290027,0.0001294293347390092,0.0010231733681748292
22.93,0.012256633495026098,9.176354093999563e-05,0.0009074306828119769
22.94,0.012177965970899983,0.00021485556957070916,0.0009316416912509596
22.95,0.012079556189259634,0.0003255101749991732,0.0009080567469276459
22.96,0.011703097415961906,0.00041761081147197724,0.0008495097014459295
22.97,0.011708775489679876,0.0004920695564179813,0.0008887432330784772
22.98,0.011853870465900073,0.0004809404562263192,0.0007363087548707788
22.990000000000002,0.01177599120967989,0.0004610378557494556,0.0006725621145354563
23.0,0.010667111310068046,-0.00019469177763701347,0.0008485404556029546
23.01,0.010746367025033893,-4.703853885519026e-05,0.0007784031050663389
23.02,0.01075319917769331,-6.921843000393577e-05,0.0007207094148830373
23.03,0.010681899143164642,-9.466350464816757e-05,0.000544168142111062
23.04,0.010639846159612732,-0.0001883182764489023,0.0006589610666334904
23.05,0.010838358405801012,-0.00024070152060295052,0.0005581734047185054
23.06,0.010902540774210736,-0.00021363326973289503,0.0006686584135066692
23.07,0.010834337358178951,-0.00022048180306990844,0.0007005490197653417
23.080000000000002,0.010811280951960428,-0.0002995500680348432,0.0007732416813135989
23.09,0.010712951793910139,-0.0003402281509625427,0.0006433954889320978
23.1,0.010622994128437032,-0.0003112488684983107,0.0005858861632824738
23.11,0.01054232593039733,-0.00041749254722386084,0.0005655992864630292
23.12,0.010445456418958934,-0.0004803592588922845,0.0006861004795243699
23.13,0.010239282912064916,-0.0003682989827701738,0.0007364423790284087
23.14,0.010291608492457355,-0.0003908125683183421,0.0007940220462925864
23.150000000000002,0.010123888160662333,-0.0003880040661252509,0.0006593770085128127
23.16,0.010234627731657255,-0.00042266426566387036,0.0007700880099073512
23.17,0.010243640268166446,-0.000518539743260392,0.0008163021622981806
23.18,0.01031304002092877,-0.0007921884500428836,0.0008357969598518176
23.19,0.010347132026201506,-0.0008830209331964192,0.000864479596570512
23.2,0.009777996992507773,-0.0005308369479643563,0.0003914818735348237
23.21,0.009886044940212405,-0.0005400777843814674,0.00023591145688489065
23.22,0.009807226410789797,-0.0003233298950680033,0.0002865144945960391
23.23,0.009747458051778965,-0.00038227308102248243,0.00014590592791410161
23.240000000000002,0.00970841627970775,-0.00045296910645476705,8.811733766859302e-05
23.25,0.009720785597433935,-0.0005314754237620521,-2.2834522902207664e-05
23.26,0.009728408809872692,-0.000559204157450605,6.819454317654329e-05
23.27,0.009813819195875378,-0.0006398245973429749,-1.0191114850965111e-05
23.28,0.009799307164355297,-0.0005964222833716638,-7.401898797380225e-06
23.29,0.009802478866972972,-0.0005511752599043477,-5.8377203012766646e-05
23.3,0.00977995377782338,-0.0006523308122611444,-0.0001892660163129801
23.31,0.009719923500224803,-0.0006121611615323291,-0.0002146304880041816
23.32,0.009530858473090991,-0.0005750794246258799,-0.00014755942898622316
23.330000000000002,0.009532380982333215,-0.0006049514413503932,-0.0001989234418082976
23.34,0.00947570232640566,-0.0004999613723372942,7.576581326639595e-05
23.35,0.009360487941754259,-0.0004917288506405544,0.00012481738202189182
23.36,0.009426820912127204,-0.0004112049235605127,0.00010057679417974215
23.37,0.009449573994068946,-0.0003437422303778763,2.169724772568614e-05
23.38,0.0095374146774211,-0.0002161286837608066,8.575800945775926e-05
23.39,0.009573220213827855,-0.00017287807793731733,4.244855281883704e-05
23.400000000000002,0.009361186469306173,-0.00034770443320162383,0.0013308291538537006
23.41,0.009480452184167083,-0.00033945885381326445,0.0013317285750908145
23.42,0.0093904759129783,-0.00034131643571366934,0.0013415893975070785
23.43,0.009317724009408997,-0.0003936779734783739,0.0014046974086293206
23.44,0.009071911442932177,-0.0003888003076870255,0.001223571662106102
23.45,0.00915897114565986,-0.0003534742954654939,0.0011506870448411207
23.46,0.009092108309848773,-0.0003588300339355309,0.0012943219568022533
23.47,0.009212596656954541,-0.00039996631737813086,0.0013421914281737254
23.48,0.009201875455722285,-0.00046258704183762205,0.0014102978637458284
23.490000000000002,0.009140223592755625,-0.00046624851818180427,0.0013539141217854378
23.5,0.009336870019902906,-0.0001901064892563688,0.0007214452599752142
23.51,0.009263869549501222,-0.00032023680959896486,0.000781184087244988
23.52,0.009236741088664511,-0.0003674272740690798,0.000822507838554353
23.53,0.009055623034337832,-0.00017442494563136952,0.0007451200862729011
23.54,0.009195840361588948,-0.00015424263282277608,0.0006258967203181896
23.55,0.009129604412505224,-0.0002793218326748886,0.0006711085409453344
23.56,0.009159612129419034,-0.0003141925539208261,0.0006260180479189016
23.57,0.009210331521466041,-0.00014795519492995533,0.0005760854292208586
23.580000000000002,0.009174263718135515,-0.00019330282515909306,0.0005786764635316322
23.59,0.009219447550762544,-0.0001479310475784556,0.0004288468450929451
23.6,0.00893534328892471,-0.0003781069475280659,1.9426325179122924e-05
23.61,0.00878241170374304,-0.0005142398916388576,0.00022169899387533809
23.62,0.008932307870461944,-0.0004595017077943673,2.1177932348115552e-05
23.63,0.009048219102606636,-0.0004520020796944594,-0.00010178891124483086
23.64,0.008888635221556399,-0.0005324338335599743,-0.00021259537508423602
23.650000000000002,0.008768225317083822,-0.00034739601907263305,-0.00031077293615046944
23.66,0.008838644496374363,-0.00033085444780917494,-0.00023475804059865557
23.67,0.008921629360234938,-0.00032306640620477945,-0.0004767921360280861
23.68,0.008981259643990588,-0.00039740048765514257,-0.000407226470632878
23.69,0.008973280299262792,-0.0003378402587866799,-0.0005273003961560139
23.7,0.009057575237028907,-0.00041669799528506503,-0.0004014246536364123
23.71,0.009217511827309764,-0.0005563279930636873,-0.0004264679680744902
23.72,0.00912672764606024,-0.0006650460884603377,-0.00043501666794315926
23.73,0.00925581418132046,-0.0006683398265349615,-0.000441171232451867
23.740000000000002,0.009356756893955204,-0.0007751982471182865,-0.0004040998860025929
23.75,0.009238762672384769,-0.0008521253463397913,-0.00040270098068136395
23.76,0.00925627452511201,-0.0007398873474603577,-0.0005030120915730865
23.77,0.009089546748111832,-0.0007518639715551609,-0.0003686215672463094
23.78,0.009076070615061091,-0.0006660562749498114,-0.00040091301476110014
23.79,0.009172881166039221,-0.0009286091903389933,-0.00032824453061354615
23.8,0.009126565447074018,-0.0010497491166311132,-0.0007789423469382744
23.81,0.009090675301708257,-0.0010119362974207499,-0.0008018458585151953
23.82,0.009009938272140892,-0.0007875161157608565,-0.0009696104896164584
23.830000000000002,0.008976753830673673,-0.0007224099058665299,-0.0010405174881952522
23.84,0.008772921478792994,-0.0007529988308814468,-0.0009067782498112937
23.85,0.008659310193972238,-0.0006685346742180363,-0.0008820551529643701
23.86,0.008670799468345114,-0.0008333687631871127,-0.0009031215281819897
23.87,0.008577305167312841,-0.0007497728055505467,-0.00096693144467089
23.88,0.00848773747504821,-0.0006994985918563504,-0.0009149879494688339
23.89,0.008433460228594395,-0.0006564407422214808,-0.0010081073122996658
23.900000000000002,0.008443934994845522,-0.0007616661786414653,-0.001127690198360642
23.91,0.008538215006241068,-0.000762561251141907,-0.001135367571320597
23.92,0.008535371340249643,-0.0005858641080345055,-0.0012160424527049754
23.93,0.008538392781415405,-0.0006615073219055299,-0.0012109382336896947
23.94,0.008718878324836551,-0.0006681741634769224,-0.0012349096474105164
23.95,0.008616512510928065,-0.000607273023477324,-0.0011346035379416891
23.96,0.00854540925901893,-0.0004868540369183369,-0.0010997130220619345
23.97,0.008484283717081053,-0.0003867909341996738,-0.001353687755416515
23.98,0.008487261583183088,-0.00048374301860785497,-0.0014700798406550365
23.990000000000002,0.008504843925579467,-0.0004763868116838519,-0.0014389410346547905
24.0,0.008238284703806739,-0.0009803372883212776,-0.0017442372976645103
24.01,0.008222777022717512,-0.0011036644403051505,-0.001865480313196972
24.02,0.008253437782785037,-0.0011405680231753733,-0.0018570663493905303
24.03,0.008233364911918265,-0.001238416781510175,-0.0018540119159433219
24.04,0.008203553991859779,-0.0013071631877549369,-0.0019183273726888523
24.05,0.00834491455038675,-0.0012766961512207103,-0.0020691565438854223
24.060000000000002,0.008242654253337738,-0.0012497318198066007,-0.002141729469122868
24.07,0.008155510146607783,-0.0010776379750499308,-0.0021623071294758216
24.080000000000002,0.008111905291992457,-0.0009958072955760624,-0.002252344693597991
24.09,0.008115648031341679,-0.0009495440716820885,-0.0024169066854281365
24.1,0.008298146632434802,-0.0009083706194494621,-0.002374344792257816
24.11,0.008541344810528513,-0.0008822283170328513,-0.0021621237605107483
24.12,0.008496844604374838,-0.00093866277265086,-0.002173102475706621
24.13,0.008634434500236128,-0.0009018902581348479,-0.002310215433397984
24.14,0.008591662686722219,-0.0009048783147258405,-0.0023595641270809883
24.150000000000002,0.008592788863075526,-0.000657821074306629,-0.0022484957693748977
24.16,0.00864247203047065,-0.0006772035059165471,-0.002188118723105463
24.17,0.008389169899981471,-0.000493187093975511,-0.0022102637310183796
24.18,0.008258031719467452,-0.0004230763166697645,-0.0020795215199149336
24.19,0.008275998465906327,-0.0004767248746483663,-0.0018974878179039937
24.2,0.00785822194415794,-0.0004463372084394479,-0.0013191576432944202
24.21,0.007729196006968074,-0.0003356889744096337,-0.001250562196361126
24.22,0.007861461851508583,-0.0004919702138016348,-0.0011722281752774917
24.23,0.007821648728644484,-0.00043054402976704087,-0.0012600366441391539
24.240000000000002,0.007883830147111404,-0.00042667060207146796,-0.0012043275685280344
24.25,0.00791819444936079,-0.0004998449189229091,-0.0010771093685799458
24.26,0.007830431256202863,-0.000605000854876703,-0.0011238529657538858
24.27,0.007846063203968702,-0.0006974530980644649,-0.0012490483300881424
24.28,0.007855031425237557,-0.0006443990015793988,-0.0012612512662845859
24.29,0.007860556102044725,-0.0004883829085309953,-0.0013712835153723358
24.3,0.007691103042515621,-0.000512764341228829,-0.0012587631641359446
24.310000000000002,0.0077038714587279525,-0.0005405725551281429,-0.0010131975747479335
24.32,0.0077762906771753956,-0.0006183407951616869,-0.0011826189992686328
24.330000000000002,0.007816496454977121,-0.0006818045201793635,-0.0013828251938432443
24.34,0.00782791150756068,-0.0006625508908348569,-0.0015358455331438497
24.35,0.007808545936634054,-0.0006604714218001177,-0.0014316728937231488
24.36,0.007880921698928473,-0.0006155404443106036,-0.0015646357818488166
24.37,0.007819644236218856,-0.0006007134787750278,-0.0014988971072920896
24.38,0.007825125408981101,-0.0004162485729486548,-0.0013494124592904578
24.39,0.00789364502495157,-0.0004427041977469765,-0.0013637241392218794
24.400000000000002,0.007728740063965085,-0.0006118281497201266,-0.0014119378921439926
24.41,0.007702783292066125,-0.0007154616992035793,-0.0014319285389106193
24.42,0.007790933353119132,-0.0007165939936212944,-0.0015735740576180133
24.43,0.008009040798066051,-0.0007271527256027458,-0.0016759931388072044
24.44,0.007988685584746382,-0.0007163360386686353,-0.0018202293007070218
24.45,0.007856474626448558,-0.0006171981774638077,-0.0017742655480396832
24.46,0.007867533875775242,-0.0006512766743739995,-0.0017000124683266326
24.47,0.007818333318861085,-0.0006341078375274204,-0.0017573436920096362
24.48,0.007779615060562951,-0.0006140793125966795,-0.001694227148956697
24.490000000000002,0.007599033883613628,-0.0005834535399989227,-0.0016630343926402169
24.5,0.006858427226997112,-0.0010276674629704965,-0.0016351454727547728
24.51,0.0068545756047956995,-0.001002631114984268,-0.0017071900358739838
24.52,0.006952929249604673,-0.0010066900219241727,-0.0017557855131464266
24.53,0.006791081038647379,-0.000881101720254065,-0.0017924580099617012
24.54,0.006782808530029063,-0.0009802563755919493,-0.0018869349456228518
24.55,0.006912950172130802,-0.0009618579589164835,-0.0020016791101335166
24.560000000000002,0.0069094601619204415,-0.00097809857886304,-0.002235056829960664
24.57,0.006799804053384599,-0.0010272042081388155,-0.00230898194112584
24.580000000000002,0.006855534442558232,-0.0011167169015411662,-0.002241892798450368
24.59,0.00677224155472039,-0.001173812198026137,-0.0023573203144144836
24.6,0.006932178513508692,-0.00038168404978907653,-0.00236754320215152
24.61,0.0068997706419226925,-0.0004195697604222289,-0.0023574261652698388
24.62,0.0068639311398386894,-0.00044619333875856574,-0.0025880636701749527
24.63,0.0068115931058137505,-0.00047457988473252,-0.0025743770006741093
24.64,0.006805437144756952,-0.00047918882773202736,-0.0024880133541908466
24.650000000000002,0.006725560019190755,-0.0004760769017378109,-0.0025275935426471207
24.66,0.006830780685992161,-0.00037003248344552825,-0.002473628953183753
24.67,0.006737472710381773,-0.000615845333868835,-0.0025939460265636725
24.68,0.006669374478084849,-0.0006591157802772608,-0.002461341822963597
24.69,0.006459066668780493,-0.0006412189358825339,-0.0023224777800271647
24.7,0.006574622500364455,-0.00048688778915726685,-0.002172802343988818
24.71,0.006585957403082528,-0.0004455372012486989,-0.00210081926148599
24.72,0.006730843274195837,-0.0002459401316087706,-0.0019797616182598214
24.73,0.006685872009103785,-0.00012037189949375604,-0.002038921504891623
24.740000000000002,0.006713996841906752,-0.00010798487560123895,-0.002045753951239055
24.75,0.006735168964330325,-8.219114345336477e-05,-0.0020440318635552004
24.76,0.0068356569856781605,-0.0002132633065258927,-0.00211468087953396
24.77,0.006709100566421969,-0.00025818982654276373,-0.0021599070657171413
24.78,0.006599432827638878,-0.00022186305780488516,-0.0022308611969295354
24.79,0.00660876605561488,-0.0001405920073039321,-0.002102865388115288
24.8,0.00697120967187737,0.0006180857623774565,-0.0013967730759044776
24.810000000000002,0.006982102493304691,0.0005765997677207224,-0.0015493651810934471
24.82,0.006955433011308059,0.0006105203977911713,-0.0015033802932271196
24.830000000000002,0.0069757032090819295,0.0005346888659283224,-0.0015217236963284307
24.84,0.0070764386873283696,0.0005490990273228428,-0.0013298444083487267
24.85,0.007082878845817341,0.0004960846087854839,-0.0013675636150187829
24.86,0.007033412792424891,0.0006503310961276282,-0.0012741144641908624
24.87,0.007057736630640733,0.0005580808486197801,-0.0012325456730436337
24.88,0.007086092578608905,0.0005676319910207245,-0.0013230464110773829
24.89,0.0069946427949012435,0.0005818293014899906,-0.001430220042358152
24.900000000000002,0.006961269890713789,0.0007601007105317378,-0.0013515704430044006
24.91,0.006950369887053328,0.0008413867424947677,-0.001314657575958914
24.92,0.007079272445887471,0.0008811191076125801,-0.0014140341645734148
24.93,0.007100481658988301,0.0007680376453539221,-0.001422374270229435
24.94,0.0072525618145664805,0.0008444201952152261,-0.0013979324585068243
24.95,0.00733526559808765,0.0008638986157742184,-0.0012758122577640689
24.96,0.007317877086954945,0.0008924399448942128,-0.001165868033100259
24.97,0.007358139072045612,0.0009007668706706542,-0.0011590243439108738
24.98,0.007382794441384242,0.0009513450479349537,-0.0010494492449683883
24.990000000000002,0.007233568108799894,0.0010144867797782298,-0.0010463621599686242
25.0,0.0068915572936359415,0.0016282200890148713,-0.002080438040604544
25.01,0.006977088103672225,0.0016837286427975676,-0.0021767180193394335
25.02,0.006816672419763348,0.0018380872636517467,-0.0022280124983969597
25.03,0.006842241355971682,0.0016800083093849168,-0.002343082896273373
25.04,0.007032953471425554,0.0017884852195369323,-0.0023695091140099396
25.05,0.007091349978985641,0.0019518859384434226,-0.0022873494342334154
25.060000000000002,0.007189606900036961,0.001986857623789628,-0.0023120767397933027
25.07,0.0070901372263188715,0.0020358763552770203,-0.0022850202584044016
25.080000000000002,0.007094861110211338,0.0021165445452835606,-0.0022660292895546343
25.09,0.007065055956186094,0.002085271460267941,-0.00240523746800116
25.1,0.007055406252137875,0.0020583004573018443,-0.002530699881622846
25.11,0.007041249077140911,0.00204327448732201,-0.0024596167145376846
25.12,0.007000585612572364,0.0020942614225322896,-0.002436911323294475
25.13,0.006936757061190706,0.0020384222143082086,-0.002365947812055347
25.14,0.006883428065585084,0.0021774532755075263,-0.0023375848078731657
25.150000000000002,0.006903367208144335,0.0023300379730865485,-0.0024143356513090437
25.16,0.006893659304340413,0.002342479099259062,-0.0025846907630689003
25.17,0.007050542603349638,0.002455555605933765,-0.0026642394661491476
25.18,0.0070223795459822096,0.0024089518893851743,-0.002628076511998607
25.19,0.007107302638830459,0.002478693946857949,-0.0026773255507447718
25.2,0.00675340921941224,0.002096856252980207,-0.0027744378269669583
25.21,0.006755715047057306,0.0019366424329627279,-0.0028219050077004752
25.22,0.006829123506835072,0.0018287388206747561,-0.0027721492049156493
25.23,0.006818478247726952,0.0018334168518904116,-0.0026920493471437015
25.240000000000002,0.006731838364435401,0.001831191844280971,-0.002527292031230241
25.25,0.006509325972539175,0.0016841082825198187,-0.002516799884968466
25.26,0.0064617700113307535,0.0016441917917321875,-0.0025383107167647875
25.27,0.006464159071724606,0.0014953772362123658,-0.0024440271949426797
25.28,0.0065578617867933725,0.0016179095329355805,-0.0023228455022122852
25.29,0.00645703293385527,0.0014438291122955478,-0.0022992636223604142
25.3,0.006382829748413618,0.0013730368842754023,-0.0023478158712484675
25.310000000000002,0.006603050832842232,0.0014089605896765805,-0.002321456142196053
25.32,0.006648022909940051,0.001523376061617987,-0.002435746330802212
25.330000000000002,0.006781325708903403,0.001464369717913635,-0.0024122400623817417
25.34,0.006977524722388867,0.00144929951278837,-0.00235806606794012
25.35,0.007153712475116313,0.0013847820868264204,-0.002479066817937945
25.36,0.007210264805498862,0.0013911444719178435,-0.0024647687426493357
25.37,0.007057753984754957,0.001265020195042562,-0.0026760594789104115
25.38,0.007195539375700432,0.0012024444731937062,-0.002718079959474462
25.39,0.007208370574210037,0.0012717358398236637,-0.0028206389363243448
25.400000000000002,0.0071100614479976555,0.0009853787512670179,-0.003429214722798531
25.41,0.00723718241188204,0.0009766634791765674,-0.0035967662910191796
25.42,0.007254680149981949,0.0008504387309495762,-0.0037975875592218904
25.43,0.007261179762429251,0.0011191827192617752,-0.003784803593426766
25.44,0.007163587367863689,0.0011054322167016436,-0.0036498784053605295
25.45,0.007091599239048915,0.0010447550568600758,-0.0037086613780420554
25.46,0.0070701280067920706,0.0011804126539015332,-0.0036990883585411817
25.47,0.007120986134831216,0.0011770109210669003,-0.0038333159981241184
25.48,0.007215501894613444,0.0010786674033882986,-0.003772616892681046
25.490000000000002,0.007295345052972279,0.0009395397657023146,-0.0037803247472352774
25.5,0.006588957009524963,0.0012166419749195278,-0.0034019015531305398
25.51,0.006633590195017166,0.0010572124406710028,-0.003410712287814275
25.52,0.006680343112195802,0.0010615466100050734,-0.003412141265219058
25.53,0.0065816963705043665,0.0010267187789796122,-0.0034152303748703925
25.54,0.00660643173570969,0.0010742370372884844,-0.0031794781678373446
25.55,0.006661063700070593,0.001137320716281048,-0.003175811538602712
25.560000000000002,0.006665009206085102,0.0011594199416911726,-0.0033631084190743096
25.57,0.006618273685632958,0.0011640533635944403,-0.003444588612449115
25.580000000000002,0.006474564310783385,0.0011301209635654215,-0.003264982387722581
25.59,0.006508705045269084,0.0011061238592970442,-0.0031947540090837725
25.6,0.006356544934922903,0.0012807377869658,-0.0021183652129353235
25.61,0.00645601958916765,0.0012519928764023172,-0.002109381805752261
25.62,0.006582637533670903,0.0013446164420241231,-0.0021142097896226703
25.63,0.0065646139722508705,0.0013703702805919324,-0.0019070749319911933
25.64,0.006567141393798988,0.0014846924438866767,-0.0019211560798520658
25.650000000000002,0.006552139002087643,0.001542572469017839,-0.0018492266937762652
25.66,0.006603890055803423,0.0016749656665791426,-0.0015943040024082005
25.67,0.006688479380817187,0.0017018847989469193,-0.0015326891196727008
25.68,0.006742796574417156,0.0017469517122214232,-0.0013614930156627249
25.69,0.006796470043031765,0.001756038185867664,-0.0013046124879705085
25.7,0.0067559493828705805,0.0016476316722389597,-0.0014263954159879277
25.71,0.006797237459112465,0.0017600308715813601,-0.0013880956880498575
25.72,0.006754633755794234,0.0016325165447104144,-0.001400207111633845
25.73,0.006615641423676495,0.0016898866281764967,-0.0013652277198950285
25.740000000000002,0.006729472532576869,0.0014633493275457005,-0.001297923422737075
25.75,0.006784293362807732,0.0014978180622867792,-0.001347803891786786
25.76,0.006769028038320821,0.0015418558772332621,-0.0012704631295705085
25.77,0.006786099869399467,0.0016531317283604795,-0.001375762342568949
25.78,0.006867431947016373,0.0015370376350512633,-0.0013488211262109196
25.79,0.006827182425285366,0.0016914482559939616,-0.0012783044802457616
25.8,0.007136873256255018,0.0019002746652656633,-0.0009915605159058062
25.810000000000002,0.0070887604560132015,0.0018895369604308495,-0.0009584119910658286
25.82,0.0070753828091701795,0.0018552441990919313,-0.0009986702573846428
25.830000000000002,0.007175493554164257,0.001825987395406003,-0.0012410546637465474
25.84,0.007069421860189134,0.00194375690059303,-0.001317023962372058
25.85,0.00694796903988959,0.001968930035258931,-0.001167484032059857
25.86,0.006999107661801276,0.0018771873911257125,-0.0012338830394525715
25.87,0.007041346846619417,0.0018352017022596548,-0.001202521593908663
25.88,0.007037048766282199,0.0018523141789802274,-0.001001700130558659
25.89,0.006947060616903945,0.0018857606612488098,-0.0012771085403699652
25.900000000000002,0.006880474906523159,0.0018747597560149808,-0.0015678893573385306
25.91,0.007004104638800357,0.0019182088724763314,-0.0016012453546426805
25.92,0.007073452810505506,0.001919948598636743,-0.0015840134583650972
25.93,0.007019833170791101,0.0018042982585772733,-0.0016193117308789626
25.94,0.00683170736453249,0.001853333903025699,-0.001662818827844818
25.95,0.00704777745847543,0.0018994283358435967,-0.0017306356880526464
25.96,0.007071579841189573,0.0019763986302125144,-0.0016909059988757457
25.97,0.00709377778286764,0.002097211863183272,-0.0017599757894067346
25.98,0.007035799087642595,0.0021952705821346526,-0.0017529554681976164
25.990000000000002,0.00711256573826736,0.0022836547914510644,-0.0018220791270487668
26.0,0.007154069540349471,0.0018199440594186618,-0.0005916644169818027
26.01,0.007081016581859159,0.0017628468559766368,-0.0006183405241234578
26.02,0.006825951336647469,0.0016917739682750898,-0.0006650491944753532
26.03,0.00687698622785588,0.0018164012095780895,-0.0006419602428394844
26.04,0.007000853673775267,0.0018185242174850228,-0.0005757919257526045
26.05,0.00696175165182963,0.0018710602924726513,-0.0005200721132147911
26.060000000000002,0.00694478459536404,0.0017414994095036494,-0.0005180023110277778
26.07,0.007049094801634007,0.0017239322404312678,-0.0004613150121472827
26.080000000000002,0.006943740919779719,0.0017151997179992685,-0.0005858255647315076
26.09,0.006940656637635481,0.0017295078112093732,-0.000570629377616311
26.1,0.006797354233351532,0.0016320810463121291,-0.0005711325093730356
26.11,0.00667481742512721,0.0015392665775598143,-0.0006202511682354532
26.12,0.006848861677397554,0.0014603775515921998,-0.0006095847079988568
26.13,0.006856266395717226,0.0015263776004947752,-0.0006252957605768859
26.14,0.006846695659890183,0.00152396285466774,-0.0005478188755953064
26.150000000000002,0.006748557871219387,0.0014233261640312742,-0.0004184710941644459
26.16,0.006801380027926993,0.001526288019640165,-0.0005073722755424348
26.17,0.006807698744891798,0.0015340329274150953,-0.0008118177973721755
26.18,0.006700424744599564,0.001410122359443119,-0.0007822895259989634
26.19,0.006716811088028558,0.0013888862537949425,-0.0009145694417440812
26.2,0.006836739718847896,0.0018780797928118498,-0.0006923212989267562
26.21,0.006983366733283375,0.0020016819988115555,-0.0006942936440005024
26.22,0.007060052357491494,0.0019266132344049674,-0.0006509374136722989
26.23,0.007076573319471228,0.0019074778460981877,-0.0007350657214482996
26.240000000000002,0.007015196351906796,0.0017891110310938455,-0.0005825629818924054
26.25,0.007015146995342432,0.0017744147189275303,-0.0006135314774995712
26.26,0.007051891667619969,0.0018483197930463824,-0.0004772162550910132
26.27,0.006854303566551436,0.0019306695664326836,-0.0005164938945593113
26.28,0.006968617701627739,0.0019644886134258283,-0.00045035875123191135
26.29,0.007052914861082198,0.0019552725321236642,-0.0003990999966485085
26.3,0.007080128166433652,0.0018563999613885678,-0.0002868068669881071
26.310000000000002,0.006966150393297555,0.0018020025382079515,-0.0002112285499167325
26.32,0.007101436009876981,0.001787311021405659,-0.0001189214211982392
26.330000000000002,0.007010220458049032,0.0016673686457139001,-0.0002484273144064366
26.34,0.007008568773022421,0.001743133276842808,-0.00029708572616006604
26.35,0.006952483429789135,0.0017177886630838164,-0.000219407307218643
26.36,0.006891823135423189,0.0016371178552611536,-0.00017072146335085308
26.37,0.006885666280516317,0.001673498052425593,-0.00028804128864899794
26.38,0.006853747789909509,0.001701733440175373,-0.00047534006252128436
26.39,0.006837893794293808,0.0015642810114936995,-0.0004639198675550329
26.400000000000002,0.006637023774171081,0.0010904871100464418,-0.001186934839980915
26.41,0.006645220967943671,0.001145611645332948,-0.0011500551114458208
26.42,0.0067969217807196175,0.0010572880632965086,-0.0012219939516322075
26.43,0.0067904834788145565,0.001119041006448786,-0.0011947555663192266
26.44,0.0069232261405270685,0.001185802414425517,-0.000985184279595516
26.45,0.006748156652606912,0.00106903691213885,-0.0009413941025605183
26.46,0.006622972756804352,0.0011272300382182202,-0.0009363455410730734
26.47,0.0066964477510338995,0.0012930812889973633,-0.0010048153248303486
26.48,0.006714463228805775,0.0011042112821887933,-0.0009691553225801042
26.490000000000002,0.006650445535765969,0.0010549272415065424,-0.0010107453030869563
26.5,0.005385312707995371,0.0009567644140893964,-0.0006641102368199446
26.51,0.00539922083853239,0.0009695647284211153,-0.000865511881262631
26.52,0.005569722976604109,0.001109417956976946,-0.0007453889113735328
26.53,0.005607523683228622,0.0010422746621177826,-0.0006796855716054063
26.54,0.005792391627975881,0.001252754522348348,-0.0007018346330961598
26.55,0.005979778158603664,0.0013280132264501094,-0.0007526698130572956
26.560000000000002,0.005931247518392749,0.0013157785475420107,-0.0007234236546578168
26.57,0.006107312904109299,0.0012943808297530702,-0.0006496741113660908
26.580000000000002,0.006197491798969191,0.000923053697115104,-0.0005299283949906965
26.59,0.006093609943254234,0.0009058199761854658,-0.0006719426412202802
26.6,0.00624988631866501,0.0011562470657699533,-0.0002835701964824589
26.61,0.006343984217733866,0.0010770548320311562,-0.00021579219849477834
26.62,0.006261410436762537,0.0010563408332219322,-0.00022151245102971622
26.63,0.0062822887910595655,0.0010505261282914213,-0.00020983745361911985
26.64,0.006416932477839879,0.0009789206577826618,6.18536920811567e-05
26.650000000000002,0.0062812320017621055,0.0009448385599982501,0.00011847963990097727
26.66,0.006196852853820663,0.000685522824344816,-1.644866758295798e-05
26.67,0.006204439054855718,0.0006532059301151162,8.111336429074986e-05
26.68,0.006361683226951885,0.000648372358805183,4.961246658209815e-05
26.69,0.006544813747725812,0.0008061026007626924,7.786281092488405e-05
26.7,0.006597859101889297,0.0006843764480100702,-9.745128543459585e-05
26.71,0.0067437734722201916,0.000679952508819285,-7.65022593980172e-06
26.72,0.006798090671579469,0.00054991203692632,-0.0001564758882706168
26.73,0.006699533568366146,0.0005173865303156276,-0.00029069027511966704
26.740000000000002,0.0067194720704854905,0.00047320191484158153,-0.00023977664895262596
26.75,0.006548213607713799,0.0004230347550916041,-0.0003491778842111395
26.76,0.00664821927751294,0.00047120992799573787,-0.00029437580889515424
26.77,0.006525466343129101,0.00021753184112368289,-0.0002669162195090614
26.78,0.0066974026044195134,0.00017155035925921992,-0.0002338524760831447
26.79,0.00681807298126923,0.00012690101497415292,-0.00034414663570641994
26.8,0.006666798245259515,0.00012805660956634386,0.00013602902705172292
26.810000000000002,0.006589506527810527,0.00019384282702347006,0.0003062950553839219
26.82,0.006511990737537473,0.00028450044944624837,0.0003242768295186475
26.830000000000002,0.006463210005705381,0.0002703214687791942,0.00035188243807198535
26.84,0.0064791471477555155,0.00015707260368787667,0.00046916525968218164
26.85,0.0064478733334557255,8.544387361758179e-05,0.00045909172055937813
26.86,0.006464580063357662,-1.9367009185614526e-06,0.0005047996448376256
26.87,0.006398529539920519,-6.550459562561587e-05,0.0005656109728581376
26.88,0.006429003217358684,-0.0002212388329354854,0.0005680437237804105
26.89,0.0062932695449623086,-0.00018115129390379518,0.0005899974631415792
26.900000000000002,0.006397905450246587,-7.862691562635172e-05,0.000546214973880906
26.91,0.0064163975304678345,-0.00019701381492144603,0.0005304395168137635
26.92,0.006422114271593493,-0.00028203615028566834,0.0005003376291983219
26.93,0.006350298473397696,-0.0004202370241794276,0.000543608091492028
26.94,0.006247131206780759,-0.0005069802653245759,0.0006634772382311333
26.95,0.006280132030413576,-0.00043789246028708465,0.0007026649264915391
26.96,0.006277808981050187,-0.0004632290211306131,0.0007335454046389431
26.97,0.006500765148663594,-0.0004631862078972114,0.0006810463459533926
26.98,0.006458543274613406,-0.000415825687805255,0.0007308688170795487
26.990000000000002,0.0063230326827401154,-0.000454453883025301,0.0008145713512743699
27.0,0.004754516749189993,-0.002073319624580473,0.0006597193047117117
27.01,0.004890679093850535,-0.0021382331842757607,0.0007397595455516332
27.02,0.005041594014923238,-0.0020116918610103827,0.0006769248894692496
27.03,0.004995327872188376,-0.0019089646348939204,0.0007196875420221539
27.04,0.004920041783419077,-0.001994872398704161,0.0007253619702641718
27.05,0.004975448965213892,-0.0020212432106175163,0.00083024966359367
27.060000000000002,0.005168694132222925,-0.0019350937339057124,0.0007118368383357055
27.07,0.0052690697549288385,-0.0022808626682140664,0.0007859560723546837
27.080000000000002,0.005240794346811555,-0.002223107841195444,0.0009086795406673589
27.09,0.005234599540195889,-0.0023302375364955227,0.0007855016177185039
27.1,0.005353771657566232,-0.002206599047482749,0.000870504349444821
27.11,0.005302577225884807,-0.002112528186357383,0.0008754304190923081
27.12,0.005312870356769356,-0.0021761770672797795,0.0006867458825055073
27.13,0.005150728450437531,-0.0021416249141154526,0.0005779486965483406
27.14,0.005166820921803783,-0.002238575487314311,0.0004982476067471661
27.150000000000002,0.005142345248550647,-0.0022570789305086463,0.0006397856365687496
27.16,0.005183628949646956,-0.002302466053526236,0.0005872265303989513
27.17,0.0052277302128008645,-0.002260903474532241,0.0007026577719672795
27.18,0.005110153704548046,-0.0022651129198321264,0.0006386781165729612
27.19,0.005187420861474764,-0.0021822638854685048,0.0006086992323835356
27.2,0.004256158913743712,-0.0015632339905958118,0.0007155849607684078
27.21,0.004214215402702152,-0.0015088330728938104,0.000814118828598209
27.22,0.004290717951129498,-0.0014915449386022133,0.0009554127679530877
27.23,0.004452863924372984,-0.0015063417867269507,0.0008101659279454779
27.240000000000002,0.00443364909381532,-0.0014313848136726607,0.0007326804482139291
27.25,0.004286128466677266,-0.0015126116721259598,0.0007526067978698942
27.26,0.004216424766588118,-0.0015159998102831293,0.000672820986541261
27.27,0.004204133465173021,-0.001468432460705183,0.0006002937068356413
27.28,0.004251531031428141,-0.0014065469178275595,0.0005762095604487168
27.29,0.004388509935295356,-0.001344406054501857,0.0004751479493353599
27.3,0.004521814125863446,-0.0014067318935774811,0.00044365585906185376
27.310000000000002,0.004550815631450466,-0.001447198270198793,0.0004437650155998995
27.32,0.004582643259184345,-0.0013680983940444163,0.0004588387806908046
27.330000000000002,0.004504018954682409,-0.0015526898426929596,0.0003685061001918722
27.34,0.004657420760269853,-0.0015094147673165499,0.0003952259365036315
27.35,0.0045509390297988625,-0.00155651627014708,0.00038475225102001194
27.36,0.004661568386079008,-0.0016011443999438186,0.0004369898407961549
27.37,0.004550209940067488,-0.0019182510622594265,0.00045732858009972505
27.38,0.004442273439684738,-0.0018275786178844327,0.00043672369778979255
27.39,0.00449214704414215,-0.001927775327742789,0.0004010937278285989
27.400000000000002,0.004012952909086998,-0.0019361429560706544,0.0005690467209748505
27.41,0.003888229550683272,-0.0017670700942093078,0.0006652933367340675
27.42,0.003927335088362011,-0.0018587441376858086,0.0006847309050775663
27.43,0.003796941552985195,-0.00177930265014188,0.0006923475321690397
27.44,0.003943315103925202,-0.0018553983819943679,0.0008136813553502491
27.45,0.003998766986802437,-0.0018600054662104432,0.0007338212414276146
27.46,0.004063225381736181,-0.0019100961016601053,0.0006317260377420551
27.47,0.004211822371626273,-0.0019301392179280363,0.0007239199726873993
27.48,0.004291774478036434,-0.0020008575873100083,0.0008066462906626168
27.490000000000002,0.00424703330018274,-0.0018715298446366007,0.0007703583075520665
27.5,0.004990901958210462,-0.001944806058313188,0.00016982613199977584
27.51,0.005096952953686214,-0.0018313335610889696,0.00030519036760337244
27.52,0.004932937345823097,-0.0017806012293323425,0.00015582595189352988
27.53,0.004964906330573573,-0.0018555173300605853,0.00013329666145133783
27.54,0.005098632123539996,-0.001781244601750998,-4.710428594187484e-05
27.55,0.005119609320061535,-0.0018472083130474963,1.0827049686293787e-05
27.560000000000002,0.0051561549495459874,-0.001892152819968817,-0.00028674089550797226
27.57,0.005315102357253971,-0.0018010821131703592,-0.0003828580532103829
27.580000000000002,0.005268412784726505,-0.0019295540812766289,-0.0004229437715330922
27.59,0.005320970361986218,-0.002002882166387578,-0.00043561262380932916
27.6,0.0054575371571287685,-0.0024108956419938445,-0.0006045840897366869
27.61,0.005382512769354884,-0.002408792089619151,-0.0007042465964011691
27.62,0.005356920498981214,-0.002469665733366281,-0.000584471956000717
27.63,0.005121772323979033,-0.0025565565236689057,-0.0005223617804345722
27.64,0.005356195534721593,-0.0025258002524881445,-0.0005944759627290833
27.650000000000002,0.0053366245528147045,-0.0023737145705105592,-0.0006693595055754414
27.66,0.0053655922529923655,-0.002338557935600352,-0.0006512453425267427
27.67,0.005487172985542537,-0.0023664713421953365,-0.0005615754578313295
27.68,0.005577013173023752,-0.0025220370640209877,-0.0006075338457047682
27.69,0.005593289957588766,-0.0024936221500508004,-0.0005826444711662418
27.7,0.005558962298870691,-0.002605246392643151,-0.0005834593549908149
27.71,0.005484601236384484,-0.0025962882975298428,-0.000617780842980839
27.72,0.005438426137460014,-0.00260630216165555,-0.0006795141130319496
27.73,0.005423063571627915,-0.002425751036457273,-0.0007220723962008838
27.740000000000002,0.005307801869984031,-0.0026163902699324238,-0.0007403684270024687
27.75,0.005432843945456401,-0.0026243768270601893,-0.0007159767279425407
27.76,0.005441990170396294,-0.002460239734864179,-0.0005083609998612574
27.77,0.0054676438637304625,-0.00247306395438535,-0.0005644364341083951
27.78,0.005685560371486511,-0.002390899759427304,-0.0006582721750992862
27.79,0.005814123483033384,-0.0023197985113989597,-0.0007355508577207114
27.8,0.00577946422451567,-0.0030474461848541395,-0.00036653242948216097
27.810000000000002,0.0058331368732814385,-0.002912172469106421,-0.0004108781286921492
27.82,0.006006594737924441,-0.0028573086351816965,-0.0004043331949967675
27.830000000000002,0.0060932723803699814,-0.002958257638716352,-0.0005174325872112765
27.84,0.0061457130939160404,-0.00311906448391974,-0.0005402971925626344
27.85,0.006258848185943447,-0.0031045755596524477,-0.0006475787143630374
27.86,0.006327207121230925,-0.0030994033207367047,-0.0004942470275405461
27.87,0.00626350255944479,-0.0030480200991072114,-0.000513621886373983
27.88,0.006190975282867419,-0.0030538346329431593,-0.0004761202652222708
27.89,0.0063727354744711005,-0.0031111295788081497,-0.0005040220040573831
27.900000000000002,0.0063203995802224,-0.0030781891115010123,-0.0005811972434852702
27.91,0.006246482016242403,-0.003071711642019569,-0.0004112904767767812
27.92,0.006159043505723547,-0.0031363058121274545,-0.0005422548514068197
27.93,0.006167684904657004,-0.0030674740260707807,-0.0006406233021898149
27.94,0.006272596472107713,-0.0031033015703141307,-0.0006222236616143705
27.95,0.006223289558102136,-0.0030764480123317305,-0.0005291377011489767
27.96,0.006397594731200051,-0.0030432965352170166,-0.0005595123915013728
27.97,0.006348619400182317,-0.003101881633590955,-0.0005247156719446933
27.98,0.00653355744163855,-0.00318978048019077,-0.0004058766600708788
27.990000000000002,0.006538377305397365,-0.0033605660005173316,-0.00045094545722842283
28.0,0.006040775782690555,-0.002529447502981067,-0.0005240951513566234
28.01,0.006007602569640622,-0.0024803556339396647,-0.00045188418791240493
28.02,0.006001320108677617,-0.002637238366956567,-0.0005469831472747157
28.03,0.006006513934250785,-0.0027174181896386395,-0.00045771002088681995
28.04,0.006018049210838868,-0.0028115893011215727,-0.000487930187907771
28.05,0.005914206945411341,-0.0028194978990557125,-0.0004864237401244679
28.060000000000002,0.005980346261514046,-0.0027707535927638184,-0.0005822001560579718
28.07,0.00612499646985593,-0.002649646583052409,-0.000562733045441387
28.080000000000002,0.006070633705062959,-0.0026437018143698034,-0.0004880969276578221
28.09,0.005934259227692526,-0.0026540206871643562,-0.0003281079072650167
28.1,0.005961624577565233,-0.0026356473803691126,-0.00034829345643055194
28.11,0.005941006187824993,-0.0026489593749398164,-0.0004491345934413925
28.12,0.005801216555113386,-0.002764548835212444,-0.00030977612626003096
28.13,0.005614556531084258,-0.002783031634163901,-0.00047329426379636504
28.14,0.005560516673223084,-0.0027267772996244825,-0.000509150133325795
28.150000000000002,0.0053809352478741395,-0.002788941163382808,-0.0005823028006110239
28.16,0.0054318586023616045,-0.002721058437621541,-0.0004435311243477604
28.17,0.00535634974346917,-0.0028207807672892063,-0.0003297954332065283
28.18,0.005174172880358959,-0.0025885537346792948,-0.00028531857888074234
28.19,0.005157187084737644,-0.0024319981521216893,-0.0004403779716547839
28.2,0.005421674630847857,-0.0023093078971148616,-0.00035895426954916893
28.21,0.005612828403746653,-0.0024382657315783407,-0.00037501840175207775
28.22,0.00574696459246093,-0.0023428068363069874,-0.00044531056058932754
28.23,0.005691474959421588,-0.002465466163080112,-0.00028223688114477016
28.240000000000002,0.005746204058790817,-0.002538161624865951,-0.00031437537174387303
28.25,0.0057355806082808,-0.00259452498673873,-0.0003897924500864404
28.26,0.005795412457437364,-0.002607240481021178,-0.0006289751502156983
28.27,0.0056366433022141185,-0.0025956053660028313,-0.0005648201831981205
28.28,0.005689984455173451,-0.0025864448763176138,-0.0006314251330102284
28.29,0.005521388616514484,-0.0024729310535445796,-0.0007291053766134292
28.3,0.005581694940217707,-0.002593037326601908,-0.0007770336407752513
28.310000000000002,0.005644068039199281,-0.0025227404086170064,-0.0005946620482897353
28.32,0.005677405887010741,-0.0024558355672977734,-0.0006779203195295872
28.330000000000002,0.005717510831133113,-0.002496509331543732,-0.0005932320895905838
28.34,0.005544058201922584,-0.0026539833682356715,-0.0006334495769136774
28.35,0.005354809507207582,-0.002613027869462646,-0.0007987243025768375
28.36,0.005377797272381085,-0.0027343265611766854,-0.00085028877178755
28.37,0.005363020695347518,-0.002677155339430871,-0.0008163130449990197
28.38,0.0053454759044700515,-0.0026780791795499607,-0.0007304272788399525
28.39,0.005295418385777751,-0.0028191170245594676,-0.0006284513010711528
28.400000000000002,0.00473131755853247,-0.0026010332515333527,-0.0006016787476782337
28.41,0.004739075036237997,-0.0026577037705435595,-0.0005848292043421967
28.42,0.004691426032921489,-0.002725877034164757,-0.0007386032212145788
28.43,0.004533212035202189,-0.0027508417689707165,-0.0007910318418033063
28.44,0.0044785725021920094,-0.0028232894241159083,-0.0006788879111246691
28.45,0.0044360758881282665,-0.002699806718068016,-0.0006037940168709668
28.46,0.004406364246906663,-0.0027280731494691004,-0.0005153056340783138
28.47,0.0043399651427441744,-0.00279250194374541,-0.0006549390421871564
28.48,0.004463415364092509,-0.0028606836982879905,-0.0007187899510820391
28.490000000000002,0.004352304937314645,-0.0028847213541123126,-0.0008111213218123653
28.5,0.004003241870594763,-0.00328528281634855,-0.00015780996910395783
28.51,0.003813571324936766,-0.003425775959200826,-0.00022333683428432278
28.52,0.0037806987274659302,-0.003517472565402182,-0.00028671483609469313
28.53,0.0037584361549105262,-0.0033074992397405314,-0.00042696111870895484
28.54,0.0038755219105983496,-0.003273578886277261,-0.00035696784760446933
28.55,0.003917791321152125,-0.0033207403878298806,-0.00022389320818525096
28.560000000000002,0.003978662440753686,-0.003440330432895474,-0.00018273536082190586
28.57,0.00395990608740537,-0.00351374144867714,-4.880084433155057e-05
28.580000000000002,0.004075338310559404,-0.0035656314809833583,-0.0001555638477731464
28.59,0.00406839080522311,-0.0034553698998098445,-0.00022155560198856497
28.6,0.0042805676620424095,-0.0037397514943038747,-5.717078900512885e-05
28.61,0.004354445904810374,-0.003781651541489766,0.00020572953483092695
28.62,0.004441506124644322,-0.0038617899382444687,0.00010337420634103335
28.63,0.004267024930570627,-0.0038453319080240683,0.0001539625999400416
28.64,0.004296046848137761,-0.0037301782237366926,9.547409015554467e-05
28.650000000000002,0.004234643664985603,-0.003647527443706657,0.0001274920565551589
28.66,0.004125479309263229,-0.003540679538629916,0.00013869270649530656
28.67,0.004223313804442338,-0.0036266833246745614,-2.9002642793781027e-05
28.68,0.004068608528974834,-0.003651869994226007,-0.00011335970714216466
28.69,0.004215446943171586,-0.0037112458065739176,-0.00016207637764949461
28.7,0.004267416700263008,-0.0036648366398464275,-0.00031583034878851057
28.71,0.004307500091652149,-0.003623766324394043,-0.00038650483560887915
28.72,0.004361084931500424,-0.0035619841524389528,-0.0005607942293703112
28.73,0.00426949241271992,-0.0035339326768269613,-0.0003892963272613081
28.740000000000002,0.004206717806583254,-0.0035820574465728794,-0.00034685031907011685
28.75,0.004282577704096649,-0.0034204757519195133,-0.0003970493662538798
28.76,0.004160828815527201,-0.0034446598436852567,-0.0003946734906361204
28.77,0.004170423698164018,-0.0033851963298178037,-0.00043906557345373896
28.78,0.004185765090460071,-0.0031870676782042805,-0.0003752658811245008
28.79,0.004168710942000836,-0.0032791606213980647,-0.0004483049199881961
28.8,0.0037312295798813057,-0.0039013102600529664,-0.0006487030328687979
28.810000000000002,0.003750180727917716,-0.004011810363233261,-0.0006879830737755116
28.82,0.003738311249337159,-0.004104609433720735,-0.0005387745992472178
28.830000000000002,0.0037237914990567583,-0.004093287626038249,-0.0005076480993143446
28.84,0.003572315052346249,-0.004147047232658018,-0.00044012285640768173
28.85,0.0036117894814894085,-0.004131174432521199,-0.000322940131175834
28.86,0.0037806941426977297,-0.004107291228728001,-0.00016690580246745077
28.87,0.003604897847970561,-0.004231827038946452,-8.366377470773252e-05
28.88,0.0037010966368012242,-0.0042128261572102555,-0.00022206775195202942
28.89,0.0036993097731652432,-0.0041385395802433405,-0.00013001716824827416
28.900000000000002,0.003801568761043512,-0.00408601434629226,-9.679376574895031e-05
28.91,0.0036849291628995944,-0.004177181461572038,-0.00010066471724826936
28.92,0.003500386662104113,-0.0040656901146611905,-8.45715609568594e-05
28.93,0.0034836899763798523,-0.004125204235316717,4.4077143234568966e-05
28.94,0.0035157288936442338,-0.003946443053969746,0.0002509506163775735
28.95,0.0035638229733458192,-0.0038890420275000765,0.00040082484383084703
28.96,0.0035332970823169284,-0.0037867196115712624,0.00045317483129431565
28.97,0.003356680077136111,-0.0039022433287918506,0.00034422714275254466
28.98,0.003489222781694987,-0.0037133507194242014,0.00032937410206091317
28.990000000000002,0.0034934873564557547,-0.003671855175553134,0.0004401892601366031
29.0,0.0025397838785229075,-0.0033668352432900564,4.055492672201244e-06
29.01,0.0025847904727281336,-0.003338598904546603,-1.252294785039687e-05
29.02,0.0023996042303248317,-0.003245653066968635,1.9386017284397513e-05
29.03,0.00246553232349842,-0.003468405938873067,3.914174561435604e-06
29.04,0.0023037946967770307,-0.003401965430884995,-9.994791354863611e-05
29.05,0.002264239726173629,-0.0033403627088541077,-0.00013456110507813703
29.060000000000002,0.0023674951003863657,-0.0031587274716975756,-0.00023367450199898103
29.07,0.0023507176647988375,-0.0032793728714107804,-0.00021949370334379244
29.080000000000002,0.0024265663927890532,-0.0031295253960843578,-0.00023089015726819272
29.09,0.0024297117683955123,-0.003205959725344235,-0.00018196516552437613
29.1,0.002377054897172273,-0.0031851102179941367,-0.00015755085348422587
29.11,0.0023814512420424136,-0.003185514261053868,-0.0001546572542818144
29.12,0.00233419366052224,-0.003404309018019722,-0.0001347190282504574
29.13,0.002316728462278054,-0.0034709123767831984,-0.00022295496029677218
29.14,0.002409133363614242,-0.00357125494344234,-0.00010978802629693777
29.150000000000002,0.0023273031939271445,-0.003695451006080885,-0.00030754110724227803
29.16,0.002370516456326494,-0.0036669808553617053,-0.0004844602732215338
29.17,0.0023320909143377494,-0.0035845949531638833,-0.0004100713990888247
29.18,0.0022696661329976086,-0.0035897207479207325,-0.0004038424978262006
29.19,0.0020234241379044862,-0.003691839565920085,-0.00039425503881654247
29.2,0.0019285034321784595,-0.00393117662631264,-0.00022428285102411754
29.21,0.0019645674282589526,-0.0038216368001886794,-0.00030020118937034026
29.22,0.0020458196355514794,-0.0036402709520208226,-0.00034296455517512426
29.23,0.0019541818950822086,-0.003696919530956556,-0.00027847930688931316
29.240000000000002,0.0019378790941788889,-0.0034850306381095132,-0.00031408247720378943
29.25,0.0019820770193882376,-0.003481287663770538,-0.00032716505850759317
29.26,0.0020377880854431673,-0.0035044311991892503,-0.0003639353290099304
29.27,0.002255779763701674,-0.0035544254413069037,-0.00026869220057346274
29.28,0.0022772544463130627,-0.003414402102903377,-0.0002550609040834701
29.29,0.0020764876598552617,-0.003275860899497804,-4.463819981935951e-05
29.3,0.002181827046546078,-0.00327206218106411,-3.342755116180031e-05
29.310000000000002,0.002063992360298463,-0.003328817056139438,-8.711333521208794e-05
29.32,0.0019470605353652706,-0.0032253292777381887,-0.00021989452327759003
29.330000000000002,0.0019134937623338645,-0.0032913779676445667,-0.0002693021583111871
29.34,0.0020631271925252055,-0.0032980466298947186,-0.0003609173850866546
29.35,0.00206781881598602,-0.0031967038984535637,-0.0004363467513982322
29.36,0.002292547205311191,-0.0031298334452733766,-0.0004844025677717984
29.37,0.0023413573943000606,-0.0031428961845146775,-0.0002154380863162764
29.38,0.0022706927302694737,-0.0030655363453089826,3.212679609483488e-05
29.39,0.0021623916266155763,-0.003066884373250069,-7.450526542994191e-06
29.400000000000002,0.002312155493463665,-0.0030282179871320334,0.000348899645777043
29.41,0.0022959844299849344,-0.003142044018266236,0.0003020818678438395
29.42,0.0022148800987246884,-0.0032614800567486195,0.00026511946783038074
29.43,0.002143792418693283,-0.0031543668891330953,9.966410315013522e-05
29.44,0.0021795905148493623,-0.003201837740179677,0.0001142310518417088
29.45,0.002081743623538288,-0.003197561525674885,0.0002004382796779453
29.46,0.002208332257381287,-0.0032586913361561153,0.00019133249038392477
29.47,0.002245976548892785,-0.0031814568904904067,0.00015742607178094065
29.48,0.002152178247288444,-0.003309006291269021,8.578955855392164e-05
29.490000000000002,0.002193765908830117,-0.003309386331920105,0.00010470183615568156
29.5,0.002696999320064065,-0.0034313318891913583,-0.0008059697926804888
29.51,0.002664366235262012,-0.003429503261172611,-0.0007118812763831408
29.52,0.002630944379280168,-0.0035098603554062067,-0.0007773522908299874
29.53,0.0025388073651530438,-0.0036477606736180323,-0.0007261438482367786
29.54,0.0026765590626517035,-0.0036553615969802545,-0.0006964921576315049
29.55,0.0027074890231047074,-0.0035359083528542813,-0.0006738340512051565
29.560000000000002,0.0028292732884277953,-0.003591257135405015,-0.0006224716447583965
29.57,0.002781290827316018,-0.003522098535652927,-0.0005084305094827306
29.580000000000002,0.0027110340022584,-0.003516571553701376,-0.0005098422597704099
29.59,0.0028882082913697315,-0.0035142712834024324,-0.0004240718559745798
29.6,0.003055238787530084,-0.0029822468303136195,-0.0006963270190398945
29.61,0.0030370207084696073,-0.0031707452896038556,-0.0007237969872085514
29.62,0.002931793620472284,-0.003308863232709876,-0.0007197485405016317
29.63,0.002916169311269762,-0.0032452745234968694,-0.0009685692258058898
29.64,0.0030149230058251772,-0.0033529576546229623,-0.0007611427627744354
29.650000000000002,0.003148146959275215,-0.003291261713059591,-0.0005726318877812555
29.66,0.003186411426082318,-0.003132640933346437,-0.0007283234586834146
29.67,0.0031674292183043657,-0.00325273987828926,-0.0007862724287246559
29.68,0.0031629045878225764,-0.0031394052068557765,-0.000642787712278991
29.69,0.003180629016446504,-0.002980027795183898,-0.0004965955553674082
29.7,0.0032147654053615864,-0.002877459498244332,-0.0004526150288817064
29.71,0.003253266732105096,-0.0027566358855793493,-0.0004906080359173827
29.72,0.0032600261496164833,-0.0027450778808588818,-0.00048020209200589167
29.73,0.0032307378585837094,-0.0028140050369094873,-0.00047839994784319706
29.740000000000002,0.0030716019474194625,-0.002915516673845446,-0.000361018233305093
29.75,0.0029172323600058434,-0.003072709360344291,-0.000512992202337709
29.76,0.002834831347224519,-0.003093327180512656,-0.0006564580121832595
29.77,0.002851682209386978,-0.0032344861977654637,-0.0006805077445666004
29.78,0.0027340830085186623,-0.0032545831087112667,-0.0006387260404881756
29.79,0.00284982131300153,-0.0031474689474505105,-0.0006446041994468006
29.8,0.00207691024177043,-0.003157111168067371,-0.0002746375128235857
29.810000000000002,0.002000273782897087,-0.003125919722094699,-0.0002747360800412253
29.82,0.0020396552342322604,-0.003034024362195092,-0.0004090199312272161
29.830000000000002,0.0020451459062151792,-0.002897516166441102,-0.00027358915692526984
29.84,0.002156583635704747,-0.002973178670617389,-0.0003639303511258173
29.85,0.002374836274186176,-0.0032307051397998153,-0.0003394991638436391
29.86,0.002252353778206817,-0.0033673827561275438,-0.00023101268585419828
29.87,0.002310596972599144,-0.003365213788611694,-0.00027369233569577225
29.88,0.002253271328540513,-0.003455178277677724,-0.00038363755936697444
29.89,0.0024461715494713088,-0.003541145145068265,-0.0003337416893159153
29.900000000000002,0.0025046295447802036,-0.0035100369948276805,-0.0003587391119173417
29.91,0.0026784164532694995,-0.003524665584102206,-0.00030360422167899365
29.92,0.002838029819514234,-0.0034723633593662854,-0.00032937636735890966
29.93,0.0028231351506788024,-0.0036455197287487435,-0.0003830153427884678
29.94,0.0029044720719243592,-0.003675997438853307,-0.0003920795516719748
29.95,0.0029802060183389666,-0.0035734712829471973,-0.0003661441777437778
29.96,0.00294090088390548,-0.0036898331173493694,-0.0004341530986136581
29.97,0.0029931940470512425,-0.0038281575308520225,-0.00034382099588089603
29.98,0.0030050403770609043,-0.00379884255489302,-0.00047689071955576545
29.990000000000002,0.003031798387095717,-0.003734526770789769,-0.00036870352366016374
30.0,0.002140536507792984,-0.004059972792204907,-0.0008626468151555302


==> data/yaw_control_data_sim.csv <==
time_s,w_roll_deg_s,w_pitch_deg_s,w_yaw_deg_s,w_ref_deg_s,tau_z_Nm
0.0,0.0,0.0,0.0,0.0,-3.261053266994981e-06
0.05,-0.005580134092059425,-0.006563830210152943,-0.002884688743898007,0.0,0.012897771962384163
0.1,0.0013935288657465612,-0.010740587837563714,-0.0018661535985712166,0.0,0.025506960195120425
0.15,0.021829998052793224,-0.017798883232095403,-0.007447021166099405,0.0,0.027834898625801126
0.2,0.028574015317381487,-0.024771274994848023,-0.01302028120091655,0.0,0.03773779345883452
0.25,0.020751149891281132,-0.009992889366190555,-0.008144008549064543,0.0,0.021947092137956613
0.3,0.027183532534501086,-0.018552405752145472,-0.004621047583910821,0.0,0.014400696147900835
0.35000000000000003,0.02966880403113765,-0.021688782579684495,-0.010336947570400422,0.0,0.0043509761967080686
0.4,0.0326376496275946,-0.023891109884691075,-0.01333379272062297,0.0,-0.0025390056571798787
0.45,0.028060036785614355,-0.03352990200150871,-0.01420807420973349,0.0,-0.011372498085330805
0.5,0.012943203227408988,-0.036823936618078514,-0.013325962176454478,0.0,0.00599082313201835
0.55,0.009064075926767584,-0.021549418453274006,-0.01876330645320224,0.0,0.002723095681624587
0.6,0.0003553732933683018,-0.012801799254859483,-0.020552669609187644,0.0,0.005325851079678368
0.65,0.0012940838477795973,0.006311156381946502,-0.020795966384536072,0.0,-0.01669755710532987
0.7000000000000001,-0.001985479461627486,0.010163670975388383,-0.013712322381547709,0.0,0.0121044181953797
0.75,-6.00046504438976e-05,0.013380769585205017,-0.013468950158916033,0.0,0.009791617874329412
0.8,0.010940501305800834,0.015471458586076205,-0.01317168855473284,0.0,0.0162715013536339
0.85,-0.00022196734680520982,0.025849097295460605,-0.008668920735028925,0.0,0.005896602107100147
0.9,-0.005597300104768719,0.02064773810288986,-0.013234363270079827,0.0,0.0046806676000564285
0.9500000000000001,-0.010269380394803627,0.025428093877915843,-0.0157911577318015,0.0,0.005605415857138005
1.0,-0.02073863827055974,0.03715172894375171,-0.016763584487193624,0.0,0.006602592367874401
1.05,-0.02044387665446906,0.01887845729514842,-0.016239983084980578,0.0,-0.00969279659380557
1.1,-0.02449686108232193,0.018991008908629047,-0.021319093429935994,0.0,0.01332496751818452
1.1500000000000001,-0.03546206307647934,0.022994202135025874,-0.03100447538017112,0.0,0.02985607258800237
1.2,-0.03859270314340776,0.012136288641351804,-0.032836556767922284,0.0,0.016874194762542125
1.25,-0.030161048746231454,0.018791077647423746,-0.0270112984918913,0.0,0.028527966926266926
1.3,-0.03864987216502865,0.017229346156386157,-0.028523791332092728,0.0,0.046390788219023274
1.35,-0.05958861038673996,0.02563499640713368,-0.03307822977047777,0.0,0.043775383635650596
1.4000000000000001,-0.0625395960828324,0.0246418303045829,-0.04034265480895142,0.0,0.04755810476001603
1.45,-0.050451233275555354,0.023017692125608828,-0.03676092582080844,0.0,0.05605644102747487
1.5,-0.06580788222548772,0.03064713498405056,-0.032968928404118455,0.0,0.07932956396199388
1.55,-0.045373231573479174,0.03058692178123859,-0.025968601542998324,0.0,0.06962307075687968
1.6,-0.032456263210701275,0.0293602231511754,-0.02521291598407513,0.0,0.08507706745084867
1.6500000000000001,-0.027058004562203326,0.019572178038734983,-0.024159307185125715,0.0,0.08267452314413964
1.7,-0.02282331987774764,0.017012268971747943,-0.02463262908096806,0.0,0.07565032339293276
1.75,-0.024739923872418204,0.017118575105987115,-0.025332856148201178,0.0,0.07461913270685291
1.8,-0.00824907631294284,0.030592284283414418,-0.0263301994628343,0.0,0.0818280494078201
1.85,-0.008656606521658238,0.029323659500214053,-0.022623019204073235,0.0,0.08178020915931322
1.9000000000000001,-0.00573931998718165,0.027610549901760872,-0.027835944013738144,0.0,0.08699049779711585
1.95,0.006928345464738881,0.03516123041903012,-0.024471917286809242,0.0,0.10575233413645423
2.0,0.008654541371315454,0.018311788219257986,-0.024960153855093967,0.0,0.09961837933657079
2.05,0.0057290053193730945,0.015229996743849452,-0.022772454649449898,0.0,0.07951929583519661
2.1,0.01223960803814853,0.012293781938299095,-0.025967516677172894,0.0,0.07337406359816735
2.15,0.026984906875782137,-0.005755196820860579,-0.026337088590315874,0.0,0.07192783633773354
2.2,0.039264332048975184,-0.0008853902518906188,-0.02671353049283445,0.0,0.08095182801343101
2.25,0.030161669225781826,0.005119296257328823,-0.021251148309679183,0.0,0.07366763373231001
2.3000000000000003,0.0267562442422169,0.011080556519918088,-0.011766600627325216,0.0,0.08092639657065762
2.35,0.018385646550757116,0.013314094307845976,-0.011812297416131923,0.0,0.049735188108067874
2.4,0.022010593475519608,0.002476031780290591,-0.017195341065071236,0.0,0.05615430530336092
2.45,0.03071192712050471,-0.01016227400030941,-0.01338461193424115,0.0,0.04910656608158504
2.5,0.02616024632284332,-0.015706894183756443,-0.00717436951941723,0.0,0.04535037745249998
2.5500000000000003,0.028382408814767,-0.023190199625568706,-0.008624858430589027,0.0,0.04912030337560645
2.6,0.035155664070365515,-0.02473397011351748,-0.011451070527451836,0.0,0.056245843184575754
2.65,0.023608224830597362,-0.03771634476876731,-0.012397455165711222,0.0,0.0536225808114639
2.7,0.026238915586085043,-0.03112899738839788,-0.012885736718220525,0.0,0.05097308650367963
2.75,0.030832609102885933,-0.03035742800776739,-0.00792253669069212,0.0,0.06684620252038907
2.8000000000000003,0.028087359227866832,-0.02645466851106703,0.0018957233981992969,0.0,0.0824461675265036
2.85,0.03086500809688547,-0.0221525254974064,-0.001878424952701574,0.0,0.06911717608742592
2.9,0.016751973788264603,-0.03126755348426651,-0.0016483983128943742,0.0,0.0724888224076823
2.95,0.02076468957608748,-0.038534215395574806,-0.0069601174663944335,0.0,0.07096362357178304
3.0,0.012460977654502846,-0.03629496086214901,-0.008991021984466375,0.0,0.07892792731907924
3.0500000000000003,0.012330056176405601,-0.040234562124857896,-0.013481372204735621,0.0,0.0684692181096436
3.1,0.0028476732516312404,-0.04194014559668997,-0.01308730048624382,0.0,0.07125897384568158
3.15,-0.001338781762170193,-0.03660659968267378,-0.00989253613060018,0.0,0.09692786059527705
3.2,0.00420586830455981,-0.04809357196172847,-0.007507266392843664,0.0,0.058918603128066974
3.25,-0.0007737443373392811,-0.048292496038045175,-0.009622300325428245,0.0,0.060986859344467875
3.3000000000000003,-0.0019952297995665994,-0.042737328387188,-0.014243442745524757,0.0,0.0600438263360013
3.35,0.001757380940396405,-0.030668080709018466,-0.014753162446007417,0.0,0.06536044125771588
3.4,-0.0024633225505625023,-0.03389991952388625,-0.009177058588455932,0.0,0.0792647280892437
3.45,0.007396276017662117,-0.03121931756560009,-0.008212456352588944,0.0,0.08339279735998867
3.5,0.010365472508438622,-0.029647900756185203,-0.0006223547478864896,0.0,0.07272785130685322
3.5500000000000003,0.0013497897656592343,-0.03405359581565561,0.004254565870406093,0.0,0.052101690427104275
3.6,-0.00041010250009192205,-0.028851825405232057,0.004762403123268965,0.0,0.04542993769090187
3.65,-0.000986044893231892,-0.024288519452901846,-0.00034573184568630294,0.0,0.05301094157254026
3.7,0.003028444667644026,-0.007855692435240605,0.002961891297388246,0.0,0.05127529765726431
3.75,0.02049811595949375,-0.009451862713013624,0.0020478510782666734,0.0,0.0391711420830179
3.8000000000000003,0.0013476654467573339,-0.002691366721273132,0.0011746126895084959,0.0,0.05079140718407499
3.85,0.017008695706294395,0.005541971839559766,0.003331391326967492,0.0,0.062362451137427256
3.9,0.028152722776793135,0.018102247437322024,0.0009987459657411928,0.0,0.05412201945860316
3.95,0.03229125405453632,0.025110621452663177,-0.006252728351313033,0.0,0.037905244935409664
4.0,0.027589647222087635,0.03305119035048363,-0.008117783230847801,0.0,0.06273729877847696
4.05,0.01836369029272601,0.04401607353736203,-0.011992329876313195,0.0,0.05637676023824052
4.1,0.021004771257294635,0.05466248666932585,-0.0033514301414844885,0.0,0.03603016117682071
4.15,0.035020551970372314,0.051454667699407874,-0.0056833941948262025,0.0,0.02173301472857663
4.2,0.03115970084400933,0.05047456525989085,-0.00573992113452475,0.0,0.013275951293925004
4.25,0.028753195908867005,0.05457702056197278,-0.0048906157149111685,0.0,-0.0004255150955181329
4.3,0.028927451659194796,0.050780025868639146,-0.007769173134467533,0.0,0.0020715854949067657
4.3500000000000005,0.01399807038379302,0.07751733511679332,-0.007812784327283107,0.0,0.0030989651174922472
4.4,0.01190186652685244,0.07798776477567053,-0.007864695195661674,0.0,0.015684304856988365
4.45,0.002647732469845723,0.07363676841633317,-0.005691088145201935,0.0,0.0013275999519676042
4.5,-0.007660939321824344,0.05751899186953899,-0.004318549174450787,0.0,-0.01218817484332245
4.55,-0.014133873491545441,0.05053007877281195,-0.007961329379587817,0.0,-0.008439926937884847
4.6000000000000005,-0.010967668514907583,0.048913337576488414,-0.007562106863886651,0.0,-0.026228838758670374
4.65,-0.018841052359573736,0.04503410209320346,-0.012829127467963358,0.0,-0.016428478760748925
4.7,-0.027452819228431895,0.026855105320667264,-0.017978899436504214,0.0,-0.012265961416781077
4.75,-0.03237005403035491,0.02070159623606548,-0.021260912777738797,0.0,-0.02786474966335061
4.8,-0.04065454858124298,0.01329062166967341,-0.020981632754792746,0.0,0.0008611799577823501
4.8500000000000005,-0.03738362473025228,0.0018640283053278231,-0.02262948481825602,0.0,0.013114083451643378
4.9,-0.05307751426102239,0.001552958667271284,-0.026197486575608636,0.0,0.01770835477568586
4.95,-0.044560181744558454,-0.013933386182120902,-0.02284613652538323,0.0,0.033879417039556964
5.0,-0.0515017349072423,-0.026429494281376247,-0.022405916245938084,0.0,0.02509303567399366
5.05,-0.04819988006374472,-0.027794407339976828,-0.020847521874480662,0.0,0.02226525347179268
5.1000000000000005,-0.04195743840830147,-0.030467779280303385,-0.01927773919376691,0.0,0.03578832793019139
5.15,-0.043008076554136646,-0.029446964781316247,-0.023027149876869605,0.0,0.027450383314162274
5.2,-0.04018548661920281,-0.032253230291338704,-0.0217622090214755,0.0,0.038083786654691074
5.25,-0.04498733760514183,-0.03777120163520444,-0.022816943787694863,0.0,0.05121407240631236
5.3,-0.054020222558938916,-0.03941821866898128,-0.01673767701362751,0.0,0.062111104108550114
5.3500000000000005,-0.06134978666727968,-0.03173723312765392,-0.01626065714622115,0.0,0.05270572373192965
5.4,-0.05121647470122256,-0.025595766914766113,-0.018240103060290787,0.0,0.039152612291311575
5.45,-0.04428553529103302,-0.02359460510011839,-0.010397685323519552,0.0,0.03167510647433038
5.5,-0.032612072621953994,-0.019652662740089883,-0.010669091347730524,0.0,0.04869841649387907
5.55,-0.0344458242340566,-0.01866188479262232,-0.00995840672580153,0.0,0.05046572497828612
5.6000000000000005,-0.03207084634697059,-0.015705904910974105,-0.0069564308788407705,0.0,0.05207879372725893
5.65,-0.02534668829705308,-0.008701616703956095,-0.006378096428938447,0.0,0.05231930286176659
5.7,-0.017549791211028988,-0.004980043415205755,-0.009225466302811817,0.0,0.05869022529779061
5.75,-0.002826740098479736,-0.00931519544454473,-0.007462166683643531,0.0,0.051090064969669245
5.8,0.01186707037681915,-0.005799680669607667,-0.002900129819361155,0.0,0.036371914181886726
5.8500000000000005,0.015941619120299767,-0.011544730527869543,-0.00786208417383008,0.0,0.04803947547962918
5.9,0.01888907416379429,-0.022806682352379537,0.0016184726927361795,0.0,0.04151610816220658
5.95,0.032199180569524824,-0.02382537661984226,-0.001204980884217626,0.0,0.0224702617094578
6.0,0.032374430156272796,-0.02070584081541933,0.0006514047997266211,0.0,0.00942431681308913
6.05,0.04568951195006971,-0.022312220045955868,-0.006951990837027535,0.0,0.010340452037373042
6.1000000000000005,0.055660752781735275,-0.008660582468694855,-0.0150290514572723,0.0,0.004102146521782035
6.15,0.0489422572873022,-0.009336801701543537,-0.018230602166095757,0.0,0.015749009065589813
6.2,0.05154828372542349,-0.007557610747628765,-0.013507295159244686,0.0,0.03795046291048961
6.25,0.06988854938591685,0.003892066846685575,-0.02055230434475399,0.0,0.027751545819559627
6.3,0.06546554792898616,-0.004741961896412167,-0.0218829241886098,0.0,0.041407867756523484
6.3500000000000005,0.06338456051948535,-0.00429191746260488,-0.022800304927191765,0.0,0.04391736330731729
6.4,0.058889551027114774,0.007131371300875028,-0.023152454869850358,0.0,0.05113853455573171
6.45,0.06842568113958855,0.015200660884220889,-0.02087103590354072,0.0,0.05654074257964441
6.5,0.07057365819655673,0.020568776660910164,-0.014986428289877788,0.0,0.06260694367652983
6.55,0.06706972351082525,0.009986214900420008,-0.012425857273707357,0.0,0.06473005800502131
6.6000000000000005,0.062779045919109,0.006787411884122536,-0.011806315250548646,0.0,0.06415790020121598
6.65,0.07119585450166972,-0.007572603538517365,-0.016676145790435488,0.0,0.06997194634800198
6.7,0.0641393556519526,-0.01001614281487498,-0.01657407005032513,0.0,0.0506826352497116
6.75,0.045279490896411874,-0.0007611661625653846,-0.01148164983324867,0.0,0.03136294784049882
6.8,0.03705108455610411,0.002822348056660056,-0.013211221632524734,0.0,0.04185367453623657
6.8500000000000005,0.021460102552661578,0.010736541648001743,-0.01555112572929556,0.0,0.04099998594069211
6.9,-0.0026082262048681007,0.014710516827209972,-0.011477300554136271,0.0,0.0478325266917297
6.95,-0.01533314506625296,0.014694078032963962,-0.010283243163376844,0.0,0.049786397370052374
7.0,-0.021633592161952552,0.0220981280105588,-0.00477531436192115,0.0,0.0649598203978649
7.05,-0.022596013707780263,0.020371437099734834,-0.0033783796471076994,0.0,0.054689887447306657
7.1000000000000005,-0.0313491147038065,0.012499087789891478,0.005092948806324818,0.0,0.0489975294876682
7.15,-0.037071092720771984,0.01917301335058231,0.014944177474600206,0.0,0.041788462379929586
7.2,-0.048411816987527244,0.005429248106658095,0.011475198691365627,0.0,0.04681375406298802
7.25,-0.050103639249179543,-0.006868619852747209,0.017501010304878085,0.0,0.041136351692528716
7.3,-0.05634305436220728,0.0017515228366978028,0.01772970867460792,0.0,0.025215436742828952
7.3500000000000005,-0.049035921025626185,0.01507465818988408,0.017731557954596494,0.0,0.0469007400185903
7.4,-0.052162104300534154,0.010855926737093444,0.014300810705761014,0.0,0.022443182555689417
7.45,-0.041013615678914254,-0.009704748626947184,0.015919014314117227,0.0,0.008842178669406817
7.5,-0.04258596086188405,-0.0261488137207536,0.015045149552327124,0.0,0.009893826330097461
7.55,-0.04311287957566156,-0.02762257949475522,0.01677767279562519,0.0,0.033431479327943714
7.6000000000000005,-0.05564798120959301,-0.023957946829092393,0.01461784572462917,0.0,0.025732467603329503
7.65,-0.05701454124197244,-0.026522385564731295,0.020421843967598323,0.0,0.034796100144701365
7.7,-0.057305601421724355,-0.028751672113113285,0.02495404870493747,0.0,0.028574363834570064
7.75,-0.05149301606474557,-0.03272921395531006,0.025838787379926946,0.0,0.033378489658909334
7.8,-0.043325699069858545,-0.027695377208354504,0.022339760892663204,0.0,0.028372982948776465
7.8500000000000005,-0.03347581331440495,-0.024107384011124278,0.01940250602247373,0.0,0.020001920422529365
7.9,-0.0323001965220962,-0.030558061461441802,0.020744576036761574,0.0,0.015372788132844158
7.95,-0.010528558319108388,-0.020542715382063263,0.02150473026735794,0.0,0.021412636547220656
8.0,0.0005743863470875749,-0.009012208567205313,0.02791110401365815,0.0,0.018301135947354788
8.05,0.0056225580363395795,-0.007121625752695425,0.02861448982990111,0.0,0.02346781577127323
8.1,0.005607472162180894,-0.006756785625946405,0.03366261649496348,0.0,0.02159744262706435
8.15,0.013932304911678715,-0.010605420703800134,0.03481430716893994,0.0,0.03434909820538777
8.2,0.00912421014914261,-0.019767852689216298,0.0313329877204414,0.0,0.030767245267981757
8.25,0.02310313316217135,-0.0063973242137590515,0.033220848557867645,0.0,0.0468170306218882
8.3,0.02934633572888755,0.00470728689546135,0.0383772320302452,0.0,0.06786898271494424
8.35,0.033553793512483006,-0.013994481651070277,0.03940838524248366,0.0,0.050947542973212794
8.4,0.031757431616869655,1.680652982972316e-05,0.04183820261353701,0.0,0.04881845729238576
8.45,0.013897043246126832,0.004612784109423773,0.04227706844932601,0.0,0.033820184036764324
8.5,0.021068590985259164,0.015424585179336633,0.04231577456714226,0.0,0.023299135013221936
8.55,0.0044451204120874565,0.006623588554188847,0.04092771998911,0.0,0.028322367816228374
8.6,0.01690764997602608,0.019812437855670828,0.040730138357831826,0.0,0.005776764184983366
8.65,0.03200606935985092,0.01231958490037235,0.03570453750544243,0.0,1.4218029982436542e-05
8.700000000000001,0.029295107755511047,0.017167655572207847,0.035686186372246936,0.0,0.00634739812880435
8.75,0.03336532930355842,0.023302706980238477,0.03836728375414112,0.0,-0.004506297803484976
8.8,0.034429409219195975,0.022217282211538646,0.03370699654142519,0.0,-0.0063545282467083915
8.85,0.0380522051631828,0.018328906708068256,0.03945688592365293,0.0,0.01125233664580198
8.9,0.02506928512578045,0.021800548870503266,0.03007125094190974,0.0,0.025330667306158825
8.950000000000001,0.027108329774678575,0.01326349238715196,0.02966001496386498,0.0,-0.0004807509583662564
9.0,0.017756544490649475,0.006733283688675525,0.031036319961844302,0.0,-0.0016140037519705788
9.05,0.012334060344086796,0.009370841057051648,0.031902968806716406,0.0,-0.003020637955528961
9.1,0.014271569280619827,0.011307152435626983,0.03424819242284728,0.0,0.006013997085694646
9.15,0.01071066925121482,0.0072931317351124245,0.042785642900286844,0.0,0.010407095950768365
9.200000000000001,-0.002651427263986265,0.009186918744513129,0.03899043829291081,0.0,-0.0045434318618095305
9.25,-0.006250147675419734,0.013812583630948106,0.04402394740330395,0.0,-0.010337095466374523
9.3,0.006313556937506191,0.004391987606892452,0.04918553493017468,0.0,0.017766075113451886
9.35,-0.009353626821644548,0.010178457108266974,0.04546749717441965,0.0,0.014415826824282597
9.4,-0.007262218538963551,0.016667257610563726,0.04515550681783762,0.0,0.007521905200090814
9.450000000000001,-0.009467777512451333,0.01813067231149986,0.036961462443201185,0.0,0.003946449729294935
9.5,-0.00650696094491831,0.010858437379071722,0.03186871508180503,0.0,-0.0018514493825158782
9.55,-0.008958455378513114,0.016513115066642197,0.030349723681002194,0.0,-0.008881742239274501
9.6,-0.011876674146814818,0.0066318911275703414,0.024367296974006105,0.0,-0.016880690870155958
9.65,-0.017760158731284777,0.0030611523241603567,0.020966902258610632,0.0,-0.024322209845046107
9.700000000000001,-0.013213460165402471,-0.007659470664402251,0.025241732607737724,0.0,-0.02171886820967878
9.75,-0.009728871535782124,-0.011300356059539664,0.02528318176646822,0.0,-0.01976249734782196
9.8,-0.0031785241349053775,-0.0012210369375204935,0.026590925442552052,0.0,-0.034321628365202056
9.85,-0.014991156759433591,-0.0042603945282464846,0.020489148565158793,0.0,-0.035923196586008906
9.9,-0.02490288750728289,-0.008079655525738829,0.01233296862310758,0.0,-0.04252199862438018
9.950000000000001,-0.014100933800731802,0.0022775754110395054,0.0028361799989309803,0.0,-0.04133797081642204
10.0,-0.03254331132525981,0.01252848276172497,0.004632735389950496,0.0,-0.04320673431873431
10.05,-0.02125344161951995,0.013293733306378485,0.006103624858149263,0.0,-0.05234081997756107
10.1,-0.02556652371715373,0.010283817496465666,0.00242560450126047,0.0,-0.06495034530613264
10.15,-0.02823163126927499,0.018090063997069007,-0.003314720510331186,0.0,-0.06840693410664042
10.200000000000001,-0.0215013615136298,0.016570930402578243,-0.00034329550427124973,0.0,-0.05822842025842633
10.25,-0.013282254943510059,0.02389984784898954,-0.0019872699318310215,0.0,-0.034923449744374564
10.3,-0.004713552672032927,0.018980005188412988,-0.005805312502271543,0.0,-0.02922647986826922
10.35,-0.002448941600740311,0.021924506467568237,-0.006171221256113138,0.0,-0.004149046093279582
10.4,-0.010615575442700238,0.013292339825779516,-0.005281225768886659,0.0,0.0028621693855585013
10.450000000000001,-0.004758085447288531,0.018491637762100714,-0.003206577566100865,0.0,0.005726390810214928
10.5,-0.0019897288625385025,0.006254282226112165,-0.009720087871142591,0.0,0.004641935490026238
10.55,0.005352965649708074,-0.003346597949888423,-0.0055820384726453535,0.0,0.003983612611123743
10.6,0.0197048539003757,0.010159032577190641,-0.0002801970555748338,0.0,0.010366666627109705
10.65,0.01459629317904962,0.004745713150343769,-0.002979739903021811,0.0,-0.0024280609241301744
10.700000000000001,0.01914713012998219,0.014868651467158314,-0.0057269500311676776,0.0,-0.00467999849066077
10.75,0.021415246493761746,0.014150597228893867,-0.0038277221645513955,0.0,-0.006181176289341804
10.8,0.025805376908451996,0.012788430410040259,-0.0015799722972082587,0.0,0.014779688826379951
10.85,0.014322584544237153,0.003976156905700987,0.002121282423021419,0.0,0.01693192568003687
10.9,0.01991625032244337,0.00365275786087971,-0.002913454677070432,0.0,0.020473998172065463
10.950000000000001,0.022753437798264567,-0.012643712544928168,-0.004439937785379862,0.0,0.009564657256949462
11.0,0.027123421733656762,-0.016682176036763113,-0.001585524665248006,0.0,0.01674094326041211
11.05,0.026517273838724605,-0.012894457496556825,-0.0091102200907854,0.0,0.0025192976622309578
11.1,0.024668265295599876,-0.03101290077309451,-0.012954464514305502,0.0,-0.002890393699906046
11.15,0.025280225958743994,-0.03288580590138508,-0.013921546861014704,0.0,0.003309973488715756
11.200000000000001,0.024261147781523454,-0.027522011246437342,-0.009246259833651177,0.0,0.011192548492606143
11.25,0.014662619978354559,-0.04367953688523682,-0.005509869972892752,0.0,0.012889860777330647
11.3,0.010379932212497538,-0.047364053906142484,0.002164087959314613,0.0,0.016780162247299904
11.35,0.00221798195974721,-0.04140702815263543,-0.002500826666835644,0.0,0.010129942827340862
11.4,-0.0029958950466379523,-0.039756944972058485,0.005971936325314445,0.0,0.007314604274858402
11.450000000000001,-0.009321244856269022,-0.0427761052897109,0.0021875770153074944,0.0,0.013326319805116095
11.5,-0.0149061368916484,-0.050742650948719326,-0.001613721174206826,0.0,0.018144279490472023
11.55,-0.011693631967920013,-0.050463823920118334,-0.0005464358670881551,0.0,0.022059339154591264
11.6,-0.011582697216010329,-0.04396926318876698,-0.005771813507459017,0.0,0.01580887507017623
11.65,-0.00931933907028853,-0.02771019111085422,-0.001591976338144406,0.0,0.033897726284716156
11.700000000000001,0.0032538252035012763,-0.027647616388859035,0.0025662103809343108,0.0,0.03191394937004036
11.75,0.003118829822054941,-0.03598121872159968,0.007540952497420401,0.0,0.0352412377377955
11.8,0.0013774452323611092,-0.038971222752391045,0.007820966969647805,0.0,0.05282978096119534
11.85,0.014530830774400205,-0.03207659384754205,0.005400339026405575,0.0,0.02480105333571487
11.9,0.01605486089476031,-0.0282350196149136,-0.0021135376264165384,0.0,0.019387032133513754
11.950000000000001,0.02265627503121254,-0.02706515981209684,-0.00048042287289999934,0.0,0.0283447340697145
12.0,0.021203754711701397,-0.024454452676340797,0.0021226411728141967,0.0,0.010611313679569509
12.05,0.009743703934467298,-0.018223486065933218,-0.0013751068913334758,0.0,0.021057253808768134
12.1,-0.010096021394099949,-0.028940407250438917,0.0044203659403894945,0.0,0.02221439476666219
12.15,-0.02225277534877909,-0.014504268630814757,0.009138614227180944,0.0,0.010125818006125463
12.200000000000001,-0.027614966906438783,-0.007199998043074226,0.0025802670597646162,0.0,-0.0010871132542823528
12.25,-0.03749443502875083,0.00619932143178471,0.008484938657331659,0.0,0.005975274266753075
12.3,-0.03536444482889455,0.011258010962089247,0.009538029920146825,0.0,0.0020495045065834685
12.35,-0.04132291692080034,0.004643346460150909,0.0058813523081695535,0.0,0.023904769940615227
12.4,-0.0527662730748728,0.012200260219329233,0.012043086078204878,0.0,0.022433017820117286
12.450000000000001,-0.06219922629664613,0.016429532978105447,0.00711010818364214,0.0,0.016605360010979318
12.5,-0.06947246580702517,0.023647897440624486,0.0037393295273337014,0.0,-0.005880379397858664
12.55,-0.07427216374341376,0.02377467306015571,0.0004032410387833929,0.0,-0.013656416820865148
12.6,-0.0668908430805317,0.028193352639580217,-0.0014965873266625698,0.0,-0.010197362413538628
12.65,-0.073502518362577,0.01964352318623594,0.007157365759038617,0.0,-0.0179399261460753
12.700000000000001,-0.06799705825020272,0.004141280764488735,0.00534098848903714,0.0,-0.009408371050668095
12.75,-0.07230449865637954,-0.0022278885954012864,-0.0010162310827199783,0.0,-0.002100951635470581
12.8,-0.07387021779967193,0.010727465130642107,-0.0013296704177261775,0.0,0.00844291422377564
12.85,-0.0714882052901057,0.017367942781642956,0.002771784099726767,0.0,0.01972875220225335
12.9,-0.05459767664149902,0.014703327296952035,0.003391447983615202,0.0,0.014795856916638228
12.950000000000001,-0.05308498650968132,0.008712392504547008,0.0014021970243800993,0.0,0.02358794613242127
13.0,-0.0431805786454012,0.006038310914785741,0.006325194872777497,0.0,0.015256183882252049
13.05,-0.03502717618028825,0.02292086713200862,0.005290207952544926,0.0,0.008515010718641379
13.1,-0.04046992020644208,0.05397209196829309,-0.0014270662994597422,0.0,-0.017543655314017352
13.15,-0.014824437679378903,0.059688542019253756,-0.0001575604611824492,0.0,-0.023410016310174846
13.200000000000001,0.0059482004758624725,0.058186216895353554,0.0029807241266464226,0.0,-0.01470418474597385
13.25,0.021357079931300756,0.05540605232749334,0.0013299862842869436,0.0,-0.026185766113226143
13.3,0.03611271498537413,0.06690034838832543,-0.0006288686984169045,0.0,-0.033004760304711875
13.35,0.03820283762773004,0.055801978168417136,0.0010883934370345804,0.0,-0.020642792213799492
13.4,0.05224945340803036,0.05658289808009619,0.008160036001059764,0.0,-0.012955240232709588
13.450000000000001,0.05260395662516286,0.04898655154243464,0.006458698365413317,0.0,-0.016676483803672686
13.5,0.05870244203912477,0.05290966326692061,0.008708575354487007,0.0,-0.01472674804149863
13.55,0.06818243258037099,0.04826805134197539,0.005053412784436728,0.0,-0.004901181536044581
13.6,0.06621829068493923,0.024841215468794194,0.009580684830091165,0.0,-0.018838616967861314
13.65,0.06348144203768762,0.02048844623399734,0.015982760180105467,0.0,-0.004379054261739158
13.700000000000001,0.06924144209997912,0.015359833016377908,0.013667267013076632,0.0,-0.014830208276656345
13.75,0.08599943339186944,0.014053368933343954,0.01690149974620473,0.0,-0.023439538771757838
13.8,0.08400509366465664,0.012467040337428079,0.025896817195869396,0.0,-0.03447378106617337
13.85,0.08307601972655343,0.0178650345036252,0.03406099889032817,0.0,-0.04524411373750503
13.9,0.07900400375594298,0.005630267176783447,0.03271217831381153,0.0,-0.05251486914478716
13.950000000000001,0.07728541464503225,0.0007666153257923097,0.03079122621593055,0.0,-0.05570836387095984
14.0,0.07367835229651437,-0.00026180659511372594,0.025096364139149712,0.0,-0.06138275768054666
14.05,0.08063701661702234,-0.018575668231208355,0.026341329261449144,0.0,-0.0553263644500688
14.1,0.076830403232916,-0.019293305802883597,0.02252115666355912,0.0,-0.05094593168134001
14.15,0.07488126884857947,-0.02854443611068965,0.018884868950803088,0.0,-0.03317322935157017
14.200000000000001,0.07506284311282291,-0.03620709313160597,0.01730858489384671,0.0,-0.021043953579337332
14.25,0.07893794223509419,-0.055126618497982775,0.01988974265554986,0.0,-0.02903054052669235
14.3,0.06506136275095838,-0.04949682506075574,0.014372343245570723,0.0,-0.033347676964681446
14.35,0.05600745581832402,-0.04948329736981863,0.017705499880359923,0.0,-0.03342834963807751
14.4,0.05324595887123541,-0.04616696201173938,0.019728385196903724,0.0,-0.017245537276336705
14.450000000000001,0.04228554542542459,-0.05533152103050326,0.019258693226347642,0.0,-0.011442816942023464
14.5,0.024663807829246737,-0.04893284588136091,0.02120566167612127,0.0,-0.032200725128389444
14.55,0.017024802899948056,-0.04000512377935781,0.017473425386243763,0.0,-0.024000106210586087
14.6,0.013014967064926003,-0.04804097374585369,0.011566320208942802,0.0,-0.035735115580242074
14.65,0.001051301959839022,-0.055960419611238786,0.008368473709322399,0.0,-0.02027004753011253
14.700000000000001,-0.013597321759797066,-0.04944156919592579,0.012504936890581176,0.0,-0.02837823103836
14.75,-0.02401446695101716,-0.04048284885708385,0.014408939690830371,0.0,-0.028635144797413963
14.8,-0.034535746325075736,-0.042336723765288194,0.01409124913822016,0.0,-0.03137618675790383
14.85,-0.04257298751513157,-0.03850388170515704,0.015922335514768248,0.0,-0.039181405581152025
14.9,-0.04075349077414206,-0.027774758994170087,0.01262329131197201,0.0,-0.031696651545461405
14.950000000000001,-0.03726263769240068,-0.03663797760199795,0.020068711874146234,0.0,-0.03181009737222451
15.0,-0.04483632621613666,-0.0249746099536399,0.013941699305422795,0.0,-0.03285886178715814
15.05,-0.055176137051772246,-0.02158801672724421,0.012214287219590468,0.0,-0.022365550400787748
15.1,-0.07107793452126367,-0.018477141344720435,0.005597461826818896,0.0,-0.0020980380787696375
15.15,-0.08097521886798073,-0.006093206121386976,0.007289607020140721,0.0,-0.006286200321864388
15.200000000000001,-0.08429869568477627,0.00867784297766017,0.014635069320464964,0.0,-0.003825283424235568
15.25,-0.09195758760164,0.02156728654461003,0.011603763484252407,0.0,-0.01824503010304192
15.3,-0.08645767180198156,0.02626420490287644,0.014914697579965244,0.0,-0.012472942712981395
15.35,-0.08934081989014131,0.039636335132463285,0.021892920353713066,0.0,-0.02573718072634767
15.4,-0.09725781207765326,0.03749200071873501,0.014450387185297673,0.0,-0.045549252406273166
15.450000000000001,-0.09880659638712123,0.049732467143824725,0.013008247189191424,0.0,-0.03904657525748258
15.5,-0.11110882144676218,0.04172512877303937,0.019798604761245894,0.0,-0.020889600557546788
15.55,-0.10670490600058852,0.04493809832326865,0.016066901981451033,0.0,-0.031017121056091442
15.6,-0.11066851351427986,0.04932861766390787,0.01233397503053884,0.0,-0.03141191135303737
15.65,-0.10707123146636778,0.04918848848081481,0.01824093872742733,0.0,-0.03640078470103107
15.700000000000001,-0.09051629720369003,0.05688318031442703,0.008920881241422797,0.0,-0.03554295375147136
15.75,-0.08211655037503836,0.05015940216815009,0.006352163242625312,0.0,-0.051291962762721986
15.8,-0.07558371800881539,0.05695105472328436,0.0028629347849661157,0.0,-0.05811346578923446
15.85,-0.05886898485702616,0.05471280693496796,0.008525761283062283,0.0,-0.03704434990235267
15.9,-0.05925020127728902,0.05143074024970963,0.0038570809054944795,0.0,-0.041159796006075555
15.950000000000001,-0.040681534878655556,0.052215923505460976,0.0018249831322637627,0.0,-0.047633238308655505
16.0,-0.033180261861515625,0.04068157176524999,-0.0007891120381726034,0.0,-0.06141978098286142
16.05,-0.024025303749870584,0.04694275590902878,0.0016205791749847142,0.0,-0.04491378743887765
16.1,-0.009603423564977067,0.04010362347538536,-0.002604277157499903,0.0,-0.026827183901093614
16.15,0.002626926005871971,0.03525565325757912,-0.0052992904918584376,0.0,-0.018320032755241647
16.2,0.010319634167161296,0.030794972648012314,-0.0007771661938287193,0.0,-0.019467305381635797
16.25,0.025480984184091515,0.02782129244316057,-0.0014456350383880653,0.0,-0.03089227019093411
16.3,0.02894603705964216,0.029066456215649957,-0.004295623031854078,0.0,-0.02866340333860711
16.35,0.037347924204112606,0.02327718859704948,-0.003353675807403114,0.0,-0.03506497265119642
16.4,0.045349428971896304,0.015163968280267363,-0.0020853735674003994,0.0,-0.025983170550090133
16.45,0.046512425863430656,0.005124416284995579,-0.004994212316972312,0.0,-0.03071184285816497
16.5,0.0452101998587369,0.010316117332062568,-0.0017695001762878739,0.0,-0.03391448446962851
16.55,0.05101289176549834,0.013064560309191673,-0.006974164463907448,0.0,-0.03377430962256415
16.6,0.057244162363038815,0.013644830604535533,-0.0051016751332197754,0.0,-0.026869720994239787
16.65,0.060666405878156325,0.0010911534793145313,-0.007447861128407534,0.0,-0.024657809498828995
16.7,0.06547383268662145,-0.002418123916574116,-0.004735090385331298,0.0,-0.018659220974018127
16.75,0.07520980010219343,-0.008541087551603658,0.000907090886841915,0.0,-0.032818732027653216
16.8,0.0886499266898116,-0.007484304378923538,0.00650636708099936,0.0,-0.04026408945754049
16.85,0.07514405545012785,-0.017494682164604633,-9.471429725940387e-05,0.0,-0.042352788460227095
16.9,0.07274735119119262,-0.025985542130914713,-0.004112072947625262,0.0,-0.041489457731847736
16.95,0.07783983509301196,-0.04421713894761692,-0.008510368070243971,0.0,-0.06244360022615847
17.0,0.07718082132940916,-0.03815820922520591,-0.008967277527200597,0.0,-0.05390879523329926
17.05,0.08670323946579478,-0.03913830249471922,-0.006856161020466392,0.0,-0.05068944998647998
17.1,0.08450549090222773,-0.045420863227707955,-0.006872573938963189,0.0,-0.05096971482528412
17.150000000000002,0.0808650777708094,-0.048298791479447475,-0.005085919597220568,0.0,-0.027054100087264166
17.2,0.062474023876643324,-0.055913644500137125,-0.008169832735876788,0.0,-0.020864675415434006
17.25,0.057795386595946685,-0.05085474558468933,-0.0060265647472443435,0.0,-0.028918622498149672
17.3,0.0644848290211612,-0.05514646972621374,-0.006140793328357219,0.0,-0.02751458237894085
17.35,0.05940586132905858,-0.05461252263958672,-0.009962925608255338,0.0,-0.029919543982307274
17.400000000000002,0.056265371801555414,-0.05579115827127149,-0.01375644784950222,0.0,-0.024232904674543275
17.45,0.0484368622785991,-0.047273112639118244,-0.01580943762949234,0.0,-0.028207189688154527
17.5,0.055962800757829875,-0.03583543789086471,-0.018854649411152398,0.0,-0.021333324424833967
17.55,0.05447853643519581,-0.03915827549731223,-0.016961803922088136,0.0,0.0002375839718559182
17.6,0.06252277789235249,-0.03965128893130704,-0.018953631793987843,0.0,0.007394518574877105
17.650000000000002,0.05254666837679737,-0.05670206990447119,-0.020155573602798613,0.0,0.00525274550629296
17.7,0.04084385029026856,-0.04937920971648133,-0.021226931048679648,0.0,0.018107795100291382
17.75,0.03568438894517285,-0.04103676783062824,-0.01961681288245555,0.0,0.02626811211421558
17.8,0.03625498544132468,-0.0360685460885666,-0.016676568671788704,0.0,0.026677554537391554
17.85,0.03760108208704617,-0.037111605486583044,-0.01779726285659339,0.0,0.01706073103013448
17.900000000000002,0.03612118385516459,-0.019335485627931866,-0.019536406604198184,0.0,0.014972005794600307
17.95,0.02870810537316433,-0.0022229056323981307,-0.024675724571587652,0.0,0.0009064115307942742
18.0,0.01720084835464408,-0.0004749881579179609,-0.020825741506234556,0.0,0.01226134817160252
18.05,0.009589291803498129,-0.0032549674552165824,-0.016900753204827566,0.0,0.018883241489435494
18.1,-0.009579759653111567,0.011282183452357037,-0.025768472209001223,0.0,0.008964618477197251
18.150000000000002,-0.014396211259706934,0.012891474087975585,-0.0292434309242711,0.0,0.021631206993839074
18.2,-0.02389378369946462,0.0038458855628136536,-0.025082323389361606,0.0,0.030676334905588784
18.25,-0.036231917167123505,0.002152554933577533,-0.033703524787323955,0.0,0.037752569541845145
18.3,-0.07153197702540927,0.007851267492712354,-0.034107711588809785,0.0,0.02584494170567162
18.35,-0.08476701799040785,0.019241254679557153,-0.02947509579366776,0.0,0.015844247308706427
18.400000000000002,-0.09589175491583495,0.01722059922586869,-0.026241748825397565,0.0,0.007513639467696271
18.45,-0.08774299660876744,0.02166869308731665,-0.02754429446935066,0.0,-0.006815069312474037
18.5,-0.08829909926762375,0.029966892661176033,-0.029194220049779014,0.0,-0.0006147432744132526
18.55,-0.10928063559391202,0.022075097632088998,-0.027649629352363002,0.0,0.020088298602679484
18.6,-0.11888347281587322,0.03539411269823027,-0.021666550331820102,0.0,0.013579765877120082
18.650000000000002,-0.12448085562430052,0.047393807786989595,-0.02194950530346915,0.0,0.009726410127616091
18.7,-0.13034162460207976,0.04727338618240063,-0.02234329764153582,0.0,0.014534297028198338
18.75,-0.1311943917297996,0.05033415846384574,-0.02028910223954166,0.0,0.009870433543246402
18.8,-0.133401681098761,0.04980719723349686,-0.022926097317059226,0.0,0.02420851218660606
18.85,-0.13772751467074504,0.05121555608051393,-0.02086799261156931,0.0,0.02841526355139739
18.900000000000002,-0.14404801196592268,0.0488807785380187,-0.022474723845477756,0.0,0.011420685516073583
18.95,-0.15427471089200584,0.040100838970786284,-0.016819407419619774,0.0,0.00022776503794401382
19.0,-0.14910260736206526,0.03469439225526821,-0.020383698867685755,0.0,-0.007471192762034353
19.05,-0.15216997476690947,0.032180732024150685,-0.017967114748939954,0.0,-0.011799189748212978
19.1,-0.13139310071576837,0.03783495436017702,-0.01483195628446844,0.0,-0.0032278982000004852
19.150000000000002,-0.11688087077205495,0.03273048558120265,-0.013818600901917291,0.0,-0.00989781113563398
19.2,-0.09373234507305772,0.03407356198107,-0.012560091487708173,0.0,-0.01566928751268301
19.25,-0.08139543941438876,0.028857791975113654,-0.01078681968890908,0.0,-0.004176467177626724
19.3,-0.07197788907598121,0.030183905442092044,-0.01398288483961901,0.0,-0.022555955521774286
19.35,-0.05366884555436497,0.02207453083158099,-0.01668267068654801,0.0,-0.015492021694481873
19.400000000000002,-0.03155417408450031,0.013529341189070105,-0.013966737570940418,0.0,-0.011559863415162137
19.45,-0.012776794390692315,0.0035981946750880196,-0.008080387544505907,0.0,-0.007981067440404218
19.5,0.014287318437908238,-0.0073425624857424935,-0.011365798159915159,0.0,0.0013390091153384258
19.55,0.02586601476000754,-0.0072285179998164495,-0.012274945815208887,0.0,-0.013186985010106952
19.6,0.0484530458872619,-0.017291528792667404,-0.01167469333394548,0.0,-0.023139619593538586
19.650000000000002,0.07051294244778225,-0.014641983119198296,-0.013696238353576116,0.0,-0.02371113549342088
19.7,0.0865224579585557,-0.01808192139648412,-0.016960991408509006,0.0,-0.033879163447633705
19.75,0.10361563128855306,-0.02356715052097279,-0.01692795267176747,0.0,-0.028237111334564968
19.8,0.11905873942322441,-0.034558535264946705,-0.021459103865538526,0.0,-0.027286311824127336
19.85,0.1373193118655439,-0.0384057057807164,-0.02335272000794606,0.0,-0.03954185006890913
19.900000000000002,0.14029045529231612,-0.03547683822860218,-0.021393286019725535,0.0,-0.028151938684675196
19.95,0.134907587544549,-0.03627884387756861,-0.014239448819378627,0.0,-0.03545728943553095
20.0,0.14210993972381578,-0.027513818617599568,-0.01641560932581505,0.0,-0.01668517360148385
20.05,0.14340523588452528,-0.03552758209332382,-0.017284472536525684,0.0,-0.034606143709940085
20.1,0.14462776290862228,-0.03754779724508748,-0.010094126604990684,0.0,-0.04388082221196471
20.150000000000002,0.14870667827136816,-0.05173295137748849,-0.009828594877906702,0.0,-0.06049022129926826
20.2,0.1464164116261648,-0.0534110683033689,-0.016269421157791772,0.0,-0.06109110659415022
20.25,0.14695530404018142,-0.05615583287258151,-0.01603864609369207,0.0,-0.07233345589994121
20.3,0.13416890833532777,-0.06914581052551631,-0.014261367418203141,0.0,-0.07572404855402379
20.35,0.14017720526879,-0.06652921143253546,-0.010189295939573748,0.0,-0.0522143361688268
20.400000000000002,0.131873025897085,-0.06961609261804946,-0.015205796457131075,0.0,-0.04550803553663778
20.45,0.12405367935409997,-0.07008937855098658,-0.020216636158817688,0.0,-0.03797512564057434
20.5,0.11081096184097328,-0.07076312329367086,-0.021821150639728254,0.0,-0.025055976802505292
20.55,0.10084254125339082,-0.06114800857818114,-0.013386042413204522,0.0,-0.037703208638412145
20.6,0.09188775620448479,-0.06500971968248759,-0.016197548036001222,0.0,-0.053924496719639475
20.650000000000002,0.08066970255022539,-0.0530542870352776,-0.013817777445955276,0.0,-0.03838203349372597
20.7,0.0658546413852641,-0.052372204536007216,-0.015889176728291442,0.0,-0.03361956103893761
20.75,0.05842229687685377,-0.03702189705237391,-0.011464082889793935,0.0,-0.03796415090696549
20.8,0.03973629810603263,-0.03365781752123075,-0.00768785817143562,0.0,-0.03138143166944918
20.85,0.038454042718467495,-0.02171077806677464,-0.0067808612534627005,0.0,-0.05143165329315699
20.900000000000002,0.02984953305006013,-0.01884890231467359,-0.009185075450622278,0.0,-0.03542219752828764
20.95,0.020036947172390844,-0.004509564829936985,-0.0135028606664251,0.0,-0.03701047866791853
21.0,0.005577772347990364,0.010711542341647519,-0.018616369345073998,0.0,-0.04373067252392404
21.05,-0.0048046765131325225,0.02083230891659595,-0.01758781548445059,0.0,-0.04014555365517611
21.1,-0.0121269464053967,0.0228402582339262,-0.024704592024230827,0.0,-0.02361160866212468
21.150000000000002,-0.03887072484781327,0.030115174887775566,-0.025930803184289766,0.0,-0.03512171008248592
21.2,-0.0649780691700737,0.03923175433568903,-0.023905137996871967,0.0,-0.020995224067769908
21.25,-0.08072155759689718,0.04384482520141885,-0.028272014652839527,0.0,-0.03982315801019583
21.3,-0.09428206080148338,0.05124425920180874,-0.023964973720670597,0.0,-0.041057318496725385
21.35,-0.10379540721280457,0.05718077929682073,-0.01951608043794966,0.0,-0.048677975489785495
21.400000000000002,-0.11309554361247144,0.06932167543000749,-0.020151796816135988,0.0,-0.05438971993224554
21.45,-0.12291299613759536,0.08194412956185243,-0.018055436396685023,0.0,-0.07250716574652606
21.5,-0.12709237867371684,0.08592655442026263,-0.024643211427077403,0.0,-0.06565405267358268
21.55,-0.1422362327016254,0.08903142491328735,-0.021941367775881595,0.0,-0.05744114185942675
21.6,-0.14584819262875284,0.07727860875722105,-0.01860288159120265,0.0,-0.035916346542439685
21.650000000000002,-0.1492267616465436,0.08244850077123957,-0.016410143052685348,0.0,-0.015663117793055636
21.7,-0.1650807706349411,0.07472611238483938,-0.023178908861268156,0.0,-0.007871539924162542
21.75,-0.1541141418577189,0.07389802948364071,-0.02482740208769873,0.0,-0.03384155145009822
21.8,-0.15135731899778648,0.07255149585810385,-0.017701870611779448,0.0,-0.036829596950414586
21.85,-0.14514525707058754,0.07274184321131433,-0.01701723329584274,0.0,-0.03225088427193314
21.900000000000002,-0.13349373883577592,0.05965282512961323,-0.010409863766320958,0.0,-0.019746187629745462
21.95,-0.1429524859951662,0.06508122282422463,-0.010822765365395929,0.0,-0.01166828127560696
22.0,-0.12882874461221044,0.05539009641071655,-0.007615951338803945,0.0,0.00755153632285439
22.05,-0.10831458081380894,0.05224338461659493,-0.011202601681758524,0.0,-0.003988520094042481
22.1,-0.0919692078659078,0.036745644322817676,-0.005834983818022793,0.0,-0.0024038124193737197
22.150000000000002,-0.07342512767345254,0.03151672391662685,-0.005226622798802576,0.0,0.00986558490737963
22.2,-0.0630585878279056,0.030233542965101584,-0.007123109004625959,0.0,0.01958960116020902
22.25,-0.05460941857732922,0.024381084936910612,-0.005784651290427641,0.0,0.02596520712138802
22.3,-0.04572686374613663,0.02144284249866672,-0.011743735619540728,0.0,0.015722073240270914
22.35,-0.026116773158149184,0.01069380845048899,-0.012034601191235738,0.0,0.009326938173084245
22.400000000000002,-0.018075959623477265,-0.002374335825176103,-0.01310587366188892,0.0,-0.0022642288072718883
22.45,-0.012216163690586052,-0.0011749208963593675,-0.018228105761620393,0.0,-0.010357117991666446
22.5,0.005034106036410833,-0.010883832739392566,-0.02219213319148629,0.0,-0.0087696818051731
22.55,0.011901412074604194,-0.019108149118836622,-0.02879937447683308,0.0,-0.01815242726847713
22.6,0.024138124150518997,-0.026036775862305503,-0.023846294763741307,0.0,-0.02073854339980806
22.650000000000002,0.03210902590184449,-0.04571581487198841,-0.024272882934997148,0.0,-0.027395508094514597
22.7,0.05512361499807275,-0.05997944268784996,-0.02308323916558029,0.0,-0.02324097491126389
22.75,0.06293297563709582,-0.05827300477925696,-0.021955081909989654,0.0,-0.03177731333895858
22.8,0.08497699386809283,-0.046326015125568616,-0.02271308628722199,0.0,-0.03381133285796947
22.85,0.09665630699937137,-0.05755732610141224,-0.020072002403629368,0.0,-0.01494802132553366
22.900000000000002,0.09483834185443409,-0.061442545310456544,-0.020104849060581124,0.0,0.00020063701953940832
22.95,0.10805115946066868,-0.0647565218286675,-0.017958813164823766,0.0,0.011459521045009892
23.0,0.12000805186485854,-0.06450005888349819,-0.025887752637742963,0.0,0.006548819650359489
23.05,0.14543176887375997,-0.060647197976098,-0.02472778967633619,0.0,0.007248002558708045
23.1,0.12806454568795964,-0.06296191072285842,-0.024610931568113534,0.0,0.01205455605029376
23.150000000000002,0.14081857542292195,-0.06550157020395055,-0.02674253405961433,0.0,0.02118168397169042
23.2,0.12546668759950702,-0.05529265454303484,-0.02467977778191246,0.0,0.019497279048340196
23.25,0.11995541316240854,-0.05800301386055332,-0.02477800501244755,0.0,-0.0031143164392422214
23.3,0.12607632505301852,-0.058770765386914434,-0.02369373112445735,0.0,-0.008835346247683316
23.35,0.12395997129278173,-0.04898652597077971,-0.015596227023350232,0.0,-0.016243731686440666
23.400000000000002,0.12244014461267982,-0.04479411686336019,-0.02239652357478819,0.0,-0.012061170176874868
23.45,0.11683543600275341,-0.04669648563529895,-0.018332136775908576,0.0,-0.020871228395829423
23.5,0.1132958878871058,-0.039418815310620775,-0.015920249440316645,0.0,-0.03653697301944039
23.55,0.09573130465585554,-0.04264699597271443,-0.019521720493289856,0.0,-0.027303619753875637
23.6,0.09827024573712577,-0.04315046692304543,-0.019987531194010352,0.0,-0.010975672986845389
23.650000000000002,0.08323874050085531,-0.037250555784428166,-0.020725520258232426,0.0,-0.008612272619176724
23.7,0.08094221791914426,-0.030697193538932816,-0.019298564438548434,0.0,-0.00232974575763175
23.75,0.08474769997426822,-0.021308339780649214,-0.013121173574083973,0.0,-0.00881774922436168
23.8,0.06917047606823604,-0.014290388391941071,-0.006218728939213333,0.0,-0.007347150016550922
23.85,0.05206763940659178,-0.007766897198019395,-0.0099598518843607,0.0,0.003297598502708823
23.900000000000002,0.0483598792372844,-0.0039791598091823985,-0.011512900974171682,0.0,0.0016713825772838864
23.95,0.0320992123664262,0.010601302908438736,-0.020423025451854773,0.0,0.005634865907083703
24.0,0.027250871184621744,0.023830509903687666,-0.0233792322741689,0.0,-0.006144184770057011
24.05,0.02334828340224668,0.035437979544907315,-0.021132781203582817,0.0,-0.014049059728637363
24.1,0.011844725377679772,0.048984500111816764,-0.02006882361191337,0.0,0.006341102539721302
24.150000000000002,-0.007059922661473269,0.051089679313368073,-0.01853734569924709,0.0,0.01043087456674143
24.2,-0.017164573853236376,0.06136262503966005,-0.02033005263917717,0.0,0.007220004028977935
24.25,-0.022742236132981104,0.06178752407641219,-0.018560554192383373,0.0,0.03005940303067666
24.3,-0.04957373572994739,0.0597780667096868,-0.021760598199089085,0.0,0.017052746237207414
24.35,-0.04803160427755944,0.05184743395050843,-0.021475825285689892,0.0,0.020483585952109383
24.400000000000002,-0.06530294814528526,0.059222415902720316,-0.020303225232376553,0.0,0.025800968657917384
24.45,-0.07411067171249712,0.05464785330615312,-0.020274382399142754,0.0,0.03164185283752745
24.5,-0.08549952970388902,0.05502482259144709,-0.030236805580400938,0.0,0.019838663279573857
24.55,-0.10234220494894641,0.05011937425989321,-0.030941546862540723,0.0,0.036249174153674485
24.6,-0.10602881615367268,0.04867647000056933,-0.030957822326664178,0.0,0.03648507325940084
24.650000000000002,-0.11543379145434815,0.051814706082353355,-0.02816823454835575,0.0,0.025923770081100687
24.7,-0.12906543430269513,0.05781959700183768,-0.026388715258466894,0.0,0.013254921090284371
24.75,-0.1259065484192286,0.06432846842125244,-0.020244308292348964,0.0,-0.0007009306910282544
24.8,-0.13090846588336255,0.062087471121295694,-0.019673996818137116,0.0,0.0029199030950417676
24.85,-0.1439903702119922,0.0603069650860564,-0.015756223369746723,0.0,0.026660128928013595
24.900000000000002,-0.14755929528280826,0.06148940652313306,-0.009942425783621757,0.0,0.013411458384909054
24.95,-0.14115085555082335,0.06699708393185337,-0.008439811974837392,0.0,0.005242297918031626
25.0,-0.13595657690348822,0.0652362287688634,-0.009148629905087465,0.0,-0.00618574788305183
25.05,-0.1282376635055819,0.0735100124276968,-0.008610811188496922,0.050000000000000704,0.061605329991860414
25.1,-0.1277289838464378,0.06371426843988365,-0.0077734844154249165,0.10000000000000141,0.11215950978579187
25.150000000000002,-0.1181205672742828,0.05273916015371233,-0.010890825321654628,0.15000000000000213,0.15784283420646525
25.2,-0.11611443504085499,0.0381110027231793,-0.008310281204658793,0.19999999999999926,0.206661797121277
25.25,-0.09899283914352056,0.01749603490776923,-0.003421588397594982,0.25,0.23562334068716378
25.3,-0.08742791773881416,0.006922171386061417,0.0012354672313028697,0.30000000000000066,0.28502659346275616
25.35,-0.0732629808796706,-0.006466435344285728,0.0026616466222979087,0.35000000000000137,0.3543331490188557
25.400000000000002,-0.06139290814853167,-0.016661680677915475,-0.0005805144934116984,0.40000000000000213,0.41752565780112794
25.45,-0.04880128231924244,-0.025718782106741653,0.00024320261151503938,0.44999999999999923,0.4586167975888197
25.5,-0.027957359224933333,-0.033997747174760194,0.0019486390283128619,0.5,0.5165899142963294
25.55,-0.0036109194328361413,-0.037667277220180054,0.00037500818085514203,0.5500000000000007,0.5768561552561922
25.6,0.016791398990434827,-0.04786581669638285,0.008093257107430649,0.6000000000000013,0.6415460477301177
25.650000000000002,0.02321940296138045,-0.04198874688768206,0.019682078166840637,0.6500000000000021,0.6979570636637973
25.7,0.05103946134930819,-0.05107294568908873,0.023333381622566658,0.6999999999999992,0.7498537413096552
25.75,0.06950399427143573,-0.05608247862837139,0.031460945317724455,0.75,0.7962020407972324
25.8,0.0724560437941964,-0.07478720059186643,0.03290702434055343,0.8000000000000007,0.8652409972726673
25.85,0.09374197470976033,-0.07435634602884925,0.03742890097515318,0.8500000000000014,0.9137980902457681
25.900000000000002,0.10897956620616002,-0.07981740112581943,0.04784397699645881,0.900000000000002,0.9733734659335614
25.95,0.12921473988411256,-0.09092000064724515,0.05606073856974073,0.9499999999999992,1.0332439613209308
26.0,0.13334116087986728,-0.09302498298305452,0.06747518404483602,1.0,1.0862388601361814
26.05,0.13110849842461658,-0.08653190159286736,0.07965279177089889,1.0500000000000007,1.150095753217851
26.1,0.13455254758942073,-0.08911967659297387,0.08775474080689281,1.1000000000000014,1.2132853795369285
26.150000000000002,0.15119237638553285,-0.09732400034249852,0.09758922550084123,1.150000000000002,1.2607132755617934
26.2,0.15075484430308164,-0.09221331273144967,0.11163869004619899,1.199999999999999,1.3032112637885784
26.25,0.14718053322868282,-0.10048560134839808,0.12052018031866374,1.2499999999999998,1.3415322585581944
26.3,0.14159088909120598,-0.08975888753506768,0.13122819272721636,1.3000000000000007,1.4036880554241735
26.35,0.1356500868486143,-0.07358006203991829,0.14181173178229467,1.3500000000000012,1.4417122812755747
26.400000000000002,0.1256713719946933,-0.0796102109482698,0.15810201151632244,1.400000000000002,1.503888156977116
26.45,0.12038575013261665,-0.06502823723037514,0.16732157124559527,1.449999999999999,1.5539717942540088
26.5,0.10651346347167655,-0.059565473424879334,0.17388186848426793,1.5,1.610045418225661
26.55,0.11229438877445773,-0.045499023354291124,0.18764806029091233,1.5500000000000007,1.6862944804789597
26.6,0.09873254789930434,-0.037014065901758014,0.19593905868682288,1.6000000000000014,1.733382186257064
26.650000000000002,0.09851347374500301,-0.023374692041891507,0.20962680285806837,1.6500000000000021,1.790077113028231
26.7,0.09203475508295328,-0.024937669715753882,0.22309448497678974,1.6999999999999993,1.8542143032119003
26.75,0.06426580781567086,-0.01797566375549752,0.22729945628178944,1.7499999999999998,1.911914584373552
26.8,0.04698848485829809,-0.004237976233423649,0.24724613022048264,1.8000000000000005,1.9595245285016691
26.85,0.02938474956199975,0.010361788503519183,0.27150294849335826,1.8500000000000014,2.020270938427517
26.900000000000002,0.019308302996183923,0.01879572090821841,0.28016283514234813,1.900000000000002,2.06964036939679
26.95,0.017990129833423133,0.0213219319546404,0.29487452112920426,1.949999999999999,2.120415675594639
27.0,-0.002082906521761334,0.04897849242913389,0.3084138471268919,2.0,2.1771873218769935
27.05,-0.008972218137267151,0.06050297385791062,0.3210050898575399,2.0500000000000007,2.2143286079825577
27.1,-0.028521912073393052,0.06748235906762041,0.3374327855562709,2.1000000000000014,2.2740063972423763
27.150000000000002,-0.038785379292582876,0.06908143441276635,0.3519524386332058,2.1500000000000017,2.3343752190768092
27.2,-0.043686215737760443,0.07303208648216232,0.36095603873620663,2.1999999999999993,2.379928946499132
27.25,-0.06819086822373634,0.0906036494769031,0.37752222605520713,2.25,2.436427027725453
27.3,-0.09344309355851067,0.09084897153062435,0.40075320493087574,2.3000000000000007,2.5070381914139714
27.35,-0.1081753801183285,0.10176143370226871,0.4219718456132791,2.3500000000000014,2.5822834444218223
27.400000000000002,-0.1113783524203382,0.1165629673170371,0.4442484975189877,2.400000000000002,2.6530419869843715
27.45,-0.12246231169810196,0.10125227988925539,0.4565426577219154,2.4499999999999993,2.7021079146638884
27.5,-0.11765253444342393,0.091180348629703,0.47223605504661964,2.4999999999999996,2.7672184918758984
27.55,-0.12711386053913623,0.09655374886035367,0.4926885327191334,2.5500000000000003,2.8345310140915183
27.6,-0.1307132674014965,0.09946646334445995,0.5146159300874913,2.6000000000000014,2.8913308256022425
27.650000000000002,-0.13198166191177288,0.09591950877320936,0.5375924158526679,2.6500000000000017,2.9343931988122733
27.7,-0.14057179480257503,0.09024184960117021,0.5620880114679587,2.699999999999999,2.9971949117881547
27.75,-0.14038994955001158,0.09591963291343936,0.5764643793428795,2.75,3.0501352143847327
27.8,-0.13212230682133444,0.10351742207109309,0.5939770664899525,2.8000000000000003,3.0986648392531633
27.85,-0.13092608989587398,0.0930176626128735,0.6127670195554444,2.8500000000000014,3.158264928889187
27.900000000000002,-0.12776135730091642,0.09696877440095564,0.6300054417419094,2.900000000000002,3.208738406735327
27.95,-0.1183634797241945,0.08417871995920453,0.6558060050987443,2.949999999999999,3.26013369168252
28.0,-0.11536940058621376,0.06999256515704533,0.6805633285031846,3.0,3.311605476332807
28.05,-0.115344373050261,0.0556994368165873,0.7064262193063553,3.0500000000000007,3.374686488972296
28.1,-0.11076550340576108,0.03564415935648749,0.7268997326905827,3.1000000000000014,3.410424459502112
28.150000000000002,-0.11494086341016928,0.032207522333784454,0.7528239981853703,3.150000000000002,3.4547969377709142
28.2,-0.09894464366118971,0.023991807851364184,0.7782658078000044,3.199999999999999,3.513643332605977
28.25,-0.07869377428155934,0.015890589334087553,0.8047446136029629,3.25,3.5725479992858973
28.3,-0.06415280064523825,-0.0015321849986900836,0.8335992232463134,3.3000000000000003,3.617073198859092
28.35,-0.048734397630191766,-0.012574017626034304,0.8588430284380559,3.350000000000001,3.666620744920503
28.400000000000002,-0.03189714847524834,-0.018178051535381108,0.882914891004343,3.400000000000002,3.7266052458332837
28.45,-0.024264275717007677,-0.038188563351088126,0.9098411342485291,3.4499999999999993,3.765277859937353
28.5,-0.008932971926541881,-0.04518583646346959,0.9357775692355296,3.4999999999999996,3.825462100541035
28.55,-0.0010349431356565355,-0.056621570497138,0.961455729509768,3.5500000000000007,3.884510931823976
28.6,0.021725111222675307,-0.07297005630522287,0.9844276428418305,3.600000000000001,3.9225323658936198
28.650000000000002,0.04870458586206661,-0.08503427396875371,1.0073499156549393,3.650000000000002,3.979467313187932
28.7,0.07027519011833512,-0.08591494797101996,1.0376906082958082,3.699999999999999,4.035049393255459
28.75,0.08370015928739953,-0.10406235376208887,1.0630888800607847,3.7499999999999996,4.075017761386837
28.8,0.10692509972224272,-0.10983173179319691,1.0931639943956275,3.8000000000000007,4.132475632393881
28.85,0.11654582004484701,-0.12709838115978844,1.1242877705678258,3.8500000000000014,4.1849962495549375
28.900000000000002,0.12832787932754458,-0.13224671392330023,1.1536552577677668,3.9000000000000017,4.243720272563574
28.95,0.13806177805622052,-0.1427130245650197,1.1754141131380744,3.9499999999999984,4.3102715230583115
29.0,0.1366727793403712,-0.16270497997789926,1.2047487762191083,4.0,4.354633659391994
29.05,0.1477407525486901,-0.17480676218334892,1.2383230860701666,4.050000000000001,4.403013682171451
29.1,0.14625785159446972,-0.18437685118433,1.2609286459280973,4.100000000000001,4.440241941184895
29.150000000000002,0.14219165737168935,-0.18575557001603804,1.2913685189108421,4.150000000000002,4.493742153711277
29.2,0.14130783654645143,-0.1824214875507702,1.3159763060601164,4.199999999999998,4.537781269278808
29.25,0.14791567213457443,-0.17898395781966986,1.3471229168498886,4.25,4.590398596787033
29.3,0.13507229731160297,-0.1588091474581582,1.381826180977943,4.300000000000001,4.650912673574761
29.35,0.13755109807869764,-0.14942130557409808,1.4102316370958108,4.3500000000000005,4.701655813793451
29.400000000000002,0.13169066747516484,-0.1363566620235104,1.445612284292178,4.400000000000002,4.764310839778938
29.45,0.12479797828587955,-0.1190760856641094,1.4835754170836812,4.449999999999999,4.8098556543208515
29.5,0.12357918471706411,-0.09722589169358808,1.5275635381882136,4.5,4.861747684821161
29.55,0.125163454055882,-0.07777781715582892,1.5668899366181341,4.55,4.922628993734476
29.6,0.1058544211110527,-0.062206579312031,1.5977539157933778,4.600000000000001,4.98761584215084
29.650000000000002,0.08979199638737248,-0.03733961772129713,1.6313652403601189,4.650000000000002,5.033436267047635
29.7,0.07368891520726438,-0.0244381493730627,1.6683298521968766,4.699999999999998,5.07977441753828
29.75,0.0579239821955538,0.0019864004299909865,1.7039325670119772,4.749999999999999,5.135068564617653
29.8,0.053638437901434736,0.026662173507108623,1.7361185049314367,4.8,5.179957582308368
29.85,0.05317319923930062,0.05300179921273997,1.7698407750408758,4.850000000000001,5.237717330156489
29.900000000000002,0.025601581625352258,0.06614650250088387,1.798691738566061,4.900000000000001,5.29786030424286
29.95,0.0010697483945818235,0.08678818109296427,1.8407917108203897,4.949999999999999,5.352957689068864
30.0,-0.00730548458961713,0.10365476444407137,1.8755808397079048,4.999999999999999,5.404805836264938
30.05,-0.0257571618446742,0.11715749548329471,1.9149679703988078,5.050000000000001,5.4402124205771605
30.1,-0.05477109970340683,0.1290243848409607,1.958243661629195,5.1000000000000005,5.477403240299472
30.150000000000002,-0.06174191258790742,0.147763288731181,2.000064530075066,5.150000000000002,5.529518027521686
30.2,-0.06674991614027545,0.15441458658585366,2.041298715616124,5.199999999999998,5.564086468179264
30.25,-0.08299801871262297,0.16414245143839165,2.0807330950881355,5.25,5.622863997114074
30.3,-0.09796001411725455,0.16562180091659087,2.1255900423178526,5.300000000000001,5.66489971682223
30.35,-0.11705073102342373,0.17640405350065896,2.1624253108155784,5.350000000000001,5.716806869479754
30.400000000000002,-0.13012610267846617,0.16900983872462447,2.201346828166777,5.400000000000002,5.771239747370406
30.45,-0.13651297985947178,0.17363620540579447,2.2538127598641355,5.449999999999999,5.815356269789945
30.5,-0.14728831332638956,0.16550034539834876,2.2948899010299173,5.5,5.854674742329632
30.55,-0.15434045599977683,0.17075426283271783,2.3308638385063967,5.55,5.887506569119008
30.6,-0.1582086616123425,0.16291955412934678,2.3819422684757576,5.6000000000000005,5.928820268699107
30.650000000000002,-0.16274941737513599,0.16245481831034614,2.43631537738482,5.650000000000001,5.976501607916299
30.7,-0.16656022020872285,0.16168021905227145,2.480190666942451,5.699999999999999,6.020874601781172
30.75,-0.16118891283309397,0.1624595855510461,2.525422345260916,5.749999999999999,6.059279153351948
30.8,-0.1558557648621099,0.15787646306492586,2.5695086316545,5.8,6.103822227449569
30.85,-0.1618607251527116,0.13748357052447777,2.614123477773863,5.850000000000001,6.1544227285724435
30.900000000000002,-0.15781221704510265,0.12197243978284668,2.6616382709145046,5.900000000000002,6.19492771957802
30.95,-0.15915318123759817,0.10543754346084226,2.70779664421334,5.949999999999998,6.2387442379053955
31.0,-0.15180250226805939,0.09639797646749916,2.74978062901459,6.0,6.289203132881161
31.05,-0.13692366804247855,0.08719212589170265,2.7983016429463587,6.050000000000001,6.3312149532282
31.1,-0.12051394804987547,0.08108804976462587,2.841986208804399,6.100000000000001,6.3735512746069745
31.150000000000002,-0.10363741758320925,0.06821025677704132,2.888927302862831,6.150000000000001,6.412450340913471
31.2,-0.09361594874607511,0.044432769572956256,2.933943306780482,6.199999999999998,6.457288731854814
31.25,-0.07931944021988038,0.016226025733228903,2.9806583555919017,6.25,6.5048767212193574
31.3,-0.0789803959111285,-0.0035564596632242586,3.0259212568142497,6.3,6.542353878187836
31.35,-0.0665447270179936,-0.025973922244163502,3.0815696752922297,6.350000000000001,6.561162347904622
31.400000000000002,-0.04028188209709024,-0.0451301045388221,3.1368295370268084,6.400000000000001,6.60792354097685
31.45,-0.017782898668269296,-0.05961284430541222,3.1819427719685387,6.449999999999998,6.652653763860833
31.5,0.0033255017487106853,-0.06521390844285489,3.234342736779892,6.5,6.685608636441421
31.55,0.014863759366497989,-0.07879577511841801,3.2788703981541794,6.550000000000001,6.7086398277562065
31.6,0.02548670909363684,-0.10207698415593389,3.319820208177521,6.6000000000000005,6.745856602979359
31.650000000000002,0.030723881510382044,-0.11143329439034697,3.367779414639554,6.650000000000002,6.78998492254044
31.7,0.043557069550502835,-0.12361750043077477,3.420298818604401,6.699999999999999,6.82981881494206
31.75,0.057535077374308734,-0.15067082741717297,3.468873102947652,6.749999999999999,6.860156436699942
31.8,0.08557472375374885,-0.1602430508045536,3.525963372219416,6.8,6.905729047605575
31.85,0.10534755755238573,-0.16664061322470639,3.569396861537353,6.8500000000000005,6.964161255578918
31.900000000000002,0.1113432897185226,-0.17697499334175093,3.6184434605921805,6.900000000000002,7.006256170442862
31.95,0.13445705122952725,-0.18696467181612822,3.670930905734739,6.949999999999998,7.045163528688952
32.0,0.15434736398349574,-0.18402433099569313,3.7235943851025204,6.999999999999999,7.081603412840369
32.05,0.15599286365221357,-0.1893195703729257,3.7773858583289344,7.049999999999996,7.115854041169218
32.1,0.16637970128270674,-0.18158187506604592,3.8324779201021095,7.100000000000001,7.170445991592521
32.15,0.1819065206010706,-0.17351888201329843,3.882043330356703,7.149999999999999,7.217930687735766
32.2,0.1842616437277338,-0.16172353216971547,3.9390192571277325,7.200000000000002,7.253826575945837
32.25,0.18814508807737848,-0.15977248434916033,3.988508854082034,7.249999999999999,7.280990515005298
32.3,0.18152004736007984,-0.154900889420242,4.046245424851323,7.299999999999996,7.331212035380253
32.35,0.1635544731973278,-0.13918464965562505,4.096080848345141,7.3500000000000005,7.37000735078063
32.4,0.1525825017103801,-0.12140419941175613,4.142839955210989,7.399999999999998,7.398835851008732
32.45,0.14148065707467505,-0.11931925169616374,4.197642838642954,7.450000000000003,7.432116059836616
32.5,0.12366866418561041,-0.11181686761590036,4.249208806930924,7.499999999999999,7.482788775645242
32.55,0.09765485658374144,-0.09796657270534298,4.311120335095577,7.549999999999996,7.51469717708205
32.6,0.08345177110431627,-0.08160981128166706,4.368379646513358,7.600000000000001,7.551352885253753
32.65,0.06637383203229782,-0.06167143354774824,4.422268282982193,7.649999999999998,7.588379186219518
32.7,0.06898374117118852,-0.04525831639544572,4.486151510869847,7.700000000000003,7.631001320669187
32.75,0.06779868807403513,-0.03232126610110501,4.548351100626794,7.75,7.6497702587514915
32.8,0.06449389139754877,-0.016781666113682238,4.60767867751379,7.799999999999996,7.670120680550009
32.85,0.043170076276983216,0.014608417873719415,4.669619062089921,7.85,7.686625612975673
32.9,0.029737954837822857,0.034934734008571944,4.725754163984541,7.899999999999997,7.723834349427506
32.95,0.01637990882656826,0.04424439610957907,4.786495067272858,7.950000000000003,7.745088098526512
33.0,0.0149225233559084,0.05969932292834848,4.84615812682054,8.0,7.778915881565934
33.05,0.010898679140868266,0.08643576324708244,4.909567431711939,8.049999999999997,7.78700042370817
33.1,-0.004267821899331436,0.10029577868387836,4.969017093141984,8.100000000000001,7.8080527154473796
33.15,-0.0215943138127963,0.1114273905109444,5.020737855982851,8.149999999999999,7.847900686096811
33.2,-0.037098042756661294,0.11839369567411699,5.075842722460357,8.200000000000003,7.878689257877863
33.25,-0.05104598836580594,0.13158142605855808,5.131925637748071,8.249999999999998,7.910048874769105
33.3,-0.04843519910350402,0.14216652352659934,5.192904655402963,8.299999999999995,7.945202127718239
33.35,-0.05685291273438606,0.15164011453700071,5.248065600268354,8.350000000000001,8.005322942138623
33.4,-0.07210176912509779,0.14827906947313924,5.308704176321236,8.399999999999997,8.020010785604917
33.45,-0.07955407080500913,0.14455276705223696,5.373387018680634,8.450000000000003,8.045112227576869
33.5,-0.08819911544493247,0.14122385041154376,5.436751975474586,8.5,8.063276108989184
33.55,-0.09309710528563224,0.1466999767316864,5.491621455792263,8.549999999999995,8.095919416905872
33.6,-0.09287678053073578,0.1449808357731428,5.549009694941097,8.600000000000001,8.124682917935449
33.65,-0.08543116692197067,0.14506796936639457,5.6134470712872195,8.649999999999999,8.154496503420358
33.7,-0.0926424403894279,0.1409429694542609,5.673688750245287,8.700000000000001,8.180422639812555
33.75,-0.09393061970995747,0.1399868681761364,5.734431586769807,8.749999999999998,8.220251581492999
33.8,-0.0855926289981355,0.14393191364359548,5.798722623749789,8.799999999999997,8.233805694931009
33.85,-0.07571601899368174,0.1324322659370456,5.849453758872476,8.850000000000001,8.26406638404721
33.9,-0.07182908648375158,0.13739011798837866,5.909945799679588,8.899999999999999,8.302322602391772
33.95,-0.08405344297719108,0.12611027225753793,5.96892594214468,8.950000000000001,8.30868736163364
34.0,-0.0838807870412049,0.10079053588240695,6.032130790482052,9.0,8.314716257352146
34.05,-0.08409291166948085,0.08916831263591897,6.090754871582607,9.049999999999997,8.332893471444576
34.1,-0.09040634911242061,0.0839634947099706,6.149297834130218,9.1,8.375186520152916
34.15,-0.08841242024242742,0.08360885472144344,6.212619231424298,9.149999999999997,8.40610768295772
34.2,-0.07436623803681883,0.06006688640020415,6.2705937236897595,9.200000000000003,8.415767289434818
34.25,-0.08256616795376023,0.04445405230228943,6.3325727277528845,9.25,8.440618569397838
34.300000000000004,-0.08353184279200702,0.03386117979149729,6.40281522347228,9.300000000000004,8.471657738837063
34.35,-0.07960022103492434,0.02924640683328252,6.469751771026179,9.35,8.49984521688278
34.4,-0.08183402910866844,0.02087681002191915,6.537239901284213,9.399999999999997,8.520172832642967
34.45,-0.08703422366882912,0.01099441287553842,6.603403287047282,9.450000000000003,8.547440816003437
34.5,-0.07979443139388342,0.012280871090149354,6.6718459544259865,9.499999999999998,8.554185110399697
34.550000000000004,-0.0698059131299335,0.007045455367900758,6.73515014466876,9.550000000000002,8.585085422595885
34.6,-0.06178190981418576,-0.0045965408044131685,6.799698395898824,9.6,8.587061325529833
34.65,-0.061305097260706015,-0.012954502335529713,6.861808060234781,9.649999999999999,8.59274729046265
34.7,-0.04420662982534625,-0.030654889991082467,6.925766888211769,9.700000000000003,8.625481905936498
34.75,-0.04253461893510128,-0.04268844613105318,6.987651022230519,9.75,8.638010148719648
34.800000000000004,-0.028519853249543925,-0.06497085022569155,7.055729561344275,9.800000000000002,8.685498065001264
34.85,-0.026318039408348617,-0.07936347451530916,7.119369728451732,9.850000000000001,8.70134555317391
34.9,-0.013770050532108122,-0.09735136862758341,7.181686938873142,9.899999999999999,8.705984450326278
34.95,0.007025216423161248,-0.11310133638803467,7.24573726228438,9.950000000000001,8.748222283703495
35.0,0.02557028246485979,-0.11972326366548247,7.311678279468396,9.999999999999998,8.760347539310938
35.050000000000004,0.03772084729281576,-0.13380933515959478,7.380752240709868,10.050000000000004,8.794126725816211
35.1,0.05501923369725619,-0.1430764505443705,7.445494975149946,10.100000000000001,8.799822177205101
35.15,0.06632853306338406,-0.14006088248111073,7.512994097804827,10.149999999999999,8.816522103842976
35.2,0.07100888226779073,-0.14089126200007496,7.571347082559102,10.200000000000001,8.82920380123846
35.25,0.08463717523162352,-0.14818155729694327,7.644940552533996,10.249999999999998,8.830729338339138
35.300000000000004,0.09603030640806927,-0.1494788110608474,7.711341834910784,10.300000000000004,8.847374099691454
35.35,0.10339874975430868,-0.15501689914752592,7.779967688523312,10.35,8.865552600032498
35.4,0.10392662716215109,-0.15582698296158357,7.845059358553959,10.399999999999997,8.884200329686932
35.45,0.1094043278653508,-0.14680447906253402,7.910432849230247,10.450000000000003,8.908304034341858
35.5,0.10580162911521017,-0.13046354771104932,7.976240002368115,10.5,8.915082961578316
35.550000000000004,0.11461920172076036,-0.13719573389451217,8.038269983358164,10.550000000000004,8.923155611845766
35.6,0.1158885985375324,-0.12536977716152145,8.100075685454334,10.600000000000001,8.93522283254231
35.65,0.12633002878284424,-0.11969170636693022,8.175323051010277,10.649999999999997,8.942566290735567
35.7,0.12644107170944002,-0.11160275391103729,8.24197447095955,10.700000000000003,8.965192820120159
35.75,0.115277908391482,-0.09741752626605131,8.311445473595334,10.75,8.970623210706563
35.800000000000004,0.1122329311641682,-0.0888741184613569,8.374541294864667,10.800000000000004,8.975307161940279
35.85,0.10856995458993238,-0.08184775392346662,8.44510942752675,10.850000000000001,9.018801257813891
35.9,0.09753617990974732,-0.05347372389136183,8.50993954519493,10.899999999999999,9.041904005726714
35.95,0.09317656010151466,-0.05143343452229638,8.579743723478083,10.950000000000003,9.046177767235356
36.0,0.07821691278961841,-0.04392163068222456,8.646008423216605,11.0,9.059780908477078
36.050000000000004,0.06646438014869693,-0.03513401796327321,8.716910568548979,11.050000000000002,9.052215337890562
36.1,0.04513256382605524,-0.02907831730429643,8.784921615328834,11.1,9.091224440478163
36.15,0.04094486629561664,-0.019436417456770192,8.850866047766855,11.149999999999999,9.10781745827225
36.2,0.024290329601681,0.0006374536527155368,8.923370000065116,11.200000000000001,9.119007807816693
36.25,0.018040018399608143,0.01621719618121829,8.99404863628829,11.249999999999998,9.11785530671841
36.300000000000004,0.005842198092817716,0.03040761525391144,9.060135907065659,11.300000000000002,9.115023091150203
36.35,0.0011890892189379513,0.04469715598367657,9.128996544755063,11.350000000000001,9.125234475391125
36.4,-0.012683803706058235,0.04578416964990343,9.19462203882906,11.399999999999999,9.138622350069458
36.45,-0.010284821480017982,0.06174270576673658,9.25936788962312,11.450000000000001,9.148580192564985
36.5,-0.008343977595480905,0.06797077000053568,9.321092760144381,11.499999999999998,9.137713216071749
36.550000000000004,-0.01712095591678082,0.09139899418828404,9.393164961602823,11.550000000000004,9.162640544259121
36.6,-0.02472619475840615,0.11663087774002369,9.461306797846412,11.6,9.162527781564275
36.65,-0.03313661264508195,0.11525680310283815,9.530758709638237,11.649999999999997,9.186480841724926
36.7,-0.04366009543350018,0.11832833879111591,9.596588287882042,11.700000000000003,9.182288233171665
36.75,-0.06961998686917956,0.12319901365872364,9.666517591337884,11.749999999999998,9.205589202653508
36.800000000000004,-0.06443132366195523,0.1333683290420869,9.726694221961383,11.800000000000004,9.20415615890338
36.85,-0.07950463888407959,0.13305390332475545,9.795928543999255,11.850000000000001,9.21001380298291
36.9,-0.07478370912154288,0.14099372970205773,9.86898333788825,11.899999999999997,9.234709220487538
36.95,-0.08373353073832482,0.13942949465720694,9.93068475223507,11.950000000000001,9.238612796813518
37.0,-0.0806419910544069,0.14135721179766203,10.000313887375539,12.0,9.2513755614719
37.050000000000004,-0.06594166828060515,0.14254237660450503,10.073883328283628,12.050000000000004,9.26095613544381
37.1,-0.07063028532559529,0.13883257609970323,10.142733630943578,12.100000000000001,9.269476474793988
37.15,-0.0660661567019373,0.14487414062239848,10.211323498487495,12.149999999999999,9.267715576665418
37.2,-0.06289813859453758,0.15155798297229553,10.275825479718167,12.200000000000003,9.290935319511979
37.25,-0.06354198707162674,0.1377864031088092,10.346249011194045,12.25,9.29649679638028
37.300000000000004,-0.05800673942754271,0.13349668655131955,10.413694753313296,12.300000000000002,9.294539232440934
37.35,-0.03872827070719696,0.1323853566551683,10.483922340040158,12.35,9.277213185427431
37.4,-0.03554946741003676,0.12685954787382592,10.554836685118332,12.399999999999997,9.274206065772074
37.45,-0.031199704211731773,0.1277622419279009,10.620925778863496,12.450000000000003,9.27964692670211
37.5,-0.0318624298159517,0.12801834880228802,10.688147258523026,12.5,9.30917524404539
37.550000000000004,-0.03004846026035858,0.12149317378168013,10.758314190425857,12.550000000000002,9.340741909309756
37.6,-0.014862454393503295,0.0991882464407918,10.828238082340361,12.6,9.335214689918008
37.65,-0.007445538441519503,0.07153398723679114,10.892716732453485,12.649999999999997,9.332020200219505
37.7,-0.005378372718891262,0.05885891382262827,10.963337732420607,12.700000000000003,9.326820156598885
37.75,-0.00893968715184419,0.06284369522443183,11.027348810589588,12.749999999999998,9.327115106151552
37.800000000000004,-0.007943088898020366,0.036231531433800174,11.096253826603544,12.800000000000002,9.342298928786821
37.85,0.0028652716143519677,0.0006339546397521135,11.163986905518492,12.85,9.345848412322608
37.9,-0.00464159361618985,-0.02247998200320911,11.229859282594358,12.899999999999997,9.347935334004392
37.95,-0.007777331902807994,-0.0365260974545173,11.295581802656244,12.950000000000003,9.366450575591807
38.0,-0.011408041129739832,-0.05336227664175479,11.36209694456977,13.0,9.368662176949151
38.050000000000004,0.0031813392256124806,-0.09118901445557188,11.426254036193816,13.050000000000002,9.395888274210238
38.1,0.01279870602215582,-0.11014198437934075,11.496672940977632,13.100000000000001,9.415580842402198
38.15,0.026655767050314264,-0.12165369379076907,11.564075733219045,13.149999999999999,9.410450270858021
38.2,0.027321471803054036,-0.12821781770999824,11.633852894964983,13.200000000000001,9.405605273575206
38.25,0.02335486382303065,-0.150016218207173,11.702719580057227,13.249999999999998,9.409323988973574
38.300000000000004,0.03181589469056813,-0.15511648106065704,11.767820281408545,13.300000000000004,9.412137819294507
38.35,0.030416539020298495,-0.15369606859935303,11.839281963270958,13.350000000000001,9.41701143904303
38.4,0.02057651406929721,-0.16094978900382217,11.913282486161759,13.399999999999999,9.410341404890314
38.45,0.007777292554997918,-0.16687296143726338,11.98565263604322,13.450000000000001,9.402983505728116
38.5,0.011100578648053226,-0.16292253577081087,12.052430901626186,13.499999999999998,9.398356765429238
38.550000000000004,0.006309273828475376,-0.16422565838056594,12.13059468948321,13.550000000000002,9.388631932163767
38.6,0.003368623181007474,-0.15370200747162374,12.200966324226503,13.6,9.39210277510721
38.65,0.011265317033602487,-0.15817781692063768,12.267150592579378,13.649999999999997,9.405534718495135
38.7,0.010480690005132251,-0.14992669384007373,12.340364896002212,13.700000000000001,9.394010273326694
38.75,0.009729835641002405,-0.1343374794083924,12.408239929361836,13.75,9.3887224994451
38.800000000000004,0.004192828215239234,-0.12060026577469217,12.476601530396843,13.800000000000004,9.396338008832483
38.85,-0.018051534040245464,-0.10023932205820497,12.538004105377754,13.85,9.416366945929873
38.9,-0.016244159843747594,-0.08857431649127309,12.606217392853994,13.899999999999997,9.416601600243887
38.95,-0.016776930753612723,-0.05803388653201361,12.671850104631819,13.950000000000003,9.41143662780658
39.0,-0.013009829800846954,-0.053672224514756194,12.743172936674371,13.999999999999998,9.386836411325783
39.050000000000004,0.0022643027973460205,-0.058672165880537135,12.814816121547429,14.050000000000002,9.38606168548437
39.1,-0.0017658271957457336,-0.03794567421486501,12.88410929066141,14.1,9.40598505911654
39.15,-0.006914782815649224,-0.02743670639319043,12.951456922468498,14.149999999999997,9.42578068107837
39.2,0.008169525033151343,-0.02877885244391414,13.020377048945258,14.200000000000003,9.433177579151785
39.25,0.014938336907034687,-0.009878288616290073,13.091206169298344,14.25,9.431752852034911
39.300000000000004,0.004995732919905968,0.003084535517601055,13.162017014164858,14.300000000000002,9.43132778107822
39.35,0.0011293642890360422,0.024525925023392774,13.231914063745219,14.350000000000001,9.413495283242632
39.4,-0.007594347837899749,0.03751058385129814,13.292326102217112,14.399999999999999,9.428234065411546
39.45,0.0015684662625660521,0.04181518517939499,13.362475994513984,14.450000000000001,9.437894443129556
39.5,0.005355762016087184,0.039548018816341825,13.429223077901376,14.499999999999998,9.427619196177451
39.550000000000004,-0.010303394755641274,0.04451595194720094,13.49354220620219,14.55,9.411456827010246
39.6,-0.007554285367923487,0.05093778519807638,13.563506446674442,14.600000000000001,9.392437289001535
39.65,-0.0027398135321239437,0.046272541147270835,13.632062280042199,14.649999999999999,9.392075428944034
39.7,0.002633384618556452,0.052037424426071524,13.702137408405886,14.700000000000001,9.392542681440062
39.75,0.017790371490399245,0.05273220115931483,13.770386878610717,14.749999999999998,9.370038518878797
39.800000000000004,0.021640783715229997,0.05466405428192153,13.8364598720278,14.800000000000004,9.37104814036631
39.85,0.01386572516324796,0.059944589892076613,13.90498336898296,14.850000000000001,9.382277853154648
39.9,0.015277568912199353,0.07086562912789814,13.972609504855074,14.899999999999999,9.383087971787257
39.95,0.022370349756472948,0.07186572980622233,14.04135373511354,14.950000000000003,9.404894592232242
40.0,0.011961690574335167,0.06186411455856971,14.107172086405699,14.999999999999998,9.401841264103615
40.050000000000004,0.01536510664210702,0.07008173239212431,14.17686164644955,15.050000000000002,9.387166432604067
40.1,0.008181746224053408,0.08514966821700068,14.247126369612248,15.1,9.372148720221313
40.15,0.0055863736701246315,0.08667667505428718,14.31613822532778,15.149999999999995,9.381070595991128
40.2,-0.012711767417589203,0.08252023736456081,14.386672738879879,15.200000000000003,9.3914306739642
40.25,-0.016823623294652264,0.09390821117446381,14.457455391001913,15.25,9.388696744184783
40.300000000000004,-0.025152603161259748,0.09896878900565172,14.528684620973648,15.300000000000002,9.374196403565872
40.35,-0.012198199601915058,0.09665900985163589,14.597506523340753,15.350000000000003,9.368633811829017
40.4,-0.014693771099087575,0.09501115101026697,14.665293296584231,15.399999999999999,9.366380648165809
40.45,-0.018905664443275273,0.08948982174341295,14.730233537821452,15.450000000000003,9.35697509315404
40.5,-0.03202584035673389,0.07894955068545795,14.797281545964381,15.5,9.334081389266116
40.550000000000004,-0.03274110145630678,0.05741069778820989,14.86220273196565,15.550000000000002,9.332520336082126
40.6,-0.016829067582673853,0.04743690875222453,14.926930894537726,15.6,9.329101125256802
40.65,-0.016849169499327295,0.04449633462096334,14.988724846476863,15.649999999999997,9.316633336513274
40.7,-0.005591437234409327,0.033657116348145666,15.052926167021976,15.7,9.311045389798874
40.75,-0.010306364291093863,0.019337193647798647,15.114342563086723,15.749999999999996,9.310730923207936
40.800000000000004,-0.014794773403679977,0.0034672902170887338,15.183277582491858,15.800000000000002,9.31184422485179
40.85,-0.012389062366008712,-0.006646069480326561,15.24852013934366,15.85,9.29349167088778
40.9,-0.016205293015445675,-0.011243126560182178,15.314902925091271,15.899999999999997,9.277903013255486
40.95,-0.017229739605783292,-0.01484333024443108,15.380771441317984,15.950000000000003,9.276994542226008
41.0,-0.017635739931535666,-0.020052521170957047,15.444792866338867,16.0,9.277442667509021
41.050000000000004,-0.02236108629724679,-0.01743775898068221,15.50594674951742,16.050000000000004,9.275231099205053
41.1,-0.01587600944739594,-0.019745394244744988,15.562954941065986,16.1,9.274614149791027
41.15,-0.012374431107797047,-0.02873192616235767,15.627838154579559,16.15,9.28283265907972
41.2,-0.003082850369590211,-0.032548030611076535,15.686350733549046,16.200000000000003,9.260118143945247
41.25,0.003965545902363172,-0.028734884745666454,15.755571587872007,16.25,9.260365020796808
41.300000000000004,0.0007441983095036589,-0.03256803167594668,15.818708012476208,16.300000000000004,9.25925895322279
41.35,0.0040137532306560135,-0.04371201596782152,15.882387174496655,16.35,9.245851732357634
41.4,-0.000942587751605827,-0.05621280763383102,15.95467142739083,16.4,9.251931628999754
41.45,-0.001400611731945736,-0.06246370256157519,16.01325683823829,16.45,9.224696349975279
41.5,-0.009683979644424823,-0.07266647114807173,16.07840895225498,16.499999999999996,9.201981470187617
41.550000000000004,-0.004038271923732551,-0.08197876818156617,16.14401668977029,16.55,9.203359104452172
41.6,-0.0031032860813103077,-0.07277457167555572,16.205686057061484,16.599999999999998,9.181665554566903
41.65,0.0003132403575001095,-0.07882325606235001,16.265051209689073,16.649999999999995,9.179671125657821
41.7,-0.002943044024561402,-0.07676606637185616,16.327918506642483,16.700000000000003,9.176876565952742
41.75,-0.009069102201818776,-0.07470992819122728,16.395874807239693,16.749999999999996,9.166430589178072
41.800000000000004,-0.010160498742329842,-0.07155967708165492,16.461067592638713,16.800000000000004,9.18203718183287
41.85,-0.011121278579390874,-0.08548727436107123,16.525655031560447,16.85,9.176884615636054
41.9,-0.01188335346042139,-0.08888426429701356,16.594511453750517,16.9,9.173288332311825
41.95,-0.02387924531705297,-0.08657794997745112,16.658176317191018,16.950000000000003,9.169392964126816
42.0,-0.02187229402796772,-0.07882807435842226,16.724659933893804,17.0,9.157693077280738
42.050000000000004,-0.017671382083152498,-0.0793333246202407,16.79101145907131,17.05,9.158193038335524
42.1,-0.01687159471306449,-0.07735208939670443,16.856582648210832,17.1,9.141314498390265
42.15,-0.015599844760602362,-0.07349618508502939,16.92246827930021,17.15,9.137049370190795
42.2,-0.017024595519063317,-0.06734168258864903,16.992228957607644,17.200000000000003,9.150862940231717
42.25,-0.01498004800904538,-0.06188731565013004,17.05743220675108,17.25,9.135175824151636
42.300000000000004,-0.0206758211488744,-0.04265858631976049,17.121547200575904,17.3,9.13566998210097
42.35,-0.0067039523674355915,-0.03373724300843586,17.191601114407792,17.349999999999998,9.124741067545013
42.4,0.0005102839340056552,-0.03039040482952855,17.250683879073197,17.399999999999995,9.109291415282549
42.45,0.010446693787453476,-0.01558058883282989,17.311076809548332,17.45,9.087079731064414
42.5,0.010974566937367657,-0.018531783292262592,17.385565892104136,17.499999999999996,9.06650380531221
42.550000000000004,0.01607496036709571,-0.0038463885409608677,17.445291297766378,17.550000000000004,9.071223285750142
42.6,0.01977461379690435,0.008657598806543168,17.505738088622646,17.6,9.090074309501265
42.65,0.037167956067373005,0.011569448295412808,17.565003581025927,17.65,9.070841103349338
42.7,0.031018587299792486,0.021907354028740125,17.630244410142065,17.700000000000003,9.068931246989568
42.75,0.02474313652529496,0.032211474480426355,17.69846466869254,17.75,9.069197645526632
42.800000000000004,0.021334980948376107,0.04217361435193341,17.769456536230415,17.800000000000004,9.078001933856394
42.85,0.019169504093569448,0.05598527986341694,17.82748520976292,17.85,9.070787662900646
42.9,0.023530225232967633,0.0656565182368786,17.885937642276016,17.899999999999995,9.053237971417513
42.95,0.03170712393274975,0.07179196657505184,17.95099363288825,17.950000000000003,9.029983889010943
43.0,0.04227902755924698,0.08342715457163787,18.019871455386884,18.0,9.020616270599264
43.050000000000004,0.04802506755282541,0.09042530732351071,18.092593758676113,18.050000000000004,8.999975468014561
43.1,0.05030102049971244,0.104721189401656,18.154054091922756,18.1,8.98913297527381
43.15,0.05112612907902467,0.11304489522501575,18.212671539907113,18.15,8.985492166702942
43.2,0.04999414967091989,0.1157357076223581,18.273201584124955,18.2,8.987838164532683
43.25,0.05165002488757593,0.11342143173199755,18.339240530188917,18.249999999999996,8.992103759090282
43.300000000000004,0.05092370583436512,0.10682505357528561,18.407062415130145,18.3,8.965128701281865
43.35,0.05055170497796406,0.10305466710288665,18.472328486578256,18.349999999999998,8.949584769204257
43.4,0.04342317282611849,0.1023821527706264,18.543778221422663,18.4,8.934920613355414
43.45,0.05640015718137701,0.08702076714285839,18.608505416430113,18.450000000000003,8.928606129769033
43.5,0.05063477093619469,0.06488814092793477,18.66967582786875,18.5,8.92327037135542
43.550000000000004,0.04031771350343874,0.06623714535427466,18.732332441753893,18.550000000000004,8.907125904667502
43.6,0.03240342908916811,0.06197262692799066,18.80642685682536,18.6,8.902304232588358
43.65,0.02187247615982694,0.05696358373706521,18.86741020810165,18.65,8.870457757674108
43.7,0.0168771012559591,0.04525093274862646,18.93142676005151,18.7,8.863034070620651
43.75,0.02368362219673588,0.04556603136336766,18.991629583052912,18.749999999999996,8.85810315302646
43.800000000000004,0.01590023286682093,0.048460683623894246,19.05013007331364,18.800000000000004,8.862670633883589
43.85,0.004536852989797734,0.042396069968877556,19.116969978264734,18.85,8.859440068190157
43.9,0.0017492573203071692,0.03578545613110606,19.175181593300444,18.9,8.826116666109408
43.95,-0.011526581241423074,0.03305376236753039,19.243675436390888,18.950000000000003,8.830357269929626
44.0,-0.034934403312517875,0.02293974303544749,19.30739651455135,18.999999999999996,8.796516142354074
44.050000000000004,-0.042669123230330744,0.023990458033814478,19.371771607961573,19.05,8.78196568863346
44.1,-0.04579454854991932,0.018805172879176008,19.437081569039112,19.099999999999998,8.776623923910941
44.15,-0.058392512935400695,0.004893492485193452,19.497112343584362,19.149999999999995,8.778128700282853
44.2,-0.06251751279589439,-0.011006962756571358,19.562670252827502,19.2,8.765959812080746
44.25,-0.06826929985273147,-0.029741796944465757,19.624156759542494,19.25,8.7490630798507
44.300000000000004,-0.08145586456976422,-0.035822805569952064,19.691795164308314,19.300000000000004,8.738041092079971
44.35,-0.08976669629935681,-0.035139295310607443,19.75337489517524,19.35,8.730918383633885
44.4,-0.09285613374487937,-0.04847491576680384,19.813313259508085,19.4,8.716533067803354
44.45,-0.09069266308783736,-0.05149179572118507,19.876654157626483,19.450000000000003,8.696080399610294
44.5,-0.09281755074690654,-0.058379485486629114,19.94083647692944,19.5,8.6805980585247
44.550000000000004,-0.10231359738674745,-0.05838735194599735,20.00041484542242,19.55,8.669747376918842
44.6,-0.11525593942877976,-0.06187554145738156,20.058564549973333,19.599999999999998,8.66396318135105
44.65,-0.11206990467902882,-0.05785758377343133,20.11962201195924,19.649999999999995,8.655345975532851
44.7,-0.11770908183135809,-0.07026164420783786,20.18679745936071,19.700000000000003,8.626414686152339
44.75,-0.11149869281561088,-0.08857330871141854,20.2478265208363,19.75,8.618135070468947
44.800000000000004,-0.11649833147578116,-0.09920396062237503,20.307991978059977,19.8,8.610564705637682
44.85,-0.1187322540983995,-0.10024870772304609,20.369153682986123,19.849999999999998,8.610730414523633
44.9,-0.11478139381779988,-0.10396626245352768,20.426276077396693,19.899999999999995,8.625130168087237
44.95,-0.10579858710479334,-0.09417450405580985,20.489066352106786,19.95,8.604673720621022
45.0,-0.10453709693773956,-0.07718743961550599,20.54663145494023,19.999999999999996,8.596181651705894
45.050000000000004,-0.08881711326002034,-0.07557880284269505,20.60818334695836,20.050000000000004,8.567264666461064
45.1,-0.07593238161020263,-0.07788837606633259,20.66609323205373,20.1,8.561790894967707
45.15,-0.06770616675047987,-0.0793579847474202,20.722194857481004,20.15,8.551619397168027
45.2,-0.055046302334420275,-0.0765978047040863,20.779376219450864,20.200000000000003,8.525790672106597
45.25,-0.044678811126635354,-0.057031882016758614,20.845731030976832,20.25,8.507609811131333
45.300000000000004,-0.027369965730714547,-0.06773418641447511,20.907057620693706,20.300000000000004,8.52108492252118
45.35,-0.01520579447851657,-0.06381102568687291,20.96388059392246,20.35,8.511187253283516
45.4,0.0008179261261832397,-0.053860195511409796,21.019635369854083,20.4,8.49569603222527
45.45,0.0028809256230044817,-0.044023157814400776,21.083217026103252,20.45,8.488092013865575
45.5,0.020722781566081077,-0.023680546488290318,21.14654075921582,20.499999999999996,8.471115406572482
45.550000000000004,0.0281638670753939,-0.017455516384553324,21.205494784313704,20.550000000000004,8.464324332206234
45.6,0.035235706944812144,-0.02188974541508035,21.260093277314137,20.6,8.431115046330275
45.65,0.032533937615696264,-0.014883998124334859,21.32563127433982,20.65,8.420771324576464
45.7,0.058943674845355065,-0.01020871058998361,21.381397540693637,20.7,8.41554733888553
45.75,0.07654764353998464,-0.008272631192184281,21.445599981887295,20.749999999999996,8.404860058386436
45.800000000000004,0.0956019388100741,0.0001843553460349219,21.50801319725522,20.8,8.376098636448418
45.85,0.10880657698992295,0.008019282506439738,21.562886644470385,20.849999999999998,8.380467755498852
45.9,0.11224294913943006,0.004702361766788172,21.623431336654267,20.899999999999995,8.385010737385608
45.95,0.11658422675809309,0.00908869139243779,21.68116803895586,20.95,8.377956624292356
46.0,0.127795079298916,0.010774350762755557,21.741888031276794,21.0,8.38058209201528
46.050000000000004,0.13487485246100994,0.004280537168225587,21.80537462069419,21.050000000000004,8.374020537855433
46.1,0.1367195426772463,0.0031478628749500815,21.858600797586792,21.1,8.382901945988113
46.15,0.14760530081581613,0.02244951758699639,21.910579627116142,21.15,8.359830399696317
46.2,0.15549324359212166,0.01792447243491927,21.96718930979442,21.200000000000003,8.356417263727293
46.25,0.1472623257904153,0.011462695298126397,22.024934124291857,21.249999999999996,8.333619639896256
46.300000000000004,0.13673081381109436,0.014687180878156965,22.08207144863782,21.3,8.307205481615702
46.35,0.13898594324869668,0.007847757597123249,22.13962420360648,21.349999999999998,8.289797112104175
46.4,0.14821510913775332,0.019672076622515647,22.19753033685446,21.399999999999995,8.269060347910399
46.45,0.14189953984447815,0.00825751709614869,22.249796065826217,21.450000000000003,8.270345555815778
46.5,0.11855148657944935,0.016732467012403527,22.305266145702248,21.5,8.26932711275688
46.550000000000004,0.11423101142504996,0.006784361293250599,22.3542628315579,21.55,8.275159149109788
46.6,0.11150586482473593,0.013053187034916315,22.406860864803395,21.599999999999998,8.268173975266848
46.65,0.11292787430512083,0.012781641391012927,22.46919041763153,21.649999999999995,8.246866044173606
46.7,0.10720941226964524,0.008496245276803453,22.521182207684454,21.700000000000003,8.218752792967946
46.75,0.09227379201042109,0.006780949930773499,22.578077187324077,21.75,8.203036255338052
46.800000000000004,0.07377550590235205,0.00754993798896865,22.63698934760923,21.8,8.196932957436452
46.85,0.06560321155623557,0.0052645699263515295,22.6914724817931,21.85,8.19272082379075
46.9,0.048018630395985876,0.011954795558177066,22.74741702145907,21.9,8.191605351189503
46.95,0.038297688417825056,0.014781827696570032,22.813062335285338,21.950000000000003,8.17677344811498
47.0,0.013626038643779167,0.013861225170754787,22.865959033663113,22.0,8.153424665607586
47.050000000000004,-0.0030689801565697327,0.01898587323454362,22.916726040239574,22.05,8.13019878079639
47.1,-0.01273771811331441,0.01477930090525366,22.970480464165266,22.099999999999998,8.141282969564477
47.15,-0.029244276213718227,0.02422761476833074,23.027220510683208,22.149999999999995,8.13477282260977
47.2,-0.031335088781727506,0.02959233576046425,23.080858903749103,22.2,8.132816134798613
47.25,-0.04371098024723525,0.039649813266108884,23.140947410393775,22.249999999999996,8.10441008999557
47.300000000000004,-0.0623749357057527,0.04012200973454022,23.19140483906941,22.300000000000004,8.092036677999785
47.35,-0.07865000219098711,0.045213168626059896,23.25136350929462,22.35,8.082078819605032
47.4,-0.1071655368167875,0.05111139133836809,23.299536721711977,22.399999999999995,8.085072609722578
47.45,-0.1255739507562038,0.058599857778296134,23.3534822604604,22.45,8.077151695822792
47.5,-0.13533246541788424,0.05534338650319996,23.411458402557347,22.499999999999996,8.077438146636478
47.550000000000004,-0.13916253586837696,0.053068681017072135,23.46170125180096,22.550000000000004,8.07801158166467
47.6,-0.14456750255703948,0.04720839171805239,23.517015130190597,22.6,8.071683711525193
47.65,-0.15516546302614814,0.056268040958070864,23.566972919713212,22.65,8.042938468446406
47.7,-0.1668896291560741,0.060996060197661725,23.62533405323896,22.700000000000003,8.042100419772119
47.75,-0.17093784084472735,0.05358306432393683,23.678811433459256,22.75,8.05108130028687
47.800000000000004,-0.17841487702418066,0.050802892307587805,23.733102742131045,22.800000000000004,8.020811006276915
47.85,-0.17669069392143216,0.061358569477610175,23.787890100781,22.85,8.012060779884612
47.9,-0.17291625358682283,0.06500455388300481,23.83929317669169,22.9,7.989845157226028
47.95,-0.16363832699315303,0.06764252063049625,23.892348516312424,22.95,7.9722317410826875
48.0,-0.14886302728170275,0.07126771394765402,23.954892314719384,22.999999999999996,7.944921417598813
48.050000000000004,-0.1321510910024468,0.06842917595281608,24.014553837563316,23.05,7.944691138600071
48.1,-0.12025015156938583,0.062015092570732615,24.066802177776303,23.099999999999998,7.9423233242736515
48.15,-0.0906341370357228,0.05550040193889258,24.119201220878104,23.15,7.94406032248359
48.2,-0.07546889470496147,0.04041164728329636,24.171968825169788,23.2,7.918115759368104
48.25,-0.05191421700127167,0.03516826167966631,24.221497240775133,23.249999999999996,7.905440334247002
48.300000000000004,-0.02930683056541325,0.020488188080680377,24.279798809070435,23.300000000000004,7.872005693151516
48.35,-0.015256653562657183,0.016715039684928445,24.335748234581594,23.35,7.875578740655166
48.4,0.0037190024742677842,0.019086036535922044,24.385598666985697,23.4,7.875869135712881
48.45,0.014011881656158385,0.014006978113637776,24.43599195312512,23.450000000000003,7.879046676008947
48.5,0.03199286431584852,-0.007970826432123579,24.48890021327614,23.499999999999996,7.856450147707177
48.550000000000004,0.05732774745023142,-0.022146463942972483,24.544323607653013,23.550000000000004,7.847906699004197
48.6,0.06196261507906826,-0.03909585666110566,24.597978113921737,23.6,7.841466124599634
48.65,0.07932351452568219,-0.04769137646808315,24.655226537933512,23.65,7.822247409116943
48.7,0.07785076403294967,-0.06949542466929448,24.705285131773575,23.700000000000003,7.814592080748717
48.75,0.0884724135577958,-0.09384771582872305,24.758824225179872,23.75,7.785816209644317
48.800000000000004,0.09413824381013995,-0.10971192555649191,24.81311308283632,23.8,7.788719069220508
48.85,0.09800148123135388,-0.12779551174110473,24.865164605209422,23.849999999999998,7.783281975921337
48.9,0.09818756071558658,-0.12201773521290764,24.920301009627813,23.899999999999995,7.777331334605659
48.95,0.08541756913906887,-0.13708176323418292,24.97431786228384,23.95,7.7765144844389615
49.0,0.08153182424616127,-0.14606391475882352,25.0305731093188,24.0,7.769954738464769
49.050000000000004,0.08275495591792867,-0.147927967456538,25.075976860440946,24.05,7.752875786163926
49.1,0.09259710152842754,-0.1517488915265497,25.128731963402746,24.099999999999998,7.755143312152895
49.15,0.0809929359282286,-0.15549204823970045,25.178278857349703,24.149999999999995,7.754956370415455
49.2,0.07777320783633523,-0.13747590810641672,25.223978105161095,24.200000000000003,7.74825940509783
49.25,0.056001856193412046,-0.13174189616956983,25.27421527449344,24.25,7.735671423826875
49.300000000000004,0.057954898272882374,-0.14073359154282455,25.31933609389412,24.3,7.723788893529131
49.35,0.05089051586852957,-0.13818425741221746,25.372803709332626,24.349999999999998,7.715371550935599
49.4,0.05370093566105493,-0.12772734581236364,25.419264390171687,24.399999999999995,7.717249482089559
49.45,0.05393570252769038,-0.11009280834965661,25.470697125057182,24.450000000000003,7.686933961458214
49.5,0.03928680640445259,-0.09959219047974176,25.51637804605825,24.5,7.714784249597869
49.550000000000004,0.024765850376138904,-0.08649103776654227,25.567167432074182,24.550000000000004,7.6876809207343815
49.6,0.019646726056625475,-0.07039442464540806,25.6182138993669,24.6,7.700142651580274
49.65,0.024122900184756213,-0.055593117658073475,25.667640704375692,24.649999999999995,7.69386467898654
49.7,0.013319015850995259,-0.04045416779311288,25.716439273104317,24.7,7.671622249012525
49.75,0.00868783993220693,-0.036019103641131006,25.77149225811756,24.749999999999996,7.666475255231553
49.800000000000004,0.016917041354075547,-0.01856284052538143,25.821529546003635,24.8,7.66570891669329
49.85,0.014845170223324362,-0.004651445017767755,25.87352174119236,24.849999999999998,7.678833677495956
49.9,0.0027197458183349198,0.0017435809692775282,25.926839252358562,24.9,7.6714069933546405
49.95,-0.00045609771129324857,0.029398042577064933,25.973861405274917,24.950000000000003,7.657064369324112
50.0,-0.01217674493991165,0.05134814209381491,26.026446991204395,25.0,7.66170139490775
50.050000000000004,-0.017791407731060294,0.05524761805522588,26.081334116780507,25.050000000000004,7.63757168666414
50.1,-0.000682082804766184,0.05947636919066762,26.129468953120497,25.1,7.652452343428834
50.15,-0.00030989368282322087,0.06768707198208827,26.177868072090234,25.15,7.659896950034144
50.2,-0.010419785942395857,0.07376090911269415,26.22781199053465,25.2,7.646556687309962
50.25,-0.005879390918237933,0.08827419622683622,26.275559785842344,25.249999999999996,7.6384312590447205
50.300000000000004,-0.009058909347694794,0.0891090472572617,26.319380337742377,25.300000000000004,7.61821821298495
50.35,-0.02134060680917102,0.10133992010146109,26.366543143906647,25.35,7.601783453066917
50.4,-0.029084811151831313,0.09125410681030413,26.41636004081242,25.4,7.611597154373685
50.45,-0.022738283991002323,0.08956010541742143,26.473136186512384,25.45,7.592387109739554
50.5,-0.027268844140249257,0.10156867508743671,26.520783978743413,25.499999999999996,7.572023800396192
50.550000000000004,-0.03011794058361356,0.10054630467631653,26.575034697566895,25.55,7.551621394323494
50.6,-0.011600432171675135,0.10733886506101713,26.623874311019513,25.599999999999998,7.572605932840444
50.65,-0.0047745226611264,0.10833972942478913,26.673420248755424,25.649999999999995,7.559646638295908
50.7,0.01153628641343437,0.10740137244454288,26.722319058382233,25.7,7.540044519013411
50.75,0.012902086685462295,0.10800151454767577,26.78054534363976,25.749999999999996,7.538248866767203
50.800000000000004,0.009770455613887402,0.10552570930838688,26.8304991760846,25.800000000000004,7.51145878326997
50.85,-0.0016041532192614283,0.11561418497895402,26.879902463601148,25.85,7.482264750445327
50.9,0.01187756239568196,0.10788396034939905,26.92954896811331,25.9,7.476174019262381
50.95,0.031014057785936033,0.091722427979513,26.973962476139167,25.950000000000003,7.488709017262195
51.0,0.029328573327038032,0.07446188921047957,27.01715651349763,26.0,7.4919616929586486
51.050000000000004,0.040129765667587775,0.06978023357056151,27.071380199434152,26.05,7.479402608593396
51.1,0.031124780219220854,0.06565627155199419,27.1198220675974,26.099999999999998,7.484137068719667
51.15,0.03734632514050899,0.05918431088519388,27.16874254967383,26.149999999999995,7.473374478760617
51.2,0.03809025943206864,0.05788954325416475,27.215528297751092,26.200000000000003,7.475770819685585
51.25,0.027384693892562928,0.04035410379900432,27.269122622906167,26.25,7.478892704793363
51.300000000000004,0.013203826298372216,0.02911420469668847,27.31542575213276,26.3,7.473864303448077
51.35,0.01739910770187009,0.028314235066417903,27.368181460507213,26.349999999999998,7.475105986744532
51.4,0.0015139672829549945,0.015499592584297384,27.414087912892764,26.399999999999995,7.474173461776082
51.45,-0.005384259297425325,0.00876608444005057,27.461795091319008,26.45,7.465977815610687
51.5,-0.018358565887478147,-0.006585564660200211,27.51577192596668,26.499999999999996,7.475281812228229
51.550000000000004,-0.033220790839359346,-0.006524378186315625,27.558135721860605,26.55,7.480524464149594
51.6,-0.03863327213683094,-0.014412169132526508,27.606422952453222,26.6,7.485474286507497
51.65,-0.02663271049856243,-0.016504937044944074,27.652930027840547,26.65,7.474444171402408
51.7,-0.033601829335882294,-0.028884508363196188,27.7020184947579,26.700000000000003,7.471345471428743
51.75,-0.030305926067094747,-0.03422968861024133,27.7498735673325,26.75,7.469720976791716
51.800000000000004,-0.027960521283142626,-0.04455672461846769,27.793784111284612,26.800000000000004,7.45434201864249
51.85,-0.03951733142538552,-0.0534350238269285,27.835955759369508,26.85,7.435372225122166
51.9,-0.03741572605269025,-0.05759436304071921,27.882482529607586,26.899999999999995,7.417989450175285
51.95,-0.03001956035627195,-0.06411296486840698,27.92575450395823,26.95,7.4167492536724335
52.0,-0.04447120057366456,-0.07171862860335167,27.97539027453627,26.999999999999996,7.414934666350108
52.050000000000004,-0.03985920150973008,-0.07264306154497106,28.026088192763368,27.050000000000004,7.412056429329015
52.1,-0.03634751670289944,-0.07892064055259518,28.07007290468422,27.1,7.4048403809416286
52.15,-0.03458323520509137,-0.0873344232243001,28.113234299293936,27.15,7.382503371879443
52.2,-0.032001416403662,-0.077123950624963,28.163239308300337,27.2,7.395830258618813
52.25,-0.03598871452695644,-0.06427305003934143,28.21344842710619,27.249999999999996,7.416927676770938
52.300000000000004,-0.04763685372014318,-0.055638363227722885,28.254572307727774,27.3,7.426659045328923
52.35,-0.04729217720939583,-0.043263766848821765,28.302642090599107,27.349999999999998,7.4237072791311505
52.4,-0.05372613885009817,-0.03575815458687473,28.347590499603044,27.399999999999995,7.430831890647732
52.45,-0.05249588861335483,-0.03822134531681777,28.388102155322606,27.450000000000003,7.436433305849062
52.5,-0.05428077100413193,-0.04971629586884121,28.434171777433445,27.5,7.425646696845151
52.550000000000004,-0.04552132286782526,-0.04897454502639105,28.48027881253869,27.550000000000004,7.424069928773292
52.6,-0.030287521417510184,-0.039629424415771206,28.53170563382066,27.6,7.43085107494732
52.65,-0.03484513398723419,-0.0016440334768502145,28.578046922396805,27.65,7.397624019844435
52.7,-0.021026319185786284,0.00043201106147686596,28.62333017769681,27.7,7.383205230844857
52.75,-0.032736705153334794,0.005288735495137725,28.664455358937428,27.749999999999996,7.385233598455267
52.800000000000004,-0.031658629226127825,0.018994037021808734,28.716030962375214,27.8,7.384783985775926
52.85,-0.02783478758461156,0.011396873525520776,28.760119181833588,27.849999999999998,7.3965153550072635
52.9,-0.027081580276920234,0.0159507141799212,28.80609607329184,27.899999999999995,7.386782542361895
52.95,-0.019514645419022817,0.031416986442991686,28.853696758046986,27.950000000000003,7.392471810541025
53.0,-0.001569719597926027,0.032331352593506,28.904801874839297,27.999999999999996,7.382626766734333
53.050000000000004,-0.0010167938405869564,0.03607409350291561,28.95532590664837,28.05,7.38583963624087
53.1,0.0024420041085657183,0.053523751058111635,29.006613958393903,28.099999999999998,7.356643815904417
53.15,0.014439058216666977,0.05720069381736674,29.05790203411835,28.149999999999995,7.365796985058484
53.2,0.028576591208714953,0.04498801855973874,29.106403491410237,28.2,7.36100563446919
53.25,0.022012723449463346,0.03170199273590766,29.15155655572367,28.249999999999996,7.356566893428375
53.300000000000004,0.02008713759155792,0.027675903953010186,29.19634598362733,28.300000000000004,7.352692619908813
53.35,0.027539392583587976,0.022318673080090726,29.24570478971824,28.35,7.3673212958636585
53.4,0.044158113378784815,0.006836739691960802,29.289511650954882,28.4,7.358160669772953
53.45,0.044293574088145465,0.0029032688987615024,29.3382339670954,28.450000000000003,7.356649909657353
53.5,0.044268161805871294,-0.015454479916723406,29.39116809705816,28.5,7.351221130823443
53.550000000000004,0.038673288333367986,-0.017902958206930178,29.437766244902683,28.55,7.34956014405779
53.6,0.04781297046853525,-0.02748723059220514,29.479030611049946,28.599999999999998,7.353228747121297
53.65,0.054276679637554295,-0.04749481331927433,29.522318023028596,28.64999999999999,7.347562838901752
53.7,0.057411499383149184,-0.05110764530467603,29.569998836383565,28.700000000000003,7.357450139340173
53.75,0.04397205838056642,-0.06743101190999944,29.617206735287816,28.75,7.368535165827412
53.800000000000004,0.02078782961898221,-0.0718777689630463,29.657538864406607,28.8,7.371815076841734
53.85,0.009443991217556503,-0.08464049724829305,29.69861879811358,28.849999999999998,7.366081987031864
53.9,-0.0048422104419060755,-0.0894903129254453,29.739453462209454,28.899999999999995,7.361695044653971
53.95,-0.0047621151621339945,-0.07655930448575035,29.783231012745844,28.95,7.370635221090766
54.0,-0.011354265370184621,-0.0686923784669694,29.832404037619668,28.999999999999996,7.371515701450723
54.050000000000004,-0.026288264378613247,-0.06987505294933626,29.87734212441085,29.05,7.379718715403303
54.1,-0.02777249740890527,-0.05820315589507925,29.928220885287644,29.099999999999998,7.382410526908462
54.15,-0.021677614850098684,-0.04384321921784944,29.97237267922615,29.149999999999995,7.397604464673005
54.2,-0.01969397041746853,-0.0411075877283649,30.017413096251047,29.200000000000003,7.398880041459023
54.25,-0.02172329815867525,-0.04517807388141872,30.066249627997063,29.25,7.37448637092359
54.300000000000004,-0.02830897887916148,-0.057225472775753336,30.105139045966713,29.300000000000004,7.375253120281254
54.35,-0.026217710223756036,-0.043920849574022536,30.15195993565589,29.35,7.382112222600906
54.4,-0.02194332289334623,-0.030278484455427315,30.19990721300632,29.4,7.368247745849782
54.45,-0.01683748101474343,-0.033423209965539276,30.249181778069907,29.45,7.373172159546169
54.5,-0.01597244275892253,-0.03146332383608594,30.298738874038488,29.499999999999996,7.393293650286765
54.550000000000004,-0.01959355494932676,-0.019981395897871818,30.348199013835323,29.55,7.411650406309269
54.6,-0.0140690125273503,-0.007462214265475055,30.397439696618513,29.599999999999998,7.400692113737348
54.65,-0.007840972676193055,-0.008288961120236757,30.447404915652754,29.650000000000002,7.389186011821542
54.7,0.0013912011921584097,-0.0010349807281179978,30.499718339663172,29.700000000000003,7.388242065387828
54.75,-0.0035398206207203796,-0.0004193585330771855,30.54816386643627,29.75,7.372852564313562
54.800000000000004,-0.0048621729955405715,0.010267611302413266,30.598778216875754,29.800000000000004,7.376971157007587
54.85,0.012892570589091979,0.011069292646630254,30.634804978125942,29.85,7.370682183029924
54.9,0.017287878579882118,0.02431332094637985,30.677530941290797,29.9,7.373699416674811
54.95,0.016476939246469098,0.022914004378178872,30.723486209015523,29.95,7.378795207233672
55.0,0.017861497758420462,0.03104968758083587,30.764708550495186,29.999999999999996,7.381512471796157
55.050000000000004,0.011726407852546415,0.043223914822913365,30.81433880661085,29.999999999999996,7.3295761000810336
55.1,0.019164196791010845,0.05784660522504322,30.861215562468534,29.999999999999996,7.2676759912800275
55.15,0.022594278686188615,0.045854469294119585,30.909483623053656,29.999999999999996,7.207800895434798
55.2,0.02277264524547305,0.038642340569755636,30.954305972818318,29.999999999999996,7.167864856650343
55.25,0.030481163392864736,0.0410203282603684,30.994254571800703,29.999999999999996,7.133936855874621
55.300000000000004,0.02216608741963477,0.03886336051172175,31.045718179299627,29.999999999999996,7.095681252153609
55.35,0.02284814017247212,0.03945987091391399,31.090386994791768,29.999999999999996,7.05208753649097
55.4,0.020103420902001356,0.04026188864881689,31.131112346718837,29.999999999999996,6.997543032938918
55.45,0.04263591985884369,0.04201515680093173,31.174696765036476,29.999999999999996,6.949379133340204
55.5,0.06427736209838623,0.04674226126383875,31.22307362023391,29.999999999999996,6.885387454742239
55.550000000000004,0.06362186818709077,0.046820498788156056,31.262913875686454,29.999999999999996,6.8278627560187735
55.6,0.05490790447287357,0.042094930216667506,31.305403180711707,29.999999999999996,6.761706189241293
55.65,0.053497131819178416,0.03490803121358339,31.342132361112792,29.999999999999996,6.718544895200139
55.7,0.06907705450257558,0.02620961559610886,31.38278073601802,29.999999999999996,6.656877642025233
55.75,0.08602113415470926,0.02603478680577209,31.42007779284055,29.999999999999996,6.610390376594936
55.800000000000004,0.08422612456157255,0.014038327234011017,31.454813678313513,29.999999999999996,6.5501082211017225
55.85,0.06875857912221454,0.01808654480657281,31.49095579327596,29.999999999999996,6.496167795703912
55.9,0.07932652504949309,0.017644994259414175,31.53426377143436,29.999999999999996,6.437462459785987
55.95,0.07399087083462805,0.028092940053235416,31.57173706981383,29.999999999999996,6.385512997489183
56.0,0.06720325630608721,0.027659351712591016,31.607153910954004,29.999999999999996,6.317621480279639
56.050000000000004,0.07698524174804315,0.0318265927433547,31.6450912725904,29.999999999999996,6.273751322682414
56.1,0.07007716817167892,0.01900951680437501,31.67975116813201,29.999999999999996,6.241434641741243
56.15,0.05884517188277799,0.004634788871284276,31.717827914762953,29.999999999999996,6.188115476486784
56.2,0.04341235824040918,-0.0033628806319177303,31.755487798507737,29.999999999999996,6.125758689060242
56.25,0.03867622432833772,-0.004548979577791712,31.784373362612765,29.999999999999996,6.071203347389653
56.300000000000004,0.03613900247959145,0.002080389680517037,31.81642605203506,29.999999999999996,6.008251133675133
56.35,0.01990605263669582,-0.011151394519568677,31.8449647661613,29.999999999999996,5.949874584882966
56.4,0.008706265142654036,-0.019690438966184828,31.877105499053034,29.999999999999996,5.891619297763779
56.45,-0.0036371000081585696,-0.008936812843043746,31.909484401767333,29.999999999999996,5.828492934268576
56.5,-0.005920800496299425,-0.011933511900883613,31.942999595740428,29.999999999999996,5.773798372979281
56.550000000000004,-0.025877455577612327,-0.02765731580828581,31.97274915735675,29.999999999999996,5.708900213749157
56.6,-0.032351097768875514,-0.013697200674476138,32.0076240844908,29.999999999999996,5.665623274931331
56.65,-0.040610503826647694,-0.01802967458003277,32.036831868681396,29.999999999999996,5.603327641484353
56.7,-0.049894351848075696,-0.008830932320289114,32.06402066916066,29.999999999999996,5.54398562031941
56.75,-0.05153575442474732,-0.004353472360785257,32.09501301205295,29.999999999999996,5.491989878246174
56.800000000000004,-0.05617415866794046,-0.010313169199807749,32.127650294420945,29.999999999999996,5.443902423530089
56.85,-0.05709189128173494,-0.006331112071966505,32.16101254889116,29.999999999999996,5.392691331899388
56.9,-0.06689894893220263,-0.00595712635056157,32.187459282498644,29.999999999999996,5.354885737479524
56.95,-0.08449024891960465,-0.003132258077646121,32.21689683304924,29.999999999999996,5.295449559015644
57.0,-0.09727278301090019,0.010314134755311,32.241937930152034,29.999999999999996,5.225145765440479
57.050000000000004,-0.09875846272287908,0.007784468342777328,32.27393786953132,29.999999999999996,5.179837054587157
57.1,-0.0990107186932163,0.022867150114970855,32.30856007015917,29.999999999999996,5.142433803493261
57.15,-0.0945277384063207,0.02822305195501527,32.33323090489056,29.999999999999996,5.089905135874634
57.2,-0.08904214345361457,0.02754359798968342,32.35974583444857,29.999999999999996,5.051308031405458
57.25,-0.09003605643808041,0.027839493510572168,32.37800578691005,29.999999999999996,5.012518280887498
57.300000000000004,-0.09181400442258078,0.026698658581254094,32.40751075776059,29.999999999999996,4.958990075458749
57.35,-0.09444389818263864,0.030579975682244354,32.437575210159814,29.999999999999996,4.9049639532262574
57.4,-0.09030522803439593,0.040779190578263604,32.461850561459165,29.999999999999996,4.849337686185329
57.45,-0.09416022050053531,0.054766285779129245,32.49201987831327,29.999999999999996,4.811939580395947
57.5,-0.09394459567438897,0.04364068171490905,32.52615104291496,29.999999999999996,4.76272153001834
57.550000000000004,-0.09762496484053125,0.0347261209210497,32.54562761577437,29.999999999999996,4.692195477901256
57.6,-0.09038873429442232,0.022413409250433995,32.571443573726995,29.999999999999996,4.648671221753346
57.65,-0.06926720469743256,0.01344360413533962,32.60318591436699,29.999999999999996,4.605412622806215
57.7,-0.07153088623237255,0.010786210786281825,32.62830029340901,29.999999999999996,4.553506816537208
57.75,-0.06780188959717581,0.011134006468618117,32.65445104799066,29.999999999999996,4.499348196477106
57.800000000000004,-0.04210166104066416,0.007190035074024104,32.67678625023198,29.999999999999996,4.43005793950813
57.85,-0.02739849574791548,0.006928098257182919,32.69819484273528,29.999999999999996,4.376964320214967
57.9,-0.01615503686925033,-0.002445577007045691,32.722359896480235,29.999999999999996,4.340344064622589
57.95,-0.001471656927683012,-0.005144949024908834,32.74990272795511,29.999999999999996,4.294421725798977
58.0,-0.0009993085488355306,-0.02252196640203229,32.77029645010706,29.999999999999996,4.255925463800833
58.050000000000004,0.006007852224536102,-0.02313481730785597,32.788015374933856,29.999999999999996,4.208493786922643
58.1,0.005295632417718182,-0.021800117062645712,32.80704426219862,29.999999999999996,4.159909820068668
58.15,0.009641669777407677,-0.03610253310698148,32.820711384157185,29.999999999999996,4.111408842122308
58.2,0.017993088371986397,-0.043168972514331196,32.83923416654805,29.999999999999996,4.057359759244221
58.25,0.024292926815598342,-0.042897513118867296,32.855899215199024,29.999999999999996,4.007551735237853
58.300000000000004,0.036922194116596384,-0.04228972535685438,32.87504536902858,29.999999999999996,3.9550289063454116
58.35,0.04138855648164237,-0.03483268205769867,32.89410111618165,29.999999999999996,3.90068816440697
58.4,0.04257643939085166,-0.038124481012660166,32.90994457595412,29.999999999999996,3.8485617796130027
58.45,0.05224093642009104,-0.03994821533111308,32.92509900148102,29.999999999999996,3.804491192879417
58.5,0.05238432554547315,-0.0362553599085406,32.94014675574871,29.999999999999996,3.748592908404612
58.550000000000004,0.053096932143476265,-0.040794085788304714,32.958550345422964,29.999999999999996,3.7062844521693186
58.6,0.05511642946920552,-0.03906770119560801,32.97249004341534,29.999999999999996,3.658610831702067
58.65,0.04923246405015975,-0.04993192212588575,32.9799900391213,29.999999999999996,3.6139106186687053
58.7,0.05183277538772094,-0.05065384071614223,32.9977539031585,29.999999999999996,3.554492790030303
58.75,0.047832007432733,-0.058007583370765184,33.0183524428028,29.999999999999996,3.517730093018856
58.800000000000004,0.04664505420286246,-0.06567385416419645,33.03262255373205,29.999999999999996,3.473890122439529
58.85,0.042608178018537404,-0.05297130272204456,33.04890039029547,29.999999999999996,3.4372769941128056
58.9,0.04630770703943812,-0.05450451555474069,33.060175909239156,29.999999999999996,3.393591986707749
58.95,0.051803517907413804,-0.04799856765179917,33.0750927026458,29.999999999999996,3.342176280634474
59.0,0.05482783550193229,-0.05286700841702732,33.086829956530686,29.999999999999996,3.3056357099380627
59.050000000000004,0.05505808573710207,-0.046663091701835774,33.09847088561887,29.999999999999996,3.274624805666999
59.1,0.06422038938669103,-0.03029285126072227,33.108841556736095,29.999999999999996,3.2384639117375915
59.15,0.05660655234982226,-0.023536124248063516,33.12371820958662,29.999999999999996,3.197892104338344
59.2,0.05618854519021636,-0.01175310829393131,33.13814082453321,29.999999999999996,3.150558905952469
59.25,0.06353600216868685,-0.0072631385798697405,33.1497528951859,29.999999999999996,3.1146181825867685
59.300000000000004,0.06124371390940599,-0.022979224011906874,33.15814743064495,29.999999999999996,3.0725845759079036
59.35,0.07807878141194109,-0.026094191392025134,33.158350403442434,29.999999999999996,3.041029476448801
59.4,0.06241121514245789,-0.017660970190459827,33.16529425148818,29.999999999999996,2.996950353855169
59.45,0.04802761898749434,-0.020663846085897903,33.17370197431004,29.999999999999996,2.965133005594
59.5,0.0350833420643248,-0.031193260066903573,33.180068782159424,29.999999999999996,2.9208351309061427
59.550000000000004,0.036055402965246244,-0.02746810244385816,33.19052178468943,29.999999999999996,2.858396609025691
59.6,0.03150779766749979,-0.0347944809921869,33.19809335617054,29.999999999999996,2.813235021677611
59.65,0.018486814678319655,-0.028636043644722317,33.20307945784276,29.999999999999996,2.7704355076638087
59.7,0.020976399536117303,-0.02379230356303373,33.20710302870618,29.999999999999996,2.7278352322583186
59.75,0.02222670018158689,-0.015435707730738595,33.21433332669645,29.999999999999996,2.681308306204005
59.800000000000004,0.018481005056630695,-0.001228556652976453,33.219935999863566,29.999999999999996,2.634053601233223
59.85,0.0054272731938769985,0.0143887186683603,33.224786273053276,29.999999999999996,2.5919136321354768
59.9,0.0032420936541343033,0.014249580202106756,33.228855176401694,29.999999999999996,2.555907223444991
59.95,-0.00015492103559641533,0.018976236975336725,33.235650789725554,29.999999999999996,2.506347934213325
60.0,-0.012502091354553916,0.028619353484136356,33.243228152368246,29.999999999999996,2.471003660003459
60.050000000000004,-0.02639213102352323,0.03256490030169573,33.25010084550046,29.999999999999996,2.421088510391399
60.1,-0.04107093318387887,0.040324511193636885,33.24592423689553,29.999999999999996,2.3926971379454898
60.15,-0.029505836927911085,0.052631131963604805,33.246814705638435,29.999999999999996,2.363417632858686
60.2,-0.04449140771501788,0.05800944289618417,33.249276187421046,29.999999999999996,2.3250199571821897
60.25,-0.052912169993338,0.07800031171715192,33.24825508007281,29.999999999999996,2.2791035807972837
60.300000000000004,-0.05083736432954423,0.07924210635928387,33.25099841213207,29.999999999999996,2.241229718177241
60.35,-0.04167798276189425,0.08646630780219344,33.25437163892069,29.999999999999996,2.2190104375876563
60.4,-0.04458952852848045,0.08427816714122575,33.25463685807378,29.999999999999996,2.1628704590210113
60.45,-0.05415183612963379,0.0905716666068161,33.25610559216777,29.999999999999996,2.1134916654687106
60.5,-0.049997659271349484,0.08760660412118852,33.25045443619871,29.999999999999996,2.0787071290821344
60.550000000000004,-0.0428892826584211,0.10192895390627951,33.24765901867963,29.999999999999996,2.057914270402972
60.6,-0.0460643132971481,0.1105728317981046,33.25529374351094,29.999999999999996,2.0244254265785857
60.65,-0.04448740121309149,0.122037035995398,33.26103075958104,29.999999999999996,1.991955600666782
60.7,-0.048003867267749814,0.1297626380113652,33.26407416846962,29.999999999999996,1.961474464109596
60.75,-0.03550487771127378,0.13426835803975207,33.264719405072974,29.999999999999996,1.926383082067376
60.800000000000004,-0.039495955992614046,0.1363437214438611,33.265275641516396,29.999999999999996,1.886622244927596
60.85,-0.022758373816673998,0.13508649529420905,33.26636059804837,29.999999999999996,1.856330218783381
60.9,-0.01162908874033819,0.1197978032619417,33.26324914762463,29.999999999999996,1.8308050638382674
60.95,-0.00496276053420805,0.11626537703202086,33.2683821716685,29.999999999999996,1.7740486602513514
61.0,-0.0073099319349155065,0.09952092395151396,33.26963259334358,29.999999999999996,1.738786746641778
61.050000000000004,-0.015593730145517529,0.08921252261358653,33.271158669857755,29.999999999999996,1.7010447056434699
61.1,-0.021094591114480706,0.05827045935613637,33.26680527356502,29.999999999999996,1.6491931297475273
61.15,-0.01845911200986344,0.02969333627828633,33.25942724711662,29.999999999999996,1.6329775402273161
61.2,-0.0034796060696840794,0.02731592087907092,33.25999135310421,29.999999999999996,1.6221499868490525
61.25,0.0007119904475433666,0.020941575499951397,33.26286757567672,29.999999999999996,1.587060040197882
61.300000000000004,-0.006252165504820333,0.01001722265583787,33.25971701720186,29.999999999999996,1.5554958123722584
61.35,-0.009645272276677852,0.005326702144813525,33.26169183350044,29.999999999999996,1.524382945152432
61.4,-0.006513380645724844,-0.013858228404767395,33.25928742702171,29.999999999999996,1.4982257975360813
61.45,-0.0037528774823960536,-0.02589393832467886,33.253606844436305,29.999999999999996,1.47190011169709
61.5,-0.00847499680802222,-0.028636624197136824,33.24650458635361,29.999999999999996,1.4474744456174804
61.550000000000004,-0.011375257935417854,-0.041548984677463215,33.2470687391294,29.999999999999996,1.4407658297642634
61.6,-0.02441441635856345,-0.05715948208153597,33.24705602852651,29.999999999999996,1.426515455821006
61.65,-0.027335296094922735,-0.06774886161506143,33.242510164204454,29.999999999999996,1.3882673489684425
61.7,-0.03263229219734659,-0.09264232659706118,33.23970261943491,29.999999999999996,1.36008175183423
61.75,-0.027407104426544558,-0.09741071008256243,33.23180139933564,29.999999999999996,1.3381309445544707
61.800000000000004,-0.03767461393152493,-0.10742857976046512,33.2295265549552,29.999999999999996,1.3097991332553698
61.85,-0.04253179564637959,-0.12030596112669714,33.223828122338055,29.999999999999996,1.2685704016077257
61.9,-0.05225440481342499,-0.11601600974619782,33.21764124869862,29.999999999999996,1.2379660776903028
61.95,-0.06347443842657245,-0.10909116038829737,33.20984485935639,29.999999999999996,1.204989112668752
62.0,-0.08142168791515939,-0.10211781385192936,33.200425539303374,29.999999999999996,1.1769345703844207
62.050000000000004,-0.07797473171443955,-0.0998782438914673,33.19607480638331,29.999999999999996,1.1531066422366973
62.1,-0.08256683039660083,-0.10006962726033561,33.183122792880454,29.999999999999996,1.1147169216134807
62.15,-0.0995340646120611,-0.10322346521697522,33.17438947790085,29.999999999999996,1.0856310761762122
62.2,-0.10448546644604449,-0.11178118162304379,33.165949194752265,29.999999999999996,1.044876103937972
62.25,-0.10923274101654498,-0.1031474943344962,33.157611544188555,29.999999999999996,1.0194493892562946
62.300000000000004,-0.11871112508968923,-0.10158247183314488,33.15101773317968,29.999999999999996,0.9998319072002166
62.35,-0.11607274132184615,-0.09477413905649455,33.13945634121611,29.999999999999996,0.9681222969595225
62.4,-0.11049828531812222,-0.09330465477645312,33.140306202763334,29.999999999999996,0.956339066072696
62.45,-0.11381299183530516,-0.0826370312161822,33.133335503345634,29.999999999999996,0.9110178872880832
62.5,-0.11098518606270436,-0.07237019440842386,33.128079117852685,29.999999999999996,0.8866695615394713
62.550000000000004,-0.0944830591682373,-0.06301355073513538,33.12149287490143,29.999999999999996,0.8540902628344456
62.6,-0.09037334892785923,-0.0653057846349647,33.107580053559225,29.999999999999996,0.858411586804908
62.65,-0.07653459045347566,-0.0474350249786586,33.104322631151696,29.999999999999996,0.8123976257476642
62.7,-0.06904723242298591,-0.027920712065465557,33.08584367583487,29.999999999999996,0.8100928745247309
62.75,-0.04199051203985809,-0.016725631466435482,33.0768673643299,29.999999999999996,0.7926898416762622
62.800000000000004,-0.02553751822482968,-0.016006480354270585,33.06532970732947,29.999999999999996,0.7577559662091229
62.85,-0.011788878531049237,-0.024847697165776044,33.05531304812789,29.999999999999996,0.7354563859850858
62.9,0.00882521028765574,-0.020019934184584223,33.047635017496546,29.999999999999996,0.7208182310092321
62.95,0.011093916619262225,-0.028425035287438,33.036847430977836,29.999999999999996,0.705687664981093
63.0,0.01268455577363208,-0.023713522593399546,33.024000301345495,29.999999999999996,0.6924877754876428
63.050000000000004,0.02492823589429373,-0.0062718482765738515,33.0102704925209,29.999999999999996,0.6751956742433611
63.1,0.01976469426761247,-0.013676341817952197,33.00103891390456,29.999999999999996,0.6458253890627792
63.15,0.035479245502862196,-0.010554795532788128,32.9852110192121,29.999999999999996,0.6356199731998342
63.2,0.038561635758648224,-0.009976359773362503,32.97759360762105,29.999999999999996,0.6234604523995935
63.25,0.05167229292411808,-0.0016332619758549093,32.962950491663,29.999999999999996,0.5995635863844191
63.300000000000004,0.058546567308620116,-0.010366043556085959,32.95895954572497,29.999999999999996,0.588161149980873
63.35,0.07066595110721537,-0.006092836839656978,32.95465060046317,29.999999999999996,0.5742203595178172
63.4,0.07671468543933654,-0.0019973323336224123,32.95108463781567,29.999999999999996,0.5430760847143992
63.45,0.08607138069351743,-0.016010977285334547,32.93593982171883,29.999999999999996,0.5158998981504559
63.5,0.09859111379412008,-0.020311037871955838,32.91769421370523,29.999999999999996,0.5000000048737681
63.550000000000004,0.11476489938835491,-0.010033050729074731,32.91280347762309,29.999999999999996,0.48131376410264437
63.6,0.11691749274955789,-0.01552108657424522,32.89962343047559,29.999999999999996,0.4718484531677265
63.65,0.1340551737976806,-0.021936417158063472,32.88437474170177,29.999999999999996,0.4449269727181804
63.7,0.15111584638640946,-0.01864260393543507,32.873265699582,29.999999999999996,0.4249345358050216
63.75,0.1564624573205912,-0.027232019799668414,32.856549577763566,29.999999999999996,0.4002675243938385
63.800000000000004,0.15679425928130025,-0.04024978005155735,32.83909277569392,29.999999999999996,0.3714036477229503
63.85,0.15061263557471738,-0.03613592734457844,32.82549601958014,29.999999999999996,0.35234573184357654
63.9,0.16190793565777956,-0.03651722672545045,32.812867811678444,29.999999999999996,0.3288963568612857
63.95,0.15505945575066263,-0.03962413323308089,32.798380338196495,29.999999999999996,0.3128360228753784
64.0,0.15242010293052383,-0.0299118219692632,32.782034027796755,29.999999999999996,0.2888883017764372
64.05,0.15532011326395334,-0.02895257360261085,32.772706229172215,29.999999999999996,0.2930171297406172
64.1,0.14338805721858594,-0.028488318740789543,32.75005332611182,29.999999999999996,0.28430732736322906
64.15,0.1359147474858176,-0.03421863958650117,32.73408172595658,29.999999999999996,0.25744508232120333
64.2,0.11173741709919159,-0.030112993876708332,32.72203835308368,29.999999999999996,0.2417381993234211
64.25,0.100312739564232,-0.019757965782106843,32.71028951228752,29.999999999999996,0.22765044602071294
64.3,0.08591800066981331,-0.014157500082458039,32.697153063830775,29.999999999999996,0.23448641026203676
64.35,0.05914832341871745,-0.029917825102483635,32.67650834257817,29.999999999999996,0.20563084321427416
64.4,0.040408796269316476,-0.02959309311431056,32.65270383747423,29.999999999999996,0.18787680557577424
64.45,0.028189994104009266,-0.021350884465563585,32.63907661067309,29.999999999999996,0.17404788270773652
64.5,0.009163524088949684,-0.007302936152966769,32.624087134650615,29.999999999999996,0.1595573954711922
64.55,-0.021405881180146115,-0.01542645054222274,32.61120282384669,29.999999999999996,0.14293370904965874
64.6,-0.03348390999644357,-0.00983285752737917,32.59758643472539,29.999999999999996,0.13676501648004669
64.65,-0.04310913332907054,-5.401794603890953e-07,32.580056729709206,29.999999999999996,0.12126891422267327
64.7,-0.0440799717412544,0.018624122401006166,32.56800810183977,29.999999999999996,0.0862071390493222
64.75,-0.055676646591722306,0.03827976383760142,32.55048518385495,29.999999999999996,0.08230178716586511
64.8,-0.05688547906990876,0.05899625402130021,32.53282577832011,29.999999999999996,0.0850563516568501
64.85,-0.06356420429411704,0.06616473315151708,32.52930106791983,29.999999999999996,0.07579697992476175
64.9,-0.06812502104693013,0.08398822176180136,32.513579204161395,29.999999999999996,0.06783549881076167
64.95,-0.0714279073912847,0.0917289549834196,32.49946728242372,29.999999999999996,0.070281376161212
65.0,-0.0764672788534069,0.10163746977042795,32.48347613568824,29.999999999999996,0.04952351479647232
65.05,-0.08351613232393133,0.1027025235058342,32.466869456972944,29.999999999999996,0.035016197925243464
65.1,-0.07393908233068341,0.10292480477167307,32.45211138706863,29.999999999999996,0.024270347813577953
65.15,-0.07171195790269289,0.11110618435550275,32.43109048946399,29.999999999999996,0.01010523264239005
65.2,-0.06917928205053969,0.1253367428209974,32.40299615632861,29.999999999999996,-0.010435890382407997
65.25,-0.04869240249937506,0.11751395953063731,32.389890386957326,29.999999999999996,-0.01801288238648846
65.3,-0.0590947118662062,0.13576693783527063,32.37661877127087,29.999999999999996,-0.039771859784786034
65.35,-0.06997795543688205,0.1318468312610411,32.365499184248684,29.999999999999996,-0.054860900803416435
65.4,-0.06057834665247543,0.1306445747849026,32.35113226320787,29.999999999999996,-0.07198348102296315
65.45,-0.0493465219733949,0.11962564245269536,32.33619060606234,29.999999999999996,-0.08129123836428365
65.5,-0.03727466189002412,0.11098781080671721,32.31825039350545,29.999999999999996,-0.10308003582559655
65.55,-0.04078925757163128,0.11160089295124567,32.30603376676497,29.999999999999996,-0.10938598881167394
65.6,-0.032893798923961035,0.09977250465416855,32.291185431806596,29.999999999999996,-0.1075957052121006
65.65,-0.03806407216261473,0.08782363260835689,32.27342798737605,29.999999999999996,-0.1072896812134485
65.7,-0.03894648934289624,0.08038686621244376,32.24807650397327,29.999999999999996,-0.12375624121437667
65.75,-0.018753685281123252,0.07104698681233362,32.22668557229189,29.999999999999996,-0.13672773584006936
65.8,-0.018721781981497827,0.0595895327781897,32.207601983949665,29.999999999999996,-0.13595783426026609
65.85,-0.004881048210175001,0.05151126129495558,32.19312298336805,29.999999999999996,-0.14790185914999876
65.9,-0.0022215360549579497,0.0388637644515211,32.17566388062429,29.999999999999996,-0.15228214115048289
65.95,2.08353423993692e-05,0.03361174094015016,32.15539540178855,29.999999999999996,-0.14290179407036785
66.0,0.0007760567351406775,0.01708482473005039,32.138565476613344,29.999999999999996,-0.15478444990396767
66.05,-0.008202847186059344,-0.0031502852954506987,32.120545934827206,29.999999999999996,-0.15546318941378345
66.1,-0.005020183360078082,-0.014642655232858367,32.105765188708844,29.999999999999996,-0.16417386499897457
66.15,-0.0006765161560078459,-0.03792506011475907,32.08240667539284,29.999999999999996,-0.15418104750880346
66.2,-0.006575797648878681,-0.062293898748943845,32.063574240340586,29.999999999999996,-0.16218984482285492
66.25,-0.013770219714485823,-0.07460552403277208,32.04680023237429,29.999999999999996,-0.16816785443445825
66.3,-0.004190010644297924,-0.08238499650753055,32.033924655892065,29.999999999999996,-0.16304302087594058
66.35,-0.01395769353596373,-0.09459612619045858,32.014822368075144,29.999999999999996,-0.1782010831842893
66.4,-0.023783313130849616,-0.08854576985501535,31.996503376998344,29.999999999999996,-0.17501237539802528
66.45,-0.02736496000684331,-0.10312708350736349,31.97973678156391,29.999999999999996,-0.17240764774195982
66.5,-0.035987427358368,-0.10444870799431716,31.966671172613193,29.999999999999996,-0.18373945344355658
66.55,-0.039231347836633686,-0.11505094036564498,31.948609437289324,29.999999999999996,-0.19810271766739662
66.6,-0.060038542769338836,-0.10480980891327858,31.935435499323017,29.999999999999996,-0.19315668940855613
66.65,-0.06794030139738015,-0.11374075887981612,31.91434780320915,29.999999999999996,-0.19951808193139464
66.7,-0.06592247860946981,-0.11220606090466208,31.90301289261443,29.999999999999996,-0.21526486517839016
66.75,-0.07410235660870776,-0.11307319134856567,31.881654863754267,29.999999999999996,-0.21466169865015927
66.8,-0.0854773523027463,-0.11069373701665582,31.858981132377426,29.999999999999996,-0.22911836412332431
66.85,-0.09331031685156511,-0.10121908191591253,31.842299304711723,29.999999999999996,-0.22496863399953093
66.9,-0.0780515685393499,-0.09943573697842358,31.823025437616796,29.999999999999996,-0.22863552390885267
66.95,-0.0767271216913976,-0.09375651381547714,31.804096053060043,29.999999999999996,-0.22042497161173857
67.0,-0.06833851932608401,-0.09001519126127752,31.790492243736466,29.999999999999996,-0.21562300480248142
67.05,-0.06659097320903822,-0.09307631587684351,31.771354726548978,29.999999999999996,-0.23645078149896204
67.1,-0.060139025395331225,-0.09198684091130074,31.750725478809855,29.999999999999996,-0.23319386825604305
67.15,-0.07104285597016927,-0.0922779793451672,31.739716031681404,29.999999999999996,-0.21971406920092695
67.2,-0.07681287424549083,-0.08221770930106005,31.725035943127427,29.999999999999996,-0.23449653655057445
67.25,-0.06541073627498115,-0.08347784713934706,31.703616882501585,29.999999999999996,-0.23746212579128567
67.3,-0.0496811749103057,-0.06993849721491625,31.692056780527338,29.999999999999996,-0.2281501044334482
67.35,-0.04430712318703883,-0.05908798005722236,31.67156772952348,29.999999999999996,-0.21717830031428198
67.4,-0.04743846684383835,-0.04283852311255959,31.656501163875202,29.999999999999996,-0.2137324617510763
67.45,-0.029654643265019136,-0.04284107548758218,31.641393393408798,29.999999999999996,-0.18500171129847454
67.5,-0.02187243741127451,-0.0377026565533229,31.6260350001922,29.999999999999996,-0.1755519190397805
67.55,0.0017870676229399733,-0.028733496135295536,31.612694237736758,29.999999999999996,-0.17072890535021212
67.6,0.016515414258331425,-0.024290774848494453,31.59449985204059,29.999999999999996,-0.16743268963827318
67.65,0.02831090888059603,-0.003926524408166783,31.57706683859556,29.999999999999996,-0.1668931348501519
67.7,0.03174996334150359,-0.006840503743661613,31.56051563105792,29.999999999999996,-0.14206010473110786
67.75,0.04994919444090559,0.0005116063611743873,31.54569264909012,29.999999999999996,-0.1630723925035853
67.8,0.07020495878097599,-0.0005583455527652382,31.52996394726685,29.999999999999996,-0.1664000988020038
67.85,0.08905287012958701,0.0008275687541417714,31.51283430867662,29.999999999999996,-0.16925953026548402
67.9,0.0942019941750482,-0.0018001919508507818,31.493637200828466,29.999999999999996,-0.1747855705575232
67.95,0.09432579733854103,0.008717452743645633,31.473864555832222,29.999999999999996,-0.18645469734152909
68.0,0.0979634457936734,0.011688416356179496,31.46046056160967,29.999999999999996,-0.18919869669824974
68.05,0.10978397798891294,0.008443639945089594,31.453376640675852,29.999999999999996,-0.20484086599317708
68.1,0.10584824230793254,0.01635787533997691,31.42823628102273,29.999999999999996,-0.21053750681786587
68.15,0.10581063005791619,0.015083071320559725,31.41381570002239,29.999999999999996,-0.21288966637222417
68.2,0.11861224512934858,0.023313553823980496,31.398577317948806,29.999999999999996,-0.2068570436607704
68.25,0.11620922308480128,0.02120520447980274,31.382256522262786,29.999999999999996,-0.21073010937465964
68.3,0.10998897587818228,0.009680309419277585,31.366981350903306,29.999999999999996,-0.206814973235536
68.35000000000001,0.10493600948974202,0.02173984025578669,31.34952610075118,29.999999999999996,-0.20585725607791439
68.4,0.10734529926357707,0.02561342747124207,31.333978775748662,29.999999999999996,-0.20287995575183593
68.45,0.11933053321010498,0.03414306004219042,31.315915620796353,29.999999999999996,-0.20995313984180486
68.5,0.11559213042434535,0.017707545575895673,31.297209093909483,29.999999999999996,-0.20811376190679387
68.55,0.11350188450126217,0.002607499808361374,31.28059612480658,29.999999999999996,-0.22135852914464782
68.60000000000001,0.10529914307328912,0.003757765956470458,31.267508588006155,29.999999999999996,-0.21033454142375185
68.65,0.11466940728168926,0.0015366540796085133,31.244790693120972,29.999999999999996,-0.17794866029435275
68.7,0.10259519167441236,-0.0017647082534706648,31.230483029261286,29.999999999999996,-0.1636041452796826
68.75,0.10823870764024954,-0.002335402902796104,31.217698126937716,29.999999999999996,-0.15504642413168357
68.8,0.09379456018327158,0.008299546427788046,31.194421491509328,29.999999999999996,-0.15158728891757045
68.85000000000001,0.08496844318937673,0.00841804852235915,31.178988931985845,29.999999999999996,-0.15351940740572068
68.9,0.06622885283466622,0.018973664570817332,31.157997919236035,29.999999999999996,-0.15858217019039023
68.95,0.0607406871606405,0.021151563820877652,31.143700919285443,29.999999999999996,-0.15661000183058227
69.0,0.041425552931676934,0.03293907912307096,31.13052003676538,29.999999999999996,-0.16859925058545833
69.05,0.032172313060495165,0.02588073670939066,31.111678860164645,29.999999999999996,-0.17521923236053816
69.10000000000001,0.013687549391395926,0.028199924778635078,31.098084706396225,29.999999999999996,-0.15241439323468398
69.15,0.0008003078447460694,0.023517713997319167,31.077800451710967,29.999999999999996,-0.14920461584011013
69.2,-0.012229858006336856,0.03813317720122912,31.061332487856188,29.999999999999996,-0.14857612508940532
69.25,-0.009525143470691309,0.044329894836529944,31.04277719934634,29.999999999999996,-0.15311831596164538
69.3,-0.015115238324586878,0.048009798648880414,31.02610624302586,29.999999999999996,-0.15313025456903018
69.35000000000001,-0.018744690160121036,0.05691156757101361,31.004195107251206,29.999999999999996,-0.14344812399328422
69.4,-0.040274326139453955,0.05560651046288249,30.98505400305097,29.999999999999996,-0.12908865966065397
69.45,-0.05216370915248269,0.06353427729219502,30.97069805362517,29.999999999999996,-0.12442747681371957
69.5,-0.06821647304743295,0.07239855862626762,30.962024171607503,29.999999999999996,-0.10866298001714225
69.55,-0.07921063659726661,0.06275748104688611,30.949985450508702,29.999999999999996,-0.10028649139452595
69.60000000000001,-0.07711571192168101,0.06212716267310414,30.93707494201866,29.999999999999996,-0.10197456876607036
69.65,-0.07887260554480814,0.05207311549535144,30.91653338013124,29.999999999999996,-0.091963086911793
69.7,-0.09014412122987588,0.07264886171090099,30.89886583275646,29.999999999999996,-0.08577077142831824
69.75,-0.08751206513533845,0.06722390344749493,30.88087895352338,29.999999999999996,-0.07002877814715702
69.8,-0.1029560959031067,0.07355880611784762,30.869599062277434,29.999999999999996,-0.06595613370437592
69.85000000000001,-0.11909522407490725,0.06787719643591827,30.850200738593493,29.999999999999996,-0.07493810808162005
69.9,-0.11602638704622503,0.06659137591792612,30.835847576192016,29.999999999999996,-0.07172555361546518
69.95,-0.12762130771236496,0.06545476326722441,30.814691341027277,29.999999999999996,-0.05125219495899136
70.0,-0.1375344156282042,0.057233648526872696,30.795946145645747,29.999999999999996,-0.03114697026847235
70.05,-0.122733561363989,0.05348135716492909,30.777195151854357,29.999999999999996,-0.03228811310851809
70.10000000000001,-0.1165911615981931,0.05663315571243929,30.758091477224927,29.999999999999996,-0.027718317072015553
70.15,-0.10233948856356966,0.0556547101179959,30.737266373908273,29.999999999999996,-0.01988285500140441
70.2,-0.0968424805114613,0.05205219384803273,30.718541373019654,29.999999999999996,0.0007848195280898418
70.25,-0.08786505443355191,0.04488774245324299,30.70436578952068,29.999999999999996,0.014526530937788551
70.3,-0.07610337756929769,0.027096604769118637,30.689006887809768,29.999999999999996,0.021430183227224342
70.35000000000001,-0.07465882933461192,0.014068743911582738,30.679514163140993,29.999999999999996,0.014811248579474245
70.4,-0.0749420301987102,0.0059467907391822766,30.669776576970545,29.999999999999996,0.017837252911426127
70.45,-0.05949159586557188,-0.015505913737815829,30.65776865747142,29.999999999999996,0.0334100552932165
70.5,-0.04901248635643686,-0.011512933067516825,30.645707856621165,29.999999999999996,0.04481709053396454
70.55,-0.04676723841670653,-0.020380752359039016,30.627621420877208,29.999999999999996,0.04592645742813262
70.60000000000001,-0.034176105554132696,-0.02780332418306767,30.612702662741626,29.999999999999996,0.06780930513521721
70.65,-0.020758671529396366,-0.0372389854791303,30.59054638489546,29.999999999999996,0.06897910762449089
70.7,-0.015414147236715648,-0.045245447598325425,30.582862302831877,29.999999999999996,0.08190555074596184
70.75,-0.014441030590129588,-0.05467571389923623,30.56741253585328,29.999999999999996,0.0743983216396148
70.8,-0.020211474671810194,-0.053808181106077234,30.551779466961506,29.999999999999996,0.09288408782961499
70.85000000000001,-0.02032327629825656,-0.06605204855722785,30.53956132573302,29.999999999999996,0.09112295234097345
70.9,-0.01856904404220539,-0.07776278617459165,30.524632697652645,29.999999999999996,0.09684104291583362
70.95,-0.008983341220080468,-0.0731350311434297,30.5106686026627,29.999999999999996,0.09651006011878627
71.0,-0.0026017190561699764,-0.09365607357768019,30.499761396058922,29.999999999999996,0.12897956569701174
71.05,0.005477444921393171,-0.10288071676620893,30.483785164907065,29.999999999999996,0.14392028460058381
71.10000000000001,0.003990040651689183,-0.10794366276720853,30.471466070479586,29.999999999999996,0.15491009455981264
71.15,0.020398098727822292,-0.11631165009592259,30.454224761898693,29.999999999999996,0.1689435706474286
71.2,0.025487743517017675,-0.12310090480225432,30.431171390767588,29.999999999999996,0.17489347156084223
71.25,0.035449175674839704,-0.12429804832786447,30.421524108531344,29.999999999999996,0.19400124925784035
71.3,0.033561572249179134,-0.12842399434207227,30.409937220222805,29.999999999999996,0.2141600379449447
71.35000000000001,0.03724012135336459,-0.12637834573286513,30.392688162558365,29.999999999999996,0.22825284842298849
71.4,0.057528112672002904,-0.12278374196678045,30.3867100295957,29.999999999999996,0.2413139652191294
71.45,0.06322096736160217,-0.11857080890507667,30.37513301410282,29.999999999999996,0.23474052320168604
71.5,0.07160691238157103,-0.11592493818909139,30.362300074263413,29.999999999999996,0.2493489807409574
71.55,0.08280351214298289,-0.1243635829775342,30.34335274326671,29.999999999999996,0.2572078218256159
71.60000000000001,0.08418513992136337,-0.11243670525838297,30.325052801747372,29.999999999999996,0.25307050013849147
71.65,0.08421972962369127,-0.1163379926442395,30.313175876793256,29.999999999999996,0.2711123404261006
71.7,0.0860476481564627,-0.1207870228760715,30.302150176203888,29.999999999999996,0.27701311596679656
71.75,0.08347458358728754,-0.11343394531595799,30.289929876677665,29.999999999999996,0.3018136401784473
71.8,0.08013263184301118,-0.1117036496162506,30.27354532534193,29.999999999999996,0.3143432365577577
71.85000000000001,0.08430362839668606,-0.08678911086691626,30.261415011669452,29.999999999999996,0.32235613788381856
71.9,0.08207008191349485,-0.07372393102277304,30.25404836554442,29.999999999999996,0.33480107510327306
71.95,0.07767245565864567,-0.056395587489359654,30.24034745757925,29.999999999999996,0.3298292692073025
72.0,0.07370403496957043,-0.04942602836162034,30.231826335271172,29.999999999999996,0.3389644184136704
72.05,0.07636976939395441,-0.04281859840213488,30.22570760714892,29.999999999999996,0.32526405680801174
72.10000000000001,0.07808281926671963,-0.017849662798627892,30.211302579383524,29.999999999999996,0.3479635684715384
72.15,0.09390063018791896,-0.002484805771051135,30.208423372243992,29.999999999999996,0.355699890573931
72.2,0.07824221439231377,0.012328778138599958,30.199449148433352,29.999999999999996,0.35917247822753157
72.25,0.08213439312365733,0.026039529755460842,30.193806182784705,29.999999999999996,0.37882035031259864
72.3,0.08100113475748098,0.03508213398845308,30.17882163156125,29.999999999999996,0.36184396869878976
72.35000000000001,0.05465273153591174,0.04377106028542496,30.16779293656251,29.999999999999996,0.3654950692337178
72.4,0.05336965437029071,0.05825484982386942,30.15475769534366,29.999999999999996,0.3842426806098159
72.45,0.04342320577482291,0.06547662086759867,30.141432583790536,29.999999999999996,0.38856507508330607
72.5,0.03109211003108446,0.08825136812352526,30.129890292179372,29.999999999999996,0.3951452164124891
72.55,0.015197716740227508,0.09598109352006175,30.121563348191657,29.999999999999996,0.411284669400231
72.60000000000001,0.000938195912107923,0.11376884973051957,30.110671341955776,29.999999999999996,0.41043688496271885
72.65,-0.006117173961274961,0.13662567715784632,30.09924459899084,29.999999999999996,0.4332572812771612
72.7,-0.014503208712802862,0.1468630858844133,30.08248264142821,29.999999999999996,0.45891271885458307
72.75,-0.007909434787892359,0.1441709542096516,30.07182108507257,29.999999999999996,0.4726039108732586
72.8,-0.01100003086374824,0.16012906933393037,30.069970907001917,29.999999999999996,0.47635314881323226
72.85000000000001,-0.011054916269321043,0.17514532248057876,30.05398500049674,29.999999999999996,0.4772452374739212
72.9,-0.01258957309741929,0.16749527407877332,30.046126228230815,29.999999999999996,0.4740937429926545
72.95,-0.01651620215032459,0.16408750992377938,30.034270493495693,29.999999999999996,0.4933142773254943
73.0,-0.01621278078383344,0.15319598961579614,30.02411988829113,29.999999999999996,0.4962239073880008
73.05,-0.016700586842008924,0.15865492648316395,30.011496112761428,29.999999999999996,0.5233321140731894
73.10000000000001,-0.02869749773314666,0.1589273538756778,30.000014836958655,29.999999999999996,0.555479007645024
73.15,-0.021572795009640416,0.1614768837450218,29.98744323439932,29.999999999999996,0.5450242807800652
73.2,-0.0362071505829264,0.14684549065992764,29.976522995201908,29.999999999999996,0.552091667577231
73.25,-0.03723700100611508,0.1459604117305949,29.96870949091201,29.999999999999996,0.5568662516563059
73.3,-0.04200560971199781,0.13892510417293577,29.95725202283746,29.999999999999996,0.563801850057952
73.35000000000001,-0.048356747844251875,0.12843895959540655,29.954797840046542,29.999999999999996,0.5839908334469285
73.4,-0.047273448939605875,0.11816964348056883,29.94771121214487,29.999999999999996,0.5954322912406697
73.45,-0.043962815067580166,0.1055356345383312,29.938579625595903,29.999999999999996,0.5767218440621613
73.5,-0.048901837001133,0.09687933766129556,29.926463078735896,29.999999999999996,0.5838925279566671
73.55,-0.05105916001112725,0.09613522941644302,29.914183790649762,29.999999999999996,0.5980176401207767
73.60000000000001,-0.0464806241523262,0.0853776789043358,29.901768873129278,29.999999999999996,0.6112070033578823
73.65,-0.054070747948088256,0.060647207782523506,29.89002164401574,29.999999999999996,0.6583450341675331
73.7,-0.06568425804577,0.042100982972458095,29.877552771807668,29.999999999999996,0.6994307327345558
73.75,-0.07299463230812443,0.02077119231683158,29.866206706215262,29.999999999999996,0.698606269675231
73.8,-0.08474943576104509,0.008197336567638982,29.858159162822727,29.999999999999996,0.7018945092840514
73.85000000000001,-0.09647438861474036,-0.00354932238646304,29.85214766041436,29.999999999999996,0.7106465739988532
73.9,-0.10231602250640687,-0.020231632146711843,29.845604239719695,29.999999999999996,0.7092040115263638
73.95,-0.09967402999648052,-0.04259828107400903,29.83823015494291,29.999999999999996,0.7076820442886772
74.0,-0.09681569125123453,-0.046545602745043754,29.831336147355675,29.999999999999996,0.7061671110234401
74.05,-0.10392460936462485,-0.06317445732658178,29.82339217122387,29.999999999999996,0.7168777742693654
74.10000000000001,-0.10292205243385866,-0.06844844292267416,29.811085460346476,29.999999999999996,0.7420621765409388
74.15,-0.09932926413676768,-0.07127211681221611,29.808286526310322,29.999999999999996,0.7451655753110896
74.2,-0.10647944790325108,-0.08093951556190773,29.796499762454232,29.999999999999996,0.722895317701195
74.25,-0.10434302644089598,-0.08855601567703358,29.78205528311363,29.999999999999996,0.7339703198729663
74.3,-0.10777806310833467,-0.10973164034664946,29.773619613331928,29.999999999999996,0.7504626718033598
74.35000000000001,-0.1063887176613155,-0.12689553721900415,29.7575757814344,29.999999999999996,0.7651305961648336
74.4,-0.10733688694918951,-0.12933269191633068,29.748192854582406,29.999999999999996,0.7734496894736602
74.45,-0.09805426666816146,-0.15064979246455137,29.739724550122876,29.999999999999996,0.7890027818806702
74.5,-0.09952702408707426,-0.15884568683190298,29.73839480674213,29.999999999999996,0.8256522736296544
74.55,-0.09889617129788705,-0.17541380570292198,29.734567480688508,29.999999999999996,0.8470135730019546
74.60000000000001,-0.08958641273935568,-0.16268509644177415,29.72620330258648,29.999999999999996,0.861090596407353
74.65,-0.09037494514217698,-0.16102964686679128,29.718894114441692,29.999999999999996,0.8877686133142095
74.7,-0.08349636675580131,-0.1619584159724902,29.70770169915018,29.999999999999996,0.9063747959212982
74.75,-0.07650778230800152,-0.15100399550707858,29.70154703227541,29.999999999999996,0.9182755718634119
74.8,-0.055076516866377094,-0.1379917319406681,29.68954506632464,29.999999999999996,0.9301893189707948
74.85000000000001,-0.04967130590394228,-0.130951242490901,29.680099556763267,29.999999999999996,0.9367736643266701
74.9,-0.05247483865328449,-0.12278855516233528,29.67290495749161,29.999999999999996,0.9534191062075942
74.95,-0.04743433495288476,-0.12793074681824734,29.671104741097054,29.999999999999996,0.9751651768699652
75.0,-0.03821200718087146,-0.13599211874814657,29.669490884845228,29.999999999999996,0.9880662136354825
75.05,-0.026090226923996433,-0.12340451428089501,29.666943110086684,29.999999999999996,0.982763476678211
75.10000000000001,-0.0071383113721767266,-0.1147304731846058,29.658178252122852,29.999999999999996,0.9837338262366923
75.15,0.00030609239594171366,-0.10635147730280423,29.653336536959554,29.999999999999996,0.9899249623703438
75.2,0.0034716690872435554,-0.09682100563348053,29.648830154091883,29.999999999999996,0.9910007843671456
75.25,0.018730142928210715,-0.07999078812350946,29.64873790806155,29.999999999999996,1.0050565521906005
75.3,0.021019742101354554,-0.08029529628823433,29.64023292693224,29.999999999999996,1.0188855057335542
75.35000000000001,0.03210935792275568,-0.07113615805748912,29.626625907221833,29.999999999999996,1.0288584917234675
75.4,0.04334117346621877,-0.06363503712321239,29.619883014514777,29.999999999999996,1.037959350640575
75.45,0.0442080054733474,-0.04692737127245316,29.614033768193128,29.999999999999996,1.0618709760771898
75.5,0.05461760548364651,-0.045984460004485174,29.606981168770364,29.999999999999996,1.0651810306930254
75.55,0.06187999890647278,-0.04042427922248139,29.603879631423816,29.999999999999996,1.0737177767126742
75.60000000000001,0.06548138981436336,-0.03362276689820984,29.594995235719747,29.999999999999996,1.0769882522966847
75.65,0.08363068047468179,-0.021336874097997224,29.590152255780037,29.999999999999996,1.0778930404522686
75.7,0.09726133398039596,-0.013811753930807722,29.584415706429265,29.999999999999996,1.0766206185124987
75.75,0.10297617513305017,-0.0059224076807766635,29.579020392440142,29.999999999999996,1.110724155829846
75.8,0.1326171446077439,0.004316343303331492,29.57038999948679,29.999999999999996,1.1208336270381225
75.85000000000001,0.13355845779121076,0.00959269451266431,29.562547980299918,29.999999999999996,1.129441620636827
75.9,0.13770575536858168,0.01543658852007271,29.54462759854757,29.999999999999996,1.1349270064938393
75.95,0.13077235161414122,0.022439708006175518,29.53190182053362,29.999999999999996,1.154196029307906
76.0,0.14576422360498253,0.026967196242400057,29.528249210767363,29.999999999999996,1.1733430322390561
76.05,0.16707985481785215,0.03305251541224661,29.529662528841936,29.999999999999996,1.1892015446632864
76.10000000000001,0.17615776980356884,0.02474054899388227,29.517914642200793,29.999999999999996,1.195490431722411
76.15,0.1842471905303,0.03997705514031374,29.51603436095313,29.999999999999996,1.183939473479936
76.2,0.19069721613663612,0.03685233388942295,29.508839945091136,29.999999999999996,1.2033625964749477
76.25,0.18621879342429717,0.04318845553116301,29.502616153901315,29.999999999999996,1.2041981872044463
76.3,0.18614361689484055,0.04586628414292434,29.497835056451123,29.999999999999996,1.2175369505016023
76.35000000000001,0.17688389514302552,0.05325906814726832,29.488921960246753,29.999999999999996,1.2193027216663135
76.4,0.16414543740465118,0.05796047535011048,29.4877901928378,29.999999999999996,1.2357819667687946
76.45,0.156230305521935,0.061827963620861216,29.488391815834465,29.999999999999996,1.2289960954943746
76.5,0.15955506013304693,0.07001848228490763,29.482689915460206,29.999999999999996,1.23253633357782
76.55,0.14417533300679153,0.07136788130428055,29.480605480160303,29.999999999999996,1.2401799142178573
76.60000000000001,0.12286070501690383,0.07181967651461692,29.475738658261665,29.999999999999996,1.2526363486028185
76.65,0.10842835965501275,0.07691715555534498,29.468699098208095,29.999999999999996,1.277990379653061
76.7,0.10950825206974286,0.07666299257520194,29.465693370476014,29.999999999999996,1.264897018791357
76.75,0.0993275975468442,0.08327296753953997,29.470552834833367,29.999999999999996,1.2987085790003807
76.8,0.08465373327216494,0.08990867958919085,29.46805648117141,29.999999999999996,1.300017462330258
76.85000000000001,0.0668444883046106,0.08308928931768002,29.465904999148588,29.999999999999996,1.3132898256269263
76.9,0.061190643144133215,0.08384107712165109,29.46768311389538,29.999999999999996,1.323230234987975
76.95,0.034230902346378315,0.08703992927019825,29.460560560681106,29.999999999999996,1.3405361690695492
77.0,0.005631176902418365,0.07570792073516101,29.45398424060165,29.999999999999996,1.341922843451286
77.05,-0.021818389720659154,0.08313374226983503,29.455031184819294,29.999999999999996,1.3383566185087914
77.10000000000001,-0.041919095694956665,0.08764824424302549,29.45675965570289,29.999999999999996,1.3449256909462217
77.15,-0.07026719376564984,0.08299269343596365,29.44437707115316,29.999999999999996,1.3481661255449895
77.2,-0.07446825042444465,0.10020497915086062,29.447969591146848,29.999999999999996,1.3582998434387148
77.25,-0.08702054959927419,0.10609733594569246,29.44261138068977,29.999999999999996,1.3674217532794561
77.3,-0.08774965679814022,0.10298864506552524,29.441591381124724,29.999999999999996,1.3668928179175563
77.35000000000001,-0.10183311307672853,0.09448932949205907,29.432374129690068,29.999999999999996,1.3705182318925488
77.4,-0.12422711097177952,0.09273226065328007,29.426111186457792,29.999999999999996,1.3873635445936703
77.45,-0.1365964447434307,0.08971891783407872,29.42429301686625,29.999999999999996,1.375910675890385
77.5,-0.14595513580741917,0.08758729814379922,29.414670299100408,29.999999999999996,1.390975529466222
77.55,-0.15575928504225986,0.07914244100122991,29.416642994079012,29.999999999999996,1.399093930167759
77.60000000000001,-0.15689538197570704,0.0933251879644681,29.419478016228908,29.999999999999996,1.3948850668405712
77.65,-0.15968514418982346,0.09548615423098956,29.417605658672827,29.999999999999996,1.400681952649909
77.7,-0.17891940105810017,0.09173685239066778,29.409339015220606,29.999999999999996,1.4137054688610657
77.75,-0.1879700887505123,0.09411631470004281,29.40332426202974,29.999999999999996,1.4221564782424987
77.8,-0.18661610147573374,0.09425988074167421,29.400337192108225,29.999999999999996,1.44137213169435
77.85000000000001,-0.18950332991487767,0.08593557561710147,29.400283825537606,29.999999999999996,1.4530622021891715
77.9,-0.19183674513902377,0.0795806574650678,29.396889286478526,29.999999999999996,1.486993857855997
77.95,-0.19363157336507653,0.07710652941393842,29.397686018495634,29.999999999999996,1.4910874386490043
78.0,-0.19132219876749118,0.06060315052156231,29.394722198994454,29.999999999999996,1.5197255174765507
78.05,-0.18543863732161514,0.058163237589271895,29.39069140432613,29.999999999999996,1.517997500620575
78.10000000000001,-0.17664606905260796,0.04546575126652647,29.392245906392382,29.999999999999996,1.5432201739738187
78.15,-0.17657594835377427,0.0321597393119131,29.38855396993723,29.999999999999996,1.554731914527515
78.2,-0.1595146204886432,0.017171670712792575,29.392146106267337,29.999999999999996,1.569598360009265
78.25,-0.14577362804036578,0.011784708747564617,29.39149957277226,29.999999999999996,1.565223832622519
78.3,-0.1319726746892189,0.005859675586445071,29.388556730830132,29.999999999999996,1.581569685897254
78.35000000000001,-0.11865790700361069,0.000782960213511156,29.392012764626795,29.999999999999996,1.5627695388807177
78.4,-0.11384264964498994,-0.02256728632182489,29.393942927893107,29.999999999999996,1.5539711137887937
78.45,-0.09686014483074191,-0.033873247760932416,29.39496407860818,29.999999999999996,1.5603609893042498
78.5,-0.07527949511543962,-0.03406140931547226,29.38969505725083,29.999999999999996,1.576618279985048
78.55,-0.05376025117928492,-0.0525358085303789,29.39183109075368,29.999999999999996,1.5646575779722114
78.60000000000001,-0.043166977027134554,-0.06324680867014376,29.381148465234556,29.999999999999996,1.5769073682462458
78.65,-0.030544530357668197,-0.08817591088513996,29.381253235615137,29.999999999999996,1.6025507010920634
78.7,-0.030523496211947863,-0.09954719201145167,29.377811986042744,29.999999999999996,1.6100123577548122
78.75,-0.030809751659914283,-0.11297551765554328,29.3760237840241,29.999999999999996,1.616699549479514
78.8,-0.014068538933896204,-0.12239058568937747,29.377335062134662,29.999999999999996,1.6333736911052297
78.85000000000001,-0.0007185598271052993,-0.1404694554673722,29.373738723994116,29.999999999999996,1.6576576219536934
78.9,0.013149998264078176,-0.1538404608155326,29.374104547891648,29.999999999999996,1.6572527995963289
78.95,0.019987968959851003,-0.1726201140404304,29.374768918289586,29.999999999999996,1.6738712331699368
79.0,0.044841478907625514,-0.19101013062404837,29.37555404309121,29.999999999999996,1.6882139661932165
79.05,0.04971369566877097,-0.18957290080387784,29.373810392895678,29.999999999999996,1.6953341686848158
79.10000000000001,0.06516278511033159,-0.21024159559803518,29.36661990460265,29.999999999999996,1.7165298534809283
79.15,0.05821392434165472,-0.21543420837292748,29.36321726746823,29.999999999999996,1.7323157212990274
79.2,0.05064413127739023,-0.2308142782097138,29.36520981813525,29.999999999999996,1.7180806356374996
79.25,0.04727934276442456,-0.24440702327005712,29.366640706305684,29.999999999999996,1.711415734647403
79.3,0.047719079053410975,-0.24883440107544996,29.369671076607464,29.999999999999996,1.7077798881475577
79.35000000000001,0.049322905708482724,-0.24735164213073438,29.369649838628344,29.999999999999996,1.7105783390435252
79.4,0.0558293842165651,-0.24611393304711324,29.372984116537435,29.999999999999996,1.7151288958062323
79.45,0.06348806934603204,-0.23773085836875268,29.371593309510775,29.999999999999996,1.724419022580424
79.5,0.06513158143747587,-0.2374458067451832,29.36943040008816,29.999999999999996,1.7351812479576199
79.55,0.07294925002934356,-0.22953110921828804,29.369813506323197,29.999999999999996,1.7352245926617025
79.60000000000001,0.0672073680320083,-0.20394842187858642,29.373344863081098,29.999999999999996,1.735813134109982
79.65,0.0659605085954191,-0.1960969572044121,29.375583924818002,29.999999999999996,1.7448996843627107
79.7,0.06800131615449251,-0.1816695912954977,29.375739000080767,29.999999999999996,1.7695257336659256
79.75,0.0569181779289221,-0.16226109802374974,29.37255384191407,29.999999999999996,1.7764149945576415
79.8,0.06409642736873196,-0.13933868944681269,29.3636056153698,29.999999999999996,1.772955736660623
79.85000000000001,0.07159727002240736,-0.11648545813120559,29.363043592057434,29.999999999999996,1.7926396759943763
79.9,0.06010924646707341,-0.09808935865955407,29.363391350142326,29.999999999999996,1.8067566613210944
79.95,0.05536024050530997,-0.06843608047065419,29.366075485614704,29.999999999999996,1.8167495858452631
80.0,0.0772722414168206,-0.03293382574690066,29.359055820430388,29.999999999999996,1.8187316300264023
80.05,0.07209988139750652,-0.01263328215997899,29.360253079432955,29.999999999999996,1.8118743651224585
80.10000000000001,0.07013252590953671,0.008964297425310463,29.360600420251156,29.999999999999996,1.8269733461371163
80.15,0.07311554926177605,0.04002417327622932,29.36857900627408,29.999999999999996,1.841322678851034
80.2,0.08290432220506629,0.07081044145313617,29.368973227193145,29.999999999999996,1.8567630493311509
80.25,0.08931585264965569,0.09883200953385253,29.363991539808872,29.999999999999996,1.8549787603425592
80.3,0.08608016265065536,0.12785046785922982,29.365157227977384,29.999999999999996,1.875323959050423
80.35000000000001,0.08995951651993163,0.1463121725061946,29.367893470832797,29.999999999999996,1.871382682500204
80.4,0.09281365263574176,0.16518383606467166,29.364529203857213,29.999999999999996,1.8930387607648327
80.45,0.1117270201006403,0.18351223404426642,29.362116028638678,29.999999999999996,1.914465013852595
80.5,0.10486997920287564,0.20480582092241326,29.366495047060653,29.999999999999996,1.9005419492988525
80.55,0.11815522159603904,0.22014057162956263,29.37296255986922,29.999999999999996,1.9152040395463708
80.60000000000001,0.12591055610381272,0.23537231980821102,29.37117429069218,29.999999999999996,1.924471949130586
80.65,0.1362474980430153,0.22729377038010828,29.370597123151388,29.999999999999996,1.9481403665707644
80.7,0.14317608243623423,0.23474583690120474,29.37314628294464,29.999999999999996,1.9362315327094581
80.75,0.13802329043150668,0.23154565942373692,29.372380181380723,29.999999999999996,1.9400436318289103
80.8,0.13972075863407957,0.2227815335758041,29.376739692889288,29.999999999999996,1.9566836014938023
80.85000000000001,0.13116369831141125,0.21742449152374987,29.37864622068032,29.999999999999996,1.9595980030500988
80.9,0.12320075087563562,0.20594425032793115,29.38972861366707,29.999999999999996,1.9774352279658363
80.95,0.1224426737906624,0.19864404524325,29.38689840715962,29.999999999999996,1.9595957454024358
81.0,0.1186391080253639,0.19343952792226382,29.389902209654963,29.999999999999996,1.9676592005820903
81.05,0.11017181214077351,0.18797689257139252,29.388991717203684,29.999999999999996,1.9648148293942986
81.10000000000001,0.11355820384164636,0.15528188889281022,29.388828558250836,29.999999999999996,1.9622804522224055
81.15,0.11283766368557058,0.1470308165227097,29.386538829984417,29.999999999999996,1.981144777419779
81.2,0.10304740486894957,0.13476227730100138,29.383923739627814,29.999999999999996,1.9798047072119391
81.25,0.09049159482521099,0.12441236630244366,29.38753115051833,29.999999999999996,1.9739156120742438
81.3,0.05419949300848537,0.11509395498247807,29.388965668456848,29.999999999999996,1.9869194132945067
81.35000000000001,0.044029106870911,0.10812895284961274,29.392687018059263,29.999999999999996,1.9934242394495363
81.4,0.01851767820485952,0.0985939474503193,29.396982211335768,29.999999999999996,2.0143694493386994
81.45,0.005926545998300233,0.09538419435249808,29.39695036810842,29.999999999999996,2.0131950801973018
81.5,0.0029511191745271,0.07689518459708941,29.39518520693803,29.999999999999996,2.0097939867176633
81.55,-0.02819765672476191,0.06118273863534975,29.394394249975168,29.999999999999996,2.018263945271255
81.60000000000001,-0.041976535816986425,0.04483823014733035,29.38944267535127,29.999999999999996,2.020790106319241
81.65,-0.05155548106203888,0.030307720451823967,29.38581392361593,29.999999999999996,2.0112897632050704
81.7,-0.07908885925929805,0.020447563075198127,29.38550062264094,29.999999999999996,2.0197402999276295
81.75,-0.12521883029122377,0.008901578616976439,29.390340285610993,29.999999999999996,2.0229882649155595
81.8,-0.13826479219652427,-0.004769237059644026,29.395524947744693,29.999999999999996,2.0301348635838017
81.85000000000001,-0.1636520511057787,-0.0190720876724157,29.39646008051905,29.999999999999996,2.0435899233719614
81.9,-0.18595379905338255,-0.029969884193774804,29.40420507145713,29.999999999999996,2.059280123017234
81.95,-0.19187775074981264,-0.04151348962842825,29.406573039471283,29.999999999999996,2.0708397328553634
82.0,-0.21433884582072688,-0.05858707787976018,29.40919388050325,29.999999999999996,2.0752346067740124
82.05,-0.23226895433935715,-0.06189689264392697,29.41139272078797,29.999999999999996,2.093198791888387
82.10000000000001,-0.23699973814781894,-0.06838993517198258,29.41996153223476,29.999999999999996,2.09511477293603
82.15,-0.2442529718973327,-0.0838224557762981,29.41882044177502,29.999999999999996,2.108010173163976
82.2,-0.25005104607095247,-0.07530706813243361,29.428134656563007,29.999999999999996,2.0967017050186554
82.25,-0.2613982070665132,-0.07322626410073786,29.429734129396394,29.999999999999996,2.10278460347742
82.3,-0.26626236336068865,-0.06528118471289623,29.436454577682824,29.999999999999996,2.107455687850722
82.35000000000001,-0.2763927787007505,-0.05884376089835032,29.44104835329346,29.999999999999996,2.0878780793389415
82.4,-0.27875295684472545,-0.055466178634276234,29.43793813213121,29.999999999999996,2.1075269903763534
82.45,-0.2660864719160488,-0.04257154595103462,29.448224677160702,29.999999999999996,2.107755835853757
82.5,-0.25836751623675075,-0.03268533732698934,29.45182111947381,29.999999999999996,2.1032439919518784
82.55,-0.24793567244260317,-0.03369115254134962,29.456609573867794,29.999999999999996,2.0930423893775685
82.60000000000001,-0.2441718518549448,-0.03742180595072456,29.46559852017973,29.999999999999996,2.0886695428947086
82.65,-0.22999340833998416,-0.050651968497773606,29.464611863313262,29.999999999999996,2.0917475375670627
82.7,-0.2155679674948539,-0.048731418503672616,29.467369930067807,29.999999999999996,2.101025234727624
82.75,-0.19025135493774095,-0.04787860257010517,29.468998768001725,29.999999999999996,2.088672726223259
82.8,-0.16006685263263126,-0.04591609243601532,29.47115066991624,29.999999999999996,2.083861837232932
82.85000000000001,-0.1349093716283303,-0.04516604699638239,29.471309517836396,29.999999999999996,2.0751243114377593
82.9,-0.10184032041168133,-0.05382612177759347,29.46415711707558,29.999999999999996,2.0776654507532957
82.95,-0.08194563391085308,-0.07560580544334282,29.4666761303704,29.999999999999996,2.0742033156118205
83.0,-0.05379242535622343,-0.08674892157530716,29.467706588668428,29.999999999999996,2.078265335873359
83.05,-0.029967422001266307,-0.08300230762683419,29.472543547114274,29.999999999999996,2.093636302915088
83.10000000000001,0.006838685276092711,-0.0802878314828523,29.476550197275483,29.999999999999996,2.085030207344226
83.15,0.02836856010129704,-0.07629639471949037,29.47674839424531,29.999999999999996,2.101359265790637
83.2,0.029203900148910878,-0.07252238018825317,29.476265279289585,29.999999999999996,2.103571557922638
83.25,0.06162504807674214,-0.08519794679070855,29.480869062693387,29.999999999999996,2.097565359369926
83.3,0.07579037226688677,-0.08988218810281223,29.482475453060488,29.999999999999996,2.0891695294890846
83.35000000000001,0.1050605238026264,-0.10273588960896281,29.48532508833532,29.999999999999996,2.0811248695888014
83.4,0.1300641739005913,-0.11292201768795648,29.487020212841724,29.999999999999996,2.0946855808797107
83.45,0.15080614274177492,-0.10863825936924278,29.49982274744362,29.999999999999996,2.104209373661971
83.5,0.1671652709182188,-0.12018510138094353,29.494677796883867,29.999999999999996,2.111731118613112
83.55,0.19455977884494477,-0.11824105360779223,29.49494013566861,29.999999999999996,2.1273936504844073
83.60000000000001,0.19779020801035713,-0.13221472152770447,29.495859652133728,29.999999999999996,2.1259347041385457
83.65,0.20479412046018827,-0.13122229812507197,29.497313611982285,29.999999999999996,2.153949164260265
83.7,0.2051376218943879,-0.13465503474082532,29.503262785148625,29.999999999999996,2.1324570863333827
83.75,0.20546362605756344,-0.1320999477514418,29.50531024742538,29.999999999999996,2.1425756498923993
83.8,0.20177216760959973,-0.1383478135346224,29.50500487216502,29.999999999999996,2.1615748546641163
83.85000000000001,0.19549149858174888,-0.14808967515957353,29.510864309078197,29.999999999999996,2.1747902442324607
83.9,0.19525853932884266,-0.14808842369087669,29.51040889166626,29.999999999999996,2.1877482540236803
83.95,0.19619561735937452,-0.13768757906131074,29.514433094466785,29.999999999999996,2.181716871393458
84.0,0.17924165446096424,-0.13439354670840176,29.51770421402144,29.999999999999996,2.167891864461672
84.05,0.17637832113915086,-0.13448502016240885,29.51785511092123,29.999999999999996,2.170503002748594
84.10000000000001,0.16392207268895861,-0.12472454164124794,29.520785848900783,29.999999999999996,2.1660907172140695
84.15,0.16253212537975964,-0.11971602527023968,29.524340180261714,29.999999999999996,2.163210292841858
84.2,0.16288052849525855,-0.1280285461668442,29.522837938353447,29.999999999999996,2.1838368418105762
84.25,0.15106675484435303,-0.10599398194717452,29.526884372070295,29.999999999999996,2.171564719943076
84.3,0.13312487307551868,-0.08668506045752149,29.531345633007806,29.999999999999996,2.1886602943602766
84.35000000000001,0.12272157895260183,-0.058680450174463834,29.53352899208805,29.999999999999996,2.190121558187499
84.4,0.11473992624209461,-0.03806719662300589,29.54062035239937,29.999999999999996,2.2090632014943004
84.45,0.10067713239647266,-0.00699110718683642,29.545718456651024,29.999999999999996,2.2114583732242954
84.5,0.08771346786608976,-0.007416792537700152,29.55863335794568,29.999999999999996,2.2147169484410556
84.55,0.06914877150320863,0.013145482346668366,29.556312319782677,29.999999999999996,2.207707298913631
84.60000000000001,0.06669004509892669,0.027381224809017727,29.558113964626525,29.999999999999996,2.2021539845042217
84.65,0.052687877413535915,0.04038055493399574,29.55529205467494,29.999999999999996,2.1892778690689694
84.7,0.0314112969333624,0.06541967724746807,29.558217682346296,29.999999999999996,2.186567059288955
84.75,0.02569336794297599,0.080343919122794,29.560893452257332,29.999999999999996,2.1806311564311205
84.8,0.016759039977590356,0.09458020957279065,29.5631573558522,29.999999999999996,2.1735703572075513
84.85000000000001,0.006696303016649749,0.10509661823367805,29.56721969467867,29.999999999999996,2.182572894768358
84.9,0.009375097956303423,0.13092881409944793,29.572242510017894,29.999999999999996,2.1841540767883103
84.95,-0.007602594379166712,0.15029710752366943,29.571533575054392,29.999999999999996,2.189697792829531
85.0,-0.006845344637890771,0.16456261066876993,29.575443011853615,29.999999999999996,2.189954473241081
85.05,-0.028942212015347635,0.17438962402058272,29.577302936585912,29.999999999999996,2.193140142143239
85.10000000000001,-0.049382847930370996,0.18040135200282406,29.58256620119831,29.999999999999996,2.1863717685499284
85.15,-0.04123403180913411,0.19657348303041913,29.58416627712558,29.999999999999996,2.2072312532991303
85.2,-0.03513695713488014,0.19800778600868618,29.583918716975802,29.999999999999996,2.2150551912349394
85.25,-0.035180608281724327,0.20600996042264386,29.583915111822574,29.999999999999996,2.222226514129737
85.3,-0.025195982013574526,0.2174136906727612,29.590928726425933,29.999999999999996,2.2127066403770552
85.35000000000001,-0.024097605182604703,0.22229660388678457,29.595024707163475,29.999999999999996,2.232975701590323
85.4,-0.02970270612785751,0.21585323078489677,29.60395692120153,29.999999999999996,2.214346617477034
85.45,-0.032727493808064355,0.2078759778639281,29.607710457067125,29.999999999999996,2.220003317087827
85.5,-0.034688815004074544,0.19281680438289564,29.609637736155307,29.999999999999996,2.2256101005315756
85.55,-0.04352558692143283,0.1956006313463111,29.611590931937684,29.999999999999996,2.22369679904161
85.60000000000001,-0.03387286613005134,0.18089627630027424,29.616862795326416,29.999999999999996,2.2341611049568586
85.65,-0.02768798683675018,0.1729896423696863,29.620915357624966,29.999999999999996,2.2263168484164786
85.7,-0.03010042561302789,0.16313169467469396,29.620981552344134,29.999999999999996,2.225712677449039
85.75,-0.03411607138146648,0.15441657654974703,29.620055578213655,29.999999999999996,2.230798448022702
85.8,-0.034945105366548275,0.1435649969555312,29.621578400149605,29.999999999999996,2.247838651847325
85.85000000000001,-0.03588250856230527,0.13426281419138597,29.623079796456523,29.999999999999996,2.2384596510616968
85.9,-0.02911598547450153,0.12364917595750174,29.623118113696908,29.999999999999996,2.2345200060363313
85.95,-0.02679247086853138,0.108696718910515,29.618636697245723,29.999999999999996,2.2417825723577813
86.0,-0.026859192938023996,0.08670139741411641,29.622138829657715,29.999999999999996,2.231685271643431
86.05,-0.030663426312756713,0.0626177643917654,29.628848391589575,29.999999999999996,2.238250935600312
86.10000000000001,-0.02761776704922551,0.036887831361978624,29.6327641290966,29.999999999999996,2.2206494802311734
86.15,-0.013173223951813359,0.014597721035925465,29.638596653911243,29.999999999999996,2.236075671714362
86.2,-0.023938454297277187,-0.02189614343989185,29.646354620435055,29.999999999999996,2.2236606143745763
86.25,-0.03005639886364976,-0.04797628196671813,29.651135182697235,29.999999999999996,2.2208534617941447
86.3,-0.05059476074374295,-0.06245041199251598,29.654834662944996,29.999999999999996,2.236620897022516
86.35000000000001,-0.051822592506033605,-0.08352066566831226,29.656371966230136,29.999999999999996,2.240949471159281
86.4,-0.06088814210937804,-0.08919197851427321,29.665051542680857,29.999999999999996,2.245316835854222
86.45,-0.056202211503525605,-0.10690432236901928,29.669436125206506,29.999999999999996,2.2409264340787347
86.5,-0.05817924815057969,-0.11640563726016924,29.66849992758475,29.999999999999996,2.227115983774587
86.55,-0.07718765256670847,-0.13697234343852077,29.672727319305316,29.999999999999996,2.2176111632412803
86.60000000000001,-0.09078441381560906,-0.15030671426593034,29.67985381362453,29.999999999999996,2.22303147126492
86.65,-0.09217960913213419,-0.15742897019056165,29.67939075162882,29.999999999999996,2.219429658072344
86.7,-0.09584250556540772,-0.16135876095595655,29.6863698435156,29.999999999999996,2.2156668313607573
86.75,-0.10194342926879031,-0.16289543072733859,29.692831901008315,29.999999999999996,2.218974680767766
86.8,-0.10778665159555283,-0.1595154883651588,29.692007524034267,29.999999999999996,2.2374935497045976
86.85000000000001,-0.1238163923028137,-0.16522801765443695,29.697809863307217,29.999999999999996,2.2282372863479725
86.9,-0.13740127059601948,-0.1529142316769074,29.69841476412644,29.999999999999996,2.2305349015359384
86.95,-0.1356895056932583,-0.1474997566227748,29.69945749353519,29.999999999999996,2.2398633804988695
87.0,-0.1477182686986249,-0.14154740065158808,29.7002547444352,29.999999999999996,2.2476102864715966
87.05,-0.1402428290064303,-0.13626771137663618,29.703840988330324,29.999999999999996,2.2367731618052376
87.10000000000001,-0.14136247985357453,-0.1252973016262992,29.704776128113075,29.999999999999996,2.237823453721744
87.15,-0.14463237756378633,-0.11746758667165651,29.70536193901718,29.999999999999996,2.2499461368700557
87.2,-0.14362361544299673,-0.10517848513087812,29.702073289318612,29.999999999999996,2.2542632869441546
87.25,-0.13453749140085788,-0.10342173613220863,29.70895113805602,29.999999999999996,2.2608870315329233
87.3,-0.12499460722849384,-0.09798634148866804,29.714673821130418,29.999999999999996,2.248736090280613
87.35000000000001,-0.11098673345956564,-0.08029998005397605,29.715509398544118,29.999999999999996,2.2407607048949045
87.4,-0.08406542116764341,-0.07332440074280523,29.719679122367165,29.999999999999996,2.243248556149017
87.45,-0.06022118749298896,-0.061469007317137545,29.722646089820188,29.999999999999996,2.2499782061751477
87.5,-0.0544189359950989,-0.050402750729233926,29.731790039472756,29.999999999999996,2.23758003843253
87.55,-0.0371313542923997,-0.04225191180169005,29.738932010336377,29.999999999999996,2.2367648801998046
87.60000000000001,-0.011960185608118111,-0.031359902294703736,29.744076625359362,29.999999999999996,2.229604222945947
87.65,0.0036857048276360983,-0.01892405486637771,29.749590411279392,29.999999999999996,2.2225537657183456
87.7,0.025133382432386765,-0.014854026759053873,29.757098747468486,29.999999999999996,2.2252916037191905
87.75,0.03538765451583282,-0.021952998136918443,29.761337032920917,29.999999999999996,2.219440866321346
87.8,0.04682382315282989,-0.020325330276001016,29.761623802667906,29.999999999999996,2.2265264513859417
87.85000000000001,0.07936122482963072,-0.0165898115191944,29.77321334892943,29.999999999999996,2.2113775979828647
87.9,0.10274471633432822,-0.008595451640244693,29.786338674409475,29.999999999999996,2.21315935772428
87.95,0.09950191009558854,-0.002867952459735169,29.792430720657727,29.999999999999996,2.205520760355632
88.0,0.12220581769582962,-0.004639797558662417,29.801356312686153,29.999999999999996,2.1995711609587203
88.05,0.13216245150683006,0.0017409863011488096,29.808635793055345,29.999999999999996,2.198715941813216
88.10000000000001,0.1521323469213398,0.006596705186588867,29.815392047424584,29.999999999999996,2.1871838885963486
88.15,0.1573928093242473,0.01394053270159325,29.818832555612723,29.999999999999996,2.1738249970217254
88.2,0.1746239114247738,0.023318081096961298,29.829655280143186,29.999999999999996,2.1831556678814557
88.25,0.1938170753193029,0.038341186204422,29.831018753830328,29.999999999999996,2.189913357734358
88.3,0.19505707611339923,0.03127834029503615,29.838028628920558,29.999999999999996,2.1757469405068903
88.35000000000001,0.18264096627606063,0.030768582026738746,29.840921372331504,29.999999999999996,2.180168111853678
88.4,0.1856197972071805,0.03267956153577706,29.84198740009959,29.999999999999996,2.171901371023007
88.45,0.18586445064608367,0.02760692485819669,29.839740266612328,29.999999999999996,2.170681624331638
88.5,0.17664153180303907,0.023618428175695042,29.835885498857937,29.999999999999996,2.182249040553663
88.55,0.16410547065717399,0.022786729587911506,29.841639020553107,29.999999999999996,2.17403865884697
88.60000000000001,0.14836797094852158,0.0010964495531363928,29.841665005175827,29.999999999999996,2.1534355972138384
88.65,0.13841086651689294,-0.003666272487207026,29.84267083171902,29.999999999999996,2.152306852803252
88.7,0.1319599069198132,-0.001983724918748839,29.850602845897697,29.999999999999996,2.155680749128459
88.75,0.12310338845189342,0.000899552560557455,29.849289986614615,29.999999999999996,2.1483210383371576
88.8,0.1114738060305434,-0.0032304089734252165,29.853692622878633,29.999999999999996,2.150789426318762
88.85000000000001,0.10146975824194673,-0.006091403779557226,29.860575001002488,29.999999999999996,2.1550638914777367
88.9,0.08516399869542447,0.0050287202359570165,29.86067332958246,29.999999999999996,2.1422250753588368
88.95,0.08273981477273062,0.010003760841648548,29.860754777252264,29.999999999999996,2.1402338590330268
89.0,0.06796898167995402,0.004896235706381423,29.858390046727482,29.999999999999996,2.137913580429466
89.05,0.05401302875535581,0.006771329222235717,29.86014662977048,29.999999999999996,2.1291575843351582
89.10000000000001,0.04832496530488792,0.009858742167922919,29.865954678594694,29.999999999999996,2.1389211682595413
89.15,0.028324938630624096,0.023906095361476958,29.872083820940365,29.999999999999996,2.1312806610308024
89.2,0.012685817428135696,0.02954845895075596,29.879927317020883,29.999999999999996,2.122737384092545
89.25,0.0006241297940011561,0.031488914765420616,29.88456635700622,29.999999999999996,2.1343967918905
89.3,-0.002350387269442258,0.02127010852770469,29.883710263669215,29.999999999999996,2.1544570904134024
89.35000000000001,-0.020096561788749055,0.03100832708801621,29.887254338720435,29.999999999999996,2.1723360085951113
89.4,-0.03254806465090537,0.038890835211102974,29.897742765268905,29.999999999999996,2.1676123331014763
89.45,-0.05494525531490106,0.03886091365555932,29.90004511171906,29.999999999999996,2.165751346896168
89.5,-0.0683189183762669,0.05658243261785782,29.902948135817095,29.999999999999996,2.168140186209326
89.55,-0.08900652359811834,0.05542914858253445,29.910023518441093,29.999999999999996,2.1781361620326725
89.60000000000001,-0.09845495207322257,0.061908286875427994,29.911955298472726,29.999999999999996,2.1722845995931697
89.65,-0.10653475229175353,0.061124332074573316,29.920012461108403,29.999999999999996,2.1684029177986326
89.7,-0.1091319748165993,0.06909898431874492,29.92495218268177,29.999999999999996,2.17233696626037
89.75,-0.12194995069987298,0.061399001450587916,29.92309940023729,29.999999999999996,2.151648510774922
89.8,-0.1299431583615206,0.05026723839004105,29.929842218812933,29.999999999999996,2.17032027923914
89.85000000000001,-0.13624691269449138,0.057336960381356473,29.92972747178227,29.999999999999996,2.175439101174654
89.9,-0.1376398927555052,0.05797591796446006,29.933620726629037,29.999999999999996,2.1720805686174907
89.95,-0.14803002518270247,0.06388339371748647,29.932349320909623,29.999999999999996,2.158993955493207
90.0,-0.15368477208789,0.07166761117650915,29.934749185704938,29.999999999999996,2.1484273957270736
90.05,-0.14984227839102607,0.07532138810405876,29.941772484179246,29.999999999999996,2.135330107370315
90.10000000000001,-0.1410199714313615,0.07620827994992588,29.944456873030518,29.999999999999996,2.1251792231034385
90.15,-0.14960530007455283,0.08317184536011026,29.954909472570776,29.999999999999996,2.1270281624133
90.2,-0.12936643259588423,0.07481495678854548,29.950661451376522,29.999999999999996,2.123166816990118
90.25,-0.1251941311330353,0.059671656442437396,29.94606421311849,29.999999999999996,2.1102432749143785
90.3,-0.10748579484544983,0.057854885515304114,29.949347066856642,29.999999999999996,2.115303961829287
90.35000000000001,-0.10329185414165368,0.046405920161470486,29.95650211846455,29.999999999999996,2.1072728482144067
90.4,-0.10586007032675109,0.027653525125520054,29.960069667015322,29.999999999999996,2.114172733719834
90.45,-0.09587215317444178,0.0238026512190422,29.96240244635059,29.999999999999996,2.0893301130157207
90.5,-0.06904128229099538,0.017699474833559818,29.959994554132948,29.999999999999996,2.09299293070226
90.55,-0.061865105599074384,0.013451109438103272,29.962818376532596,29.999999999999996,2.063675174389418
90.60000000000001,-0.0511429070205374,0.010869536056335428,29.96374034828229,29.999999999999996,2.0668394908341363
90.65,-0.04143003465161047,-0.00574777060791431,29.964393829953078,29.999999999999996,2.072253787608103
90.7,-0.029856894975748685,-0.00654366545162056,29.96434414042193,29.999999999999996,2.077676224978536
90.75,-0.023129184905969328,-0.024145670297191887,29.968186222685265,29.999999999999996,2.0635301430323136
90.8,-0.011661828158308116,-0.0318156821854308,29.9686052346368,29.999999999999996,2.041724153062511
90.85000000000001,-0.0010895158941772436,-0.03040074132128078,29.977363965043136,29.999999999999996,2.0545421868907483
90.9,0.009278436454675678,-0.036069396173706,29.98300982884147,29.999999999999996,2.0534672998787387
90.95,0.01600885181790455,-0.049392729206013807,29.981034689083124,29.999999999999996,2.0665318587208343
91.0,0.028948005873568848,-0.05970738371669624,29.985010299752084,29.999999999999996,2.079432076535752
91.05,0.030123101142830094,-0.06296813748838202,29.985519401806116,29.999999999999996,2.0750335587718762
91.10000000000001,0.03747989694012399,-0.08307943950370067,29.99272578242393,29.999999999999996,2.0807525906180615
91.15,0.04393506722567669,-0.09268292526763401,29.992602041717085,29.999999999999996,2.0562030622487564
91.2,0.049494442203885096,-0.11371596791321857,29.99596576413245,29.999999999999996,2.0535418614372807
91.25,0.049456975145584635,-0.1070958852031124,29.993074632938864,29.999999999999996,2.059893767713934
91.3,0.04970424779530626,-0.10241974920777987,29.996270560427398,29.999999999999996,2.0603238847526266
91.35000000000001,0.05088303337875593,-0.1032232506497143,29.991867692427093,29.999999999999996,2.060251985168544
91.4,0.06258669701067081,-0.1079941433476132,29.99646356535299,29.999999999999996,2.0463535554413403
91.45,0.06860595721212455,-0.11774152025181796,29.997478250180823,29.999999999999996,2.0514794431484074
91.5,0.07058375984903016,-0.13209003893129995,29.995856615847018,29.999999999999996,2.055093330044426
91.55,0.07027783225789484,-0.12594995171669326,29.99952955273657,29.999999999999996,2.074189590847051
91.60000000000001,0.06611114049012581,-0.11746981488418037,29.99827632093955,29.999999999999996,2.074070910481833
91.65,0.07102201894242441,-0.11838817928895846,30.006346411201907,29.999999999999996,2.0606993627344594
91.7,0.06536700937104097,-0.12911027364916067,30.00382690384562,29.999999999999996,2.0716047681733705
91.75,0.08473032385457298,-0.1377377669457781,30.001732082790515,29.999999999999996,2.06711917121708
91.8,0.08750089946103934,-0.1316678929794873,30.00653697310108,29.999999999999996,2.075120543308559
91.85000000000001,0.09402246527625718,-0.12326535148203867,30.010113680723112,29.999999999999996,2.068606838660578
91.9,0.09938325986633242,-0.12701148915820204,30.009799982743875,29.999999999999996,2.047373967130625
91.95,0.07207562966429193,-0.1197955897386499,30.009653716215475,29.999999999999996,2.041190966582335
92.0,0.0819058690095857,-0.11367891417585346,30.0156693854662,29.999999999999996,2.039658017360623
92.05,0.0696382527365575,-0.10297408677562986,30.011579134913635,29.999999999999996,2.045590096838018
92.10000000000001,0.07009687633688524,-0.08483145673428866,30.0180686332521,29.999999999999996,2.045889015928844
92.15,0.057964344360203694,-0.06175901375488596,30.02435266076321,29.999999999999996,2.0291501136884174
92.2,0.06003254290537436,-0.04867700316560933,30.025412414743023,29.999999999999996,2.0080027866625567
92.25,0.0475699847222537,-0.04213007054591783,30.022126188247128,29.999999999999996,2.0173661845597977
92.3,0.03709794128041343,-0.018331029437166604,30.02465515405444,29.999999999999996,2.0102808284271805
92.35000000000001,0.028378947113069795,0.0002059368352419648,30.025417792203978,29.999999999999996,2.033003802004223
92.4,0.026507266491984826,0.015062581784973543,30.022511475845757,29.999999999999996,2.0324199263126697
92.45,0.015942221646200242,0.03588244053066601,30.022784541670184,29.999999999999996,2.0362552057768646
92.5,0.011650684793046586,0.038168276011148534,30.02189927706739,29.999999999999996,2.027423885819607
92.55,-0.0006836465913996149,0.06382959100363787,30.02623377105129,29.999999999999996,2.0197426817212385
92.60000000000001,-0.001463998667909405,0.06357046823256311,30.030720116419197,29.999999999999996,2.0176679407153517
92.65,-0.01195281129795605,0.07424911799592995,30.031743266034518,29.999999999999996,2.031714403509436
92.7,-0.009911292389828968,0.0892706224634008,30.030536283818257,29.999999999999996,2.021345205136452
92.75,-0.010686695193688507,0.10068963734956585,30.03263125563713,29.999999999999996,2.0166551075201005
92.8,-0.007619415806245798,0.10971142032744076,30.041627882472042,29.999999999999996,2.0141146942612864
92.85000000000001,0.010592859217741514,0.12096687221741995,30.04745188102427,29.999999999999996,2.007077821999999
92.9,0.012452488274265072,0.1396314114857832,30.04453755943061,29.999999999999996,1.9882119007228714
92.95,0.018601423404053255,0.1493259997313017,30.04792853822498,29.999999999999996,1.9957380704395231
93.0,0.034205896916767856,0.14805951940165982,30.053688928024584,29.999999999999996,1.979677002286313
93.05,0.037554590285846796,0.15812245524524404,30.055715994271683,29.999999999999996,1.9841745573692011
93.10000000000001,0.03198821520685173,0.15342509878434246,30.05081945348518,29.999999999999996,1.98768300681542
93.15,0.029485602730468432,0.15667530482794723,30.04723228783788,29.999999999999996,1.9810234860409226
93.2,0.025612736234170506,0.13543611200908656,30.046132213347015,29.999999999999996,2.000914867742421
93.25,0.01985638244147619,0.12924877759266262,30.049540605732428,29.999999999999996,2.007156640433325
93.3,0.015498009252282941,0.14203699149791385,30.04916612626463,29.999999999999996,2.00240383834085
93.35000000000001,0.02123291274550188,0.13521274638679756,30.05182939951205,29.999999999999996,2.009418496789524
93.4,0.01407453684020679,0.11321915347637924,30.05108054647576,29.999999999999996,2.0056752407323053
93.45,0.01695776428900234,0.10318491972133344,30.054238813646243,29.999999999999996,1.9849793719804252
93.5,0.01278064262392716,0.09578716136403209,30.055932622029605,29.999999999999996,1.9622713032864274
93.55,0.017875176827382634,0.09025685771795605,30.057620320232925,29.999999999999996,1.9771495603315223
93.60000000000001,0.009403491254229866,0.08155529450722139,30.06002015532569,29.999999999999996,1.9760115350628504
93.65,0.006616042996830506,0.07576682226853046,30.05660891026525,29.999999999999996,1.9759223749460357
93.7,-0.013144382582667967,0.05431053959427794,30.06407448081855,29.999999999999996,1.9853855048530706
93.75,-0.015450672556277464,0.04442346408520739,30.066140338544503,29.999999999999996,2.0007826017700108
93.8,-0.02396297291987378,0.023894119079404003,30.06189151111207,29.999999999999996,1.9749700855683183
93.85000000000001,-0.028705324070179884,0.007060839869765265,30.06447328688942,29.999999999999996,1.9865109141106634
93.9,-0.03498543025735627,-0.001945044567343645,30.06401694377024,29.999999999999996,1.9764069270551465
93.95,-0.04502449335312281,-0.014456353949374147,30.056050789611163,29.999999999999996,1.9627933914580087
94.0,-0.06301177370777925,-0.029532533765282244,30.049828828220225,29.999999999999996,1.9518485247256105
94.05,-0.05773567068317846,-0.042747849713370256,30.053669497349823,29.999999999999996,1.9526372881044833
94.10000000000001,-0.0523360587245043,-0.05599406818471395,30.05455385514777,29.999999999999996,1.9465354188698165
94.15,-0.05615413251441944,-0.060202421761225214,30.06258598810623,29.999999999999996,1.940847186690901
94.2,-0.04768487034219794,-0.06604499851176666,30.062765915507722,29.999999999999996,1.9493912507888749
94.25,-0.0546058399207146,-0.07747144668507498,30.071020452885378,29.999999999999996,1.952439142259496
94.3,-0.04714348375800137,-0.09114075028625138,30.07505054839215,29.999999999999996,1.942561540947055
94.35000000000001,-0.04806887913487737,-0.10021496609219786,30.07536394123123,29.999999999999996,1.926040648843773
94.4,-0.05926466234706967,-0.10115180254861378,30.079440332841877,29.999999999999996,1.9141465963190178
94.45,-0.0666326456692668,-0.11154754046225167,30.08417830576467,29.999999999999996,1.9048439636835703
94.5,-0.06238005227238111,-0.1144726251740421,30.086958618182887,29.999999999999996,1.8967238013693066
94.55,-0.07657225677771415,-0.12496398152377744,30.08841800894322,29.999999999999996,1.9044045484208494
94.60000000000001,-0.07494586886199818,-0.1202590387221436,30.084349808723182,29.999999999999996,1.902521062305109
94.65,-0.09416818197968871,-0.1248102345045487,30.08328491176617,29.999999999999996,1.9004229657289533
94.7,-0.08797973871316235,-0.11034913477928276,30.080160290844095,29.999999999999996,1.8997937891882917
94.75,-0.07593021358161124,-0.1128475923538043,30.078468821794687,29.999999999999996,1.920940378097347
94.8,-0.08030427154601696,-0.10597300001928531,30.07473743080408,29.999999999999996,1.9168239370630946
94.85000000000001,-0.08216042625362348,-0.10263591644944302,30.07833940732324,29.999999999999996,1.9077602296382015
94.9,-0.061439418333061484,-0.08816963081878897,30.082086494771097,29.999999999999996,1.8873613211529718
94.95,-0.04614782560500843,-0.06235490497087774,30.087239008988895,29.999999999999996,1.893326256879211
95.0,-0.03764770346084951,-0.06052072389353118,30.094609477690973,29.999999999999996,1.899349725677433
95.05,-0.03849594892216207,-0.05304072930656854,30.098665050971046,29.999999999999996,1.902660411834622
95.10000000000001,-0.02631196896475562,-0.03288742585767382,30.10355623304704,29.999999999999996,1.9140378385793868
95.15,-0.02468804964840554,-0.03767464193186497,30.105227545459154,29.999999999999996,1.9321585940449835
95.2,-0.02205838103974372,-0.03253265421533505,30.1060975801134,29.999999999999996,1.9286624256303988
95.25,-0.023421151176925174,-0.018886165451187206,30.109575491335818,29.999999999999996,1.9243179348555959
95.3,-0.01654196683562065,-0.0065194437037290375,30.11065258615869,29.999999999999996,1.924305606811929
95.35000000000001,0.00031395010407774313,-0.0007764374694961885,30.107030908919377,29.999999999999996,1.912738949621304
95.4,0.01240807066805915,0.0030191367811112937,30.112533901239438,29.999999999999996,1.896657861350742
95.45,0.028623323548927798,0.010432356927965274,30.10774186282603,29.999999999999996,1.9030794322916593
95.5,0.033826739198706476,0.022766990051878416,30.111140561354304,29.999999999999996,1.9135007880746584
95.55,0.045277129206086585,0.026669420315328835,30.111644416328758,29.999999999999996,1.8987677075711367
95.60000000000001,0.05666706248862731,0.02772623043615829,30.112657296119032,29.999999999999996,1.9044106182366465
95.65,0.05674595648637636,0.02519457203315787,30.113978165814313,29.999999999999996,1.8977369936874837
95.7,0.07171817722345268,0.0299030151904038,30.109260283570233,29.999999999999996,1.8978505940297647
95.75,0.08593731286840298,0.028028550970592536,30.116806457773045,29.999999999999996,1.901677116243118
95.8,0.09515894271337551,0.021611800827826457,30.11959481194272,29.999999999999996,1.9146883083190553
95.85000000000001,0.10277035668009807,0.02199993221072643,30.120563952770894,29.999999999999996,1.8948764934088642
95.9,0.11136858707008347,0.017917835803851385,30.119933079805605,29.999999999999996,1.8906479162413221
95.95,0.12895662038136363,0.013399036921451066,30.1172257533421,29.999999999999996,1.881709736742937
96.0,0.1319437310920028,0.016530354200517544,30.116175781315373,29.999999999999996,1.8822441514017798
96.05,0.13277139843672123,0.01758233816637454,30.114650180572422,29.999999999999996,1.8990889002130655
96.10000000000001,0.14136786291200676,0.023957535928788066,30.119313093257396,29.999999999999996,1.913308522364886
96.15,0.14155150027624105,0.041975950120556486,30.12306122889242,29.999999999999996,1.9107191260096414
96.2,0.13205288112879718,0.04769067640089111,30.123554148764057,29.999999999999996,1.8980698945804693
96.25,0.13053761254756288,0.04414371428000126,30.12584697483689,29.999999999999996,1.9087309568663848
96.3,0.13108480994840918,0.04518402820404836,30.12359016179128,29.999999999999996,1.898698253979458
96.35000000000001,0.1294156391713372,0.04404589892320515,30.124941413090102,29.999999999999996,1.8852293559469364
96.4,0.12893196269451881,0.034966496952356,30.125655687108992,29.999999999999996,1.8841418006783894
96.45,0.1267020866743317,0.04342226168725958,30.125015274231824,29.999999999999996,1.8689669894351724
96.5,0.11057543756391877,0.05181474158648781,30.134191757886377,29.999999999999996,1.8690252627572788
96.55,0.1018170146483229,0.0601322097257684,30.13357464851346,29.999999999999996,1.8744622700454332
96.60000000000001,0.09267422301729686,0.0625268785045308,30.13326586646294,29.999999999999996,1.8738667964385582
96.65,0.08305868116626008,0.07769717540494182,30.13480414050726,29.999999999999996,1.8871316371802298
96.7,0.07157544310100256,0.07512555219754898,30.140066557387115,29.999999999999996,1.893117900829838
96.75,0.05817774313146637,0.06049941422762031,30.147074433159535,29.999999999999996,1.859341645830244
96.8,0.05395332348694231,0.057573684795984056,30.14791014472716,29.999999999999996,1.8418744569094572
96.85000000000001,0.04608232379688961,0.0497208989474053,30.151617794247265,29.999999999999996,1.8359883329579159
96.9,0.030431229853810297,0.03577817300852421,30.154208512825786,29.999999999999996,1.824573162010989
96.95,0.010898522984803382,0.03625554656632088,30.155987486211615,29.999999999999996,1.8152574455136743
97.0,-0.012097630800440164,0.033764835412636876,30.159547984038273,29.999999999999996,1.8128702200163962
97.05,-0.027408827650224406,0.032493821575767565,30.158140136788855,29.999999999999996,1.8001296696916351
97.10000000000001,-0.030680762569856433,0.03210383285935596,30.154448501916395,29.999999999999996,1.8114566989097198
97.15,-0.04921347396074143,0.026184820865898604,30.151895785534272,29.999999999999996,1.8092363951107642
97.2,-0.0685239856010588,0.02123568321626223,30.14561786149568,29.999999999999996,1.8223667574917093
97.25,-0.08386600981677604,0.015098635632415269,30.1447638887585,29.999999999999996,1.8159513067242552
97.3,-0.09174670106187713,0.012411432746711745,30.144700794980068,29.999999999999996,1.8136224189415293
97.35000000000001,-0.10155925099549643,0.008392478480816439,30.1550975818938,29.999999999999996,1.8239192028583662
97.4,-0.11578428507420549,0.007824764398991334,30.151121146755482,29.999999999999996,1.826690150598783
97.45,-0.13570928748158112,0.019204349085013846,30.151619098028686,29.999999999999996,1.821037569827621
97.5,-0.15008251872982076,0.021126159425932902,30.147406531390224,29.999999999999996,1.8200155849341395
97.55,-0.14692307033208554,0.02042232935677149,30.143923826961785,29.999999999999996,1.8117995566728742
97.60000000000001,-0.1498841066808408,0.01153899446710282,30.141627039221575,29.999999999999996,1.8213175779181572
97.65,-0.14902855537250823,0.015602775545286152,30.138292286957007,29.999999999999996,1.8265791456133567
97.7,-0.14698244897929563,0.0205644550603813,30.133967703827658,29.999999999999996,1.8221029892400833
97.75,-0.1596917245881466,0.026380980183614944,30.13829553966357,29.999999999999996,1.827672025743556
97.8,-0.15824770681317424,0.01468351234974483,30.141257946361424,29.999999999999996,1.8376904403537686
97.85000000000001,-0.1650425779464317,0.020599321199317355,30.144028450599972,29.999999999999996,1.8197918497638836
97.9,-0.16383883206744979,0.015660119304637076,30.153363996492224,29.999999999999996,1.8250122505805584
97.95,-0.14178372297886255,0.005362311061741498,30.14939065880565,29.999999999999996,1.8258369566285224
98.0,-0.11920188952465592,0.013219431724300701,30.150680092347507,29.999999999999996,1.8263593873229087
98.05,-0.09571104710842537,0.004428215468128007,30.145560377372263,29.999999999999996,1.7986288871943137
98.10000000000001,-0.08634508689343691,-0.008911000158003632,30.144078651301832,29.999999999999996,1.7917318669202162
98.15,-0.08161820680739679,-0.003461683374478142,30.146194989550086,29.999999999999996,1.7787322353434445
98.2,-0.08440381153069519,-0.027634547864194985,30.14007999214252,29.999999999999996,1.78842430008584
98.25,-0.07322251901256921,-0.02172843002840834,30.142134557854938,29.999999999999996,1.7977181551939474
98.3,-0.06731950482779898,-0.03683798123421151,30.141623326464316,29.999999999999996,1.7983902895310946
98.35000000000001,-0.05086165150736382,-0.036250361125738255,30.14933794262622,29.999999999999996,1.7826486862588096
98.4,-0.0421034247089865,-0.03970497558530288,30.145061917148077,29.999999999999996,1.770305500562524
98.45,-0.03430101315846492,-0.04154849178958118,30.14023562196326,29.999999999999996,1.775060535087305
98.5,-0.02474480218890683,-0.049524871803919825,30.141098977345184,29.999999999999996,1.7775825620436803
98.55,-0.023602433080332837,-0.040832684096607605,30.141597297874036,29.999999999999996,1.7851256260776218
98.60000000000001,-0.005867218080776747,-0.040794916866430386,30.144570415922413,29.999999999999996,1.778389659126835
98.65,0.00848785936855531,-0.03645640784697883,30.145468044491277,29.999999999999996,1.780347940758828
98.7,0.03159896838395633,-0.028892905746648503,30.148600927462443,29.999999999999996,1.7853924301066129
98.75,0.034914380528041994,-0.03754294526316019,30.148914103700147,29.999999999999996,1.7773188458455929
98.8,0.05560997439693856,-0.0424399958198766,30.142466949746407,29.999999999999996,1.7594554275810181
98.85000000000001,0.07457777803212981,-0.046609616161393135,30.134713590631645,29.999999999999996,1.754927100164485
98.9,0.08604057559764434,-0.05188271229894556,30.132477869150414,29.999999999999996,1.766209998578394
98.95,0.095262560623342,-0.059289021347779004,30.13043058626322,29.999999999999996,1.766467748391906
99.0,0.10379080406314879,-0.07025161294855421,30.130886593096417,29.999999999999996,1.7729365149530365
99.05,0.10456255958776386,-0.06529471921270638,30.13122761711149,29.999999999999996,1.7783864035181085
99.10000000000001,0.09605200330772741,-0.06579379839769905,30.128350978892353,29.999999999999996,1.7836609965242614
99.15,0.10510231161368422,-0.07563584746958697,30.127399066171762,29.999999999999996,1.7833975334725172
99.2,0.11378375797578043,-0.059970325865637726,30.125804177975418,29.999999999999996,1.7751332200860146
99.25,0.1015889380824151,-0.052444628404668236,30.12759695579152,29.999999999999996,1.7626697794844144
99.3,0.09431451634922551,-0.04591769062643153,30.126783252949608,29.999999999999996,1.7712628394615244
99.35000000000001,0.09626863562040773,-0.047081932978865,30.131476893186512,29.999999999999996,1.7690577187743586
99.4,0.07984659217982548,-0.031080275159261053,30.12025525334172,29.999999999999996,1.7727380561665023
99.45,0.06827434783317257,-0.02859549097432688,30.11232360232217,29.999999999999996,1.767351090941482
99.5,0.060886914558511224,-0.023172845104414128,30.111110862507566,29.999999999999996,1.7825371126758796
99.55,0.05415652800634208,0.007572535818915051,30.110344371210218,29.999999999999996,1.783356164767074
99.60000000000001,0.032544009243520286,0.016237144803151752,30.104680376134127,29.999999999999996,1.770520334961052
99.65,0.03857787918975423,0.027254175036269732,30.114584870060963,29.999999999999996,1.785626393173659
99.7,0.04270987763936525,0.0342741322774277,30.117298269206792,29.999999999999996,1.7719708387599258
99.75,0.043901831659754996,0.047634983002008253,30.117112628241827,29.999999999999996,1.7724016230128923
99.8,0.04066183168427418,0.042699698820915975,30.118641711169843,29.999999999999996,1.7781452152530965
99.85000000000001,0.04185439242016095,0.03558961866232527,30.11290854874031,29.999999999999996,1.779450701588169
99.9,0.02420083494138925,0.04276731915389076,30.114398538244913,29.999999999999996,1.7748754326279554
99.95,0.012554090087665186,0.04794800328156169,30.1075999884291,29.999999999999996,1.775517678605769
100.0,0.00820391544600318,0.03902638556409628,30.10547942730033,29.999999999999996,1.759093782971077
100.05,0.002949179696572464,0.021925379480395284,30.102301299268586,29.999999999999996,1.7499138099803884
100.10000000000001,-0.005878213531195844,0.025899027462751398,30.09810243393182,29.999999999999996,1.7551323443223898
100.15,-0.00918697721250222,0.03218325928660324,30.093263586925133,29.999999999999996,1.7571830121390417
100.2,-0.009939345354173519,0.032729204353239665,30.092217162761855,29.999999999999996,1.7786612401166695
100.25,-0.01757872674153209,0.02821437295736726,30.09064215110273,29.999999999999996,1.791592294057832
100.3,-0.022918294949830744,0.028177532866050004,30.098726807978117,29.999999999999996,1.800075586634831
100.35000000000001,-0.0366878332995207,0.04032117175572002,30.099952585413916,29.999999999999996,1.800235902751699
100.4,-0.039805857290610744,0.03261900306578189,30.096749109376248,29.999999999999996,1.7928132279148794
100.45,-0.052812550657881055,0.018071442416966628,30.10055149926546,29.999999999999996,1.7802998855570764
100.5,-0.05921924498566884,0.011641053921363484,30.098709859716852,29.999999999999996,1.7694296572705595
100.55,-0.06088668896009272,0.008999481864648377,30.098142916934123,29.999999999999996,1.758641584685481
100.60000000000001,-0.0776604520229824,0.02572202294193891,30.096768804241925,29.999999999999996,1.779166903515273
100.65,-0.09209023599889227,0.016773226231982925,30.094258325204144,29.999999999999996,1.768200755710867
100.7,-0.1005477501321045,0.01751341681236201,30.093044471664502,29.999999999999996,1.7809773337018513
100.75,-0.09271962336888998,0.004997252589469828,30.093283480325418,29.999999999999996,1.770245737719085
100.8,-0.08946091665278612,0.0036092070258520103,30.088909620130295,29.999999999999996,1.7711519717676052
100.85000000000001,-0.08123665671118306,0.0009334112524751269,30.08758015866147,29.999999999999996,1.7552255069000346
100.9,-0.08395703598359008,-0.008264703668422562,30.088830466507847,29.999999999999996,1.7597198356855168
100.95,-0.08611795586925175,-0.02010179429994795,30.096357725336507,29.999999999999996,1.7572981712720268
101.0,-0.08354486376863839,-0.03282983322382645,30.098968189149485,29.999999999999996,1.746366557149985
101.05,-0.07816078680511274,-0.03860077184510488,30.091556065203967,29.999999999999996,1.7371107635749943
101.10000000000001,-0.0616617110841123,-0.04095663406508573,30.08727630587817,29.999999999999996,1.7558294335266684
101.15,-0.05564802634899101,-0.03586326499396687,30.088483282147557,29.999999999999996,1.772123489493905
101.2,-0.05692025340890246,-0.038476751126545354,30.08676953636832,29.999999999999996,1.779895041270232
101.25,-0.05532384146328783,-0.04434811560925436,30.08385890536342,29.999999999999996,1.788840845935168
101.3,-0.059065622930033895,-0.041850127080555403,30.07805424218778,29.999999999999996,1.796811402341645
101.35000000000001,-0.04044201156775559,-0.04944045652710067,30.080961086438858,29.999999999999996,1.7961487915252923
101.4,-0.03797227642318984,-0.04583437866756021,30.077518777773122,29.999999999999996,1.795586426958163
101.45,-0.02792486301708229,-0.04662378408735736,30.077499519689667,29.999999999999996,1.7980053575120385
101.5,-0.00968359005618247,-0.04955802363943622,30.07405026053793,29.999999999999996,1.8098539291824016
101.55,-0.011847279075164136,-0.041196781684010524,30.074315624334247,29.999999999999996,1.7887786192637964
101.60000000000001,-0.0037430818008077214,-0.04275054008576338,30.065771997301063,29.999999999999996,1.7888887624784136
101.65,-0.007882906360971838,-0.045676129437156036,30.06094975830259,29.999999999999996,1.8154277567243546
101.7,0.013631860343872409,-0.0410404489346797,30.05627607323281,29.999999999999996,1.8178260555969354
101.75,0.01173589547482904,-0.021550781547434707,30.05633803960434,29.999999999999996,1.806455833582259
101.8,0.018329121479040512,-0.018899757856152524,30.0600598464575,29.999999999999996,1.7889919190106418
101.85000000000001,0.02990402909951428,-0.02711491653735006,30.058949579201638,29.999999999999996,1.7960313568131405
101.9,0.040441818178456136,-0.033048530697165485,30.05561177774752,29.999999999999996,1.7824076454492037
101.95,0.054972575243064224,-0.030064289974077493,30.056937751069466,29.999999999999996,1.7793232396279146
102.0,0.054579005911177356,-0.02552419592693978,30.050995318104505,29.999999999999996,1.7877130977903404
102.05,0.07477297471027991,-0.018719902107266567,30.050906044796218,29.999999999999996,1.788968785303076
102.10000000000001,0.0865430439799442,-0.02644672057327697,30.05235040293544,29.999999999999996,1.8081648400270895
102.15,0.09039294202495007,-0.03053944630330135,30.05819753103866,29.999999999999996,1.826137745190311
102.2,0.10827630523527129,-0.037598574846356196,30.05629338520076,29.999999999999996,1.8091589708575695
102.25,0.1145760842502662,-0.03348919602303433,30.05695981769574,29.999999999999996,1.8214033629037292
102.3,0.1261569436214008,-0.03741237845986783,30.053580405362684,29.999999999999996,1.8190182650421833
102.35000000000001,0.13017464641901533,-0.027981930309345985,30.055773347305614,29.999999999999996,1.7935696365089557
102.4,0.130335432051379,-0.01859567806764879,30.057751624602137,29.999999999999996,1.7840871848745365
102.45,0.12451044329007604,-0.02725814887292527,30.04922672236011,29.999999999999996,1.7936103757337827
102.5,0.11358149361897167,-0.021630495628569116,30.052374801917438,29.999999999999996,1.808111240701651
102.55,0.10656834013961626,-0.015818351742507335,30.049514811024064,29.999999999999996,1.820350391174188
102.60000000000001,0.08586398184785052,-0.018347837954784566,30.053621840043377,29.999999999999996,1.8267319644603934
102.65,0.07717412124624766,-0.010404673129146391,30.047775484698704,29.999999999999996,1.8237183115228528
102.7,0.053233744869043996,0.0015352209413260556,30.04383797072335,29.999999999999996,1.8341660257206174
102.75,0.03993353541676779,-0.009092539916171,30.04834447348271,29.999999999999996,1.8374202490121505
102.8,0.03026960934015204,0.0053120119540797815,30.044543377564544,29.999999999999996,1.8194234025145979
102.85000000000001,0.03422475163701589,0.013743532059887185,30.04613208252362,29.999999999999996,1.820666054817102
102.9,0.03126691164283867,0.0021904417117915125,30.04602754143596,29.999999999999996,1.8149613075195061
102.95,0.033288509025646174,0.005477720664370003,30.043815427637934,29.999999999999996,1.8080428595361993
103.0,0.035380401494496894,0.009780846031081196,30.04539239173168,29.999999999999996,1.826953143007676
103.05,0.03805908526590315,0.008866415717495161,30.044753773867022,29.999999999999996,1.8268191750845677
103.10000000000001,0.03421115888017401,0.022538164327254504,30.043037247285262,29.999999999999996,1.8384664231943841
103.15,0.029983504565500328,0.031173573503826407,30.03685455450151,29.999999999999996,1.8447602481414436
103.2,0.019939551207590892,0.05269613348976383,30.03414329340957,29.999999999999996,1.8448002817141427
103.25,0.02166924675476672,0.06336153697188987,30.037782436268266,29.999999999999996,1.8490662353935017
103.3,0.01766546120470747,0.07218968222045508,30.02894623507459,29.999999999999996,1.8538441403247465
103.35000000000001,0.014312376640372696,0.07716370847250222,30.022812520721796,29.999999999999996,1.8594730609280943
103.4,0.006355488044669015,0.06934009822659588,30.030340713015736,29.999999999999996,1.855400824682223
103.45,-0.00308259860216836,0.05305245388534345,30.02930873351696,29.999999999999996,1.8713974401847997
103.5,-0.01506880184441966,0.05517933056173461,30.028211125228896,29.999999999999996,1.8671361043959598
103.55,-0.015536769376781853,0.05548070931221312,30.02769376902115,29.999999999999996,1.8710662402591396
103.60000000000001,-0.01954346283801907,0.0553699881115851,30.030738093314824,29.999999999999996,1.8657995989977625
103.65,-0.023892461559839397,0.05818225537799691,30.030043657447134,29.999999999999996,1.890778878942635
103.7,-0.03539752092827619,0.0443784342587179,30.029683797727134,29.999999999999996,1.8933679332946858
103.75,-0.06505503496627806,0.03765148148707837,30.027011895604872,29.999999999999996,1.873175479957349
103.8,-0.07813745005309734,0.03552238423124496,30.032184364274226,29.999999999999996,1.8776360988229195
103.85000000000001,-0.08377436253572929,0.04197226339074455,30.035711268420943,29.999999999999996,1.8773722623459244
103.9,-0.10418257209679616,0.028104881716915067,30.04203502750888,29.999999999999996,1.8720694367916408
103.95,-0.10942225762814824,0.0267283398906839,30.044059825974735,29.999999999999996,1.8647753305435602
104.0,-0.1091598358573967,0.031386098519087864,30.04723270100238,29.999999999999996,1.8484220598203336
104.05,-0.1019022454120092,0.03334013940840378,30.04628255677524,29.999999999999996,1.8524640602158755
104.10000000000001,-0.10115206068870078,0.027215226465418466,30.038720593873332,29.999999999999996,1.8637774765016264
104.15,-0.09725987670613886,0.04020881885055157,30.039359153371873,29.999999999999996,1.862991435460411
104.2,-0.09933120972608141,0.044092268207648264,30.045614765289162,29.999999999999996,1.8541223170015109
104.25,-0.10447773809402718,0.03676473790866073,30.03520278452664,29.999999999999996,1.8456924708810978
104.3,-0.09138822034005649,0.021601039210998697,30.038346049559323,29.999999999999996,1.8431850432980674
104.35000000000001,-0.08798381132548208,0.014951333948361484,30.042236269820094,29.999999999999996,1.8366538520369655
104.4,-0.07485749593595933,0.021285400739235953,30.041665658913118,29.999999999999996,1.8336948044029242
104.45,-0.061935259364728046,0.02022595004220669,30.038409333450193,29.999999999999996,1.8202193594233982
104.5,-0.0632713867047761,0.015548766281871806,30.03696587096893,29.999999999999996,1.8183601887175573
104.55,-0.06443479491394882,0.014051716725345895,30.037524405903692,29.999999999999996,1.8211461134211608
104.60000000000001,-0.056106356572419795,0.009261895576036681,30.034415820383572,29.999999999999996,1.8139278166567387
104.65,-0.049145110347803375,0.008283949230914722,30.03585272424457,29.999999999999996,1.8165973116460448
104.7,-0.039282049120305425,0.0016775135342923925,30.03239243248474,29.999999999999996,1.824951658984447
104.75,-0.03815587705560185,-0.00901955238117331,30.030874635126438,29.999999999999996,1.8428772812575331
104.8,-0.023293503241474216,-0.03594116752104155,30.03416715294156,29.999999999999996,1.8520365028240462
104.85000000000001,-0.01851642585509275,-0.03257767619518019,30.031595302830826,29.999999999999996,1.8479170529106324
104.9,-0.009094375071638601,-0.040591888774152166,30.031773268447143,29.999999999999996,1.850520694525936
104.95,-0.013102798026377144,-0.04812374907745711,30.03361267069022,29.999999999999996,1.8521066832270103
105.0,-0.003380558434059493,-0.0617739517928522,30.033085657871222,29.999999999999996,1.8580578243096306
105.05,-0.005703116303096825,-0.06481088233981795,30.032755759885788,29.999999999999996,1.8659005317233905
105.10000000000001,0.0015222179719499441,-0.0702736589847713,30.033243500804073,29.999999999999996,1.8572582250350598
105.15,0.0066151869435733856,-0.07609288444175243,30.02928866198107,29.999999999999996,1.857084490703798
105.2,0.0048483875075713626,-0.07038632337966257,30.035165648823288,29.999999999999996,1.8444384306800405
105.25,0.01330670948066065,-0.08317125191412356,30.03328711031026,29.999999999999996,1.8429074849476452
105.3,0.020923856299293858,-0.09405341981571265,30.035007261621573,29.999999999999996,1.8393102201352332
105.35000000000001,0.012914765642040015,-0.08919811634005195,30.041709101177837,29.999999999999996,1.8511956696756988
105.4,0.012047244840849685,-0.09938082662992848,30.0410180263017,29.999999999999996,1.8437676457090373
105.45,0.008254170037961651,-0.10280468026724307,30.04520483023964,29.999999999999996,1.8168451442449263
105.5,-0.0076108318383752045,-0.10757987358109691,30.048194986502622,29.999999999999996,1.8299490117175452
105.55,-0.00869229572667174,-0.10683979712996665,30.042814153543997,29.999999999999996,1.8294539861501278
105.60000000000001,-0.008895468166976776,-0.10391516744400688,30.043267438180045,29.999999999999996,1.8151414159490609
105.65,-0.004290868896407176,-0.1100014114917023,30.041761853441965,29.999999999999996,1.8213586548829757
105.7,0.000796585025314935,-0.1072028534942601,30.043745103325637,29.999999999999996,1.822931773894847
105.75,-0.0001879673256839113,-0.0939128365248218,30.038548823383177,29.999999999999996,1.8223395223260375
105.8,0.0005521116244853326,-0.0878561246291192,30.04436024526847,29.999999999999996,1.8296902547598999
105.85000000000001,-0.0002820422083492834,-0.06901514851812063,30.045069898972528,29.999999999999996,1.8184809966757094
105.9,-0.005183271005212799,-0.07116252088708251,30.044753150223702,29.999999999999996,1.8202408507538055
105.95,0.0052216498729186515,-0.06322794359006663,30.049256081371304,29.999999999999996,1.8274813583135363
106.0,-0.0010668732637953314,-0.046701784519974726,30.053121978854875,29.999999999999996,1.8258978991198422
106.05,0.0024077402710075534,-0.04468659299114786,30.05573936410414,29.999999999999996,1.812726916069587
106.10000000000001,0.02422612409110352,-0.03984135673180524,30.058588654928258,29.999999999999996,1.8170907508207914
106.15,0.0413397909155678,-0.025423372973985277,30.056564221381326,29.999999999999996,1.7990855296576937
106.2,0.0540509527484852,-0.019224596279544617,30.05248779157546,29.999999999999996,1.8005767197092046
106.25,0.04992401087511406,-0.016373843207249494,30.049770752499743,29.999999999999996,1.7962986172529762
106.3,0.0405422141540085,-0.017391042538276152,30.04752008171755,29.999999999999996,1.789970026906051
106.35000000000001,0.033842762180379876,-0.015647921284458372,30.04924210297372,29.999999999999996,1.7948730446782795
106.4,0.045961662945632836,-0.00804807955936627,30.049909037016253,29.999999999999996,1.791861861065878
106.45,0.045028455414735574,0.005579043995703071,30.052760322046733,29.999999999999996,1.7785160679414613
106.5,0.03974093563558634,0.01848418544509506,30.047714744113414,29.999999999999996,1.7962611689937054
106.55,0.05393169584941785,0.02558006761628803,30.04753511945569,29.999999999999996,1.8012776806751905
106.60000000000001,0.0655612576456055,0.03797283549830453,30.043713742448375,29.999999999999996,1.8073186306911775
106.65,0.08427595741141823,0.04154760296514863,30.045946634299643,29.999999999999996,1.8178394057826255
106.7,0.0967645875882075,0.03415114814248342,30.048655554154106,29.999999999999996,1.7942144112214222
106.75,0.08941126637788277,0.03614797246241745,30.051301918154383,29.999999999999996,1.8153444428492165
106.8,0.09401409700197154,0.019639891400375257,30.048066408383946,29.999999999999996,1.7991730052233066
106.85000000000001,0.09223455661650849,0.017327208146291382,30.04765291718033,29.999999999999996,1.790773642384637
106.9,0.09676882966725672,0.01820026566426265,30.045949515347655,29.999999999999996,1.8084454747984389
106.95,0.09816349369569119,0.029017044688915847,30.044108519039597,29.999999999999996,1.799036832718614
107.0,0.09136524500666379,0.023823058484832085,30.0414737142042,29.999999999999996,1.7948853895716987
107.05,0.09606606220762672,0.01541975112716317,30.046565104376104,29.999999999999996,1.7692308045746485
107.10000000000001,0.09537560300454465,0.019571704273155854,30.05246232216271,29.999999999999996,1.757231098520955
107.15,0.08632239416746969,0.006938667064765571,30.04850841350402,29.999999999999996,1.7698767675315301
107.2,0.07941152410591035,0.00945480282097705,30.046370991618897,29.999999999999996,1.789346774882231
107.25,0.07967749496387774,0.02675572390843651,30.038437570647098,29.999999999999996,1.7841106752535323
107.3,0.08200279851922983,0.03934702153571338,30.036507991834203,29.999999999999996,1.7770750262708246
107.35000000000001,0.0705445172988471,0.02297668951433986,30.04087391904056,29.999999999999996,1.7762330021781108
107.4,0.061736077254117706,0.00956608360167361,30.041280281845268,29.999999999999996,1.7764521368766066
107.45,0.05549018923293889,0.01547181079250198,30.039236166518485,29.999999999999996,1.781998388814106
107.5,0.04993846772878234,0.02310866706680837,30.038278844079887,29.999999999999996,1.8021854845420764
107.55,0.028229834956502973,0.02020790575444471,30.039076315787813,29.999999999999996,1.7977914796405003
107.60000000000001,0.02393803806305624,0.02571610903703765,30.040790846701277,29.999999999999996,1.812957503411484
107.65,0.004541372751281436,0.027546621477092647,30.041703522915927,29.999999999999996,1.8058448994133958
107.7,-0.013133679532825026,0.030656406835466433,30.041112211316566,29.999999999999996,1.8026829074884285
107.75,-0.02076284173069941,0.02350920832367615,30.03674990997225,29.999999999999996,1.8135665736119517
107.8,-0.01688315802703521,0.02697413711238981,30.033369734113926,29.999999999999996,1.8175630487924246
107.85000000000001,-0.02219372427544704,0.02608926932941127,30.037259755861207,29.999999999999996,1.8299239769876128
107.9,-0.031372258195467344,0.035537590289203246,30.036973255086366,29.999999999999996,1.8199660180719606
107.95,-0.0245966900043541,0.045727055115117377,30.03966478371057,29.999999999999996,1.8248583266156664
108.0,-0.03568647623115789,0.060969596010268946,30.04717515262622,29.999999999999996,1.8189781181273237
108.05,-0.03041660440975297,0.06973027695354837,30.045126647467548,29.999999999999996,1.7977530353153435
108.10000000000001,-0.03359665284424443,0.07548538722540972,30.047716645433578,29.999999999999996,1.8119170648591436
108.15,-0.03210210657957405,0.07384561398825014,30.049436147174738,29.999999999999996,1.8019029710269412
108.2,-0.023565501704401037,0.06640040315038265,30.05099025725897,29.999999999999996,1.8244225862094234
108.25,-0.02310502524997927,0.07288594131814842,30.044570313013296,29.999999999999996,1.8309207154261256
108.3,-0.032633397550848965,0.07347650011761261,30.04454972624848,29.999999999999996,1.8410909457197162
108.35000000000001,-0.028720636256551167,0.08631065987008449,30.048547147605337,29.999999999999996,1.8252150426790035
108.4,-0.0264418211144501,0.08636753771880103,30.048082176924154,29.999999999999996,1.8305037121110321
108.45,-0.04704217220687224,0.0762030308987099,30.04892520799523,29.999999999999996,1.8271236888479239
108.5,-0.048311975899687144,0.08252506958213296,30.047481770438516,29.999999999999996,1.8192003199694833
108.55,-0.05455801443101124,0.08057817158057112,30.048581300286536,29.999999999999996,1.8120095634275475
108.60000000000001,-0.05452487956634036,0.06764973681627315,30.04557312443951,29.999999999999996,1.8040548603776048
108.65,-0.059399833841163124,0.05525682214366303,30.048390354942462,29.999999999999996,1.8003217704630405
108.7,-0.059824801576835646,0.05136631651651629,30.048429265282838,29.999999999999996,1.8105405376739905
108.75,-0.06872938984644475,0.0515074070330877,30.048534100501424,29.999999999999996,1.8153950909220609
108.8,-0.06472927934210686,0.037034987370026785,30.052610410498616,29.999999999999996,1.8139796132583397
108.85000000000001,-0.04643306307151361,0.031216883221404295,30.051801141536902,29.999999999999996,1.8212301121044334
108.9,-0.06426361792417803,0.0354771987493196,30.05149603560477,29.999999999999996,1.8204220324147036
108.95,-0.06244180322148974,0.03648402667357201,30.048062527732373,29.999999999999996,1.823255412795485
109.0,-0.055767202972713134,0.026799749060119348,30.05225874751088,29.999999999999996,1.8041270130425973
109.05,-0.056648862200521524,0.024078189415487054,30.0517084603894,29.999999999999996,1.7912910258095334
109.10000000000001,-0.06328835135118932,0.01938337648498763,30.0501299203773,29.999999999999996,1.7999715599629453
109.15,-0.06002188954413843,0.005850160669356323,30.052414871211564,29.999999999999996,1.7831761490943234
109.2,-0.06291692555891876,-0.007654810783349738,30.043909694975135,29.999999999999996,1.7818441506701992
109.25,-0.06651135294006254,-0.0215080754291147,30.04543416896927,29.999999999999996,1.7666975271526175
109.3,-0.05236549678400169,-0.04378445316980665,30.039712548845486,29.999999999999996,1.7537755304751905
109.35000000000001,-0.05303404390409908,-0.04663142448308136,30.043591269864564,29.999999999999996,1.7620143358842095
109.4,-0.04700181165778029,-0.054049631878437164,30.045441634488252,29.999999999999996,1.7694898390626905
109.45,-0.039747960158805135,-0.053765471902127195,30.041340420258205,29.999999999999996,1.7718415656077569
109.5,-0.043838182681987456,-0.06823763504854485,30.035345066021705,29.999999999999996,1.767313815652676
109.55,-0.048118904368134735,-0.08817601262880173,30.03839526937438,29.999999999999996,1.7685421942621975
109.60000000000001,-0.04734191383520115,-0.1016687961350517,30.03360274716025,29.999999999999996,1.7675932221707353
109.65,-0.05963951648430374,-0.11446361809301887,30.03859435150909,29.999999999999996,1.7812134535595892
109.7,-0.05717406835599111,-0.12270711304893941,30.037574305190546,29.999999999999996,1.7788697353526433
109.75,-0.05338208081893483,-0.1119577172264665,30.04414451077356,29.999999999999996,1.7893347002376152
109.8,-0.04328323978749812,-0.11471171159110673,30.03822472553743,29.999999999999996,1.77269016137231
109.85000000000001,-0.04001692630072799,-0.12589394087904238,30.040396029385988,29.999999999999996,1.7599014371764552
109.9,-0.038965491668818776,-0.11835258218619091,30.039114468247455,29.999999999999996,1.7606459676142197
109.95,-0.0371214653846665,-0.12287443053559999,30.042311749028794,29.999999999999996,1.753944002872288
110.0,-0.021460601801365786,-0.1242552922131952,30.044030258642188,29.999999999999996,1.7556986831119346
110.05,-0.009310508218347339,-0.12266842761683432,30.04365969062902,29.999999999999996,1.7612462582151447
110.10000000000001,-0.008117158004966622,-0.12335383391545789,30.041990799686953,29.999999999999996,1.7722939617294178
110.15,-0.007540977871161502,-0.11404836810902863,30.042478136653955,29.999999999999996,1.7664139785665267
110.2,0.004442559805996055,-0.10357444247887349,30.046354550258222,29.999999999999996,1.7770407155982277
110.25,0.012365021689273198,-0.09175617942483866,30.04777090692752,29.999999999999996,1.766085684140141
110.3,0.004664379583060966,-0.08898263472085666,30.043792067861386,29.999999999999996,1.7661140105652264
110.35000000000001,0.017972533238153784,-0.08288549305856523,30.047157014781806,29.999999999999996,1.7724031271081755
110.4,0.03745631442703233,-0.07339308511127167,30.042570470237475,29.999999999999996,1.7662485020519236
110.45,0.05691863814899645,-0.07355691492826445,30.050339419933156,29.999999999999996,1.7734068879810696
110.5,0.07210236727474141,-0.06791327798222481,30.0538384563093,29.999999999999996,1.7658048363268743
110.55,0.06250787063463732,-0.06288133983638373,30.052622654026397,29.999999999999996,1.7681487529124507
110.60000000000001,0.06272259613817201,-0.053383510900185574,30.05297397448081,29.999999999999996,1.769831128183055
110.65,0.06947550261911986,-0.03820462825135067,30.05345986264142,29.999999999999996,1.7771125650116217
110.7,0.08424741831490831,-0.03831212484233043,30.057108731884068,29.999999999999996,1.7867557334745958
110.75,0.09429754659148884,-0.022169316528950996,30.05646141010606,29.999999999999996,1.7907820598859228
110.8,0.09541695837885182,-0.011179840307128722,30.06058811030173,29.999999999999996,1.787282410765101
110.85000000000001,0.09902853973370726,-0.013641920807797836,30.059445772811603,29.999999999999996,1.7914361036464115
110.9,0.10771802479856889,-0.025722867159053687,30.06498468406603,29.999999999999996,1.7819305919714064
110.95,0.11321371358656496,-0.009716710769304531,30.065331029052476,29.999999999999996,1.7647023887981315
111.0,0.11764249530143024,0.017272783393994396,30.069251377059803,29.999999999999996,1.7483996735804097
111.05,0.1132884607249202,0.03305987218819644,30.064881662050034,29.999999999999996,1.744247346259901
111.10000000000001,0.11961349326373934,0.05393104815072274,30.0650510306112,29.999999999999996,1.74593022036484
111.15,0.12521781736552143,0.0682882027828239,30.06521337982279,29.999999999999996,1.7488924641827628
111.2,0.12682101094473447,0.07332936420526744,30.065123539763267,29.999999999999996,1.743608929780748
111.25,0.13733096183693438,0.07596018955239887,30.065127995433013,29.999999999999996,1.7293161042371354
111.3,0.14282375655007942,0.07593303586700563,30.0638531295361,29.999999999999996,1.73432455337492
111.35000000000001,0.13853567347579343,0.08997790711097273,30.059004993835313,29.999999999999996,1.7300017687896148
111.4,0.1327051304742853,0.08867064165498263,30.056833373885453,29.999999999999996,1.732355944418597
111.45,0.1262269084234235,0.08698239973229727,30.05719105698251,29.999999999999996,1.714996573925521
111.5,0.11523490223462383,0.07326761583364921,30.054905452490644,29.999999999999996,1.7168164290041614
111.55,0.10890705130846366,0.08501110543693254,30.053923427363344,29.999999999999996,1.715679470895508
111.60000000000001,0.10302731717602175,0.08962224111446265,30.05539744150062,29.999999999999996,1.7180516161809152
111.65,0.08446951398971343,0.09935858816642783,30.059077825890967,29.999999999999996,1.7231555349749532
111.7,0.0671915610394314,0.0898209749618839,30.06346632266919,29.999999999999996,1.7336825584781206
111.75,0.05500888481887286,0.09340010866080958,30.070404974971634,29.999999999999996,1.7169134816554499
111.8,0.0516362554250808,0.09293612523106218,30.071755177695376,29.999999999999996,1.707388790885866
111.85000000000001,0.03937085462832544,0.09206720203156284,30.072348081391358,29.999999999999996,1.7126458965321567
111.9,0.018435678694020418,0.0887857568102096,30.074595996820072,29.999999999999996,1.6985798160675845
111.95,0.0006197522088500349,0.09768046535768306,30.072745816558307,29.999999999999996,1.708336475013427
112.0,-0.018558973955432337,0.0882088169568159,30.06971408400404,29.999999999999996,1.692616333626092
112.05,-0.031494384979239363,0.10568629569569152,30.067856915034145,29.999999999999996,1.682577521968632
112.10000000000001,-0.03958470976350691,0.10615603482639815,30.066765422868862,29.999999999999996,1.684293245982262
112.15,-0.05658159750756765,0.0881868212695649,30.067406155206417,29.999999999999996,1.689622018665174
112.2,-0.0639830227575045,0.08799788353240737,30.062908123926093,29.999999999999996,1.6985687487374967
112.25,-0.0813929361351518,0.07983171613625949,30.06290398420098,29.999999999999996,1.6964565478511313
112.3,-0.08582431417997172,0.08024965493098572,30.058875533086923,29.999999999999996,1.7023711763229734
112.35000000000001,-0.09655715869575977,0.06882245865244908,30.048753678531032,29.999999999999996,1.6976738871958887
112.4,-0.093313954206785,0.05976703468882467,30.049268661139283,29.999999999999996,1.6942746782299876
112.45,-0.09625895115303085,0.04222965470009741,30.04495725700579,29.999999999999996,1.6914847330009937
112.5,-0.10285601569968322,0.04317555147187607,30.04045843978417,29.999999999999996,1.6970339719456349
112.55,-0.11407221667758034,0.03147544972616751,30.039405804924616,29.999999999999996,1.7030299439191063
112.60000000000001,-0.13082628513292002,0.03198130078881239,30.039443638182686,29.999999999999996,1.698288455785654
112.65,-0.13002278024178962,0.034449254423626376,30.033502560961352,29.999999999999996,1.6822289103291093
112.7,-0.13049885450881601,0.040596609126083684,30.025317377261683,29.999999999999996,1.6995185204371936
112.75,-0.13318682660784137,0.023713423880500947,30.025628276199775,29.999999999999996,1.709654647242901
112.8,-0.12672067337019435,0.01916447568187008,30.0288272160258,29.999999999999996,1.7149190217632866
112.85000000000001,-0.12726281508619258,0.008979920916974377,30.030018744067885,29.999999999999996,1.7071590122129316
112.9,-0.12711955542183218,8.763570821934048e-05,30.029898958717848,29.999999999999996,1.7169391984368563
112.95,-0.13066432247268728,0.0021776919191865266,30.029217602122998,29.999999999999996,1.7244905098586236
113.0,-0.13839351006171363,-0.006520525363477823,30.034420382505704,29.999999999999996,1.7457129012826142
113.05,-0.13342074559032555,-0.013284839372849681,30.030589513327293,29.999999999999996,1.7402082085352522
113.10000000000001,-0.1210736651742559,-0.02222331014065163,30.032864578195387,29.999999999999996,1.7302943992959634
113.15,-0.12984245831639835,-0.03416782654294592,30.03758809432756,29.999999999999996,1.7218788137464998
113.2,-0.1318240598580399,-0.036369307175826766,30.04337016393544,29.999999999999996,1.7272344130855535
113.25,-0.11114797310740457,-0.03531610661648474,30.03980787781452,29.999999999999996,1.7329315635799325
113.3,-0.10011192053400311,-0.038325067338630135,30.037155464806617,29.999999999999996,1.7335223392723178
113.35000000000001,-0.0802374492241826,-0.05320457212642622,30.0358238737007,29.999999999999996,1.7599198345192253
113.4,-0.07097611394574527,-0.06047804160978241,30.036051905261832,29.999999999999996,1.759252321511555
113.45,-0.05390663483066843,-0.05927645429818516,30.03182918369764,29.999999999999996,1.7675080106908296
113.5,-0.04813001161580221,-0.07388844893972978,30.027666370209246,29.999999999999996,1.7598973328881675
113.55,-0.040958163285226556,-0.06837967256986399,30.032577633687303,29.999999999999996,1.76293510418074
113.60000000000001,-0.041519449733336745,-0.060613325926802256,30.028834648222237,29.999999999999996,1.7595295943744402
113.65,-0.03742801534952385,-0.04734365689888699,30.028199594670166,29.999999999999996,1.7600935025275968
113.7,-0.03161179380409247,-0.05854549156500542,30.024028480263922,29.999999999999996,1.7488977321247616
113.75,-0.019983622606142643,-0.06293146570203578,30.03055717097296,29.999999999999996,1.754265769975904
113.8,-0.0068354762170961805,-0.05425035164365329,30.039412040623667,29.999999999999996,1.756166215830501
113.85000000000001,-0.0010022277036066196,-0.05296973199751873,30.04548910043538,29.999999999999996,1.759939697387163
113.9,0.015218029750440318,-0.054102537781550955,30.046519531905833,29.999999999999996,1.768620578282976
113.95,0.028666447051117684,-0.06915302558580497,30.044953370222753,29.999999999999996,1.7739234866041333
114.0,0.030301356090806406,-0.06225748146506811,30.040233282772846,29.999999999999996,1.7403361570065454
114.05,0.034623963427146,-0.06787739773086848,30.04230841518327,29.999999999999996,1.7538567952152824
114.10000000000001,0.044704967400803076,-0.06490888149904957,30.042644082115977,29.999999999999996,1.755609990697295
114.15,0.04820274448386968,-0.06529257742236161,30.04436204956013,29.999999999999996,1.7370978145196672
114.2,0.05385684995922125,-0.057405453284350726,30.04890885577297,29.999999999999996,1.732320611171796
114.25,0.059912960879333906,-0.05341556482380032,30.053675929457278,29.999999999999996,1.7378053460342786
114.3,0.06990803241407896,-0.05975706019722108,30.05321739269921,29.999999999999996,1.7266112790616146
114.35000000000001,0.07127305540629257,-0.055513041603032665,30.05465632719993,29.999999999999996,1.7434056500065602
114.4,0.0844534745480585,-0.06872409838953754,30.05081701831896,29.999999999999996,1.744318902521224
114.45,0.09464774891220382,-0.06964108230566536,30.04999038580422,29.999999999999996,1.7242158284578837
114.5,0.10446309284573727,-0.07583272396728839,30.047629355751106,29.999999999999996,1.718155021893791
114.55,0.10106961090666383,-0.08259196585254876,30.047064479634166,29.999999999999996,1.7230030854331286
114.60000000000001,0.09815546314919762,-0.06784600980148209,30.039917497664806,29.999999999999996,1.707919363496554
114.65,0.09599991290486287,-0.06074094947858624,30.041463099098824,29.999999999999996,1.7170287718603383
114.7,0.08771555830386536,-0.06588432701774045,30.041909151495652,29.999999999999996,1.7333425152637274
114.75,0.09548222404997561,-0.07112198217993912,30.043171466746085,29.999999999999996,1.7315500344088044
114.8,0.10144848896381492,-0.07415988685034973,30.04459744802578,29.999999999999996,1.7429315556008451
114.85000000000001,0.10680604813900936,-0.07123039852651271,30.041875182234598,29.999999999999996,1.7386078655942985
114.9,0.10610739120409565,-0.08019316687507262,30.0420254681458,29.999999999999996,1.733335931133569
114.95,0.09885594115326446,-0.0810808701701887,30.038318967614114,29.999999999999996,1.7324998754751741
115.0,0.10775143654353625,-0.07590889407729687,30.037411167551113,29.999999999999996,1.732196095806657
115.05,0.10137429006352797,-0.0708170190372487,30.039569660114616,29.999999999999996,1.7343191019661937
115.10000000000001,0.08845105127433461,-0.06872333638642636,30.038376577414862,29.999999999999996,1.7453983772097301
115.15,0.07877155146711286,-0.06952344670138418,30.03232844690757,29.999999999999996,1.729725916900569
115.2,0.08306465188493767,-0.07025694758308844,30.03577411065318,29.999999999999996,1.746543855720686
115.25,0.08080479078411414,-0.06202155164123681,30.033588095628865,29.999999999999996,1.73925372315574
115.3,0.07243210156353519,-0.057126342204429824,30.034838500836344,29.999999999999996,1.7358459697322084
115.35000000000001,0.04905094064450367,-0.033237321043705456,30.03429807690011,29.999999999999996,1.7152450046094618
115.4,0.04327583816278696,-0.015215435848967921,30.03680856049839,29.999999999999996,1.7087522517040095
115.45,0.026590116136600457,0.00022533687842105744,30.034760369431318,29.999999999999996,1.7050228448424045
115.5,0.01818558749347365,0.006842295868971839,30.033217292660158,29.999999999999996,1.6968727861919035
115.55,0.007109827773398848,0.026891627284793173,30.02840717879803,29.999999999999996,1.6867845353680873
115.60000000000001,0.01151345918324375,0.053044712409369116,30.035969651376554,29.999999999999996,1.684297384186683
115.65,0.012258281701470586,0.0714389110826145,30.036824005616072,29.999999999999996,1.6941253791628905
115.7,0.008890905251412054,0.07968911011726856,30.03780793698398,29.999999999999996,1.6993961076939448
115.75,0.00012043995244482278,0.10241272425320515,30.03654789818501,29.999999999999996,1.684537704685948
115.8,-0.0027542500769461376,0.12371226618849931,30.034360268701324,29.999999999999996,1.6822522056384301
115.85000000000001,-0.004940431060562578,0.1408132049449458,30.03028698936421,29.999999999999996,1.6905803629242773
115.9,0.004917222730033163,0.14585139179434567,30.034107602236656,29.999999999999996,1.708276823003383
115.95,0.0076984645928703495,0.15867150729099422,30.027533128360908,29.999999999999996,1.7183338298953827
116.0,-0.00020007773438665923,0.16172345806694602,30.02480953305086,29.999999999999996,1.7371216286712334
116.05,-0.007730097213754101,0.1712276751043247,30.01986565791776,29.999999999999996,1.730105956083897
116.10000000000001,-0.003959252790939096,0.17568340155418932,30.021111088513894,29.999999999999996,1.728263631226828
116.15,-0.0006449478990941112,0.17939849726380394,30.02619572879258,29.999999999999996,1.7307697415352021
116.2,0.005193031265787209,0.17456766596699166,30.021390639654967,29.999999999999996,1.7187301528927896
116.25,0.009749213366115795,0.17342797806128207,30.016574270110834,29.999999999999996,1.7162422799699981
116.3,0.012581735228310314,0.15890311965721324,30.019471752274796,29.999999999999996,1.7292163101056786
116.35000000000001,0.006469433704509185,0.14900120316440676,30.013216676288437,29.999999999999996,1.717766221413899
116.4,0.005882769281333253,0.15453857637646676,30.006810773830587,29.999999999999996,1.707995450579125
116.45,0.0036856231920229417,0.14676341879219512,30.00294401098532,29.999999999999996,1.7044854846415962
116.5,0.002635379435612432,0.13231337114168049,30.006193345035378,29.999999999999996,1.6998156181898316
116.55,-0.005266195317176432,0.10778184598779757,30.002106854463175,29.999999999999996,1.6876672793822205
116.60000000000001,-0.011309004567997195,0.10507969687560866,29.998261698421302,29.999999999999996,1.7110595423076207
116.65,-0.00846095142045469,0.10588371827390129,29.991450704395888,29.999999999999996,1.724279707177218
116.7,-0.010313580777952257,0.09456173993555729,29.990890369110964,29.999999999999996,1.7377782834999969
116.75,-0.02613296748751745,0.08990473717362499,30.0018061994062,29.999999999999996,1.736681409841611
116.8,-0.03688749298038505,0.06773194811826684,29.996925726460706,29.999999999999996,1.7355205532884082
116.85000000000001,-0.051168485787289504,0.05434827044161996,29.994522530256713,29.999999999999996,1.7436418105825835
116.9,-0.057647762510194316,0.024499651466627394,29.990373878717676,29.999999999999996,1.7507143394072704
116.95,-0.07174802783967495,0.011079760792868137,29.9929410928525,29.999999999999996,1.760132375289427
117.0,-0.07995079632143556,0.00022188897432659117,29.997304517555964,29.999999999999996,1.757318366560512
117.05,-0.09393056469984408,-0.005901039996105196,29.996713705939694,29.999999999999996,1.7638116171288085
117.10000000000001,-0.09739112902796476,-0.0026422193729143733,29.997814292000452,29.999999999999996,1.7506110552356302
117.15,-0.10608526168046162,-0.01632552559313493,29.995921773806533,29.999999999999996,1.7573422587210183
117.2,-0.10354270584621605,-0.045330413983611116,29.991965215197474,29.999999999999996,1.7502775083336064
117.25,-0.11571336029665502,-0.06097795222635724,29.987446088457087,29.999999999999996,1.730431907844564
117.3,-0.13314712881553975,-0.07736889644284234,29.99685322133365,29.999999999999996,1.7293876494667404
117.35000000000001,-0.14520340966578313,-0.08224274681468974,29.997373623274196,29.999999999999996,1.7200907544268642
117.4,-0.1461910756176045,-0.10686817749897935,29.995741991253755,29.999999999999996,1.7262028051089688
117.45,-0.1408303467962673,-0.11519986508361438,30.001710283077323,29.999999999999996,1.7066967183755155
117.5,-0.12533005843116649,-0.12431839011356265,30.000633057243505,29.999999999999996,1.723823506872289
117.55,-0.13011724140573933,-0.12427820526428567,29.997617189407574,29.999999999999996,1.7169570086112746
117.60000000000001,-0.13738100564857608,-0.12217756676892876,29.997135393526175,29.999999999999996,1.7288117017755475
117.65,-0.1363239052913747,-0.13175930054320092,29.993590794787238,29.999999999999996,1.7339505874811447
117.7,-0.11810116763642413,-0.13354015849773976,29.999659429949137,29.999999999999996,1.7591560854587398
117.75,-0.11583342627377406,-0.13071771247357936,29.99737400278622,29.999999999999996,1.7497365868847523
117.8,-0.11897442890095147,-0.12715988199487332,29.99722935885076,29.999999999999996,1.771862922897147
117.85000000000001,-0.10429015294373088,-0.10976049376710262,30.0024926920292,29.999999999999996,1.7717403700878402
117.9,-0.09592939865273534,-0.10802132658118281,30.006099708334176,29.999999999999996,1.7744223496607536
117.95,-0.07761818668244391,-0.1065890183696087,30.008042819762018,29.999999999999996,1.7767885479437713
118.0,-0.07523613443434567,-0.11087430674117482,30.00917634361867,29.999999999999996,1.7718683676207494
118.05,-0.0584258073161526,-0.11045465924602982,30.010658682572096,29.999999999999996,1.7676406789822097
118.10000000000001,-0.04881288117431426,-0.1023432677546637,30.00739936375323,29.999999999999996,1.764697608872347
118.15,-0.033087427516649746,-0.09679519318648422,30.005733615815565,29.999999999999996,1.741544501812029
118.2,-0.02701284796029788,-0.08819048020730884,30.0102076974756,29.999999999999996,1.7417729328816207
118.25,-0.01283346835717399,-0.08923516711361268,30.013148058611844,29.999999999999996,1.7304553495642225
118.3,0.0006525223696344029,-0.07711050292930975,30.01751762134195,29.999999999999996,1.7422500157007157
118.35000000000001,0.018157934138137773,-0.08023316396071596,30.015596653276308,29.999999999999996,1.7413538455945121
118.4,0.019358941013953156,-0.07743819690590935,30.013029970715852,29.999999999999996,1.7556582584242884
118.45,0.03295622640610122,-0.06490122801548459,30.01122662458669,29.999999999999996,1.7439230777900174
118.5,0.0382357976992683,-0.054904068012960903,30.012004329933582,29.999999999999996,1.7210307446470519
118.55,0.05168517330966122,-0.04878861102669959,30.015370090054915,29.999999999999996,1.7076179979349932
118.60000000000001,0.058022791657766325,-0.04693175712364415,30.0157368606783,29.999999999999996,1.7250558879757238
118.65,0.06061510396436348,-0.04968678064833367,30.019172456205926,29.999999999999996,1.7206561123309458
118.7,0.08258871519294947,-0.04214267838717572,30.0232107756033,29.999999999999996,1.7245810251597218
118.75,0.08610823621412464,-0.03038175763900316,30.021531641564355,29.999999999999996,1.7226373414250784
118.8,0.10126861090403214,-0.020912251305354294,30.02552179512177,29.999999999999996,1.7183399487857693
118.85000000000001,0.10196829083346584,-0.007164633540768809,30.026177204246846,29.999999999999996,1.70888195664139
118.9,0.10639638283736168,-0.001699988457310298,30.02140351318635,29.999999999999996,1.7008955664875507
118.95,0.1119675418251557,-0.0018599993838350282,30.019780264340675,29.999999999999996,1.6970615696856688
119.0,0.10832935063777692,0.013380225454607889,30.017485122487365,29.999999999999996,1.7020679942158645
119.05,0.11941668545783807,0.018506004877660583,30.018002761218064,29.999999999999996,1.699767565037074
119.10000000000001,0.11837909032298018,0.019312997980979466,30.020801113011654,29.999999999999996,1.7275014087344747
119.15,0.11958899328864307,0.020527745535738787,30.01718624293865,29.999999999999996,1.725329747929269
119.2,0.12048000144726484,0.017705460722486837,30.01940118965694,29.999999999999996,1.7319733054562618
119.25,0.12888381187855097,0.02120879165832048,30.01617559354513,29.999999999999996,1.7176083007615213
119.3,0.1289067210181923,0.01067345128283768,30.021736200576285,29.999999999999996,1.7111235762508672
119.35000000000001,0.13109571377046253,0.00396232910758954,30.020545274133372,29.999999999999996,1.7347279620372265
119.4,0.1218110362094854,0.008682053895595886,30.02024389559082,29.999999999999996,1.7232107255596025
119.45,0.10561684699234124,0.0035001292427466048,30.02335599596935,29.999999999999996,1.7370164049569419
119.5,0.10758215199773341,0.004927378609262349,30.019557832387598,29.999999999999996,1.7193467740287087
119.55,0.10811513677154723,0.011144051975003386,30.02269381497692,29.999999999999996,1.7253635311014803
119.60000000000001,0.10820515744162093,0.0020427089409278615,30.017633617217648,29.999999999999996,1.7407819644179148
119.65,0.09509521026665124,-0.004447989640659482,30.01210114212059,29.999999999999996,1.7350411925217142
119.7,0.06900661964913671,-0.0021706569916956097,30.004229995089027,29.999999999999996,1.729574257610437
119.75,0.06368307722537232,-0.007943442201722524,30.006868311935254,29.999999999999996,1.7280827044357832
119.8,0.057864094742638796,-0.01331026594899793,30.004022349764426,29.999999999999996,1.7372563097577616
119.85000000000001,0.04328331572058045,-0.017163011356736584,30.004461663841006,29.999999999999996,1.7496525922127295
119.9,0.03988671233939842,-0.02782561569595281,30.00056488607563,29.999999999999996,1.7446190098700818
119.95,0.03846788237455481,-0.005815697709924579,29.995003424864183,29.999999999999996,1.7546535742819163
120.0,0.02576144267057629,-0.0025877509677861427,29.996842365187508,29.999999999999996,1.755859289128382
120.05,0.031041205929745522,0.013775696645993587,29.996639320510802,29.999999999999996,1.7524636985122244
120.10000000000001,0.01721288422824286,0.01719333901084994,29.994084785224896,29.999999999999996,1.7429974651042448
120.15,0.012576428567381084,0.006924246584177274,29.988811059745235,29.999999999999996,1.7471334583232396
120.2,0.0027085622107622816,0.021830243157825654,29.98615397306676,29.999999999999996,1.7508161501735087
120.25,0.003444837974072969,0.03375622747215152,29.99007356091424,29.999999999999996,1.7475859576709163
120.3,-0.009897498381056575,0.02687418111033093,29.98965943541773,29.999999999999996,1.765993941423569
120.35000000000001,-0.008207739307702343,0.01784314067263884,29.980380006970567,29.999999999999996,1.7718009018124965
120.4,-0.012999154786867102,0.020767830587587674,29.980242024760543,29.999999999999996,1.7912513997570447
120.45,-0.011257843756105274,0.03631746781521904,29.976185714906798,29.999999999999996,1.7927778553825846
120.5,-0.02751789868650381,0.057562133043162114,29.97670715713559,29.999999999999996,1.7889625263844309
120.55,-0.032805593286298035,0.06678263667286173,29.980292686023333,29.999999999999996,1.7756614765570158
120.60000000000001,-0.03643652110832825,0.06803314917667262,29.980721701577806,29.999999999999996,1.767391761891456
120.65,-0.045629298872335966,0.08208175888496037,29.980478340721227,29.999999999999996,1.7581044247222994
120.7,-0.052563972073582016,0.0823624189834393,29.977983841000878,29.999999999999996,1.7487881520127695
120.75,-0.05708855231891659,0.07482981428486803,29.979087222224358,29.999999999999996,1.7480552907629567
120.8,-0.062305572015574844,0.07647628236087775,29.98076118392813,29.999999999999996,1.7361879879593527
120.85000000000001,-0.06903204975701789,0.07849209498880234,29.97895877160826,29.999999999999996,1.7452721133884512
120.9,-0.0646105104210476,0.09069791613836055,29.976284621722986,29.999999999999996,1.741280264049979
120.95,-0.06810179527096803,0.0918491401672988,29.97592523415279,29.999999999999996,1.7473383810845375
121.0,-0.06932398754870059,0.10165397463808214,29.968727804301803,29.999999999999996,1.7635241946513613
121.05,-0.07506399325902302,0.09582811412725663,29.968884839915685,29.999999999999996,1.7583451444183202
121.10000000000001,-0.07661106779755414,0.08621883072757354,29.965265216539642,29.999999999999996,1.7664158301441375
121.15,-0.07772984640948209,0.09495939591102767,29.96445031016637,29.999999999999996,1.7606273220353068
121.2,-0.07241705044567726,0.09571565614971546,29.965234281786874,29.999999999999996,1.7594243348207221
121.25,-0.07144707694322872,0.08209956447388783,29.95710406158912,29.999999999999996,1.7533052957609285
121.3,-0.06284367187063289,0.08324822476322537,29.952096595465292,29.999999999999996,1.7623624778360394
121.35000000000001,-0.06570083544273214,0.07621327771684608,29.951172688915882,29.999999999999996,1.772753132591611
121.4,-0.070123104558274,0.06557458865290838,29.952815462926026,29.999999999999996,1.7858751726066873
121.45,-0.07243496690697493,0.06061020560873695,29.956428936141187,29.999999999999996,1.7834327791729778
121.5,-0.07260281452157485,0.045301155335005436,29.955993171759612,29.999999999999996,1.803644210516843
121.55,-0.055537141791195704,0.025996441034442333,29.961120895930794,29.999999999999996,1.8171252319309328
121.60000000000001,-0.05178837144621216,0.024106268007270185,29.963674844312138,29.999999999999996,1.8283370037027311
121.65,-0.05303926735869536,0.01620019324458156,29.962619929325037,29.999999999999996,1.8168039970265013
121.7,-0.046956949036252936,0.004957574374043843,29.962009546793976,29.999999999999996,1.818094955051366
121.75,-0.05303243681708608,0.003933416225808361,29.964233719657546,29.999999999999996,1.8228648434250971
121.8,-0.04920806175315116,-0.0028133099485523456,29.95845807301568,29.999999999999996,1.82478849840594
121.85000000000001,-0.04224576082237975,-0.01925794641878733,29.962385643766485,29.999999999999996,1.838708076705687
121.9,-0.03952260669020163,-0.041995873649282166,29.96172142921787,29.999999999999996,1.8506742655639234
121.95,-0.02737135638099959,-0.05697555560709481,29.963453649784583,29.999999999999996,1.8431018825858754
122.0,-0.025310814463241526,-0.05420527242399206,29.96792295886862,29.999999999999996,1.8215760930835063
122.05,-0.009098832882798794,-0.06273442383613617,29.974206142096154,29.999999999999996,1.822018013622969
122.10000000000001,-0.0030389713358430436,-0.05816450855350434,29.97060702636864,29.999999999999996,1.830808846943254
122.15,0.015771308389063415,-0.08741758585360898,29.971657310330173,29.999999999999996,1.8252689858818918
122.2,0.012171813355926705,-0.10419827047060287,29.96490545656094,29.999999999999996,1.8426184051748806
122.25,0.010159727020411348,-0.11819487653950961,29.96360542854131,29.999999999999996,1.8560388502680254
122.3,0.008648315158473672,-0.14426800180077715,29.96647453677404,29.999999999999996,1.842850025145597
122.35000000000001,0.005271372106355811,-0.15208146736177747,29.966896431572756,29.999999999999996,1.8434277559941539
122.4,0.007158562456845062,-0.1516757207295146,29.966274764754136,29.999999999999996,1.8645618171315084
122.45,0.0001933360910498657,-0.15007565869012243,29.970232544676687,29.999999999999996,1.8732572762341435
122.5,0.016220351841289428,-0.1492962246951918,29.972800940212792,29.999999999999996,1.8691298936350995
122.55,0.0116358459575529,-0.13709367085133461,29.96991779694297,29.999999999999996,1.8299403026631178
122.60000000000001,0.01426635520110842,-0.12438359447418097,29.973969423579568,29.999999999999996,1.8248210862729373
122.65,0.004842302947577535,-0.13524904775635838,29.966090983629012,29.999999999999996,1.84081588482519
122.7,-0.003538108865084241,-0.12327664978373379,29.964817567961735,29.999999999999996,1.8256198454107602
122.75,-0.013139432928043721,-0.11275527394233899,29.969306627750598,29.999999999999996,1.8338767433643077
122.8,-0.015490118399837697,-0.10450055808902542,29.971400648363662,29.999999999999996,1.8179915346047388
122.85000000000001,0.0030910308764233144,-0.11107943826707081,29.970811770859346,29.999999999999996,1.8033294967793625
122.9,-0.0016593034855849529,-0.10731501513383898,29.968009979527388,29.999999999999996,1.8194414244208699
122.95,-0.005911159089714418,-0.09562631161449041,29.965479309060616,29.999999999999996,1.8245820085980553
123.0,-0.012401211968121292,-0.0985949286104204,29.96006036466763,29.999999999999996,1.8193757094564789
123.05,-0.004797013057810675,-0.09728053950538941,29.96208634451598,29.999999999999996,1.8082567081706884
123.10000000000001,0.005035397093634122,-0.08391938302130313,29.961108289442247,29.999999999999996,1.802353353797185
123.15,0.0039052413367170738,-0.06103835619116237,29.965853499358083,29.999999999999996,1.807433073821236
123.2,0.012707183467170759,-0.052439603220690814,29.964347225260234,29.999999999999996,1.8054261545915145
123.25,0.025445719615042838,-0.043993318265131066,29.966956777404327,29.999999999999996,1.800262209107216
123.3,0.022896708658918352,-0.018103066383234695,29.96460846173922,29.999999999999996,1.8159243448924087
123.35000000000001,0.028725272541820578,-0.0012182838263541731,29.966453277745856,29.999999999999996,1.811188950879644
123.4,0.031332324437624515,0.00904742941905752,29.969744028845014,29.999999999999996,1.8081156694807452
123.45,0.028224708140191977,0.024555297176107417,29.9735655209127,29.999999999999996,1.8102620506911287
123.5,0.04242010156867078,0.028231657859730197,29.97944952862111,29.999999999999996,1.8152034673057225
123.55,0.05221419380024735,0.039320202577661535,29.98093488084956,29.999999999999996,1.8099781969128517
123.60000000000001,0.04757062032233743,0.04433718585652751,29.98456432004853,29.999999999999996,1.8180675335851273
123.65,0.0646694478807396,0.06528057660926372,29.993443689868347,29.999999999999996,1.8107475996740243
123.7,0.07560287541950181,0.07608328889679282,30.00003578355461,29.999999999999996,1.7912623981644986
123.75,0.08195495913950332,0.0802618495686294,30.004579433066493,29.999999999999996,1.794054890317916
123.8,0.08645658328518034,0.08369187807174758,30.00628978216195,29.999999999999996,1.7777206194120865
123.85000000000001,0.08535044924338327,0.09018712040599756,30.00955692213013,29.999999999999996,1.7939675271447286
123.9,0.07844158284353475,0.09656463109171981,30.0189384523628,29.999999999999996,1.7850485300472694
123.95,0.07806595375504487,0.10480181334496308,30.015845558811165,29.999999999999996,1.7859908911425593
124.0,0.08438886001450549,0.10918864640371766,30.022013880881097,29.999999999999996,1.796158059491941
124.05,0.0798450796989489,0.11250394511037118,30.021259482666213,29.999999999999996,1.789917261643408
124.10000000000001,0.08492388075763935,0.11926867904121556,30.019395175867366,29.999999999999996,1.7924985269606182
124.15,0.08093092590398795,0.1081524788970188,30.015207389605095,29.999999999999996,1.8067410698749373
124.2,0.06696165287117424,0.10277348544603945,30.0134389245712,29.999999999999996,1.8149930427310241
124.25,0.06297372324181685,0.09853868743366231,30.00690172832883,29.999999999999996,1.82789371414383
124.3,0.06544468699365849,0.09368864717601957,30.012041570474036,29.999999999999996,1.8054151343470055
124.35000000000001,0.05680040560296185,0.08400774209219251,30.011273230300173,29.999999999999996,1.8060721922004808
124.4,0.04865053552339088,0.07763013057858899,30.007567790243492,29.999999999999996,1.8026542396435663
124.45,0.044416177506275224,0.08963568656818163,30.00011274038789,29.999999999999996,1.8003284420423642
124.5,0.03133223579183303,0.07665396543933987,29.999902160632463,29.999999999999996,1.793366526000522
124.55,0.024498194272841504,0.06587921211756098,29.99945980795417,29.999999999999996,1.807334825407313
124.60000000000001,0.017198313820299727,0.05181613668050814,30.00330361417776,29.999999999999996,1.7977702601324193
124.65,0.0030131518968908675,0.042911416396910596,30.00411901891175,29.999999999999996,1.7958104738528
124.7,0.001906916627854671,0.02579031688511752,30.008338905410312,29.999999999999996,1.7935577412267703
124.75,-0.0050521819275380925,0.016374997000736885,30.006234921102596,29.999999999999996,1.814344467392958
124.8,-0.016175871895588164,0.0032435419425089307,30.005353792514814,29.999999999999996,1.817959430555614
124.85000000000001,-0.024024776798658727,-0.00047138333444458446,30.007814497383535,29.999999999999996,1.8074260184474884
124.9,-0.047949589053758,-0.011468838901564844,30.013158608656678,29.999999999999996,1.8094145662336696
124.95,-0.06268923897469482,-0.013075202877600023,30.015149488180246,29.999999999999996,1.8123133405886205
125.0,-0.08567106623382872,-0.020458342072292458,30.01627839491921,29.999999999999996,1.7812372058700932
125.05,-0.09119938377261759,-0.03213398771874483,30.020042888292725,29.999999999999996,1.783095667360217
125.10000000000001,-0.10348341952736755,-0.02508928121209723,30.025052996588354,29.999999999999996,1.7765836632901908
125.15,-0.10706642295407921,-0.0296115772966461,30.020617603276538,29.999999999999996,1.7635192965848316
125.2,-0.10905484325760646,-0.03556872291313765,30.01698535446901,29.999999999999996,1.7588763405752803
125.25,-0.11449539734008359,-0.03996518177121404,30.01428517480099,29.999999999999996,1.7594406120027757
125.3,-0.10394216969713431,-0.0388185103196577,30.014572564435987,29.999999999999996,1.7571190237776495
125.35000000000001,-0.1054919439918886,-0.05508837678707961,30.015562767114808,29.999999999999996,1.7540098291721615
125.4,-0.11503015808197872,-0.05318651897630968,30.01850928898806,29.999999999999996,1.7550119561297628
125.45,-0.12171002322104031,-0.06132015795693059,30.013051616391365,29.999999999999996,1.7538359249833078
125.5,-0.11163126426535573,-0.0699312327081179,30.014737645120977,29.999999999999996,1.7472808010521217
125.55,-0.101443341521151,-0.06678105140917424,30.01154882940449,29.999999999999996,1.759538903539859
125.60000000000001,-0.10078750410981066,-0.060963598336992685,30.010009568320328,29.999999999999996,1.7516112506344172
125.65,-0.09645785804061194,-0.05873404330310639,30.011459797547275,29.999999999999996,1.754477782380356
125.7,-0.09270072926766602,-0.048265363105154196,30.0125903201761,29.999999999999996,1.7867829143409226
125.75,-0.08661430621885256,-0.03861501348431063,30.012520294633678,29.999999999999996,1.7893337302040004
125.8,-0.08584463493258526,-0.04119048768002132,30.010083359329688,29.999999999999996,1.784570682916848
125.85000000000001,-0.08258484416878094,-0.03613499002326969,30.008780858700334,29.999999999999996,1.7794528926072006
125.9,-0.07811408759949559,-0.0399635301718687,30.011571774917886,29.999999999999996,1.780550760134647
125.95,-0.06240755740848477,-0.039509775405255985,30.010011109760526,29.999999999999996,1.7781393685438045
126.0,-0.05334509222597426,-0.04450937140613472,30.01234706152373,29.999999999999996,1.7614913187970749
126.05,-0.03503575838680928,-0.047653474626427335,30.014294738994092,29.999999999999996,1.7530227343462284
126.10000000000001,-0.018184685351717186,-0.03395931976426834,30.012644206371014,29.999999999999996,1.7406831534713487
126.15,-0.011144450756903929,-0.03655647977718001,30.017164707994734,29.999999999999996,1.7525363348254057
126.2,-0.0015808878168641451,-0.027002058903657974,30.012534917434557,29.999999999999996,1.7484511743107392
126.25,0.0034297437390769067,-0.0266952590997296,30.00984654418244,29.999999999999996,1.7505865800387255
126.3,0.021136649768974655,-0.025259672996154035,30.00249528720529,29.999999999999996,1.731021614362739
126.35000000000001,0.029156025860143604,-0.018236625872193702,30.00479338164499,29.999999999999996,1.744626385723002
126.4,0.037968324021940614,-0.01830881690070918,30.006341843610006,29.999999999999996,1.7481511574650284
126.45,0.0507383976512927,-0.015995832202587018,30.00702973299233,29.999999999999996,1.7585715602811647
126.5,0.0855771716700973,-0.017790666842174747,30.008469989114413,29.999999999999996,1.7716330134248937
126.55,0.09166314731601989,-0.011019145858366533,30.00715096510991,29.999999999999996,1.7627190271818765
126.60000000000001,0.10704118633699111,-0.019880313557683764,30.00309238137805,29.999999999999996,1.76803924944164
126.65,0.1242638683152183,-0.020265215195665227,29.99956949020057,29.999999999999996,1.7882217438489119
126.7,0.1453624798349377,-0.03355075534019686,29.991854973550105,29.999999999999996,1.7801876262498455
126.75,0.14869208219726385,-0.034624097857932884,29.993575971000705,29.999999999999996,1.794989317381906
126.8,0.16078597468248568,-0.03544872111139151,29.999530844880557,29.999999999999996,1.806038104567857
126.85000000000001,0.16064630655703294,-0.03927490074483706,30.00349231512153,29.999999999999996,1.8030349788339677
126.9,0.16213065303968757,-0.03902842157286474,30.000833850225607,29.999999999999996,1.7801114627406
126.95,0.17244735435970526,-0.03414531857377918,30.0117930285391,29.999999999999996,1.7972081901366246
127.0,0.16830262040496097,-0.033714467169752536,30.01174174834771,29.999999999999996,1.7861038531741311
127.05,0.16937473358291813,-0.03257488629665953,30.01088611499218,29.999999999999996,1.7727416162643375
127.10000000000001,0.1557311656236776,-0.030495996502474854,30.00714266800377,29.999999999999996,1.7673535397403852
127.15,0.16642466113815885,-0.018630702374711455,30.007590579968735,29.999999999999996,1.7584972728923451
127.2,0.1503879806271958,-0.022775131905417075,30.003911413117297,29.999999999999996,1.7387370118274879
127.25,0.13333766165266622,-0.017114542947379657,30.004671294003963,29.999999999999996,1.7423361096949994
127.3,0.12504386384607455,0.001544395750725549,30.006980548140955,29.999999999999996,1.7404202207876274
127.35000000000001,0.11123123939367553,0.0001205948533993015,30.01050683379392,29.999999999999996,1.7307810416863443
127.4,0.08815818659957024,0.01038328588502499,30.00834844846081,29.999999999999996,1.726728843286548
127.45,0.07791295088389236,0.010463563995680427,30.0028233154298,29.999999999999996,1.7289055596543004
127.5,0.05867443402516625,0.017854522838511522,29.997068552022153,29.999999999999996,1.7417773277020339
127.55,0.043592712750135175,0.022235211751673686,29.99881236686017,29.999999999999996,1.7596309575206959
127.60000000000001,0.03924256800789744,0.04010980181386277,29.999232586963785,29.999999999999996,1.7514405922486773
127.65,0.02150007459513976,0.04062644633183412,29.99676230091745,29.999999999999996,1.763466941320517
127.7,0.00678010332990107,0.04338804791056554,29.999388426080884,29.999999999999996,1.7739508193070885
127.75,-0.01583037365560847,0.04875379438328438,30.004717251779315,29.999999999999996,1.7804474505230619
127.8,-0.029802237362561514,0.06572154850043121,30.005895873266038,29.999999999999996,1.7696056671423226
127.85000000000001,-0.0392752593065863,0.07853270296251855,30.00442696077673,29.999999999999996,1.7641847976493228
127.9,-0.05980987606520161,0.09220528149522629,30.005472475188856,29.999999999999996,1.7628049290082204
127.95,-0.07794354975906287,0.10499575013313883,29.996334333871296,29.999999999999996,1.7641453078165958
128.0,-0.08734752470628097,0.11852225843866991,29.9965288177446,29.999999999999996,1.7559857219884591
128.05,-0.09665961612771982,0.13039441905761479,30.00083878373499,29.999999999999996,1.744657330574558
128.1,-0.10992035215654714,0.14453291913220853,30.00485584929268,29.999999999999996,1.7438933128216318
128.15,-0.12274536530656079,0.14816370173164034,30.0031392100091,29.999999999999996,1.7369866811367747
128.2,-0.12313179663896379,0.14564525866482492,30.00214448457835,29.999999999999996,1.7610905135427024
128.25,-0.13734282254313182,0.16170804032617778,30.004837927154377,29.999999999999996,1.7782842101524754
128.3,-0.14059901846761,0.15883829417301695,30.000068801756566,29.999999999999996,1.7778324975475748
128.35,-0.14289770502218668,0.16052415868322803,29.996678365411647,29.999999999999996,1.775254953435458
128.4,-0.13115757521517676,0.15257066745083617,29.99635915884515,29.999999999999996,1.7814643180978638
128.45,-0.12419388186078924,0.1408724242947378,29.99079860156659,29.999999999999996,1.7638980815543992
128.5,-0.12396281238504912,0.13997482284796692,29.989189712929274,29.999999999999996,1.7347773187775168
128.55,-0.1202727575717539,0.1266098703503153,29.989211606051835,29.999999999999996,1.7474567001871397
128.6,-0.10410136973841032,0.11502650679904039,29.988952465693924,29.999999999999996,1.7489078780215424
128.65,-0.09923331148424842,0.1007556391721815,29.98820411802706,29.999999999999996,1.734943249044797
128.7,-0.09644719830966253,0.0890273806202059,29.987972072559177,29.999999999999996,1.7253016528359457
128.75,-0.09804409835319962,0.060915821906885964,29.983548890875003,29.999999999999996,1.7218049842791532
128.8,-0.10567860240792805,0.044661102995479894,29.980728332048027,29.999999999999996,1.7400587014029263
128.85,-0.11506041199800153,0.037837415366414814,29.985666425586167,29.999999999999996,1.734466938428613
128.9,-0.10138879242112538,0.023419664574152368,29.981057162466485,29.999999999999996,1.7379009392934328
128.95,-0.09639417218184085,0.015201746857916155,29.975211487122007,29.999999999999996,1.743624695334491
129.0,-0.09286275733000467,-0.002872911681525971,29.973218908602462,29.999999999999996,1.7415491148722275
129.05,-0.09746608565612352,-0.02145269302708601,29.960962053631384,29.999999999999996,1.7579728116337254
129.1,-0.08692466223977627,-0.03240019677451504,29.961379334348592,29.999999999999996,1.7676721920167782
129.15,-0.07430995718017136,-0.04970537628132592,29.961270072793287,29.999999999999996,1.7770055166120038
129.2,-0.06843743747360771,-0.05926756357244353,29.960306363286417,29.999999999999996,1.7971542707132984
129.25,-0.0666819404710508,-0.07819500138319242,29.958119415920574,29.999999999999996,1.8077708761179174
129.3,-0.05646084039838607,-0.09513380242736424,29.957961923540967,29.999999999999996,1.8205426117835057
129.35,-0.047390333492251815,-0.1167077353981491,29.95450916096592,29.999999999999996,1.8155559610873067
129.4,-0.04174213360599534,-0.12499286622138726,29.959588121775397,29.999999999999996,1.8232747407404555
129.45,-0.03862579569518656,-0.14640770497236122,29.957826531534355,29.999999999999996,1.8314343339384689
129.5,-0.021042942796871952,-0.155635010691087,29.95147723997791,29.999999999999996,1.8423656135029423
129.55,-0.02537161328740595,-0.17751287023733456,29.952517781870036,29.999999999999996,1.842589254091477
129.6,-0.02637266978334963,-0.18544467917277724,29.952698156767212,29.999999999999996,1.8202567723241212
129.65,-0.03675835884343689,-0.19121831964032532,29.950821581878888,29.999999999999996,1.8350147493618356
129.7,-0.0399000337875046,-0.19962316390932422,29.953864900774377,29.999999999999996,1.8389897823093848
129.75,-0.04911486737647548,-0.20964874583559934,29.950160949613096,29.999999999999996,1.8429849562979308
129.8,-0.047160474473266545,-0.20630880395258142,29.945398974120227,29.999999999999996,1.8361055922189582
129.85,-0.03450722502707747,-0.21290687451641635,29.940632650823456,29.999999999999996,1.838962994137331
129.9,-0.03958624494635434,-0.2100005806072099,29.941620362245054,29.999999999999996,1.8528388719148934
129.95,-0.03327824621049875,-0.20122603704199876,29.939700683461176,29.999999999999996,1.8710833326711223
130.0,-0.033220434095028825,-0.19443028548399746,29.93224707208052,29.999999999999996,1.8649142000613304
130.05,-0.03357359510395785,-0.18320173785239718,29.936070173923554,29.999999999999996,1.8745708849195921
130.1,-0.02585352419919433,-0.16831594023415883,29.940070901291875,29.999999999999996,1.857460409197182
130.15,-0.02392398549054376,-0.17248181533878848,29.93940976006945,29.999999999999996,1.8611554720037762
130.2,-0.012313811103561684,-0.14934241272813528,29.944667020909858,29.999999999999996,1.8629676097346117
130.25,-0.007313639026549807,-0.13614245722565158,29.951586472388556,29.999999999999996,1.8778239109182693
130.3,-0.002865422374525477,-0.12982779424266042,29.947641034823512,29.999999999999996,1.8698277703955244
130.35,0.004368999426789877,-0.10731347470805673,29.94497831117398,29.999999999999996,1.878155858495344
130.4,0.02187832177228309,-0.09664706396292283,29.94145170292092,29.999999999999996,1.8631598966182106
130.45,0.02753984330041152,-0.0774709172487939,29.947792599106993,29.999999999999996,1.8619394153277404
130.5,0.033545836425664055,-0.05661440259311191,29.951739620395745,29.999999999999996,1.881401871129168
130.55,0.05471292919866863,-0.045365473328163576,29.953757056324452,29.999999999999996,1.8685318294904993
130.6,0.0671152986438517,-0.0223530027027061,29.954927116000075,29.999999999999996,1.8637162021216278
130.65,0.08183686643622026,-0.00552254777688811,29.95981570376224,29.999999999999996,1.8616236965207051
130.7,0.09938621545772142,0.0020379296202438645,29.961398555374426,29.999999999999996,1.8507005896696214
130.75,0.12128912762789164,0.02208695226019894,29.964717119239555,29.999999999999996,1.8374335267136077
130.8,0.13156458055331074,0.032592878674781396,29.966319230943725,29.999999999999996,1.8571276494880022
130.85,0.14172691464030213,0.05108983854369584,29.960525264199322,29.999999999999996,1.8624187721069714
130.9,0.14921051179364933,0.06264132740547616,29.95950609395618,29.999999999999996,1.8651933890322274
130.95,0.15986647679651592,0.0818728671904286,29.96713725594089,29.999999999999996,1.8711318314495493
131.0,0.16660203583336738,0.09389905703438345,29.96992906135748,29.999999999999996,1.868816649290057
131.05,0.1859634079541494,0.09892733193818082,29.969153373117074,29.999999999999996,1.8674845501659834
131.1,0.1871832703472922,0.09333023646982011,29.973109466698663,29.999999999999996,1.8575967598573517
131.15,0.2010606736900645,0.10355253282397721,29.97699660548541,29.999999999999996,1.8538270532189463
131.2,0.20237265462567594,0.1113541788818744,29.97938825117823,29.999999999999996,1.8469433920820921
131.25,0.19631918661502434,0.10351669358800719,29.985722252394815,29.999999999999996,1.8461217250175734
131.3,0.18526275050769817,0.10901013695725441,29.987406402642748,29.999999999999996,1.8473180549999233
131.35,0.17874300408134125,0.11413566611911129,29.977417435832734,29.999999999999996,1.8470996555197192
131.4,0.18589350022383577,0.10946595053352443,29.97554798121045,29.999999999999996,1.8541231174916348
131.45,0.17983772505801796,0.10540361278718705,29.978049523926977,29.999999999999996,1.8440683217483547
131.5,0.16749855945452424,0.10393386219751988,29.97661969365562,29.999999999999996,1.8486733223047704
131.55,0.1499114580674162,0.09087724699692673,29.98568320766946,29.999999999999996,1.8604673967167116
131.6,0.1285999872700753,0.0900808874740146,29.991184232838666,29.999999999999996,1.8544808586919899
131.65,0.11568972268087613,0.08306699475036389,29.99010175387217,29.999999999999996,1.8441957370074333
131.7,0.10165404473581159,0.07715204164596554,29.9951828777384,29.999999999999996,1.8480086278840693
131.75,0.09118526854718174,0.06961498593753514,29.997448873223536,29.999999999999996,1.8422141887943284
131.8,0.06242168690798052,0.07486260832654992,30.00213775456229,29.999999999999996,1.848277685074992
131.85,0.044693070268455835,0.07208372027478852,30.009800164163764,29.999999999999996,1.8421632341668566
131.9,0.005482162098326328,0.07386256898690238,30.013377147702972,29.999999999999996,1.8422462799818993
131.95,-0.007090256051245606,0.06985849949052307,30.017805367717745,29.999999999999996,1.822598816084966
132.0,-0.02664693304721211,0.07641153804618656,30.01586029349712,29.999999999999996,1.8206240327372532
132.05,-0.03796105743104906,0.07495196114348535,30.022092000083546,29.999999999999996,1.8132183996970812
132.1,-0.05812799316402844,0.06605286270259152,30.01881102649235,29.999999999999996,1.8096774256518091
132.15,-0.06996895563382965,0.05876512655564758,30.01913189798337,29.999999999999996,1.799082439403193
132.2,-0.0830556485078935,0.05942195985915737,30.023565379662543,29.999999999999996,1.785309457250988
132.25,-0.09342786297657568,0.05273245805814972,30.02411572790073,29.999999999999996,1.7743767851704186
132.3,-0.09919644249499676,0.05883710565124083,30.02138507518604,29.999999999999996,1.7452650446095186
132.35,-0.12981731647330896,0.06435853830627161,30.018273047551475,29.999999999999996,1.7588507567760812
132.4,-0.15826290292327896,0.0540769570114044,30.023148401257526,29.999999999999996,1.774110644814622
132.45,-0.15143232039881843,0.04771732518787862,30.021885023425085,29.999999999999996,1.7760187215471845
132.5,-0.16489975022637748,0.04103201372484012,30.027363403825426,29.999999999999996,1.7600180977251039
132.55,-0.1704522024814047,0.03497176591462107,30.025910539946498,29.999999999999996,1.7524360146072375
132.6,-0.17272749356594236,0.03246870313239227,30.029101620695283,29.999999999999996,1.7468711659781857
132.65,-0.1762540605047403,0.029313317444252005,30.029935223598457,29.999999999999996,1.765731143229203
132.7,-0.17530960370958926,0.025195460453979586,30.03108899466495,29.999999999999996,1.7703333092028657
132.75,-0.17789365515290834,0.01207735594097023,30.038327624908217,29.999999999999996,1.7715398063204972
132.8,-0.17646725736931285,0.00709055376376789,30.04153411257822,29.999999999999996,1.7673601530752654
132.85,-0.16302312918871664,0.0001563382137868502,30.041150995914016,29.999999999999996,1.7702693567984873
132.9,-0.17444825260697008,0.005924382067566996,30.037761639563005,29.999999999999996,1.7553887212016759
132.95,-0.18876960970188175,0.008298056898375237,30.037259098016328,29.999999999999996,1.752520451162589
133.0,-0.17759185740012232,0.004274418306894431,30.041764987998356,29.999999999999996,1.7559596414713459
133.05,-0.1755334366234964,-0.006167219107381515,30.032748899780373,29.999999999999996,1.7616931193292742
133.1,-0.17976811913019455,-0.009453484574528275,30.034170002046352,29.999999999999996,1.7641263579726743
133.15,-0.16606005901644838,-0.00883143436356354,30.028074258001755,29.999999999999996,1.7631323263149632
133.2,-0.14722663055414187,-0.005684684465601986,30.019998562302497,29.999999999999996,1.7504392584855901
133.25,-0.12335712572688287,-0.02255123025574216,30.017478743936643,29.999999999999996,1.7556856962040817
133.3,-0.10168318193649971,-0.03483869379679108,30.022544098444744,29.999999999999996,1.7518680924941308
133.35,-0.08724752209521962,-0.033471836903946936,30.02668211121736,29.999999999999996,1.7299951481255826
133.4,-0.07610349892452672,-0.03680080912718476,30.020202863483096,29.999999999999996,1.7110099743901226
133.45,-0.06313963824923574,-0.03881161639995277,30.021782094222164,29.999999999999996,1.716686616416675
133.5,-0.0455914748647041,-0.04516709704941655,30.02264285268456,29.999999999999996,1.7151966436724693
133.55,-0.034360299205001624,-0.05961215561447655,30.02476505654886,29.999999999999996,1.7142556896413257
133.6,-0.009760957959316186,-0.07760225915389482,30.028643568925922,29.999999999999996,1.7334427391973144
133.65,0.013526379847833685,-0.09699555064398631,30.02812089279557,29.999999999999996,1.7336485860430715
133.7,0.023346510314737872,-0.11232181411259362,30.033201641252514,29.999999999999996,1.740625169659275
133.75,0.041015968447204176,-0.11918046074866542,30.032090711271124,29.999999999999996,1.7588476010757836
133.8,0.06892607327828094,-0.1329666845052659,30.032771954143357,29.999999999999996,1.758345436119485
133.85,0.08609626257546624,-0.1440840080733859,30.035440662216615,29.999999999999996,1.7749806483429538
133.9,0.09397793013990872,-0.14690706384394206,30.032820458857355,29.999999999999996,1.77595650579346
133.95,0.11194443519151995,-0.14368472618226252,30.03221979464028,29.999999999999996,1.7907800103457936
134.0,0.12641771220790418,-0.14253468398107552,30.032758535874958,29.999999999999996,1.7763007021328272
134.05,0.13007540768522294,-0.15310220905378819,30.028341114903633,29.999999999999996,1.7592291370844695
134.1,0.12589185616877407,-0.15440882211945497,30.029125164677954,29.999999999999996,1.7616478389342078
134.15,0.12255327999130182,-0.15069702173519614,30.02405649932102,29.999999999999996,1.7441949099593546
134.2,0.12624593166196252,-0.14278740906632925,30.024676123313984,29.999999999999996,1.7361216999286384
134.25,0.11820455810364484,-0.15209771982193157,30.028620498990104,29.999999999999996,1.7478364945272822
134.3,0.13078594534484142,-0.1466889426247572,30.035090383668805,29.999999999999996,1.756435038259264
134.35,0.14141645579576537,-0.13585849676271086,30.033689622726197,29.999999999999996,1.7459196564351358
134.4,0.12994655266705865,-0.11061362961596925,30.033351458688948,29.999999999999996,1.754966698302409
134.45,0.125432899265009,-0.11007365922840506,30.031989829604086,29.999999999999996,1.7550894333676084
134.5,0.12877771724185977,-0.1061948924767536,30.0307217245964,29.999999999999996,1.7374578484936911
134.55,0.12658785343730347,-0.08539127004104932,30.034439596312296,29.999999999999996,1.7217590243288778
134.6,0.1240127322147456,-0.061488772307012704,30.03322126315597,29.999999999999996,1.7263657464192061
134.65,0.10689496884393598,-0.045348906339002175,30.035362012841258,29.999999999999996,1.7455785179244858
134.7,0.09882339798840346,-0.03994703783412997,30.041845059959716,29.999999999999996,1.7522401617126588
134.75,0.08160788779712792,-0.03171590321961226,30.042092137103552,29.999999999999996,1.7522753004191431
134.8,0.0780714525314183,-0.013114038901008616,30.041450378168552,29.999999999999996,1.741103197707755
134.85,0.07768087218585164,-0.0019379598705150972,30.041850667064192,29.999999999999996,1.7522858859748398
134.9,0.0733548573990778,0.01446154045481634,30.04559251331756,29.999999999999996,1.740437301053915
134.95,0.06422036734307507,0.02506037682615458,30.043295875565246,29.999999999999996,1.7371965987997064
135.0,0.05512032220882765,0.044245197724846835,30.04828088759536,29.999999999999996,1.7498956532465952
135.05,0.043978077084570855,0.07351847718678758,30.054860929503015,29.999999999999996,1.7455236184704288
135.1,0.038656940087925605,0.08563087922428805,30.04980482685903,29.999999999999996,1.7538687607371204
135.15,0.03567679251844922,0.10870014797525876,30.044432911856937,29.999999999999996,1.7408658086747637
135.2,0.03311394997292205,0.10655937857715016,30.046526459159228,29.999999999999996,1.7215510074245162
135.25,0.03771117134708917,0.10428193256532359,30.049001984417806,29.999999999999996,1.744592987676556
135.3,0.036929035172342146,0.1105508736461244,30.045860227077984,29.999999999999996,1.7442138581206559
135.35,0.018254225662617387,0.11080639439182641,30.050464847648797,29.999999999999996,1.7510161825198172
135.4,0.0135802472789855,0.11938406258515058,30.05153131644904,29.999999999999996,1.7388091442732245
135.45,0.020653237504720284,0.13276933082308046,30.048275667634964,29.999999999999996,1.7352576113393723
135.5,0.01744016437402945,0.13213927700464115,30.049301059700408,29.999999999999996,1.7308875228222529
135.55,0.03349093104096799,0.14064355625452837,30.0515137023473,29.999999999999996,1.7274023950211104
135.6,0.04540466597552849,0.15465943499253235,30.05289517571743,29.999999999999996,1.7177844090595982
135.65,0.05768035005399363,0.16236107010236728,30.04763495759621,29.999999999999996,1.715333568838596
135.7,0.054479903443623315,0.16941752446377656,30.050371038095456,29.999999999999996,1.7424961503963377
135.75,0.04747226509968923,0.1716856659479417,30.051279437300902,29.999999999999996,1.761659959649671
135.8,0.03851777022106677,0.1652037720645669,30.056451396983636,29.999999999999996,1.7528239611584628
135.85,0.03231185604078432,0.16649847166422208,30.0521112147624,29.999999999999996,1.7677519660209189
135.9,0.030570604169523445,0.15287542697778875,30.05458513176519,29.999999999999996,1.7601756444933632
135.95,0.03403966899387624,0.14526424634304136,30.054337686318544,29.999999999999996,1.751988070576552
136.0,0.017308330471443128,0.14717211760067506,30.053019200958577,29.999999999999996,1.73302309451685
136.05,0.0008997242481747668,0.1445694025484682,30.050591704283217,29.999999999999996,1.7285230395607512
136.1,0.0027523637823550747,0.14839604570582668,30.053415001249448,29.999999999999996,1.7106554299174994
136.15,-0.010430911399561283,0.14653215482009055,30.056902780224156,29.999999999999996,1.7040337288375056
136.2,-0.017641938697812488,0.13604930296654658,30.049979526435983,29.999999999999996,1.698712850149818
136.25,-0.02647368351380884,0.1209895728424581,30.04898925601222,29.999999999999996,1.7035843899003238
136.3,-0.034233639139722605,0.11461685192962083,30.04927019335987,29.999999999999996,1.69847474815458
136.35,-0.03563767984990773,0.09896698363570312,30.046454734532563,29.999999999999996,1.709801178170327
136.4,-0.03684285167220746,0.08938205099303884,30.045833575949242,29.999999999999996,1.7226767527045856
136.45,-0.050238183503617743,0.07197894111459344,30.034728144160667,29.999999999999996,1.7046069164197493
136.5,-0.0624423832142116,0.05793848458742759,30.03216540473687,29.999999999999996,1.7019591527010898
136.55,-0.07431145863148761,0.037362308317754014,30.03533867308247,29.999999999999996,1.702712574413333
136.6,-0.09157322238396286,0.024107891837769468,30.036898111824218,29.999999999999996,1.7093232278132127
136.65,-0.10374364671321343,0.01727512906910941,30.03284747799253,29.999999999999996,1.7111099256787423
136.70000000000002,-0.12369853479624895,0.001848546041997288,30.029528788616542,29.999999999999996,1.7072570060810186
136.75,-0.12027718213419922,-0.011623497768798636,30.03492210300059,29.999999999999996,1.7082522621246894
136.8,-0.12382637691771989,-0.026808970984084208,30.038867422145213,29.999999999999996,1.7124362003513212
136.85,-0.14049918477098813,-0.03905214945581569,30.038505118756454,29.999999999999996,1.7253076356598283
136.9,-0.152896750037726,-0.04176256640164477,30.037129368359356,29.999999999999996,1.7438781098790797
136.95000000000002,-0.17862597575796071,-0.055101827909158366,30.0394935312559,29.999999999999996,1.7404170057124555
137.0,-0.183451507753727,-0.055449323260369915,30.041074107263825,29.999999999999996,1.7408779884336816
137.05,-0.19375596008785492,-0.061348225920004,30.03917184270846,29.999999999999996,1.7480395879014914
137.1,-0.2127027842901957,-0.062611245338281,30.04034180118053,29.999999999999996,1.7407805806234935
137.15,-0.21961171999766516,-0.0846356639150751,30.03839940664933,29.999999999999996,1.7192335000507415
137.20000000000002,-0.22326174855659567,-0.08989827359491735,30.035198971808345,29.999999999999996,1.7180430335623782
137.25,-0.21737538851218305,-0.092584553953168,30.030888684172528,29.999999999999996,1.725415037441093
137.3,-0.21190617519777716,-0.09408083471616206,30.029065041777695,29.999999999999996,1.7298914192291346
137.35,-0.205669690721461,-0.09950333580914889,30.02621467504528,29.999999999999996,1.728569019627984
137.4,-0.19320811770540489,-0.08341012562256103,30.032126625316476,29.999999999999996,1.7309365143173991
137.45000000000002,-0.17890689903565685,-0.07798091684516768,30.03536607248818,29.999999999999996,1.7126534409292131
137.5,-0.15598520558552112,-0.07204529443927618,30.03412027139136,29.999999999999996,1.7223177469648145
137.55,-0.13931345516958207,-0.07496026665627128,30.036296840318073,29.999999999999996,1.736452130564459
137.6,-0.14042749886356318,-0.07711396701256966,30.0330651520578,29.999999999999996,1.7352544162278694
137.65,-0.12348747107929692,-0.08863630966722129,30.03287727966085,29.999999999999996,1.7209949825505506
137.70000000000002,-0.10570754632775357,-0.09047986514681254,30.032898104808332,29.999999999999996,1.7460032726424657
137.75,-0.08532082336488445,-0.09822953810564251,30.024986651646454,29.999999999999996,1.7373055836456306
137.8,-0.05772924262757215,-0.10358725806902232,30.027197326695376,29.999999999999996,1.7337533101995037
137.85,-0.0443780363014218,-0.10149011126105151,30.029167707214174,29.999999999999996,1.7289670727305113
137.9,-0.027563281982154474,-0.0939130955649215,30.031895922270994,29.999999999999996,1.7510662945960815
137.95000000000002,-0.007886499118808584,-0.07748755671892107,30.041857256080043,29.999999999999996,1.7531739673652422
138.0,0.012109211856420698,-0.07205978158886459,30.034346135349285,29.999999999999996,1.7363113876535918
138.05,0.02496108404860791,-0.07980427956422119,30.034040302570148,29.999999999999996,1.7264266888940238
138.1,0.054619520331345955,-0.08362046307995046,30.03190513075374,29.999999999999996,1.7172213170399917
138.15,0.0760763540206145,-0.09459011581098882,30.029055281854273,29.999999999999996,1.712149598668755
138.20000000000002,0.10650295449843142,-0.09874104943767655,30.023347871456227,29.999999999999996,1.70529735058259
138.25,0.11569713955046804,-0.10181668044465128,30.026033501941217,29.999999999999996,1.713153824587167
138.3,0.13502982686627232,-0.0993166020990852,30.03050298780158,29.999999999999996,1.7155232749682916
138.35,0.15765953959399903,-0.09204100207185473,30.024393035595192,29.999999999999996,1.7175510699857746
138.4,0.15389652267586515,-0.09211694839770851,30.016535016623727,29.999999999999996,1.740060237762553
138.45000000000002,0.14227764418365396,-0.1028713853501118,30.023236058062576,29.999999999999996,1.7362703317343466
138.5,0.13819252764518686,-0.09378386856589223,30.02200793341623,29.999999999999996,1.7477231517667957
138.55,0.15184602943231265,-0.09059912442950183,30.017674980307838,29.999999999999996,1.7406891315726072
138.6,0.15960655253488257,-0.08603388866882264,30.019765420176505,29.999999999999996,1.732967580624253
138.65,0.17512113324715606,-0.09762971063377426,30.018757048492077,29.999999999999996,1.7302667756880403
138.70000000000002,0.16330353380862025,-0.10236841482171943,30.014907751592702,29.999999999999996,1.7441602396710294
138.75,0.17654431480642002,-0.10009069039776033,30.008967614396045,29.999999999999996,1.7583106278171552
138.8,0.1791278658313799,-0.0954930868354869,30.007699468479707,29.999999999999996,1.7496959827675136
138.85,0.16625748050499803,-0.09797738358734698,30.006718121593583,29.999999999999996,1.746596186401797
138.9,0.1738358771270975,-0.10598933053915512,30.007704005600463,29.999999999999996,1.7517290175131046
138.95000000000002,0.16430650063115426,-0.09168072769179327,30.012602480508775,29.999999999999996,1.743825715176586
139.0,0.15857940742158289,-0.0857479141974524,30.013885390865415,29.999999999999996,1.7402764429891473
139.05,0.15384148251893826,-0.07697548913090926,30.01226958187727,29.999999999999996,1.7355454852405
139.1,0.14440489226673758,-0.0633344576250734,30.00933143846079,29.999999999999996,1.7286307328623995
139.15,0.13438936369412016,-0.05607187935556032,30.016059241218947,29.999999999999996,1.7276234351012252
139.20000000000002,0.13208908256244553,-0.056983073797074714,30.015086924290998,29.999999999999996,1.7095413729564137
139.25,0.10231027730574721,-0.05352695556419921,30.01173416243887,29.999999999999996,1.7040625946743615
139.3,0.0789178942180439,-0.035941247806011004,30.013658400429794,29.999999999999996,1.6897587812368022
139.35,0.050527624987152714,-0.020116302299949824,30.014203336374216,29.999999999999996,1.7090982391014684
139.4,0.028312948435779663,-0.003919770983741084,30.017260409897805,29.999999999999996,1.728711878255998
139.45000000000002,0.017127483974638664,0.009372596079385984,30.016153009625125,29.999999999999996,1.7164419572975151
139.5,0.018732318635817067,0.03607978011682248,30.02009260023957,29.999999999999996,1.7233118553420066
139.55,0.007237629083379547,0.046437425459165356,30.020152606015795,29.999999999999996,1.7072501426973663
139.6,0.001787950908961494,0.05760108879871253,30.020485997008528,29.999999999999996,1.7134664413678447
139.65,0.009877817071856374,0.07579926335890541,30.024849997326147,29.999999999999996,1.7135562224270877
139.70000000000002,0.0023516911981927625,0.10115799733766993,30.024128677348546,29.999999999999996,1.716258241814214
139.75,-0.004340470209831382,0.11800487370785091,30.02561665897634,29.999999999999996,1.7175522513996717
139.8,-0.0020182337612906997,0.1361869911386744,30.029058059449135,29.999999999999996,1.7238961853897101
139.85,-0.01080008722793888,0.13553468439164473,30.0303753296378,29.999999999999996,1.7386696410009852
139.9,0.00492063572723032,0.15786426370423953,30.031529131505266,29.999999999999996,1.7485379429445067
139.95000000000002,-0.00338728329577292,0.16864883981208412,30.030170766535523,29.999999999999996,1.75672948411589
140.0,0.0012662747810830693,0.18215386995782895,30.025130874365228,29.999999999999996,1.7665666579425634
140.05,0.0010392937553688026,0.19230500580339716,30.027730078338497,29.999999999999996,1.7730807852213852
140.1,0.00422744013115652,0.20850170224683617,30.032779055644223,29.999999999999996,1.7724572003473595
140.15,-0.010191304628446082,0.20059184379822909,30.033895446482752,29.999999999999996,1.7740835452980839
140.20000000000002,-0.014156575981537764,0.19515692962444142,30.03268605113755,29.999999999999996,1.7781188630470917
140.25,-0.02194145986910428,0.20555825697064478,30.030660857043063,29.999999999999996,1.75678620960027
140.3,-0.03008122292494014,0.21221001462477712,30.030198341473515,29.999999999999996,1.759178771860895
140.35,-0.027758171352868715,0.202259396141502,30.030955347490828,29.999999999999996,1.760752925866129
140.4,-0.029045381697618253,0.19794170749765388,30.031465945541623,29.999999999999996,1.7638434601366089
140.45000000000002,-0.03537270408984249,0.18702788901454473,30.032297031967268,29.999999999999996,1.7478964287891046
140.5,-0.03179686563227901,0.19876192220242234,30.031334065098484,29.999999999999996,1.7445697142596968
140.55,-0.04653185155406748,0.1856655504681139,30.028838913422277,29.999999999999996,1.739662745967156
140.6,-0.050236042276019056,0.16333440886623907,30.031123890094666,29.999999999999996,1.7310474335016524
140.65,-0.05854321733096646,0.15309397914386094,30.032510753229076,29.999999999999996,1.7453905246144783
140.70000000000002,-0.06603391129250835,0.13419343872118464,30.0320210790461,29.999999999999996,1.736508460933829
140.75,-0.0876131348367082,0.11253083433303436,30.0316685155184,29.999999999999996,1.721263623257154
140.8,-0.0985975636721535,0.08406647715942484,30.02819975122888,29.999999999999996,1.715735500693768
140.85,-0.09409718119134322,0.07141556907408064,30.031752739738874,29.999999999999996,1.7257627545554528
140.9,-0.08904219130277469,0.06411719695414338,30.032799456479875,29.999999999999996,1.7225416790263341
140.95000000000002,-0.09844429087064133,0.04519544861333472,30.035344615435342,29.999999999999996,1.7157704395873317
141.0,-0.10170127938653564,0.02313952098765267,30.03981873140264,29.999999999999996,1.7029660416103805
141.05,-0.1204632852520896,-0.01101849188190418,30.036110710147554,29.999999999999996,1.6983208051282144
141.1,-0.13111110812780669,-0.02991523433096784,30.0297923242783,29.999999999999996,1.7265413015428726
141.15,-0.13260556007110783,-0.05227414841647455,30.026519145602222,29.999999999999996,1.7347057562422428
141.20000000000002,-0.13661413884395765,-0.06406677424477177,30.022073627778813,29.999999999999996,1.7278715208147875
141.25,-0.13345654343886226,-0.07713129098884304,30.024119353796372,29.999999999999996,1.7392719611988423
141.3,-0.13637461276744237,-0.0942653932650722,30.026787655845236,29.999999999999996,1.7456732438426796
141.35,-0.13427764790020516,-0.10891216051775075,30.02509398291792,29.999999999999996,1.755654761871197
141.4,-0.12756871146856824,-0.13089967047082818,30.02324703521733,29.999999999999996,1.752003844118886
141.45000000000002,-0.12462226098951562,-0.13808120533999868,30.021276182664757,29.999999999999996,1.7657611214887194
141.5,-0.12263635202169287,-0.16127075426923596,30.0228840798166,29.999999999999996,1.7621507916004862
141.55,-0.11584025883389155,-0.16209618338409448,30.01705038357892,29.999999999999996,1.7816210516542588
141.6,-0.10730694025531119,-0.1713644325106823,30.02085988828616,29.999999999999996,1.770036473704046
141.65,-0.10093907370793458,-0.17729526459851586,30.02807250717017,29.999999999999996,1.7430066554675285
141.70000000000002,-0.09290438853222803,-0.17999340813025785,30.023794333166773,29.999999999999996,1.7281719419364308
141.75,-0.08867136920243947,-0.17886081882397717,30.025945633911995,29.999999999999996,1.7310884002481675
141.8,-0.0715377153136424,-0.16889053862036013,30.026814389703524,29.999999999999996,1.7209201894610577
141.85,-0.06890715546242131,-0.166336222773046,30.022720077997654,29.999999999999996,1.7361718361821596
141.9,-0.043368345141540816,-0.1541586658982219,30.026917014470893,29.999999999999996,1.7249221522976397
141.95000000000002,-0.04161219459312978,-0.15956352380185548,30.020363486407064,29.999999999999996,1.72472306243026
142.0,-0.04167899469389796,-0.1584456662429704,30.01771904201616,29.999999999999996,1.7320315573967926
142.05,-0.03776515324272958,-0.14291631872741353,30.020256208217415,29.999999999999996,1.7185865397427578
142.1,-0.0430641742738375,-0.14024585528650818,30.017467713727253,29.999999999999996,1.7261839117232753
142.15,-0.022719609031018384,-0.13241064430598534,30.02036343663981,29.999999999999996,1.7285651696825335
142.20000000000002,-0.0029163820777211797,-0.12375102916184895,30.021800828713243,29.999999999999996,1.6970632459097543
142.25,0.01642196205753012,-0.12125141406997854,30.025159845520285,29.999999999999996,1.6932019441885184
142.3,0.024261572579711396,-0.1156676828739033,30.015975895708717,29.999999999999996,1.6929392977181439
142.35,0.03590930587766228,-0.104165829313407,30.00908144105528,29.999999999999996,1.708020284791871
142.4,0.0515229923982198,-0.10827526214330711,30.00823557089437,29.999999999999996,1.7149091283739162
142.45000000000002,0.05620682953696466,-0.10032473466213106,30.00666567704634,29.999999999999996,1.7068807489095803
142.5,0.07329341070304828,-0.08746612792228142,30.00555171098303,29.999999999999996,1.7212045673518819
142.55,0.08233178315313724,-0.0822398300018243,30.003146705025376,29.999999999999996,1.7258456700413356
142.6,0.08898276128002418,-0.07528288608886059,30.002342401453483,29.999999999999996,1.7354485093299323
142.65,0.10413932358810377,-0.04660221487799503,29.99947979593256,29.999999999999996,1.7322422572874723
142.70000000000002,0.11865016862200559,-0.034951333732032394,29.998294349134163,29.999999999999996,1.730476892335915
142.75,0.13617128784144847,-0.03161248994836526,29.999154308680577,29.999999999999996,1.7410145336215415
142.8,0.1397185608661177,-0.02637907750261939,30.00301236906397,29.999999999999996,1.7485588980946247
142.85,0.14957593427269694,-0.016246089844346775,30.01262950257123,29.999999999999996,1.760334476386206
142.9,0.1317731058571463,0.00435851154716785,30.006906066178605,29.999999999999996,1.7429818092158011
142.95000000000002,0.13309718297825301,0.02763482030307991,30.00847390718527,29.999999999999996,1.7480450208281249
143.0,0.14153540394874833,0.03507773975251251,30.01106812018541,29.999999999999996,1.7442983358330222
143.05,0.1538126098305043,0.0323613938488417,30.009882137897687,29.999999999999996,1.7411348818189913
143.1,0.15199538752419225,0.04135844139395628,30.009049360560144,29.999999999999996,1.7417658730769534
143.15,0.15979941451416524,0.04300488190067431,30.011732498748525,29.999999999999996,1.7345758014930022
143.20000000000002,0.15031383224340933,0.05110614335205656,30.008838556659175,29.999999999999996,1.7406084121025127
143.25,0.14579088104450022,0.06258459461546137,30.0100589685451,29.999999999999996,1.7349481508391453
143.3,0.138735728393798,0.06508928475502236,30.007377351625365,29.999999999999996,1.723590136526125
143.35,0.13836125809373034,0.07163040394654203,30.004965102556756,29.999999999999996,1.7213828688087065
143.4,0.13862342706815903,0.07442185104095651,30.002702477213344,29.999999999999996,1.7040544376969096
143.45000000000002,0.11712701914164178,0.08204062497389854,30.00169080881313,29.999999999999996,1.7009454697255175
143.5,0.10788115310630489,0.07444813020454483,29.998996312640458,29.999999999999996,1.6820575385932257
143.55,0.10420252365143245,0.0701995492371943,29.997721337205544,29.999999999999996,1.687467367433419
143.6,0.09211264282332923,0.07451704006813621,29.993325935514445,29.999999999999996,1.6987142969587494
143.65,0.08091023180151086,0.08072102197352432,29.991810159857337,29.999999999999996,1.69993673305255
143.70000000000002,0.07367178300356876,0.080406944693754,29.99358904293823,29.999999999999996,1.6904143521794073
143.75,0.06432336245801089,0.0732179795044857,29.998492773414842,29.999999999999996,1.7171751824970907
143.8,0.03705647025627566,0.07012678981883473,29.995625955996847,29.999999999999996,1.723633545236684
143.85,0.01735364876179711,0.07464701031275328,29.989962500155055,29.999999999999996,1.7391500406603564
143.9,-0.02473646422379048,0.08950712387804474,29.99397514192258,29.999999999999996,1.7229188217555786
143.95000000000002,-0.03932120216658643,0.0952212783895159,29.995526960907632,29.999999999999996,1.7282168923647832
144.0,-0.05493170122650765,0.08947467643519091,29.99798297855338,29.999999999999996,1.7321772488036313
144.05,-0.05928534642426974,0.0905500877608189,29.996645058251268,29.999999999999996,1.7367568514476717
144.1,-0.08989930050162889,0.0885694910456305,29.996976529954782,29.999999999999996,1.7518290255058866
144.15,-0.10958128500826461,0.08474946533642275,29.994447902061445,29.999999999999996,1.7469802599660424
144.20000000000002,-0.12122771433325794,0.08939649273853424,29.996400121211344,29.999999999999996,1.7431330342739115
144.25,-0.1376399491788022,0.0773143369897249,29.992910979225655,29.999999999999996,1.7411215713947783
144.3,-0.14820938970078817,0.07931180414478944,29.99327365546899,29.999999999999996,1.7337029300911357
144.35,-0.1458720249819581,0.07946188613110998,29.99925023540321,29.999999999999996,1.733320705841977
144.4,-0.14939310806426426,0.07648491325781784,29.993849488296416,29.999999999999996,1.7388654705508624
144.45000000000002,-0.14353916939131553,0.06519636977682519,29.992920842096602,29.999999999999996,1.7474480103305208
144.5,-0.1428939736820042,0.05329050818355855,29.99548054330375,29.999999999999996,1.7210815324211541
144.55,-0.1327348232129567,0.03589032550270719,29.99917589532122,29.999999999999996,1.7145134106822355
144.6,-0.1328313425371027,0.02729562847663966,29.995225705558695,29.999999999999996,1.7069013967969948
144.65,-0.14215225570152512,0.02197364176756393,29.994932238761525,29.999999999999996,1.706246353988622
144.70000000000002,-0.13280993460818702,0.020388717789366823,29.991294119065625,29.999999999999996,1.7118328112189447
144.75,-0.1324618002861531,0.007178318447897239,29.98912069831469,29.999999999999996,1.7243544005643812
144.8,-0.13441160481135078,-0.012994609388186272,29.98680581915153,29.999999999999996,1.728809877861815
144.85,-0.13380068566672815,-0.02139120382939056,29.986689750857938,29.999999999999996,1.7328763772063613
144.9,-0.13180020821022825,-0.0059299966573116425,29.989954135237873,29.999999999999996,1.7338194940216756
144.95000000000002,-0.11428172143224878,-0.013947566956828571,29.987031785082166,29.999999999999996,1.734012813299534
145.0,-0.10751911782068654,-0.003441401557059059,29.990998957284702,29.999999999999996,1.7407081023186197
145.05,-0.10096194840218121,-0.020761656837884716,29.986940759460555,29.999999999999996,1.7344813882077414
145.1,-0.08421979917248044,-0.029582002523203692,29.981239751715773,29.999999999999996,1.7319582736611736
145.15,-0.0748024288074261,-0.03553673605944986,29.98751427441994,29.999999999999996,1.748377076761894
145.20000000000002,-0.07401027734560131,-0.027111557055725804,29.987890504847606,29.999999999999996,1.7480560474335622
145.25,-0.07422271713483915,-0.040302178907382566,29.991203540458894,29.999999999999996,1.7449667526082226
145.3,-0.06312215961066939,-0.05328751019948052,29.996648312954573,29.999999999999996,1.757032959692308
145.35,-0.06063205570706843,-0.05088557603520212,29.994196945935485,29.999999999999996,1.739675077284837
145.4,-0.06371875251303652,-0.05736996545223249,29.994699730406104,29.999999999999996,1.7396175721685287
145.45000000000002,-0.05361827837716876,-0.06729023618665884,29.995782838642132,29.999999999999996,1.7392632076871082
145.5,-0.051786490589686235,-0.0750655485284614,29.99643892886067,29.999999999999996,1.7281866789892573
145.55,-0.043564463667287834,-0.07551794729034746,29.995996122667492,29.999999999999996,1.7421195638230973
145.6,-0.028919024274319697,-0.08102391339771105,29.996754999091063,29.999999999999996,1.7545868595347895
145.65,-0.019473760663781117,-0.10303946241472123,29.989907058913687,29.999999999999996,1.7673942938251106
145.70000000000002,-0.014209083776608615,-0.10056379499678478,29.988178351047193,29.999999999999996,1.767482433535426
145.75,-0.011225507566318925,-0.10496985883919535,29.994348581510593,29.999999999999996,1.7661650551663055
145.8,0.008571559150631238,-0.11746198727092835,30.001219226146357,29.999999999999996,1.7621951185009317
145.85,0.015308109443986504,-0.11389687495544068,29.998993378074875,29.999999999999996,1.7707848566517141
145.9,0.029167742528753256,-0.10512471222646845,29.9998908424296,29.999999999999996,1.7595220187368423
145.95000000000002,0.03705545023221949,-0.11287473643157334,29.996176797315986,29.999999999999996,1.7662404189959815
146.0,0.04583402650604897,-0.11799912785256925,29.99130462953942,29.999999999999996,1.7613961667528977
146.05,0.04596797849682289,-0.12336861436483475,29.99724277952318,29.999999999999996,1.7345821750250847
146.1,0.058499586134742466,-0.13240494695337113,29.995569798518904,29.999999999999996,1.753872913023411
146.15,0.06013304480083973,-0.1260364295918025,29.99306683763032,29.999999999999996,1.7465988818564462
146.20000000000002,0.07982210791026005,-0.13365858764225075,29.996339054628802,29.999999999999996,1.7375325240603954
146.25,0.08324010876732481,-0.139444824963829,29.99949588828292,29.999999999999996,1.7200770118452386
146.3,0.08071553819746807,-0.12746259556028453,29.99563210241014,29.999999999999996,1.7273446528514094
146.35,0.08033120350259292,-0.1266792415443863,29.99416372285359,29.999999999999996,1.7361855570291538
146.4,0.09019602429270726,-0.13923001659639128,29.997277378735998,29.999999999999996,1.7404950661847018
146.45000000000002,0.09077054823433564,-0.12133500115492514,30.00238064680536,29.999999999999996,1.739184007178992
146.5,0.10284264946220024,-0.106549462794031,30.004455236749582,29.999999999999996,1.758316665866873
146.55,0.10199279080957081,-0.10417808632846477,29.99244869808876,29.999999999999996,1.7646054702777891
146.6,0.0980112799260243,-0.0961151204802531,29.995055793759377,29.999999999999996,1.7517693193142152
146.65,0.1076938834175907,-0.09033620366967858,29.98779593055311,29.999999999999996,1.7426955206081538
146.70000000000002,0.11239324673331211,-0.08765849212015309,29.98492092256164,29.999999999999996,1.7421667720568252
146.75,0.1236790718626261,-0.07023695169999186,29.983607001937525,29.999999999999996,1.7279372328298026
146.8,0.13073931922095805,-0.07172121694524514,29.98099861144542,29.999999999999996,1.7349808696610125
146.85,0.1355740457846487,-0.06909920091968598,29.977577227064643,29.999999999999996,1.7500585795638923
146.9,0.13990223810230853,-0.05860033822889353,29.977023006423156,29.999999999999996,1.718643054088798
146.95000000000002,0.14392875075478465,-0.04242543251551807,29.974227416006993,29.999999999999996,1.7258259128682916
147.0,0.13870663987870865,-0.0060333743761118944,29.96988547895049,29.999999999999996,1.7386459124615123
147.05,0.13322788443873818,0.01674029858631721,29.973263325874868,29.999999999999996,1.7210665937551661
147.1,0.12130573504454123,0.042462513068480534,29.971921702239033,29.999999999999996,1.7345059005914953
147.15,0.12712177385641033,0.04730609142191446,29.97709303585214,29.999999999999996,1.7441034910486264
147.20000000000002,0.1321700474866536,0.049095028241076664,29.97592677940454,29.999999999999996,1.7288840361241442
147.25,0.12790471738783088,0.04723645925253487,29.98061692601677,29.999999999999996,1.72291251252787
147.3,0.12564424039574074,0.06047983513714064,29.97827936893529,29.999999999999996,1.7150767800486841
147.35,0.11840175215220904,0.077162076496167,29.968402622102168,29.999999999999996,1.7106390711346227
147.4,0.1175074688189722,0.09556914881638591,29.96475507558465,29.999999999999996,1.7098041286327244
147.45000000000002,0.10922967297675297,0.10546728120409722,29.966192606908,29.999999999999996,1.67234431187337
147.5,0.10340711510927757,0.11044633697267726,29.967654630256984,29.999999999999996,1.6835272020475374
147.55,0.08983246830575013,0.11861094237037591,29.968897293307045,29.999999999999996,1.6838788293337617
147.6,0.08844747285306173,0.11853654359892418,29.967641363388044,29.999999999999996,1.723928424663911
147.65,0.07439580497172249,0.12242209638646093,29.9664799667984,29.999999999999996,1.7319270480363766
147.70000000000002,0.07485623853034083,0.1204426557629896,29.966921685311757,29.999999999999996,1.7379932581108788
147.75,0.06621233016576797,0.13718472360902267,29.969429628218116,29.999999999999996,1.7326329592325465
147.8,0.051719015171402816,0.14850788326114794,29.96560907071484,29.999999999999996,1.7353700049850038
147.85,0.04053106773263302,0.15578156335803864,29.96373204157698,29.999999999999996,1.7287432227909396
147.9,0.020582978092875542,0.16635671285506043,29.955727006816876,29.999999999999996,1.7436463563213898
147.95000000000002,0.0014857812779480797,0.17123636800062156,29.955919828644905,29.999999999999996,1.7424857351484102
148.0,-0.01455589773116636,0.16799956750915168,29.953204101666696,29.999999999999996,1.7590216157902914
148.05,-0.026978384510320856,0.16648920875995807,29.956184694895157,29.999999999999996,1.7636725910958475
148.1,-0.028795021545000646,0.17386358772299398,29.956926358782944,29.999999999999996,1.7588731094473746
148.15,-0.03588375667446492,0.17202352377851732,29.95906379997033,29.999999999999996,1.7581717309508278
148.20000000000002,-0.04611729526532497,0.14253668632707484,29.957981383783025,29.999999999999996,1.7813026874795406
148.25,-0.06509556034464148,0.13652106066046443,29.960143933586185,29.999999999999996,1.766603617114967
148.3,-0.07313223755727202,0.12537070865143,29.957848487914436,29.999999999999996,1.7798498185107539
148.35,-0.0804011805651539,0.12278262985973461,29.953974607019767,29.999999999999996,1.7894799533724015
148.4,-0.09351279308187606,0.11802014128229886,29.951379423922763,29.999999999999996,1.786940110953968
148.45000000000002,-0.10055395987653176,0.11603784485601416,29.953488152227784,29.999999999999996,1.7741290896254431
148.5,-0.11321750733688252,0.10878539313415933,29.957399593315316,29.999999999999996,1.7303475510663204
148.55,-0.13170563094280005,0.10444895903201773,29.955492480091415,29.999999999999996,1.7460819793951285
148.6,-0.14235920528049079,0.08750499460046739,29.95927528855119,29.999999999999996,1.7501763267317294
148.65,-0.14563257993774226,0.07160495837162055,29.964823177748453,29.999999999999996,1.7440566735247558
148.70000000000002,-0.14869660868259119,0.06007787018322548,29.96516463912272,29.999999999999996,1.7385374721865443
148.75,-0.1547675276915814,0.04749167331720667,29.96883210873288,29.999999999999996,1.7600857570968633
148.8,-0.15363845344069557,0.021525121953104756,29.965524855083643,29.999999999999996,1.7463899876771312
148.85,-0.14554052666537193,0.009456890887621373,29.97081159370137,29.999999999999996,1.7602302295339987
148.9,-0.14686249323373354,0.008040983259269155,29.967932649871074,29.999999999999996,1.7797938867205136
148.95000000000002,-0.1576872854542731,-0.012185537796839261,29.96909370270221,29.999999999999996,1.7917172470604876
149.0,-0.163777682471585,-0.024960015134959868,29.971241490086108,29.999999999999996,1.7831505401021257
149.05,-0.15219540535945225,-0.03940187549173838,29.975078004773316,29.999999999999996,1.7936824207307096
149.1,-0.15345155749782144,-0.05406358125981704,29.974681203524494,29.999999999999996,1.7927430717921062
149.15,-0.14483776482597283,-0.07298207381045982,29.976222614808673,29.999999999999996,1.7836243412898893
149.20000000000002,-0.14800085546155894,-0.08496284792606337,29.977802407670804,29.999999999999996,1.792720541931832
149.25,-0.14273210088741672,-0.09122471217674943,29.97674404681382,29.999999999999996,1.7855519287488093
149.3,-0.14269117002093318,-0.10331889372768477,29.98122571586542,29.999999999999996,1.7627945180184272
149.35,-0.1360943795178476,-0.10268293251872522,29.98258511568067,29.999999999999996,1.7769768296607422
149.4,-0.11565447939334375,-0.10831381766196141,29.98508034818868,29.999999999999996,1.771667888216395
149.45000000000002,-0.11107447070637551,-0.10614810120815002,29.983408850922476,29.999999999999996,1.7785020816265702
149.5,-0.09529600530863169,-0.11066852424719444,29.986213811740893,29.999999999999996,1.78062070585527
149.55,-0.08761306868561905,-0.1204290472415493,29.984610006317368,29.999999999999996,1.7867742804461786
149.6,-0.06920407897609406,-0.12197417949947632,29.98505846893558,29.999999999999996,1.797563308120217
149.65,-0.07454504582340306,-0.12311602891426841,29.993055763874814,29.999999999999996,1.7929047986034978
149.70000000000002,-0.0805541453167029,-0.12419725286695008,29.991466760091317,29.999999999999996,1.778179273358052
149.75,-0.06791789375675852,-0.14302669630748446,29.99477612338165,29.999999999999996,1.7663673729447482
149.8,-0.05376078191281246,-0.14376853657252067,29.994810716048274,29.999999999999996,1.78527520917289
149.85,-0.03964551689563186,-0.1486579360076242,29.99299136828105,29.999999999999996,1.7899830128851104
149.9,-0.024360745055645283,-0.1584169458798922,29.989375570152333,29.999999999999996,1.7925836578614012
149.95000000000002,-0.014315481751647407,-0.15704648844437188,29.99525345231778,29.999999999999996,1.7965423706672181
150.0,-0.00687680655258006,-0.15253248737438332,29.993185983513712,29.999999999999996,1.7912507930805444
150.05,0.013216196369364391,-0.14683806905771468,29.996451985622773,29.999999999999996,1.794979463016851
150.1,0.028875217680683955,-0.14298210208381645,30.00083060374162,29.999999999999996,1.7807417863407113
150.15,0.044940279518000115,-0.13362156798528801,29.99606032357419,29.999999999999996,1.7952807793564678
150.20000000000002,0.04082860281037926,-0.1235054386960359,29.9985305810454,29.999999999999996,1.7784826620527163
150.25,0.05522116454234385,-0.12156028743881446,29.997983291197535,29.999999999999996,1.7642307618601343
150.3,0.07600542449350367,-0.1046762253234287,29.997927574484937,29.999999999999996,1.7848455674597314
150.35,0.08385053752827865,-0.09028713260460662,30.0046462772423,29.999999999999996,1.7837012353493524
150.4,0.09749437432500582,-0.08911652955718152,30.001962708210307,29.999999999999996,1.783085860516227
150.45000000000002,0.11665906080874085,-0.09024997227476989,29.995163728145414,29.999999999999996,1.789588297999694
150.5,0.13020003376959297,-0.08297394508693333,29.99494703104061,29.999999999999996,1.7800763188868538
150.55,0.13892341163416397,-0.08003925703880012,29.999182052900597,29.999999999999996,1.7719968685151612
150.6,0.14654598078989475,-0.07035734986356147,29.99876654180624,29.999999999999996,1.7617824349546214
150.65,0.15939636758600745,-0.06704064416108009,30.00752917927137,29.999999999999996,1.7694056898089723
150.70000000000002,0.1735349560756478,-0.06980242673165599,30.014738788794595,29.999999999999996,1.7703586046074617
150.75,0.17930811927857118,-0.05468681189727963,30.015587774729262,29.999999999999996,1.7491697982098144
150.8,0.19288769145028176,-0.03391810105068997,30.011912391054878,29.999999999999996,1.7378301598623516
150.85,0.19147748397434144,-0.01730046096830684,30.011996431321542,29.999999999999996,1.7490092461294033
150.9,0.18558503333367704,-0.004122430905613668,30.01014299958255,29.999999999999996,1.7515978597119894
150.95000000000002,0.1873846139316913,0.001686832671821288,30.009398609860668,29.999999999999996,1.7502020146196142
151.0,0.17899332132783397,0.016552700230011423,30.000585973564366,29.999999999999996,1.745838623224434
151.05,0.17825412610133112,0.01133701807152239,30.00361933339041,29.999999999999996,1.7231492589937543
151.1,0.1680627616102768,0.021712469481856435,30.005494847647274,29.999999999999996,1.7254089943624917
151.15,0.16511625646438122,0.03459948008381484,30.007337744404822,29.999999999999996,1.7211254809378842
151.20000000000002,0.15127960307063076,0.04191760409004172,30.010319711082353,29.999999999999996,1.7238589427623099
151.25,0.15765915346132556,0.04520086430643337,30.001911979417386,29.999999999999996,1.726858460917767
151.3,0.1561468030830476,0.05197535281695709,30.005594020298037,29.999999999999996,1.7296345781400413
151.35,0.14463737091664333,0.058187160152513594,30.00607877142451,29.999999999999996,1.7366975179283262
151.4,0.14139785460367724,0.08482484463277482,30.008730202940356,29.999999999999996,1.7527733430928183
151.45000000000002,0.1270041199193575,0.09911091107808367,30.00341817598679,29.999999999999996,1.7303559287946146
151.5,0.11823693005345724,0.1031476294669418,30.004912760216015,29.999999999999996,1.7284216356985322
151.55,0.1013783984920458,0.11798026305619115,30.00760088341059,29.999999999999996,1.7268629270070799
151.6,0.09082432284331814,0.12236462547681552,30.00435789781852,29.999999999999996,1.7274512514838434
151.65,0.0781227088207397,0.13373827322102902,30.01149582706332,29.999999999999996,1.7529817070812062
151.70000000000002,0.04870767834214901,0.13755764888746969,30.01521996286338,29.999999999999996,1.7461718424231067
151.75,0.034477424909309426,0.1413021372806812,30.01677677375165,29.999999999999996,1.7540288728131568
151.8,0.029868211097597394,0.14578581029448315,30.013243935834613,29.999999999999996,1.744128244593625
151.85,0.017924390274079653,0.14412620999119846,30.010987494779815,29.999999999999996,1.7434704777827796
151.9,0.0007986861768856508,0.14597701015303674,30.009397490375,29.999999999999996,1.757731026410195
151.95000000000002,-0.01844064544313857,0.14715480784966886,30.006235945868752,29.999999999999996,1.7599320886074337
152.0,-0.028825647332808197,0.14729699104050806,30.004317971881452,29.999999999999996,1.7554341547634318
152.05,-0.04980536985211949,0.14407779477953586,30.002910643445233,29.999999999999996,1.7436568546056894
152.1,-0.05758913017810009,0.14892342089725216,29.999204883711283,29.999999999999996,1.748185993312525
152.15,-0.06409701069605869,0.15388776807575544,29.99906487023248,29.999999999999996,1.74341033234841
152.20000000000002,-0.08718596752133928,0.15655297837134827,30.009118334401226,29.999999999999996,1.754510883493898
152.25,-0.08791244468590804,0.14102851758271562,30.008111089313815,29.999999999999996,1.7609059675814018
152.3,-0.10776483114695178,0.1459327608116462,30.003546572964076,29.999999999999996,1.751395211469662
152.35,-0.11626571035983536,0.13921998170522412,29.995421730075165,29.999999999999996,1.7281697343066953
152.4,-0.13872082158759094,0.12755478237120674,29.995119009189423,29.999999999999996,1.7186994405954659
152.45000000000002,-0.14749462504143546,0.12393865556806367,29.995864932941036,29.999999999999996,1.7147509577964934
152.5,-0.1567060729463632,0.10511732584299613,29.99526173930736,29.999999999999996,1.7195295436089733
152.55,-0.16871251823391883,0.10285090576543743,29.994595902110756,29.999999999999996,1.7350584896416974
152.6,-0.1773418884245504,0.09279277399091866,29.990586643376062,29.999999999999996,1.7455192155673958
152.65,-0.18225624691681705,0.08398071346370643,29.983413619735522,29.999999999999996,1.7476877312631403
152.70000000000002,-0.18135022854471536,0.06667230575063483,29.978304506222887,29.999999999999996,1.7544926060959267
152.75,-0.17990394112678731,0.057784054489657816,29.97702009142786,29.999999999999996,1.7544819719232336
152.8,-0.18351688669852612,0.04313285337545734,29.98444157310693,29.999999999999996,1.7544759990966157
152.85,-0.18202165603374,0.02398943735014283,29.990490846979107,29.999999999999996,1.744130506327824
152.9,-0.1840225167758477,0.020520816768418194,29.99154739942066,29.999999999999996,1.777513451042607
152.95000000000002,-0.1879429458339946,0.005491233410688375,29.987652094247427,29.999999999999996,1.784792785332769
153.0,-0.18170060580101557,-0.007870951188821232,29.988415882719515,29.999999999999996,1.797009723624437
153.05,-0.1735705654965207,-0.0045296928483777674,29.988144761825897,29.999999999999996,1.8150894745005595
153.1,-0.17980037379211586,-0.015410896164867034,29.984415082421517,29.999999999999996,1.7954781804726796
153.15,-0.17464699350934249,-0.015617107858367112,29.983178302630428,29.999999999999996,1.8090287570034966
153.20000000000002,-0.17228595212651657,-0.03133744327576767,29.9821676057485,29.999999999999996,1.8116112917044438
153.25,-0.1598631361070847,-0.04969576118613673,29.9791387850073,29.999999999999996,1.805021965983978
153.3,-0.14370506633275074,-0.054848259754927964,29.979358427527863,29.999999999999996,1.812903132045164
153.35,-0.1336356939963475,-0.06743530064890897,29.981615260326656,29.999999999999996,1.7900261483969775
153.4,-0.12461199205816251,-0.07803830715219705,29.98155891670493,29.999999999999996,1.7846893424914039
153.45000000000002,-0.09962470527953605,-0.09312189956353294,29.972680010404165,29.999999999999996,1.7806712207464548
153.5,-0.08745760109318075,-0.09051878213954861,29.96913219952631,29.999999999999996,1.7577023241412786
153.55,-0.08138788271324146,-0.10747265400334625,29.969435475020166,29.999999999999996,1.758594833736497
153.6,-0.07823804482366717,-0.12425657653276467,29.96620254898971,29.999999999999996,1.7752967814206897
153.65,-0.07056191317562381,-0.14425357078374526,29.96092496072242,29.999999999999996,1.7748075722835415
153.70000000000002,-0.0508124402150554,-0.1471768643761768,29.964292921120073,29.999999999999996,1.767473456293549
153.75,-0.040094952185763665,-0.1609389950199898,29.963566991915183,29.999999999999996,1.7647950044081118
153.8,-0.04001116316740982,-0.1741922039844374,29.958513176850143,29.999999999999996,1.7699584762568632
153.85,-0.022544173808439743,-0.18963232601853283,29.95944831135221,29.999999999999996,1.7668706692310643
153.9,-0.005862914418242494,-0.19463124353508351,29.95353237812678,29.999999999999996,1.757879639363348
153.95000000000002,0.013368606212182856,-0.21203974798886416,29.959075946570618,29.999999999999996,1.7653222523746046
154.0,0.03795631820568853,-0.22138889875146545,29.95897459022846,29.999999999999996,1.7589366838515261
154.05,0.06108351013276514,-0.22533764099315415,29.95786232127987,29.999999999999996,1.7517855337819117
154.1,0.08194445409409011,-0.22009310096278378,29.95911453710966,29.999999999999996,1.764073047722968
154.15,0.08989932867819107,-0.2189051211063581,29.965356846623678,29.999999999999996,1.7564040907667902
154.20000000000002,0.09348628902517377,-0.21104800337335625,29.965383891578554,29.999999999999996,1.7493337732468166
154.25,0.10470268845382061,-0.22280226616510435,29.963539174801898,29.999999999999996,1.7460201922662197
154.3,0.10308418071854482,-0.2110058122246353,29.959156905158334,29.999999999999996,1.759349051227054
154.35,0.11804450638469334,-0.20602533932921144,29.960199296155025,29.999999999999996,1.7508502924287257
154.4,0.12055494219048873,-0.19141423199913352,29.95811512518556,29.999999999999996,1.7626742883864965
154.45000000000002,0.12438298743716532,-0.18112070603326455,29.958464769773418,29.999999999999996,1.7530608069323732
154.5,0.1263142335327229,-0.18426817077695049,29.95839936909696,29.999999999999996,1.7634082213344544
154.55,0.12279916876066103,-0.17432825834597565,29.954424863907906,29.999999999999996,1.7616031419645324
154.6,0.13147494872785928,-0.15885319552300806,29.955304988212486,29.999999999999996,1.7644317456782417
154.65,0.13593928780402487,-0.13414869410635943,29.953141825388492,29.999999999999996,1.7549665398160206
154.70000000000002,0.1361932137675778,-0.12500737751348595,29.953982025484667,29.999999999999996,1.7597145168447101
154.75,0.13975077034310018,-0.09374862822696672,29.948891392891348,29.999999999999996,1.7668203303059984
154.8,0.1413955269784345,-0.07387201961861993,29.950521156459963,29.999999999999996,1.7666626683529734
154.85,0.12888022536109253,-0.06882716728861592,29.955361780961866,29.999999999999996,1.7783374983047038
154.9,0.1247885021318774,-0.04711181376519721,29.95312672603621,29.999999999999996,1.7781101020610064
154.95000000000002,0.12635343326682047,-0.01845765780492889,29.951667007986547,29.999999999999996,1.7852607505419567
155.0,0.13067574397766002,0.012189811603258938,29.951507551907824,29.999999999999996,1.7908102674169604
155.05,0.11490599881643647,0.030870039384133064,29.949817492478477,29.999999999999996,1.8012845802762474
155.1,0.11585515463731191,0.06895537526080746,29.955195456733914,29.999999999999996,1.8019381260281901
155.15,0.12135023279992048,0.07916754741397712,29.952754501426977,29.999999999999996,1.8148775593748725
155.20000000000002,0.1261788708579859,0.10261530415499612,29.960840753551228,29.999999999999996,1.8100269911200502
155.25,0.11756225875204951,0.12475660446527785,29.960228561666923,29.999999999999996,1.793576963030964
155.3,0.12395613478504428,0.14163914256640076,29.95651631964539,29.999999999999996,1.7997057519242043
155.35,0.12041050311021852,0.14664111396321525,29.956865640705225,29.999999999999996,1.8125290230007807
155.4,0.11260407855177192,0.1606733137423591,29.956136843307753,29.999999999999996,1.8134040915764755
155.45000000000002,0.09720454104822536,0.1733587695452108,29.954632211347555,29.999999999999996,1.8237073934081276
155.5,0.10629685777590712,0.19586604706535038,29.959086623215242,29.999999999999996,1.829414179012787
155.55,0.09392101682677158,0.20324160604164035,29.9664754096745,29.999999999999996,1.8365665212480045
155.6,0.10108761577826138,0.2147527064327653,29.970388255719357,29.999999999999996,1.8275690168974066
155.65,0.08852522676031395,0.2137896990353107,29.97116276669868,29.999999999999996,1.8138465280858334
155.70000000000002,0.09267303499793153,0.215553867850112,29.970517691010926,29.999999999999996,1.8006180860687357
155.75,0.09935551003046086,0.22115217963707978,29.96975303795824,29.999999999999996,1.789445874107612
155.8,0.0990179648910523,0.21995784716794417,29.966687016494774,29.999999999999996,1.7844211390786653
155.85,0.0974190212177314,0.21862689975010152,29.96417356798031,29.999999999999996,1.7911640829226432
155.9,0.08740791054596339,0.21396123196948905,29.96283676457983,29.999999999999996,1.8063513421636372
155.95000000000002,0.06666715831985387,0.19489387008220635,29.961892936383713,29.999999999999996,1.8007296806300337
156.0,0.07055543237134922,0.18993238397635823,29.95884669694618,29.999999999999996,1.8018805305770274
156.05,0.05625292640404734,0.1944848890643788,29.961867492408224,29.999999999999996,1.7818554863999894
156.1,0.04324530910076162,0.18182755831620798,29.960721127507416,29.999999999999996,1.7702826678117125
156.15,0.03686246986336071,0.1668151648675584,29.958176782325406,29.999999999999996,1.7609198405028483
156.20000000000002,0.024766415421434585,0.151355702395107,29.963660542867633,29.999999999999996,1.7412840733906148
156.25,0.022488755778742795,0.13808112508068035,29.965204092372772,29.999999999999996,1.7514583835716453
156.3,0.01964470109899406,0.12226254079287104,29.96752016198816,29.999999999999996,1.7258038959109314
156.35,-0.00556320900284922,0.10929602726355357,29.964584221251542,29.999999999999996,1.756777137351301
156.4,-0.032039979251135796,0.09638686088219331,29.96221607250576,29.999999999999996,1.751960584699784
156.45000000000002,-0.05086428274089485,0.07412250143658966,29.964860662820218,29.999999999999996,1.733145625720614
156.5,-0.07460000133077854,0.05135935900723859,29.96772359409313,29.999999999999996,1.7275591335277614
156.55,-0.08358911279900051,0.0420433365323809,29.967239562508166,29.999999999999996,1.7264658863243894
156.6,-0.11469812839392278,0.04205817809008273,29.95879944406058,29.999999999999996,1.7126373960981234
156.65,-0.1264005192297604,0.03237415856632307,29.956299635732943,29.999999999999996,1.7444976627276187
156.70000000000002,-0.1488446691021067,0.030217937220687476,29.957908502075746,29.999999999999996,1.7525568566103589
156.75,-0.15831561912647346,0.015804739820828577,29.9499093463761,29.999999999999996,1.7529690426343714
156.8,-0.18165388293951706,0.006548909224400206,29.954869180698722,29.999999999999996,1.7767597398921737
156.85,-0.17813764955367328,-0.007826841499357026,29.954556486344373,29.999999999999996,1.7713640617965791
156.9,-0.1944364703546739,-0.01020024300204884,29.947938638317126,29.999999999999996,1.780511739103037
156.95000000000002,-0.20532862812280003,-0.024490745601228974,29.948455060216244,29.999999999999996,1.7935715252453377
157.0,-0.21860330392856805,-0.0324817841090859,29.947137452279243,29.999999999999996,1.8031461808739742
157.05,-0.23813144283029786,-0.03475614545834284,29.954295870917136,29.999999999999996,1.8063637928504053
157.1,-0.23693986535197742,-0.048387700042600616,29.95470981376798,29.999999999999996,1.8103425491051417
157.15,-0.2376967134317023,-0.06651516220844172,29.955376742913842,29.999999999999996,1.8091800192507128
157.20000000000002,-0.22989155914145032,-0.07868006903072758,29.95663611542498,29.999999999999996,1.8134119782057838
157.25,-0.23147824384384633,-0.08838475828503756,29.952869288525314,29.999999999999996,1.8146198937263045
157.3,-0.23045125778248335,-0.08840976204869641,29.950943935997792,29.999999999999996,1.8033182498256979
157.35,-0.2197298877294517,-0.09215127016101803,29.955447433229086,29.999999999999996,1.8232544292360156
157.4,-0.21277662618906218,-0.09912855279920556,29.953602404026505,29.999999999999996,1.8146278340336854
157.45000000000002,-0.2020434117234189,-0.11252035236180835,29.956024726453947,29.999999999999996,1.8090753115861498
157.5,-0.2042492472424306,-0.11679788696620517,29.95988801269759,29.999999999999996,1.8003245918480042
157.55,-0.19681138042113555,-0.12092369924515539,29.959970591754324,29.999999999999996,1.796523052654895
157.6,-0.17919824308334453,-0.1208736431766491,29.963244974728166,29.999999999999996,1.791786782399776
157.65,-0.15572761196460166,-0.12022676913381651,29.96740264002973,29.999999999999996,1.7978169327205724
157.70000000000002,-0.14002499973466226,-0.11693424020172012,29.964461488860458,29.999999999999996,1.8035453007897817
157.75,-0.12613278209335296,-0.11598826892549616,29.966046934534756,29.999999999999996,1.7997321587702935
157.8,-0.10368727913448816,-0.1247905236770527,29.97240318579283,29.999999999999996,1.791525794294482
157.85,-0.08656637793822836,-0.1321871594172613,29.972768694150943,29.999999999999996,1.7838780040677615
157.9,-0.059851116846680444,-0.13499773416264088,29.97465115555663,29.999999999999996,1.7904223041983702
157.95000000000002,-0.03609305943517728,-0.11950489620797476,29.975106758415972,29.999999999999996,1.7874064020447091
158.0,-0.012462555758327207,-0.12197237079839543,29.97617038470758,29.999999999999996,1.7919526475754437
158.05,0.017148932307090994,-0.13220716848104036,29.972180639878932,29.999999999999996,1.777190690315877
158.1,0.039389536349165394,-0.12572303396031614,29.97327009556318,29.999999999999996,1.7926568040929454
158.15,0.05843147566267892,-0.11955739093603351,29.97163814569626,29.999999999999996,1.794170632424884
158.20000000000002,0.07114728073667932,-0.1100013052665649,29.965993296838644,29.999999999999996,1.8108692667098876
158.25,0.08554119772905533,-0.07885107567510807,29.968594065518783,29.999999999999996,1.8061639242372753
158.3,0.09826812429236026,-0.07971311584429493,29.965971608988657,29.999999999999996,1.8012707374228543
158.35,0.11659420913790981,-0.07362556806723743,29.968222386753705,29.999999999999996,1.7942960097093024
158.4,0.12964883685007805,-0.07915222203010575,29.964963961472133,29.999999999999996,1.8097040576012444
158.45000000000002,0.13950490868495974,-0.09754766823956028,29.965293859187376,29.999999999999996,1.8239417140007022
158.5,0.15560489532963276,-0.09591188529674112,29.973265618196294,29.999999999999996,1.818643136063405
158.55,0.16136525752455141,-0.08244548687775959,29.97635275294784,29.999999999999996,1.7944390608022234
158.6,0.18522547378499604,-0.07727080729733386,29.983455324163273,29.999999999999996,1.8072344909659412
158.65,0.19820950477180918,-0.08237355255813995,29.98046476735181,29.999999999999996,1.8096566708517716
158.70000000000002,0.2013263999175891,-0.08009557532705197,29.98337373483773,29.999999999999996,1.8041254008732435
158.75,0.20834861266002588,-0.06702877718056698,29.9812877965681,29.999999999999996,1.7891780384439258
158.8,0.21221310835068463,-0.06465154718117444,29.981717544405825,29.999999999999996,1.800257290435263
158.85,0.19973476421454991,-0.0775702309254946,29.976638369193076,29.999999999999996,1.7931216378678145
158.9,0.20231001338409468,-0.07994180290443974,29.975808824841803,29.999999999999996,1.7883597422768747
158.95000000000002,0.21224169559649847,-0.06485957782188748,29.97534500800526,29.999999999999996,1.790986037788967
159.0,0.22083314553073313,-0.04480626036382639,29.97528808313697,29.999999999999996,1.8006455004888318
159.05,0.21178522568453587,-0.03751212147524268,29.971610644764638,29.999999999999996,1.7994234883872293
159.1,0.20587174606535488,-0.028683188352703923,29.973113874293126,29.999999999999996,1.809783751476517
159.15,0.19870659579849748,-0.017885712904932356,29.968959371693977,29.999999999999996,1.800670071199365
159.20000000000002,0.18958097689648767,-0.00334762069957524,29.968534210783844,29.999999999999996,1.7964626197447529
159.25,0.17832437565517453,-0.007309664744443871,29.969571171297215,29.999999999999996,1.7930536282822809
159.3,0.161916010500906,0.004780783937347635,29.961289122046967,29.999999999999996,1.783818270435994
159.35,0.14971429502335906,0.002595305038263214,29.965499952894376,29.999999999999996,1.79214634647844
159.4,0.1561134728089651,0.006542949466248211,29.954500704922175,29.999999999999996,1.7982766789590892
159.45000000000002,0.14128694794997362,0.01690936887152811,29.95469016918498,29.999999999999996,1.8005972176194236
159.5,0.12486861255835234,0.01101083424821294,29.947021299812533,29.999999999999996,1.8162286198528426
159.55,0.1226052544333264,0.0334841129862721,29.94840242851528,29.999999999999996,1.8086563018996378
159.6,0.10295416677666888,0.05146071365837715,29.954314299550184,29.999999999999996,1.8020032985089174
159.65,0.08469599023745193,0.06511259451960935,29.954501327741344,29.999999999999996,1.8154127485722658
159.70000000000002,0.06354742009051582,0.08490488521792021,29.95458137424679,29.999999999999996,1.8224540566434686
159.75,0.04854599067887552,0.10504628719173033,29.951271341822725,29.999999999999996,1.8192880221650356
159.8,0.032926595936613436,0.10665052558187504,29.951094332997847,29.999999999999996,1.8113170224013209
159.85,0.027549410355308925,0.12012362604719998,29.943261891248483,29.999999999999996,1.8107292347428667
159.9,0.032969281901960405,0.1269755226248474,29.94402690975943,29.999999999999996,1.8097549034598963
159.95000000000002,0.014541096329975215,0.1412520862648895,29.942911484360646,29.999999999999996,1.821925453325324
160.0,0.0004387188471168316,0.14725636216990715,29.94390574856417,29.999999999999996,1.8242854157345794
160.05,-0.016141945498514842,0.16282541753446728,29.939472604545916,29.999999999999996,1.8157045333490973
160.1,-0.03287528018509563,0.16901759230737898,29.932653941329747,29.999999999999996,1.8034992046809133
160.15,-0.053264710042569795,0.1845592584101657,29.939366247576917,29.999999999999996,1.8195446364975947
160.20000000000002,-0.05114620581969724,0.1923142485189327,29.936312567268796,29.999999999999996,1.8243296462856178
160.25,-0.06113335113814409,0.20539235132330202,29.938899746901296,29.999999999999996,1.8062566535999482
160.3,-0.0723217831903247,0.19847601996753322,29.935660248364844,29.999999999999996,1.817125954697251
160.35,-0.07623125366159993,0.18953096945216405,29.93563738800789,29.999999999999996,1.8192380392724143
160.4,-0.08422473136725364,0.18368508139416434,29.92955031043919,29.999999999999996,1.8070949624933763
160.45000000000002,-0.09778830323043734,0.18750683433497936,29.93356320462986,29.999999999999996,1.784096200903358
160.5,-0.10729804017989132,0.1834149033860587,29.93146217178618,29.999999999999996,1.788034057578994
160.55,-0.1119060270033055,0.18442916003071083,29.9269870246483,29.999999999999996,1.793961466936854
160.6,-0.11014170407780993,0.16584885585375214,29.926692234197958,29.999999999999996,1.8091375062359851
160.65,-0.11968585900751892,0.16627431893906258,29.927522144868757,29.999999999999996,1.7998886642376482
160.70000000000002,-0.12220296783208257,0.15630888540953103,29.92448787077837,29.999999999999996,1.7850241600579373
160.75,-0.12647909331526244,0.1515586944443053,29.9292241697202,29.999999999999996,1.7953743495157963
160.8,-0.1277170376555673,0.14224057451055913,29.932050056818674,29.999999999999996,1.7954977331314597
160.85,-0.1347655243460878,0.12970046550739112,29.92769985199356,29.999999999999996,1.8053145193788884
160.9,-0.1320632690034396,0.1076421679984986,29.91530493939903,29.999999999999996,1.808144692966843
160.95000000000002,-0.1334740696992675,0.09861562900414046,29.915648352298824,29.999999999999996,1.8094202352442312
161.0,-0.13315800410539064,0.08746180523716966,29.922345993734453,29.999999999999996,1.8111045783434485
161.05,-0.13153373269125485,0.06425001762262453,29.925141507609467,29.999999999999996,1.8520541763336198
161.1,-0.12880241966075234,0.04501780308115731,29.920266692371182,29.999999999999996,1.849873886964302
161.15,-0.14458995673655647,0.033291271368171366,29.92204564014421,29.999999999999996,1.856509828303718
161.20000000000002,-0.15016893616259594,0.013110799704428825,29.91928150417901,29.999999999999996,1.861529226880309
161.25,-0.15831076128025015,-0.006580153410406437,29.91989450217731,29.999999999999996,1.8689337357550686
161.3,-0.1558702298133301,-0.027076596452039612,29.917677926422595,29.999999999999996,1.8645323776296232
161.35,-0.1506895901165195,-0.04060355376532457,29.917161600891564,29.999999999999996,1.8621160144944224
161.4,-0.15116147581772366,-0.04104794837851877,29.92315757282658,29.999999999999996,1.850310644356016
161.45000000000002,-0.1564745551941082,-0.054921937578457654,29.93071313794281,29.999999999999996,1.8647340862358168
161.5,-0.14881638341028203,-0.07021836082530468,29.92872417042393,29.999999999999996,1.8637467261446157
161.55,-0.14196648938474238,-0.08066239324269377,29.93088480751354,29.999999999999996,1.8337161781073479
161.6,-0.14312645566655047,-0.09047039576387272,29.92964888470343,29.999999999999996,1.8269471982239436
161.65,-0.12919347170298712,-0.1031257034671151,29.92640783957649,29.999999999999996,1.8188322868458222
161.70000000000002,-0.1241214098341378,-0.11731386385507776,29.92771762484042,29.999999999999996,1.8358001581780055
161.75,-0.11178050148561086,-0.14328770130020052,29.923752880983372,29.999999999999996,1.8364453408784156
161.8,-0.12477287761523495,-0.15736948982838173,29.91823747132906,29.999999999999996,1.8462569253618848
161.85,-0.11353447902530324,-0.1774850759176244,29.92199651688915,29.999999999999996,1.8531778847117246
161.9,-0.11338978281847585,-0.17451255181324601,29.9216619975215,29.999999999999996,1.8621583587646255
161.95000000000002,-0.11426424089738092,-0.1773438470370442,29.924766847615075,29.999999999999996,1.85771551186225
162.0,-0.1099463675984274,-0.191361634689911,29.920856099380703,29.999999999999996,1.85030419436069
162.05,-0.10897816784619581,-0.19776582519108685,29.918688003174466,29.999999999999996,1.8512394396424696
162.1,-0.0958333920861769,-0.20111384274728109,29.919929949218226,29.999999999999996,1.843889419058836
162.15,-0.0738353919638399,-0.1972601626929126,29.923014374475873,29.999999999999996,1.8415624292976618
162.20000000000002,-0.05522991626835943,-0.19953890740143565,29.92409368393291,29.999999999999996,1.8428273907500512
162.25,-0.039319492570337185,-0.19990859454537022,29.920027745123445,29.999999999999996,1.861597980909058
162.3,-0.01110967521818019,-0.20322264768580303,29.918632722598318,29.999999999999996,1.869399511615325
162.35,0.003959571184803591,-0.19664865944949086,29.91501556717981,29.999999999999996,1.880726877262102
162.4,0.012763241434630911,-0.18989687526788265,29.919846576614233,29.999999999999996,1.8709563343574271
162.45000000000002,0.01756512005475919,-0.18559370452795856,29.9209995029829,29.999999999999996,1.8778361332326157
162.5,0.032572173576545765,-0.1883023535242369,29.930051074443387,29.999999999999996,1.8890239061212166
162.55,0.061652579005919965,-0.17573246735793596,29.93144059512895,29.999999999999996,1.8922322143757895
162.6,0.07576403769116123,-0.16584451042759474,29.93237322799333,29.999999999999996,1.8787741970610106
162.65,0.09918860990697873,-0.15620934761516186,29.93302119919873,29.999999999999996,1.869156997247495
162.70000000000002,0.11507832254310005,-0.13832842490075786,29.93274307608313,29.999999999999996,1.851503769700262
162.75,0.13618614707781926,-0.12649364764432888,29.93151411662054,29.999999999999996,1.8623360507716564
162.8,0.15250520973084591,-0.12559637589692516,29.93310455394796,29.999999999999996,1.8618356868811663
162.85,0.16764762244836218,-0.12437889033932985,29.93781849203717,29.999999999999996,1.8717561002764573
162.9,0.16266408457076098,-0.10072609898857851,29.93630304645297,29.999999999999996,1.886421826822475
162.95000000000002,0.1651193211498776,-0.08801062801466997,29.938206814992864,29.999999999999996,1.883737341558358
163.0,0.1626186204345789,-0.0769985430485471,29.94261548448196,29.999999999999996,1.8741558636806928
163.05,0.16371658049422233,-0.06678264887685328,29.939799408822157,29.999999999999996,1.8778613267179067
163.1,0.16127939732851113,-0.0574305964178041,29.943174111096184,29.999999999999996,1.8848288579227774
163.15,0.17050902897307726,-0.0448791643062365,29.940568427963328,29.999999999999996,1.8887091834327265
163.20000000000002,0.17350420361110044,-0.026300419426244684,29.946622105193484,29.999999999999996,1.8901463587171554
163.25,0.18094423235318155,-0.025017542380794528,29.94428957914044,29.999999999999996,1.8791857445765547
163.3,0.17930509334684772,-0.004491263999473647,29.951427885788334,29.999999999999996,1.870906188683832
163.35,0.19436603178821096,0.006061814618830549,29.95223281182238,29.999999999999996,1.8696757416484906
163.4,0.19124830192531045,0.02975055326631363,29.957809603743254,29.999999999999996,1.8686710383434795
163.45000000000002,0.1716196667469154,0.03770704411278462,29.951674520195436,29.999999999999996,1.8703615520161738
163.5,0.16353597879608203,0.054837901832702256,29.954703910568433,29.999999999999996,1.8735627788936302
163.55,0.16809036420070642,0.070488773422282,29.961384518981134,29.999999999999996,1.8983431250010165
163.6,0.16538256785418792,0.08658504084121904,29.96425498799229,29.999999999999996,1.914760018720373
163.65,0.16112526464714544,0.09003901010478949,29.96311142072343,29.999999999999996,1.9135615064111768
163.70000000000002,0.14417960316633893,0.09256797536414121,29.95859349038817,29.999999999999996,1.9161928873311713
163.75,0.13560002709098698,0.10292754956654782,29.964533395029445,29.999999999999996,1.8987895179406076
163.8,0.12689609681691896,0.11588550598411347,29.96385321320846,29.999999999999996,1.8793932103303428
163.85,0.11370111186704837,0.11437056110011923,29.97197234915816,29.999999999999996,1.8644561643491788
163.9,0.1018619738353836,0.11632967071246089,29.97220837751991,29.999999999999996,1.8714524269552244
163.95000000000002,0.08948870655337085,0.126731799517315,29.970615512117547,29.999999999999996,1.881696756949499
164.0,0.08101473842914142,0.13620935432453266,29.974156856722402,29.999999999999996,1.8762646304215054
164.05,0.05951271796270699,0.13953455702913728,29.96829322160983,29.999999999999996,1.8655063625096355
164.1,0.049455656499918205,0.1416325739725962,29.9661136242344,29.999999999999996,1.8696728347578222
164.15,0.0249332027195262,0.14735387006073283,29.965820713259543,29.999999999999996,1.881971926183159
164.20000000000002,0.016863680425030836,0.1490025863982942,29.970303328624745,29.999999999999996,1.8934435867003927
164.25,-0.00433780145812866,0.15421011874906587,29.96663947513899,29.999999999999996,1.8827087578010724
164.3,-0.01741296659628502,0.16892749910016902,29.970363122801793,29.999999999999996,1.8843797534895983
164.35,-0.03198406399318544,0.16396849920559695,29.97535952649669,29.999999999999996,1.8896127876933329
164.4,-0.04677765256409396,0.15119323030040033,29.97815204327008,29.999999999999996,1.9018447945011037
164.45000000000002,-0.05371159363156509,0.1560622362446528,29.9817078357317,29.999999999999996,1.8900580651587375
164.5,-0.06090945814602479,0.1539563173277355,29.98198120401012,29.999999999999996,1.8922339494444316
164.55,-0.06900494052039526,0.14335184792868497,29.99089933178227,29.999999999999996,1.9091149170823762
164.6,-0.07792522060498414,0.14632659528928502,29.98991193758832,29.999999999999996,1.89158200089849
164.65,-0.07987906724439173,0.13520234290254943,29.9831116390962,29.999999999999996,1.8885022022371774
164.70000000000002,-0.08311200366387622,0.12904905751697765,29.984832867276943,29.999999999999996,1.904633971767763
164.75,-0.08849225657002692,0.12937019205027991,29.978545023743308,29.999999999999996,1.904032649788653
164.8,-0.10054424876167004,0.12496520388053535,29.981895496718565,29.999999999999996,1.8984456740922393
164.85,-0.10416671499493983,0.10462856295398949,29.984073527476454,29.999999999999996,1.885776494572296
164.9,-0.11340342077835727,0.08481114794026841,29.979660422993987,29.999999999999996,1.8960770995422964
164.95000000000002,-0.11525822367338429,0.05968147426537589,29.975149801974837,29.999999999999996,1.895513198464551
165.0,-0.10327112671685768,0.03976607555631569,29.978689388311714,29.999999999999996,1.8837806010415352
165.05,-0.09700195780006513,0.01589304047149257,29.98026535477849,29.999999999999996,1.8723840111553454
165.1,-0.08732106211087022,0.014073895365526537,29.986126531239623,29.999999999999996,1.8745335065855184
165.15,-0.0864755685585216,-6.147045711817004e-05,29.981896814248564,29.999999999999996,1.8638141980595044
165.20000000000002,-0.10426761829024354,-0.01394371888121422,29.981740046437544,29.999999999999996,1.8483622805406532
165.25,-0.11680882915137698,-0.021333591139353007,29.9833491583033,29.999999999999996,1.8569657977809853
165.3,-0.11206839094943784,-0.02334792650432358,29.98133817884365,29.999999999999996,1.8490780195592857
165.35,-0.11436855822728792,-0.04794739242686702,29.98847380743007,29.999999999999996,1.8511451701149242
165.4,-0.11543614710149412,-0.05076380870605319,29.986952047342754,29.999999999999996,1.8594963021655557
165.45000000000002,-0.12302304628235257,-0.052468770078917794,29.989767051193247,29.999999999999996,1.8477604221290784
165.5,-0.12219325050942002,-0.07448082683548543,29.987966501561548,29.999999999999996,1.8399554351358867
165.55,-0.11583557084035917,-0.07659590602315404,29.98627115802671,29.999999999999996,1.834400379813053
165.6,-0.11043157026950931,-0.08210851967217989,29.989571736986147,29.999999999999996,1.8617488340145814
165.65,-0.09775107508563047,-0.10691833650905344,29.982854029561167,29.999999999999996,1.8542143566986047
165.70000000000002,-0.09421733475272133,-0.12111811552079821,29.981250486546973,29.999999999999996,1.8640783916412367
165.75,-0.09760298424466925,-0.12628664864969524,29.979142609086175,29.999999999999996,1.8811637532161605
165.8,-0.09750032483834496,-0.13216353751814378,29.981650424198367,29.999999999999996,1.8810731869882322
165.85,-0.10052320032112254,-0.133349657729342,29.979905203110487,29.999999999999996,1.8778281913194115
165.9,-0.08995501498035177,-0.12869292793464485,29.98574975731857,29.999999999999996,1.8709691986637313
165.95000000000002,-0.07306188225900388,-0.12248192807945923,29.98599373121785,29.999999999999996,1.8858565269182554
166.0,-0.06181910501920924,-0.11939008041149657,29.986887222151665,29.999999999999996,1.887432842774881
166.05,-0.04427351851997019,-0.12756166797907065,29.985795799667034,29.999999999999996,1.8954304465703948
166.1,-0.04256337971813778,-0.1350283646507141,29.987352724161724,29.999999999999996,1.9031214397767862
166.15,-0.025942790724731893,-0.13501095031033025,29.99059728126674,29.999999999999996,1.9136046651995056
166.20000000000002,-0.004827178646148031,-0.13924538141569442,29.986749218559524,29.999999999999996,1.9081506469463798
166.25,0.01455936503688502,-0.13305859330175296,29.991790017839026,29.999999999999996,1.9157177424336649
166.3,0.026455219472914494,-0.12242693331441817,29.99270488956512,29.999999999999996,1.9142048909406528
166.35,0.03811598721890639,-0.12386810956290953,29.99176753051918,29.999999999999996,1.9041391684146751
166.4,0.04256645287822359,-0.12511583849324814,29.993565964913085,29.999999999999996,1.8785665610523474
166.45000000000002,0.0565081112197352,-0.1155285501926344,29.990161212001208,29.999999999999996,1.8879872765365688
166.5,0.047909224599239075,-0.10409469925197769,29.992068517375436,29.999999999999996,1.880913374015467
166.55,0.05219256624767732,-0.09192452839072024,29.991377664990154,29.999999999999996,1.8848651085018422
166.6,0.07318538451509884,-0.06498023712206394,30.000599983292638,29.999999999999996,1.8883239716898867
166.65,0.10137698541792814,-0.059402032097726876,30.001251046631985,29.999999999999996,1.879793691478418
166.70000000000002,0.11113589840916338,-0.05002811979972464,30.0044925193605,29.999999999999996,1.873850673908494
166.75,0.09694312722751373,-0.04434446138408593,30.002586419581274,29.999999999999996,1.8427886181350246
166.8,0.1023689612468789,-0.05080716728165836,30.001174886912338,29.999999999999996,1.853372453764313
166.85,0.11532687850970484,-0.040359070258960315,29.996443139257863,29.999999999999996,1.847004779171994
166.9,0.11719348958379673,-0.03368349272976207,29.998721172249006,29.999999999999996,1.830532332828198
166.95000000000002,0.11204658147000704,-0.028424171200727318,29.99478712139933,29.999999999999996,1.8320913875811533
167.0,0.10872532670104533,-0.013806453693640027,29.99941329098264,29.999999999999996,1.8435545785337941
167.05,0.1025263784014876,-0.0019851315359700056,30.001749693104358,29.999999999999996,1.8308741000090587
167.1,0.11738302447890392,0.007516101249097764,30.00165531161462,29.999999999999996,1.828314015752635
167.15,0.12080099093069127,0.02453782582745445,30.0011344491484,29.999999999999996,1.820556650354111
167.20000000000002,0.12595294207357655,0.031414790968722676,30.003115149017656,29.999999999999996,1.8123859721002225
167.25,0.12087467840739569,0.04217995255435069,30.0073728006093,29.999999999999996,1.8175812098077888
167.3,0.1325958466928419,0.05363085980679958,30.0115664836372,29.999999999999996,1.8070102404849973
167.35,0.13570423589986594,0.0552349089751548,30.008118346960913,29.999999999999996,1.8188389190865435
167.4,0.13799370557866716,0.0674787486261761,30.00727876686697,29.999999999999996,1.8353489916484829
167.45000000000002,0.13340524438117918,0.07258266131995328,30.002388356505328,29.999999999999996,1.8225349182842419
167.5,0.13798134395673534,0.07250890575527544,30.00636016283519,29.999999999999996,1.8448722619536677
167.55,0.1375831237534157,0.07588289494864957,30.006850096060617,29.999999999999996,1.8460349939602252
167.6,0.12992926694414197,0.083063336213382,30.00166633728992,29.999999999999996,1.8436994740663795
167.65,0.1229843161062672,0.08836076231148149,30.000734986989332,29.999999999999996,1.8506440604622778
167.70000000000002,0.10823635587852676,0.10148332850107951,30.000714296096884,29.999999999999996,1.8522693304027926
167.75,0.0983383128626318,0.1159561460332314,29.99963888948095,29.999999999999996,1.867490491776141
167.8,0.0796207764917712,0.12057967157826427,29.996233014432857,29.999999999999996,1.8608175351555063
167.85,0.05973914681572287,0.12442960253851074,29.988755470011014,29.999999999999996,1.8631545865156034
167.9,0.06329671655103714,0.11831011791779535,29.989830817757948,29.999999999999996,1.8837093607386701
167.95000000000002,0.05928359447917464,0.11584694030657142,29.985920353956182,29.999999999999996,1.8877739185991016
168.0,0.05666852103186511,0.13497757293897167,29.986075575218003,29.999999999999996,1.8806309432212167
168.05,0.041978581567635995,0.13121851637766557,29.98573842326142,29.999999999999996,1.8924412673186062
168.1,0.017928732305475665,0.12627204532862651,29.989650011074872,29.999999999999996,1.875576652071391
168.15,0.001072927345505705,0.11653732026330377,29.991874097458037,29.999999999999996,1.879377507461528
168.20000000000002,-0.01526053976392432,0.11233199573062651,29.994947336419724,29.999999999999996,1.8769627933612025
168.25,-0.031165471928741164,0.09844580603254546,29.99625697829177,29.999999999999996,1.878796641919668
168.3,-0.05562444622213219,0.09608211368613953,29.992137138413618,29.999999999999996,1.882771109128583
168.35,-0.05724676606275426,0.09344737316278653,29.990488563385167,29.999999999999996,1.8711810438795624
168.4,-0.06131037370438611,0.08567749223405133,29.992382051307356,29.999999999999996,1.870057198921999
168.45000000000002,-0.06312893545195461,0.08223947413191587,29.996298030736884,29.999999999999996,1.8875355234268076
168.5,-0.07758626194767339,0.07204368947557303,30.00119520372446,29.999999999999996,1.8806849549228162
168.55,-0.09349921826988856,0.06464128278274228,30.003976771980625,29.999999999999996,1.8911525983643094
168.6,-0.10381390487454262,0.05551569189621749,30.0033140744735,29.999999999999996,1.8800828613623364
168.65,-0.10826849279471135,0.05426618584908773,30.006129260842762,29.999999999999996,1.8703104019083023
168.70000000000002,-0.11331915458305232,0.04393680793477213,30.00494681237332,29.999999999999996,1.8736240823930603
168.75,-0.12381392936027552,0.03832744927415222,30.00512064699863,29.999999999999996,1.8663933368292431
168.8,-0.13347416249128047,0.031345649338569107,30.008182299073216,29.999999999999996,1.8721468677596276
168.85,-0.13941101783989032,0.01877870478217488,30.001527951695113,29.999999999999996,1.8748345439780265
168.9,-0.14485642447969269,0.010826946941184424,29.994911829178125,29.999999999999996,1.8787834752217427
168.95000000000002,-0.15086646785862046,0.00444327675453436,29.999106502312507,29.999999999999996,1.8573692595909879
169.0,-0.15410356222127064,0.012477389203871378,29.99524525350837,29.999999999999996,1.8604031040527005
169.05,-0.15035803060601644,0.015641114300145854,29.998319511029578,29.999999999999996,1.8659122411192663
169.1,-0.14835839930242334,0.0006504425582300147,30.006910494474283,29.999999999999996,1.8647738220293049
169.15,-0.142110058263471,-0.008071737010534924,30.007786262645602,29.999999999999996,1.8521683314090203
169.20000000000002,-0.15109938283052216,-0.007862034253280146,29.99938667975124,29.999999999999996,1.84771835767471
169.25,-0.13912068674999986,-0.01870941261230916,29.995822835513252,29.999999999999996,1.8481534580004366
169.3,-0.13086756051845408,-0.018660901032396378,29.993484955913427,29.999999999999996,1.8331494236886627
169.35,-0.12208071820238689,-0.02545446145285376,29.99433751229682,29.999999999999996,1.8266440280067817
169.4,-0.11086337779270501,-0.014784600911653572,29.9953875480097,29.999999999999996,1.8231123196298582
169.45000000000002,-0.09634611372556745,-0.028581409884173584,29.992170300690336,29.999999999999996,1.825389561628306
169.5,-0.0785949596794825,-0.042919321268769677,29.99177445360258,29.999999999999996,1.827641893671608
169.55,-0.07339934080630127,-0.0452625636613111,29.992840639612236,29.999999999999996,1.809835207888287
169.6,-0.05933695754201121,-0.05039182029235058,29.999588889349777,29.999999999999996,1.8186584563535626
169.65,-0.03810707457406044,-0.06729266438143391,29.999285254098858,29.999999999999996,1.8101637416276073
169.70000000000002,-0.02416861126959957,-0.08075424563900435,30.006413958008366,29.999999999999996,1.82886313939476
169.75,-0.011987182176259966,-0.08515460862639129,30.004683519379793,29.999999999999996,1.8388258652824847
169.8,-0.009446881371042722,-0.08969756781878761,30.00548088889416,29.999999999999996,1.8598975291233404
169.85,-0.008629983975819131,-0.09695324578693515,30.00581640154768,29.999999999999996,1.8581841855887145
169.9,0.010838009865796625,-0.09953845479310108,30.007597526866025,29.999999999999996,1.8598457961328982
169.95000000000002,0.01239907425545823,-0.10508874530253338,30.007680356661343,29.999999999999996,1.8612645454023669
170.0,0.024213195083042444,-0.10012344663548914,30.000182328212446,29.999999999999996,1.8614531548879434
170.05,0.029579613708810754,-0.09953789961469119,29.99844334691208,29.999999999999996,1.869053274226637
170.1,0.035934375685849104,-0.09825890195983718,29.999399887537205,29.999999999999996,1.8656351341392865
170.15,0.04308492471673044,-0.08826437167875743,29.997919409672086,29.999999999999996,1.8549004563618705
170.20000000000002,0.046870252824962017,-0.10051686067841804,29.994085346256856,29.999999999999996,1.8620422365254579
170.25,0.04856532192594609,-0.10772529258130864,29.995543661876198,29.999999999999996,1.8674366085009846
170.3,0.061874531627333265,-0.10669910820730368,29.99533061636158,29.999999999999996,1.8477174521357094
170.35,0.05299052918461055,-0.10735481516782805,29.99842181194352,29.999999999999996,1.8315412819150034
170.4,0.05746360573403275,-0.10624864340791679,29.994289002267994,29.999999999999996,1.839057731149784
170.45000000000002,0.0579875761519354,-0.10492991381514936,29.99765201035391,29.999999999999996,1.8327382980969644
170.5,0.07069960613808414,-0.09706833166332536,30.001499521439303,29.999999999999996,1.8381076963477616
170.55,0.07305372278457807,-0.07938878561948956,30.01061226521858,29.999999999999996,1.8580863847411937
170.6,0.08667378836917858,-0.07083318943174596,30.011260274628192,29.999999999999996,1.855463879501949
170.65,0.08311013397464605,-0.07042471599759968,30.013857355492053,29.999999999999996,1.866414861362278
170.70000000000002,0.09583621899767947,-0.06219499629210804,30.02315128633479,29.999999999999996,1.8733854853482395
170.75,0.10453523098184171,-0.05587000222689284,30.028149335967555,29.999999999999996,1.8673808363163262
170.8,0.10195947850314815,-0.04081587159719073,30.031490833026403,29.999999999999996,1.852670606457667
170.85,0.10982611787505622,-0.03867062491189562,30.027704682588567,29.999999999999996,1.8418100325467854
170.9,0.11640556500570956,-0.03004068864015105,30.02980367825929,29.999999999999996,1.850890471264674
170.95000000000002,0.10649890697868128,-0.02322759378851008,30.02675949930199,29.999999999999996,1.8445623027099718
171.0,0.09033092885847313,-0.018318257135857757,30.02930453545625,29.999999999999996,1.8167244469121402
171.05,0.07868849222276003,-0.014220628814821378,30.030705503356234,29.999999999999996,1.8208520842944476
171.1,0.07000129126873401,-0.01642476276312624,30.03452606085044,29.999999999999996,1.825745986746022
171.15,0.060358865201942336,-0.00679225478529326,30.03847187982182,29.999999999999996,1.8152347057706388
171.20000000000002,0.0492195207781027,0.01771789445833034,30.043333298606903,29.999999999999996,1.823904974185798
171.25,0.02569725424002201,0.03542727043391898,30.04642489266836,29.999999999999996,1.8226887603183946
171.3,0.02399860643796569,0.04474285210159014,30.048582283890966,29.999999999999996,1.809092228560099
171.35,0.028109645277387695,0.047094177952793796,30.04745287162925,29.999999999999996,1.8168081285453934
171.4,0.028483045005003326,0.05509883415289609,30.051286602797905,29.999999999999996,1.8038150549206826
171.45000000000002,0.025318880086810353,0.07239136457045119,30.055079819297937,29.999999999999996,1.7895959474042797
171.5,0.03243281604709319,0.07765542191664854,30.055325806511558,29.999999999999996,1.7893178141173487
171.55,0.017726579980968753,0.081497534882646,30.051448031929628,29.999999999999996,1.7944698539957085
171.6,0.011906449163943077,0.08507346580690693,30.04820775616202,29.999999999999996,1.8032093041909216
171.65,0.025720270499911744,0.09641063057585642,30.050692357000216,29.999999999999996,1.811742854293613
171.70000000000002,0.015300868633144253,0.10002835736804222,30.05138914755026,29.999999999999996,1.816525692396066
171.75,0.006693479492456928,0.10441678510141386,30.048957953651637,29.999999999999996,1.7947122425658408
171.8,0.012965842555944766,0.10958841155856099,30.050578798521084,29.999999999999996,1.780683041003363
171.85,0.011173448971710048,0.10291590526700026,30.050493997463636,29.999999999999996,1.7840367228617864
171.9,0.011646605806430189,0.11016760624552613,30.050068223560658,29.999999999999996,1.7854237415208962
171.95000000000002,0.0007383993552525094,0.11822703492049227,30.048271737837375,29.999999999999996,1.7980053717050617
172.0,-0.004391531339227333,0.11943241041718232,30.05375960816957,29.999999999999996,1.7973494787399977
172.05,-0.006741407245268952,0.11316620556931216,30.05922695360722,29.999999999999996,1.7859606123206169
172.1,-0.005899738452967446,0.12079190980090007,30.063953023980932,29.999999999999996,1.7828350821379229
172.15,-0.01152338080974802,0.11370962198239536,30.06067453402893,29.999999999999996,1.7952078244653253
172.20000000000002,-0.022299828371977595,0.10888948066012967,30.06209685950573,29.999999999999996,1.8026194353479619
172.25,-0.02059690912082932,0.11405683225929521,30.06434642545978,29.999999999999996,1.7911017709083696
172.3,-0.023023830907382265,0.10086216187793877,30.06482775107296,29.999999999999996,1.7959824337529295
172.35,-0.02170228445604899,0.11058806954421928,30.066923923313297,29.999999999999996,1.7928126754387272
172.4,-0.02449808846675344,0.09674351526518847,30.06457088624722,29.999999999999996,1.8129625363130657
172.45000000000002,-0.03905672887383993,0.09244072750274689,30.06524726319926,29.999999999999996,1.8119813258595965
172.5,-0.040476701240154254,0.08628342023893841,30.064053038515787,29.999999999999996,1.8068406128718075
172.55,-0.044062253442698006,0.06631650184240324,30.06792124408523,29.999999999999996,1.814660962634166
172.6,-0.04925436851351137,0.056694784403055726,30.06712639609569,29.999999999999996,1.8259285982090177
172.65,-0.048115702475970024,0.0428523032435505,30.07178741621552,29.999999999999996,1.8118229797773293
172.70000000000002,-0.062118165530758156,0.03952124996143559,30.072619627287548,29.999999999999996,1.8121491712380349
172.75,-0.06920759450030621,0.03681666834778532,30.073485125569317,29.999999999999996,1.7971053885269437
172.8,-0.06381570691131119,0.0039781382369822585,30.076890077386995,29.999999999999996,1.7851107103235242
172.85,-0.0758940251872748,-0.025125646603933075,30.068841428968742,29.999999999999996,1.7933890036527205
172.9,-0.07925709250894306,-0.0375444214542066,30.06592657426579,29.999999999999996,1.8012397229269392
172.95000000000002,-0.0823649462336507,-0.056857109592317365,30.062109162168024,29.999999999999996,1.8130686956540727
173.0,-0.10489721610185017,-0.06476213713573817,30.063925417255263,29.999999999999996,1.799417115687613
173.05,-0.10680341008480493,-0.07268092819715019,30.062738504613137,29.999999999999996,1.8033889064602895
173.1,-0.11081065637190723,-0.07268618113728113,30.067241712232207,29.999999999999996,1.7980170053013833
173.15,-0.12164961642775388,-0.08456294937932003,30.06720132170221,29.999999999999996,1.7874184896474041
173.20000000000002,-0.13617055730335997,-0.0926177533099154,30.076682321751516,29.999999999999996,1.7762056440092928
173.25,-0.14421048999163757,-0.10249465575956697,30.074937959155783,29.999999999999996,1.7857372374335356
173.3,-0.12757779621981277,-0.11523533531168256,30.07064163005123,29.999999999999996,1.7709566874332867
173.35,-0.11703443154804823,-0.11178339772787839,30.073393820463927,29.999999999999996,1.7817923624924377
173.4,-0.10802309743565615,-0.1160467479648865,30.07170892846053,29.999999999999996,1.795343079190707
173.45000000000002,-0.1039532590754819,-0.12479865745153268,30.066877537037552,29.999999999999996,1.7916486226948887
173.5,-0.10201164459014146,-0.13084701491329676,30.069456230458666,29.999999999999996,1.787814306182686
173.55,-0.09393170194500933,-0.14196774517563818,30.07099316091259,29.999999999999996,1.777390226176628
173.6,-0.09060965718957818,-0.1401988499762237,30.06682606587704,29.999999999999996,1.7711618628720172
173.65,-0.07682884567722864,-0.13378130921922327,30.067774831977474,29.999999999999996,1.7516766393647683
173.70000000000002,-0.0671482025449018,-0.13285954046882711,30.063535340416404,29.999999999999996,1.753150586921351
173.75,-0.0558882631601643,-0.12431047913025083,30.05935405644424,29.999999999999996,1.7558724355469435
173.8,-0.04122288573774799,-0.11733625410739522,30.061019791839975,29.999999999999996,1.7641651874614006
173.85,-0.05720745002777776,-0.12126169362478154,30.062540541731735,29.999999999999996,1.7731666779094053
173.9,-0.046447769940643986,-0.11535784573320423,30.064333304332102,29.999999999999996,1.7714692388073017
173.95000000000002,-0.04458656971039684,-0.09822143144164563,30.068201483488753,29.999999999999996,1.7710160434076192
174.0,-0.04440473705216403,-0.08783133206831518,30.0693513537634,29.999999999999996,1.7550160792595755
174.05,-0.03606235191112813,-0.07804724895469523,30.068636930616613,29.999999999999996,1.7708407454080992
174.1,-0.028546993085542753,-0.061081575764681165,30.071873420702918,29.999999999999996,1.7708321147636235
174.15,-0.0074487607227344,-0.06398495366843968,30.0737004207547,29.999999999999996,1.7731732296734837
174.20000000000002,0.010235652606961349,-0.068365038270966,30.075129504267665,29.999999999999996,1.7708578392778884
174.25,0.03859096636227334,-0.0666927103916154,30.072095823737136,29.999999999999996,1.7576653033879421
174.3,0.05553910232974625,-0.05408389705841304,30.07475657776734,29.999999999999996,1.7453459172373713
174.35,0.05994474033183921,-0.046532817312497934,30.075017178844018,29.999999999999996,1.7439503185728396
174.4,0.07677530860449762,-0.05357200783226751,30.075001211756778,29.999999999999996,1.7528710010320672
174.45000000000002,0.09323274497831341,-0.03141089331408233,30.083097655825362,29.999999999999996,1.7488237934517916
174.5,0.10096160030899093,-0.034995552288854204,30.07931737177963,29.999999999999996,1.7385284254646882
174.55,0.10787930132036366,-0.0392442560146528,30.083546361734516,29.999999999999996,1.7344140420951735
174.6,0.11203230231899705,-0.042528273945646254,30.075943496559876,29.999999999999996,1.7363122188607474
174.65,0.11142197069759972,-0.032866037319795136,30.078456548075867,29.999999999999996,1.7339405903089755
174.70000000000002,0.1274515908494748,-0.030632136187504242,30.078523420544915,29.999999999999996,1.7314591685006913
174.75,0.13918602474284933,-0.03717933962561451,30.077056582778262,29.999999999999996,1.7396304678787593
174.8,0.15147238096393523,-0.043308886357733146,30.079086275297882,29.999999999999996,1.7304934001916867
174.85,0.16166824360546808,-0.030819780348733047,30.07943402880036,29.999999999999996,1.7081218210323745
174.9,0.1755202763895298,-0.02526473836791787,30.080423042317598,29.999999999999996,1.722844145691863
174.95000000000002,0.1775555083226471,-0.023290938201412502,30.074167707634157,29.999999999999996,1.7220900878714849
175.0,0.17810069604557535,-0.012045287313161145,30.073366774870497,29.999999999999996,1.7165257163924565
175.05,0.17514755080397848,0.008401578553192346,30.07110568504837,29.999999999999996,1.7225759494453423
175.1,0.17686500365389482,0.018643728567913007,30.072699147723995,29.999999999999996,1.7324943386814506
175.15,0.18129989094684756,0.011791091980216897,30.076834628749427,29.999999999999996,1.7203358972577423
175.20000000000002,0.18692264557466892,0.023594648667431394,30.077091480905775,29.999999999999996,1.6958919623061404
175.25,0.18549347440879363,0.02842527134771769,30.073502456851845,29.999999999999996,1.7065109293881187
175.3,0.17222636765440627,0.027389748296431645,30.076154858188062,29.999999999999996,1.701152607856588
175.35,0.1728581258008655,0.04192383803571588,30.083799504850134,29.999999999999996,1.684773305560158
175.4,0.17163586756272245,0.04392704954794578,30.084956272288576,29.999999999999996,1.6776443417791318
175.45000000000002,0.1630594317238377,0.036800360297984364,30.086258664968597,29.999999999999996,1.6909609439803408
175.5,0.1490892012843331,0.04288362603564245,30.084500708587736,29.999999999999996,1.6929783863685326
175.55,0.12636139536666344,0.05990123452751043,30.082648390801285,29.999999999999996,1.6976691499743077
175.6,0.11866618137643471,0.06806486056105923,30.0784115336412,29.999999999999996,1.6981125132614876
175.65,0.10025562017712283,0.06556059547143887,30.079188760101808,29.999999999999996,1.7102752261672496
175.70000000000002,0.08821768478597215,0.06876044040529851,30.078281541783124,29.999999999999996,1.7205334580977283
175.75,0.06856081081779065,0.06829621668187659,30.082068301396152,29.999999999999996,1.7369036599899275
175.8,0.05016265647791502,0.07701378786638118,30.077957364461987,29.999999999999996,1.7454258023907734
175.85,0.021768637850428114,0.10170376931403244,30.089368731168868,29.999999999999996,1.733078032043029
175.9,0.005911141064338902,0.10031396834083521,30.08346053642387,29.999999999999996,1.71360363025583
175.95000000000002,-0.008453450697133966,0.09513817545280444,30.086885040008926,29.999999999999996,1.7248664895240626
176.0,-0.019659620136952348,0.09147921419839793,30.09212343046657,29.999999999999996,1.7358440584868424
176.05,-0.03328975658516283,0.09871035657399664,30.086758477234085,29.999999999999996,1.7333510915272115
176.1,-0.037404080711890435,0.10176916385788495,30.08590398760083,29.999999999999996,1.7297866896180247
176.15,-0.0541749700585279,0.1015207677947031,30.089010868437647,29.999999999999996,1.7216615754017506
176.20000000000002,-0.07295831087912105,0.09812541684247393,30.091174273625487,29.999999999999996,1.7220122559747018
176.25,-0.08333501269167397,0.10165892000318516,30.093925036016657,29.999999999999996,1.688924066795592
176.3,-0.09547203010812445,0.09117247559322214,30.095439669745037,29.999999999999996,1.6832139173044138
176.35,-0.1111515657465896,0.09036561869278871,30.097472353584678,29.999999999999996,1.6860968154555631
176.4,-0.12965374386794357,0.09668393234650144,30.100778877032415,29.999999999999996,1.7054920578775816
176.45000000000002,-0.13617974244326866,0.09788975102211617,30.10367505615438,29.999999999999996,1.6837469376820255
176.5,-0.144097059259301,0.09065236610648647,30.10887807646866,29.999999999999996,1.670725132529793
176.55,-0.14642381465686496,0.08978470419443312,30.10671055976399,29.999999999999996,1.6673472492831547
176.6,-0.1540518363543716,0.08059134938031612,30.103961685064053,29.999999999999996,1.6651896905446482
176.65,-0.15939459352476396,0.060944334328187084,30.101342263258466,29.999999999999996,1.6649724988877994
176.70000000000002,-0.16118343970957907,0.052816654635151464,30.094695855749624,29.999999999999996,1.6685024668027146
176.75,-0.16199345454913563,0.0500425976886819,30.090220050085648,29.999999999999996,1.6601090126491704
176.8,-0.16340658134613617,0.04365830692578466,30.085812696531626,29.999999999999996,1.695164142571045
176.85,-0.16918876141262254,0.03506756887090004,30.084705469647684,29.999999999999996,1.6840086256479796
176.9,-0.17217510984843945,0.04565338012502503,30.08166862051943,29.999999999999996,1.6867147792329213
176.95000000000002,-0.17311168254226283,0.039361372826325895,30.078478943150145,29.999999999999996,1.686115108766291
177.0,-0.16508418843703915,0.027907263009597692,30.079557004566706,29.999999999999996,1.6693647827229967
177.05,-0.15056378530278897,0.02272092342332752,30.079285710597603,29.999999999999996,1.6687989132914745
177.1,-0.14770045889691902,0.0027576105951620396,30.079075466351213,29.999999999999996,1.6893796616387222
177.15,-0.13198787320708444,-0.016075177765270704,30.073545595873455,29.999999999999996,1.6889391155466138
177.20000000000002,-0.11811832657897714,-0.01594166398069336,30.07350281890555,29.999999999999996,1.6905226224908236
177.25,-0.10513584991680962,-0.032912600193612716,30.074151236955924,29.999999999999996,1.6801183953039402
177.3,-0.09194975021976827,-0.04179433497096097,30.072037581375557,29.999999999999996,1.677093127712002
177.35,-0.08129102954883992,-0.058790226541264035,30.066739894558776,29.999999999999996,1.661742153491359
177.4,-0.06075009251172147,-0.06058003765296677,30.06761075603944,29.999999999999996,1.6570448369312059
177.45000000000002,-0.04049482431332188,-0.06698320622665367,30.072247597204196,29.999999999999996,1.6521683912757819
177.5,-0.02075345631353236,-0.08238372648735445,30.06918967579941,29.999999999999996,1.6552299770282484
177.55,-0.014266891642338023,-0.08444756080937116,30.065161623125306,29.999999999999996,1.6594280688558358
177.6,0.004071448643097818,-0.07829273674648583,30.058534468460067,29.999999999999996,1.6641056317053657
177.65,0.0246439290275022,-0.08491878366028272,30.056057656535614,29.999999999999996,1.689689601689176
177.70000000000002,0.033652028250438275,-0.09490202440059327,30.0549253775772,29.999999999999996,1.6813161253473496
177.75,0.040847570110401465,-0.1120182642716444,30.047643395363355,29.999999999999996,1.683264657208844
177.8,0.03814502198923119,-0.12157935444019867,30.04474117973742,29.999999999999996,1.712191685240764
177.85,0.04253564324293369,-0.1326053618025041,30.042262163905008,29.999999999999996,1.7141708845593084
177.9,0.031736083575385696,-0.13310602583603084,30.03644776965472,29.999999999999996,1.712546916037261
177.95000000000002,0.04829278935137962,-0.13582250433796028,30.038487224741353,29.999999999999996,1.7332091680334156
178.0,0.047074338427878976,-0.1313412958815254,30.04079263341227,29.999999999999996,1.73163882446166
178.05,0.04662544989148381,-0.14315052084106678,30.032470397119916,29.999999999999996,1.7227191198263772
178.1,0.047284225933690804,-0.1335561512473998,30.0254075686181,29.999999999999996,1.7183572188918548
178.15,0.0573265059331084,-0.14838132624788064,30.025383337826327,29.999999999999996,1.7231156262316556
178.20000000000002,0.06273823952497255,-0.14620062551587262,30.028924809081953,29.999999999999996,1.7052742794867235
178.25,0.059237814906092305,-0.14078620443823794,30.02703403007193,29.999999999999996,1.7086857592538431
178.3,0.061692166747638874,-0.12462318940845059,30.026412446687463,29.999999999999996,1.703232245484927
178.35,0.06008909020745238,-0.12021974877258454,30.02793735546101,29.999999999999996,1.6991978272072013
178.4,0.04580767492226383,-0.11541921240885342,30.023421911966125,29.999999999999996,1.7072669416090565
178.45000000000002,0.03666921996746079,-0.10634765574110948,30.024136243708362,29.999999999999996,1.7171498448714062
178.5,0.04954218570309862,-0.10665336829351864,30.026870953856534,29.999999999999996,1.7168792574150733
178.55,0.04674568603492903,-0.08654841190421758,30.025909606214952,29.999999999999996,1.7116478073721049
178.6,0.06225346752150698,-0.09655456786775397,30.019718782755934,29.999999999999996,1.7123546103209395
178.65,0.060249834771802596,-0.09821052820285801,30.019404160287184,29.999999999999996,1.7095353984981134
178.70000000000002,0.062218557461955225,-0.08194051695143979,30.02345160058747,29.999999999999996,1.7230769445230454
178.75,0.06446015005399991,-0.06689438702884938,30.022990500039537,29.999999999999996,1.7210040974726255
178.8,0.07383752688488067,-0.0475354396463211,30.023623014821947,29.999999999999996,1.7126730667572567
178.85,0.0877051032152536,-0.03379844893018545,30.02701084391827,29.999999999999996,1.7210879956449159
178.9,0.10208696569969496,-0.023013902177435378,30.026465720566478,29.999999999999996,1.719006990672121
178.95000000000002,0.11072566667414649,-0.0032285620131156678,30.02633005521478,29.999999999999996,1.729082151817873
179.0,0.11299277404150142,0.011925613849354033,30.02038883501713,29.999999999999996,1.7268366786658929
179.05,0.13170350439637346,0.0103621251862454,30.011496931475268,29.999999999999996,1.7315132492445628
179.1,0.10541492522387406,0.02697489231050393,30.014534568334575,29.999999999999996,1.7305194556788144
179.15,0.10729501529140135,0.05162346133317061,30.013216164756475,29.999999999999996,1.7266005049957194
179.20000000000002,0.10549102296002416,0.06451004266791972,30.012359172599766,29.999999999999996,1.7241609296573703
179.25,0.1004569138740555,0.07863194502337689,30.01200649833382,29.999999999999996,1.7300549101455769
179.3,0.11373326143334973,0.07818416930664547,30.009537897696347,29.999999999999996,1.7345439988559146
179.35,0.11632149560804715,0.08968073953217395,30.0101875799151,29.999999999999996,1.7389799196523292
179.4,0.12076031391951281,0.10869705510355482,30.007838668874186,29.999999999999996,1.7209362871085765
179.45000000000002,0.1271777461064954,0.11717369935219647,30.00970064867407,29.999999999999996,1.7244101267418388
179.5,0.1345975730340877,0.13148473790270726,30.0116322713997,29.999999999999996,1.7315583187284826
179.55,0.12230896787845962,0.1293049269715743,30.010083084650624,29.999999999999996,1.7390667411071528
179.6,0.11869734903417817,0.12915998404622833,30.009072584246162,29.999999999999996,1.7222068582701093
179.65,0.12073851041531443,0.1301496517897536,30.00724770896238,29.999999999999996,1.709990253122207
179.70000000000002,0.10739859846339948,0.1254297404791569,30.00771062078327,29.999999999999996,1.709264323042337
179.75,0.0832137151570154,0.125092002701065,30.004047888241452,29.999999999999996,1.7223028842098527
179.8,0.06282478527874173,0.13599288315552208,30.00245137430886,29.999999999999996,1.7283031304118615
179.85,0.06176876956060932,0.14136953781093364,30.001692299930824,29.999999999999996,1.7354849261395733
179.9,0.056616528255840376,0.14646003072581112,30.002292073277356,29.999999999999996,1.7499620637344058
179.95000000000002,0.03972295481116416,0.13653847336507174,30.004832145543055,29.999999999999996,1.7559949201048592
180.0,0.023361873383315024,0.12857667220964206,30.009641849455118,29.999999999999996,1.7741894236216473
180.05,0.011849956902311961,0.12360806481751664,30.015686060310586,29.999999999999996,1.771095614491983
180.1,0.0053318941535275355,0.12343470933870991,30.018654852246293,29.999999999999996,1.7528722129905632
180.15,0.0026765320282967076,0.11900127120682034,30.019502382929552,29.999999999999996,1.7421297616102285
180.20000000000002,-0.004981450109997135,0.12010555586273884,30.021269798405083,29.999999999999996,1.733160815411671
180.25,-0.030325483517590374,0.12046513141929618,30.020529040892832,29.999999999999996,1.738138225651669
180.3,-0.05310791978972834,0.12388255250147362,30.024976257173186,29.999999999999996,1.7377007048337876
180.35,-0.07322412503976639,0.11598406251630221,30.020342725001875,29.999999999999996,1.7424499796748325
180.4,-0.08155465523431103,0.10506826719716968,30.02059659798635,29.999999999999996,1.7481330277969676
180.45000000000002,-0.08145371893201866,0.10257806328608138,30.02038255344975,29.999999999999996,1.7459475896422691
180.5,-0.0938548532806186,0.0969213818131818,30.02078855724337,29.999999999999996,1.7569388949550466
180.55,-0.1030326637284659,0.09000005287877948,30.025618377836675,29.999999999999996,1.7395045530421078
180.6,-0.11271562479948288,0.08824191991590731,30.029576507570376,29.999999999999996,1.7261713101300082
180.65,-0.1229911817482257,0.08529327435122226,30.030444351811557,29.999999999999996,1.7297174645426583
180.70000000000002,-0.13195141085462017,0.0829743692220478,30.031635280487478,29.999999999999996,1.7249934616263052
180.75,-0.15376900594664242,0.07429274731152975,30.038541822078766,29.999999999999996,1.7255387054729474
180.8,-0.16134959899421114,0.06773185722990963,30.03813523121291,29.999999999999996,1.7152855653191625
180.85,-0.171532950895009,0.058404751061799064,30.04095063032632,29.999999999999996,1.7207595222754897
180.9,-0.1707246458471877,0.04571246734905379,30.04357626405387,29.999999999999996,1.7089657649481855
180.95000000000002,-0.16763440517115924,0.038339580308044345,30.039739549849457,29.999999999999996,1.7061489241789565
181.0,-0.17442843358130242,0.0141813320848903,30.0441186109699,29.999999999999996,1.6991045918709111
181.05,-0.1689175375961659,-0.004835153525389546,30.044668481725566,29.999999999999996,1.7019569324077677
181.1,-0.16552683907771382,-0.025217789341244173,30.045217064655404,29.999999999999996,1.6554868130093698
181.15,-0.1844232511295706,-0.0251022810308529,30.046294202604816,29.999999999999996,1.6470421291976753
181.20000000000002,-0.18376671318750165,-0.03931483147239283,30.040638394040254,29.999999999999996,1.651258677612451
181.25,-0.17547534480264287,-0.04230461001885697,30.0326725828084,29.999999999999996,1.6585667153573458
181.3,-0.175182464055497,-0.04331578822128774,30.03319147598315,29.999999999999996,1.6662906790514491
181.35,-0.1747039877961659,-0.05280354710395958,30.031093024126115,29.999999999999996,1.6712641112094986
181.4,-0.1523722544138691,-0.06776830491022827,30.030813642795486,29.999999999999996,1.6716625813602428
181.45000000000002,-0.1390164956057904,-0.07926872653031276,30.0368308060393,29.999999999999996,1.6754830188039191
181.5,-0.13627861036190925,-0.09073002306421361,30.03432731926499,29.999999999999996,1.6529098136870657
181.55,-0.12724906647685624,-0.10517732973011898,30.03589437056454,29.999999999999996,1.6535556499609614
181.6,-0.11558487128712588,-0.1243714024434825,30.04346478822683,29.999999999999996,1.6631691757636058
181.65,-0.11720982826526166,-0.13130458169821022,30.045250798627933,29.999999999999996,1.677503954595166
181.70000000000002,-0.10118726157240175,-0.1400969172859839,30.04858542514373,29.999999999999996,1.6799368423174386
181.75,-0.08933612421655869,-0.14777618887609043,30.042943730680967,29.999999999999996,1.6755133785799246
181.8,-0.08239223291222049,-0.14412131300530637,30.036910219660044,29.999999999999996,1.6619844424806178
181.85,-0.07804401558598874,-0.1482278449514816,30.042512670155922,29.999999999999996,1.6685255711775677
181.9,-0.06262836969743145,-0.14856994595718842,30.038771999415573,29.999999999999996,1.6692885030099887
181.95000000000002,-0.05675966501871165,-0.1481819982135037,30.036746021681235,29.999999999999996,1.6692349708394165
182.0,-0.05126758247233855,-0.13923984144612503,30.03643837898283,29.999999999999996,1.657950005371895
182.05,-0.029194608483082477,-0.1341680389264501,30.038485207802847,29.999999999999996,1.661157328345073
182.1,-0.016572338645729125,-0.1274480307831667,30.03526942099532,29.999999999999996,1.651868460689849
182.15,0.006441165921108105,-0.11726352494376269,30.025623741574325,29.999999999999996,1.6436392307400336
182.20000000000002,0.020554785707846718,-0.11772400152439581,30.02381330991235,29.999999999999996,1.6310159831049715
182.25,0.05103381510785768,-0.09200469962874813,30.01938806346536,29.999999999999996,1.643566060902593
182.3,0.06312352879385748,-0.08334418436036704,30.019182071552397,29.999999999999996,1.6465493288878728
182.35,0.0773532402683432,-0.079464088532913,30.014704618718262,29.999999999999996,1.6487818063714352
182.4,0.09249555853671634,-0.07754207879953989,30.018020106421325,29.999999999999996,1.6540692815116897
182.45000000000002,0.10527148092145203,-0.0799312864573664,30.01568566230285,29.999999999999996,1.6698102775577481
182.5,0.11371415525142993,-0.08263469135090977,30.02461127701177,29.999999999999996,1.6616281205228598
182.55,0.12015982501474792,-0.08719781442882028,30.026614877702567,29.999999999999996,1.6733231155399981
182.6,0.13915921040629503,-0.08746539158852173,30.025234504638803,29.999999999999996,1.692924387661752
182.65,0.14526900064108403,-0.10236119483482738,30.027509192568644,29.999999999999996,1.6991490736497543
182.70000000000002,0.1418682605372135,-0.0955795593988085,30.027442310444243,29.999999999999996,1.7007866521952997
182.75,0.15486011827011806,-0.08555062341747749,30.031741600476966,29.999999999999996,1.7024450115377414
182.8,0.16075163561774222,-0.08186833155184295,30.031326951611845,29.999999999999996,1.7057502007942802
182.85,0.16628620716904915,-0.08603794184744434,30.026742723092188,29.999999999999996,1.6913634989945774
182.9,0.18226924336937744,-0.07657677454261004,30.019625278645194,29.999999999999996,1.6980516680029192
182.95000000000002,0.1755135229190596,-0.07199924637533724,30.01672926048789,29.999999999999996,1.7171537635808602
183.0,0.18073560321532753,-0.06238508386603355,30.014642011726412,29.999999999999996,1.718774364413164
183.05,0.17837979016101266,-0.04247062770960604,30.014849841236693,29.999999999999996,1.7260725208286356
183.1,0.1760520031118681,-0.05015533928133101,30.013898861384476,29.999999999999996,1.7385495438715224
183.15,0.1619373281063838,-0.035637806939784994,30.016396958511177,29.999999999999996,1.7412742890096744
183.20000000000002,0.13750225306560437,-0.028212259278686935,30.013238171268274,29.999999999999996,1.741596703848922
183.25,0.13832739961087256,-0.013396987438992316,30.013126788670156,29.999999999999996,1.7203065940488305
183.3,0.13028207075204362,0.003765006415127921,30.016496810722245,29.999999999999996,1.7361643808312834
183.35,0.12604909555353344,0.01434925630069918,30.014609415343443,29.999999999999996,1.7159968282633944
183.4,0.12091238927050378,0.005025743034113521,30.015632243570785,29.999999999999996,1.7200334708653238
183.45000000000002,0.10742487740070171,-0.000558517137522724,30.016334299406367,29.999999999999996,1.705114292394911
183.5,0.10060320757837062,0.014881175246960858,30.013404620135876,29.999999999999996,1.7220582909061959
183.55,0.08759258858063666,0.028355027404755484,30.008231099391633,29.999999999999996,1.7123010033740393
183.6,0.07779570913793378,0.035935278427049216,30.008228926378674,29.999999999999996,1.7082475775654242
183.65,0.051208506714499565,0.04766541129463028,30.004388705953367,29.999999999999996,1.7056826311084723
183.70000000000002,0.03485342738622567,0.04786218670437286,30.00477673153847,29.999999999999996,1.6886645419442818
183.75,0.01633214663697863,0.05425465608480054,30.005643184951357,29.999999999999996,1.700774988146039
183.8,0.0030540857650674397,0.06441023092980717,30.009996232274922,29.999999999999996,1.6975353871576688
183.85,-0.007540023219014195,0.069243318242201,30.00529116624077,29.999999999999996,1.6860551612273218
183.9,-0.007129404608859616,0.07278688471682393,30.004980811212846,29.999999999999996,1.706996107911453
183.95000000000002,-0.007994955669401105,0.09582293358631935,30.00651925153736,29.999999999999996,1.7177362143805928
184.0,-0.007383487276885514,0.11148889251106646,30.005637578165704,29.999999999999996,1.715016554811607
184.05,-0.01838499595679924,0.11934096712766307,30.004131695090216,29.999999999999996,1.7007717503679811
184.1,-0.019453292562385205,0.12242238250521181,30.002977880845783,29.999999999999996,1.6932070857139236
184.15,-0.011979898688289914,0.12209232945758164,30.001760523954104,29.999999999999996,1.6811174510673201
184.20000000000002,-0.00962569590212353,0.12837850357667907,30.000608398567767,29.999999999999996,1.663408166563884
184.25,-0.020652736451180983,0.14092339109575788,30.001111552621296,29.999999999999996,1.6666362138477187
184.3,-0.02605634500038007,0.15595151669709312,30.000638106565344,29.999999999999996,1.6694551516021583
184.35,-0.022629331734410767,0.14813630478010914,29.997601843646624,29.999999999999996,1.6906231783622698
184.4,-0.024817390595025877,0.15339094719258148,29.998292928196534,29.999999999999996,1.7051874806332599
184.45000000000002,-0.025032130071839843,0.15108251249243299,29.995293143032157,29.999999999999996,1.705876199136079
184.5,-0.029492266972797745,0.15777342187222174,29.994074177415126,29.999999999999996,1.7160327117594822
184.55,-0.03917863437823365,0.15333268622223237,29.993754027533804,29.999999999999996,1.7229605408383322
184.6,-0.05924303865738092,0.1508086442668694,29.990963437005735,29.999999999999996,1.722847326308852
184.65,-0.07539972794729999,0.1562894131440169,29.990738421498254,29.999999999999996,1.729634524712597
184.70000000000002,-0.0717441661411378,0.14390009959294087,29.988722575533988,29.999999999999996,1.7148107633458947
184.75,-0.06997455778365301,0.1305083451379078,29.990634627624694,29.999999999999996,1.7129128400567166
184.8,-0.07453151269322857,0.12340530271898086,29.986960770109626,29.999999999999996,1.7056314936440709
184.85,-0.07334588870261494,0.10989891406919436,29.985568125495966,29.999999999999996,1.7014891263885332
184.9,-0.06718687632694575,0.11087139084637412,29.986613202613142,29.999999999999996,1.6947722931015963
184.95000000000002,-0.07103829549132279,0.09947643806277118,29.992223842513692,29.999999999999996,1.6876263902619562
185.0,-0.08016707670660805,0.08209368593924143,29.985598638582484,29.999999999999996,1.7068501522382695
185.05,-0.08252158216589238,0.07302433005737277,29.986194750010373,29.999999999999996,1.6972831642975497
185.1,-0.07738545605644492,0.05402943738534339,29.99050951964134,29.999999999999996,1.7138761483819835
185.15,-0.08755400725312093,0.035650601008713624,29.984194366030636,29.999999999999996,1.7248075991087153
185.20000000000002,-0.09376281580341024,0.01714615543324091,29.98008178258476,29.999999999999996,1.7181358621735385
185.25,-0.10107200233982377,0.00272802868925503,29.97619931661023,29.999999999999996,1.7346523987210476
185.3,-0.10414987087920707,0.00685204995734103,29.97391983538965,29.999999999999996,1.7524098867961295
185.35,-0.09874851227386847,-0.005376914967850677,29.977575355939955,29.999999999999996,1.7400432169323192
185.4,-0.09390131430212527,-0.023118675600999512,29.978737961784983,29.999999999999996,1.7352249493824292
185.45000000000002,-0.09776666270978265,-0.03104564305749594,29.977753311813917,29.999999999999996,1.7201067661004312
185.5,-0.08748417193677326,-0.04673615382222253,29.97481644791425,29.999999999999996,1.7390379106257232
185.55,-0.08190812283204205,-0.06144694324161523,29.976230104848618,29.999999999999996,1.7357839334330885
185.6,-0.08447489925222612,-0.08593809164429918,29.97602601696965,29.999999999999996,1.7464856893150538
185.65,-0.08784024021121575,-0.1073801576996774,29.97221301769238,29.999999999999996,1.764598258676108
185.70000000000002,-0.0822402109941855,-0.12049467404138955,29.970020736168397,29.999999999999996,1.7466521998461093
185.75,-0.07844656953354716,-0.13631122561378603,29.963596361421168,29.999999999999996,1.743403045450117
185.8,-0.0697022593425291,-0.14707441618965733,29.96583955330969,29.999999999999996,1.7317013572082471
185.85,-0.051873187721557454,-0.13264839976917583,29.959200105746604,29.999999999999996,1.7255130202028865
185.9,-0.05522075283438813,-0.13649434134940155,29.958892744404956,29.999999999999996,1.7285295337502542
185.95000000000002,-0.05913800936246426,-0.15223744080558085,29.95426424572391,29.999999999999996,1.7577677000123229
186.0,-0.045876957002207695,-0.14675353863252869,29.955908265785204,29.999999999999996,1.7634633970118028
186.05,-0.052952492301932774,-0.13272585846898516,29.95455206992969,29.999999999999996,1.769409238225038
186.1,-0.04154793011212989,-0.13642579495100032,29.954907023783775,29.999999999999996,1.7549146860011668
186.15,-0.03850881041136005,-0.14483618291918401,29.95292484483388,29.999999999999996,1.7632953681948085
186.20000000000002,-0.032359883897197954,-0.14977274019174583,29.948866025055878,29.999999999999996,1.7713193030054943
186.25,-0.030238738797986192,-0.15447314902719178,29.945343218035198,29.999999999999996,1.7570969587901355
186.3,-0.01894583780953751,-0.15508231067445621,29.93958337189544,29.999999999999996,1.7654017893938283
186.35,-0.014211468229707083,-0.1482597277235815,29.93747826580675,29.999999999999996,1.7410453820116423
186.4,-0.0070020646755646395,-0.14469538023911593,29.936889739578785,29.999999999999996,1.7364865465404264
186.45000000000002,-0.0012338310506156255,-0.1323843734246324,29.937807664764605,29.999999999999996,1.7552243514074968
186.5,0.00033760643431495,-0.13031035519696196,29.937676803656313,29.999999999999996,1.7555283258402075
186.55,0.008029932357630694,-0.12267922995843379,29.93186241049005,29.999999999999996,1.746364116861304
186.6,0.011698911010650827,-0.10853187605619774,29.929713639321935,29.999999999999996,1.7533333407485079
186.65,0.017149308459669246,-0.09237460694631627,29.928712555592107,29.999999999999996,1.76202043147688
186.70000000000002,0.015467827038864837,-0.07134070669907973,29.935186482704044,29.999999999999996,1.7607645503060025
186.75,0.02465876265994159,-0.06528688749079689,29.934325343514075,29.999999999999996,1.7607476611304518
186.8,0.0252022435994459,-0.036394867910313655,29.93856042714391,29.999999999999996,1.7483365321280857
186.85,0.03757972989535871,-0.022389417166954955,29.942158489174478,29.999999999999996,1.7578143855458996
186.9,0.05655767468258135,-0.009114917035045108,29.941448709739646,29.999999999999996,1.7763021555096499
186.95000000000002,0.054662289736165215,0.002113872302314987,29.936666495137448,29.999999999999996,1.7714787020292584
187.0,0.07183052354539647,0.022149654387587935,29.932870181532603,29.999999999999996,1.7855027646733534
187.05,0.08218540561025381,0.026847967878559652,29.930236797811837,29.999999999999996,1.7941850521312304
187.1,0.07832283956009134,0.023417320561703887,29.928803724640915,29.999999999999996,1.7861926420824983
187.15,0.08746821492451833,0.023941180349459606,29.927142248948254,29.999999999999996,1.7885765341639055
187.20000000000002,0.10337886035698389,0.021273427280913432,29.92420195521724,29.999999999999996,1.7980386403712827
187.25,0.12117380911422318,0.03577088212428103,29.920989973570027,29.999999999999996,1.8063525766692674
187.3,0.11821167894527161,0.026239877584995155,29.921957809800524,29.999999999999996,1.8154739814028034
187.35,0.12167652376136112,0.03056880210674551,29.920251333402437,29.999999999999996,1.8308555129677482
187.4,0.12151429283578188,0.030816637823970375,29.91865802366964,29.999999999999996,1.853561076951861
187.45000000000002,0.14137319697454923,0.04313601669396563,29.92027126157698,29.999999999999996,1.8354760840908233
187.5,0.13869157162765153,0.038724681736831454,29.925622250148137,29.999999999999996,1.828348665786804
187.55,0.13082198528758507,0.03232442102740161,29.924217228144734,29.999999999999996,1.8436659896482235
187.6,0.1321185060232673,0.032197635058886225,29.92787945295793,29.999999999999996,1.8382819591516242
187.65,0.12668088216682935,0.028119348450507276,29.93337960385123,29.999999999999996,1.846717850552635
187.70000000000002,0.11527730210201209,0.02853690971622265,29.937437609505153,29.999999999999996,1.8517696796613359
187.75,0.11351181654315633,0.028911989760875178,29.944133162229605,29.999999999999996,1.851335707054438
187.8,0.1023637053224274,0.040177573210969236,29.942804360739956,29.999999999999996,1.8299524413310644
187.85,0.08566278233203223,0.050570497483330444,29.93908799781184,29.999999999999996,1.8221803022603036
187.9,0.07379663672292373,0.050078936932649566,29.938723173506812,29.999999999999996,1.8196889226510282
187.95000000000002,0.05660606289637752,0.06028663294549921,29.94333356703932,29.999999999999996,1.8037134618455015
188.0,0.05032065911305878,0.08291959670107521,29.941304700194493,29.999999999999996,1.8150638636919108
188.05,0.04175736805303407,0.08516486750928352,29.94165117049452,29.999999999999996,1.817264319443546
188.1,0.04208899172937498,0.08660815049940905,29.9471535087709,29.999999999999996,1.8100616708850552
188.15,0.02778432243786261,0.10068909294484103,29.943464310291017,29.999999999999996,1.8099207162936672
188.20000000000002,0.021456384883479566,0.08842513178948891,29.943438424821856,29.999999999999996,1.8251372921668239
188.25,0.012249919859865897,0.08157714694142494,29.955638779407682,29.999999999999996,1.8431918637476192
188.3,-0.0007026336408020933,0.0839446598885196,29.953639649032468,29.999999999999996,1.83633827971387
188.35,-0.01899846805047088,0.08296342601466679,29.95159220876741,29.999999999999996,1.8393372898417168
188.4,-0.03461689471369035,0.08303501663983928,29.95758548342407,29.999999999999996,1.8281117825115476
188.45000000000002,-0.06659393077560889,0.0834174110684902,29.957660361877046,29.999999999999996,1.8116451346571931
188.5,-0.07266694699687255,0.08549702650020664,29.955096789305735,29.999999999999996,1.8118830163739879
188.55,-0.09379478950633856,0.07740637699212725,29.95334994314607,29.999999999999996,1.8235678796983532
188.6,-0.11237098837134239,0.07277739147968662,29.959141126042685,29.999999999999996,1.8184905543877092
188.65,-0.11365518041750527,0.07289326135772825,29.964029871091373,29.999999999999996,1.813266802384062
188.70000000000002,-0.1199578373160212,0.07448434303031749,29.962520205556523,29.999999999999996,1.7865689848465265
188.75,-0.11701973045988877,0.06969441961252446,29.96114413347542,29.999999999999996,1.7859827731703222
188.8,-0.11930907896335295,0.05910490104083912,29.96019464126657,29.999999999999996,1.7825798125828267
188.85,-0.1263016260304007,0.05941629760535456,29.959246930242085,29.999999999999996,1.7858468870367414
188.9,-0.12326809541242496,0.056267463519395,29.959841776594097,29.999999999999996,1.7917142010615987
188.95000000000002,-0.11940444264224931,0.03490643555573988,29.958245070975543,29.999999999999996,1.7870499837383644
189.0,-0.12115529728210334,0.017076853900754623,29.957062586959363,29.999999999999996,1.7970471976706963
189.05,-0.13133539488583204,0.014710871049636582,29.9562343109706,29.999999999999996,1.7976738294680306
189.1,-0.12469191823511214,0.004948792236219451,29.950653663413803,29.999999999999996,1.7927509367217314
189.15,-0.12213129508453216,-0.009813036822838026,29.95203137511891,29.999999999999996,1.817014092728573
189.20000000000002,-0.11800658315058546,-0.02014811095388635,29.950970075103807,29.999999999999996,1.8044382647949964
189.25,-0.11401365551393092,-0.03468331702826278,29.952555548475555,29.999999999999996,1.7930163627293736
189.3,-0.11616379753244215,-0.04306239643409637,29.946463652888507,29.999999999999996,1.7910200581136528
189.35,-0.11419377966971551,-0.03631533327789568,29.94978837521843,29.999999999999996,1.815850927003012
189.4,-0.10291890458084701,-0.04002261851884397,29.952998032498893,29.999999999999996,1.8224071853497386
189.45000000000002,-0.09823689108249818,-0.04261846927921676,29.948163277300594,29.999999999999996,1.829053348646125
189.5,-0.10527025902365382,-0.030616057830444295,29.95349471822553,29.999999999999996,1.8394981606170342
189.55,-0.07757652798233095,-0.03822437757698364,29.95450215128028,29.999999999999996,1.844180014373031
189.6,-0.06318948574334513,-0.035081103450943237,29.945601499444038,29.999999999999996,1.842414182073702
189.65,-0.04804605926259923,-0.048438629456229156,29.947702915795066,29.999999999999996,1.8548644534652887
189.70000000000002,-0.038185207087325625,-0.046923867853253684,29.951689362757357,29.999999999999996,1.8457469048433577
189.75,-0.025157916253370036,-0.052205527546843225,29.949544901528654,29.999999999999996,1.8454701144325767
189.8,-0.0055932491709100194,-0.06354741682785635,29.951234492667535,29.999999999999996,1.8492813884573203
189.85,-0.005508532437953809,-0.06712372468385329,29.95006935981814,29.999999999999996,1.8500551242071595
189.9,0.019336423379814463,-0.0746079387138764,29.9456764604766,29.999999999999996,1.8341191699736283
189.95000000000002,0.016653092172105158,-0.07933552658687258,29.954058326262402,29.999999999999996,1.8335551785426367
190.0,0.023930389193523336,-0.08503681071016121,29.95676373092539,29.999999999999996,1.8405531275755458
190.05,0.038043603657831514,-0.09456169615176573,29.95919726527001,29.999999999999996,1.8452971279671775
190.1,0.03346596650961114,-0.10678099173993887,29.955128013325986,29.999999999999996,1.8435456056483264
190.15,0.038386308504562074,-0.10609638594301558,29.952843857656106,29.999999999999996,1.8471689263215378
190.20000000000002,0.04670049467371377,-0.09619376952867488,29.950634576781493,29.999999999999996,1.8510483866542138
190.25,0.052647082149446606,-0.09670129160387607,29.951865996717814,29.999999999999996,1.8489916106526452
190.3,0.0676621994492194,-0.11343484397017219,29.955726364289642,29.999999999999996,1.852197212976661
190.35,0.06781621225860661,-0.11705239896129922,29.961104685159327,29.999999999999996,1.865018054879235
190.4,0.06178037663960237,-0.10720601287237146,29.963682358931575,29.999999999999996,1.8658840886692036
190.45000000000002,0.062298419555282133,-0.09938030296748311,29.963147478917314,29.999999999999996,1.8642472582953062
190.5,0.0773691939962312,-0.10810170854596925,29.95912365748539,29.999999999999996,1.8336852154057155
190.55,0.08059224223436351,-0.11764786485813797,29.95855570525222,29.999999999999996,1.8280256272581366
190.6,0.08163734731396717,-0.11312866086706164,29.953786387136166,29.999999999999996,1.8333590227155085
190.65,0.08369142385456618,-0.1156819178960373,29.94932005530806,29.999999999999996,1.8359942802072513
190.70000000000002,0.09482223245827164,-0.10877160635411032,29.956405981132956,29.999999999999996,1.8459539119291233
190.75,0.08692323554404696,-0.09699251359795383,29.957433959376424,29.999999999999996,1.834069718430112
190.8,0.0845380287943965,-0.06984772233728864,29.96235218472598,29.999999999999996,1.8223311760401262
190.85,0.0940628481299563,-0.06788701819658445,29.96261243817478,29.999999999999996,1.8233436537286625
190.9,0.09857217326098344,-0.0568219814458634,29.960711918579005,29.999999999999996,1.8300057144209665
190.95000000000002,0.0969556094784758,-0.04999198918554048,29.95765269871486,29.999999999999996,1.8305682997747013
191.0,0.08485999853369694,-0.04354803149143158,29.95809704316097,29.999999999999996,1.8476731359280756
191.05,0.08614760698708541,-0.017040805998746092,29.963798955751457,29.999999999999996,1.8396402239551137
191.1,0.0694709576836789,0.00043053091888901803,29.967391689557417,29.999999999999996,1.841252937144543
191.15,0.06720530341189382,0.0001690211146457913,29.969528611549787,29.999999999999996,1.83945124172737
191.20000000000002,0.06958888360327314,0.012517700078369253,29.96718471217201,29.999999999999996,1.8494701675749168
191.25,0.06884164308657333,0.030636508449465562,29.965411170337585,29.999999999999996,1.843960302757918
191.3,0.07302514802386006,0.03791010187352569,29.963348447959685,29.999999999999996,1.8421819905776835
191.35,0.06696429912280319,0.043655340937988805,29.96577831086827,29.999999999999996,1.8360715397820306
191.4,0.061902976513729197,0.057354454914359455,29.96673665159588,29.999999999999996,1.8410275637323843
191.45000000000002,0.05999293437858137,0.06746304962708943,29.96099111891325,29.999999999999996,1.8519628000968256
191.5,0.05862988623544735,0.0787612435308342,29.957484424528467,29.999999999999996,1.8488950695767017
191.55,0.06024821173533294,0.0811004835523222,29.95813400363936,29.999999999999996,1.8527132327507627
191.6,0.05448328587730623,0.07798878339222816,29.962066561273854,29.999999999999996,1.871252187799662
191.65,0.044688855919463456,0.0934821472704591,29.96068994596462,29.999999999999996,1.8612750929729196
191.70000000000002,0.036178452241433914,0.09463653690203744,29.95980991890278,29.999999999999996,1.8532624034805842
191.75,0.0368728764779388,0.10371808072947199,29.966453889846544,29.999999999999996,1.8277537269927677
191.8,0.04764526138772806,0.11595073185640871,29.969102376451005,29.999999999999996,1.8450204997650435
191.85,0.04527536603258312,0.12236775098903527,29.97227891103289,29.999999999999996,1.8229587142943726
191.9,0.05596902273470449,0.11618205762966906,29.97418581711688,29.999999999999996,1.8161106434022232
191.95000000000002,0.06712045797468841,0.11360861916985802,29.967117294617914,29.999999999999996,1.8125877167098345
192.0,0.06122022914549544,0.11288999290135546,29.971707486166572,29.999999999999996,1.8150115742290895
192.05,0.059556765439216536,0.11524445097479727,29.97369649052136,29.999999999999996,1.8280473479489507
192.1,0.04825750050935482,0.1138347930222597,29.96498853532972,29.999999999999996,1.8234990413193053
192.15,0.04268083888568165,0.10273304369265594,29.96659025699496,29.999999999999996,1.8149913206695234
192.20000000000002,0.029885619766852643,0.10211115491177851,29.97529915967335,29.999999999999996,1.803449773117018
192.25,0.018748383499962648,0.096530135971461,29.977164387783066,29.999999999999996,1.8224880376012205
192.3,0.008421294532233572,0.10670416330219934,29.974385330251074,29.999999999999996,1.8251424058029144
192.35,0.00358066633982906,0.10195692694175751,29.977012191282327,29.999999999999996,1.817674509519074
192.4,0.007963135104404221,0.0938221595810344,29.975566704946708,29.999999999999996,1.8107852312861201
192.45000000000002,-0.0015177125984022946,0.09117239742164553,29.97163932015708,29.999999999999996,1.7971081179216657
192.5,-0.032374577200763054,0.08377075688210545,29.96947823070671,29.999999999999996,1.8093132395262792
192.55,-0.04698412027665755,0.07707616822214017,29.971005205127817,29.999999999999996,1.814816378210347
192.6,-0.05699374381327804,0.061775392414988604,29.96958817122346,29.999999999999996,1.8057966795454947
192.65,-0.06720138087763618,0.05321163871730748,29.966419899410464,29.999999999999996,1.8088670668917672
192.70000000000002,-0.08005771450749118,0.05241544214994908,29.963675056316042,29.999999999999996,1.7915307887384004
192.75,-0.09240005766444861,0.06197651351641292,29.964898971832486,29.999999999999996,1.7984006982122887
192.8,-0.10914942782359645,0.06020493337254705,29.970073854357135,29.999999999999996,1.790164527326161
192.85,-0.12501470757762828,0.06459516642230102,29.968377999380014,29.999999999999996,1.795356148928164
192.9,-0.12961450183106193,0.0611173586965117,29.966978855200587,29.999999999999996,1.8020853113990043
192.95000000000002,-0.12795451827857413,0.07002074065902238,29.9646830382724,29.999999999999996,1.8387156859660394
193.0,-0.12876054917045718,0.05259354792659999,29.964297455934695,29.999999999999996,1.8393979883231648
193.05,-0.13163068897648172,0.04595364882873964,29.965177892286864,29.999999999999996,1.8226244140484076
193.1,-0.1288002824398859,0.03494386278922261,29.966284213964776,29.999999999999996,1.8129293743494401
193.15,-0.13254475634137355,0.021071483564365265,29.963166614191525,29.999999999999996,1.8325185458874904
193.20000000000002,-0.1209894471222968,0.013537489406206481,29.96165809383465,29.999999999999996,1.8429167710575014
193.25,-0.1156850816328634,-0.00046835079603484684,29.957101801379142,29.999999999999996,1.8412680119521052
193.3,-0.12620353250838257,0.001925873728015318,29.956080298833133,29.999999999999996,1.844338709997891
193.35,-0.13574461920755634,-0.013361486910222611,29.95413927619379,29.999999999999996,1.8472400949907866
193.4,-0.1347943902568732,-0.01724856193279522,29.94933682188733,29.999999999999996,1.8599588096398978
193.45000000000002,-0.14351523295944668,-0.023808970595706237,29.949006839051247,29.999999999999996,1.8516129375228552
193.5,-0.16262243505588825,-0.04059032809137282,29.95079150074098,29.999999999999996,1.8522680776646838
193.55,-0.15166040386709925,-0.04814872545793414,29.951164145123478,29.999999999999996,1.8458884167858343
193.6,-0.14646056624664025,-0.054871082928194016,29.94572699995885,29.999999999999996,1.84788155656298
193.65,-0.1326758380439641,-0.06347475155999634,29.948416203141132,29.999999999999996,1.8426576945149682
193.70000000000002,-0.1203137328033213,-0.06956175567252719,29.94547532423913,29.999999999999996,1.8295858474857878
193.75,-0.10965129754982746,-0.08136684708696848,29.947422933657084,29.999999999999996,1.8428794202839032
193.8,-0.08664953289296487,-0.08424504533939146,29.94305814602954,29.999999999999996,1.8502393579278442
193.85,-0.08235396995278618,-0.09242813511611202,29.94447311608507,29.999999999999996,1.862499843195765
193.9,-0.07626276150412677,-0.09438829466854963,29.942538798878594,29.999999999999996,1.8626902908864822
193.95000000000002,-0.08097921212575476,-0.10483276232843744,29.94162655825719,29.999999999999996,1.8557543051938923
194.0,-0.07434695111220775,-0.09975847294464991,29.94298581962842,29.999999999999996,1.8645806490221133
194.05,-0.06148229851475919,-0.10998583479090329,29.950478463225323,29.999999999999996,1.8598815040240047
194.1,-0.04977246881415689,-0.12010670450467999,29.94893611622743,29.999999999999996,1.8604746924537754
194.15,-0.04262896039334775,-0.11560055551038724,29.943532606639177,29.999999999999996,1.865302735411854
194.20000000000002,-0.03314765403773259,-0.12445119072119987,29.93748156281017,29.999999999999996,1.8468615012429443
194.25,-0.026312518947910816,-0.12822647342780852,29.944507647803118,29.999999999999996,1.8524505974272376
194.3,0.0038090695385968425,-0.12698214636404995,29.944374667797252,29.999999999999996,1.847343994912752
194.35,0.01156400072396461,-0.11639829283904975,29.95214887697984,29.999999999999996,1.845804350980032
194.4,0.024201188078870957,-0.11782353386660567,29.950593738640592,29.999999999999996,1.832826154339261
194.45000000000002,0.048234613681677606,-0.11695120656081232,29.95728125575492,29.999999999999996,1.8328739396809253
194.5,0.0560992110820333,-0.11126331716462091,29.95709636969478,29.999999999999996,1.8285831681212743
194.55,0.06020582919619602,-0.09755311927025787,29.957767852881833,29.999999999999996,1.821455509803401
194.6,0.05226589935810641,-0.09344676082518377,29.958433706486524,29.999999999999996,1.8325324957360996
194.65,0.07619623803937381,-0.07676331986282875,29.95768405146467,29.999999999999996,1.8277725945632646
194.70000000000002,0.08169061069854625,-0.06999057139005507,29.957435090106106,29.999999999999996,1.8416081378580995
194.75,0.09983873547420179,-0.07468938212878054,29.958568190909354,29.999999999999996,1.8435548770392722
194.8,0.10654599237351593,-0.06726343411680896,29.955601535702254,29.999999999999996,1.8509643818429544
194.85,0.12031146867215403,-0.0673105149081027,29.961637892543408,29.999999999999996,1.8476941177590644
194.9,0.12690821394302584,-0.07184155676324959,29.955617381367606,29.999999999999996,1.8408980109985105
194.95000000000002,0.1237763518420145,-0.08273210768747202,29.9594404986549,29.999999999999996,1.8542767660514041
195.0,0.12971517848207997,-0.07645274679869678,29.95244790724792,29.999999999999996,1.8699031631787226
195.05,0.13565993446069702,-0.07569367957440598,29.958868532326232,29.999999999999996,1.8741286664633348
195.1,0.13685479668785183,-0.07695312781444874,29.957312878565684,29.999999999999996,1.88057401736446
195.15,0.13013798137709698,-0.06590579212460239,29.96394670310327,29.999999999999996,1.8758431936677824
195.20000000000002,0.13679230355656033,-0.07064381042539468,29.970850522708535,29.999999999999996,1.8669611936162986
195.25,0.14397680220067322,-0.07426691318159882,29.969611602536087,29.999999999999996,1.876363167615181
195.3,0.12666498374224613,-0.08146851771993538,29.9708920151691,29.999999999999996,1.8742658067760314
195.35,0.11765194035868623,-0.0718267635178885,29.963772610467405,29.999999999999996,1.868118392765213
195.4,0.12031687674124823,-0.062019969367633605,29.96645399420424,29.999999999999996,1.8724086070509263
195.45000000000002,0.10938095611298868,-0.04050862515726995,29.964784810130187,29.999999999999996,1.863712857815251
195.5,0.10583738723893082,-0.02391825410346978,29.968179889245654,29.999999999999996,1.8629610274974246
195.55,0.10772438875636824,0.010131563419305281,29.971124954574556,29.999999999999996,1.8583380088405426
195.6,0.10502444272112348,0.015694229891562647,29.970019837473888,29.999999999999996,1.8460213121285143
195.65,0.09923424168284978,0.02358312841352794,29.968815379493222,29.999999999999996,1.8474673593773534
195.70000000000002,0.09008099809337704,0.03548465295921827,29.968901503871695,29.999999999999996,1.8514260963538443
195.75,0.08904857723682873,0.057967613772927064,29.974023438952834,29.999999999999996,1.860777856460114
195.8,0.08189545155413017,0.07029961399736656,29.97179745349911,29.999999999999996,1.8741431506773978
195.85,0.0706542682361233,0.07189012043469543,29.97363363043957,29.999999999999996,1.8620691739893698
195.9,0.06837821501688061,0.08051681359705834,29.979309677612076,29.999999999999996,1.8840865876811481
195.95000000000002,0.05322741904731328,0.07838356523830309,29.978341728887397,29.999999999999996,1.881221713564169
196.0,0.047352627511387906,0.08357156206757745,29.976677920709065,29.999999999999996,1.868996381031057
196.05,0.03787482453012858,0.0970917184063035,29.98066516700789,29.999999999999996,1.8588017445787508
196.1,0.028797672043676434,0.11314617640926526,29.9746819534682,29.999999999999996,1.8554805004333463
196.15,0.021874056463220784,0.11323977533632062,29.978097714129834,29.999999999999996,1.8604842386936438
196.20000000000002,0.008665761132531279,0.11530443312033929,29.978754960709768,29.999999999999996,1.8565945537559774
196.25,-0.01204123621612046,0.10743231286171943,29.978206237535016,29.999999999999996,1.8639955247082893
196.3,-0.02214831730926393,0.10253472013129299,29.972589610870795,29.999999999999996,1.874154491446812
196.35,-0.02716411005969801,0.1170344988924192,29.977266090178638,29.999999999999996,1.8554748585454868
196.4,-0.038134380818244586,0.12642341733696455,29.986962260871604,29.999999999999996,1.855620584902123
196.45000000000002,-0.039559059913961934,0.13417987803532735,29.98503100440531,29.999999999999996,1.8486541752284764
196.5,-0.03945698982158424,0.14678775613725037,29.980106414653836,29.999999999999996,1.8481030406500212
196.55,-0.045146751414061104,0.15941257754239016,29.980879170116168,29.999999999999996,1.845699085059522
196.6,-0.05474116084519593,0.15986240447887404,29.98509019040459,29.999999999999996,1.839006004394713
196.65,-0.03904148177182861,0.14851684958318737,29.99135809973338,29.999999999999996,1.8541107281555789
196.70000000000002,-0.041063867768102724,0.1515838660025951,29.994115998549592,29.999999999999996,1.8585166916498477
196.75,-0.05909856635435572,0.14670611656737728,29.995142470405124,29.999999999999996,1.8461097190620184
196.8,-0.054630115314738575,0.14018043513374356,30.001646771919226,29.999999999999996,1.838319292496283
196.85,-0.05814310132781538,0.13309466849838492,29.998585619602466,29.999999999999996,1.8418777316130772
196.9,-0.064725363846026,0.12260713836178071,29.997116172365715,29.999999999999996,1.855007396308998
196.95000000000002,-0.07410602236661315,0.1006612622783545,30.00066310357964,29.999999999999996,1.8396295941486889
197.0,-0.08745912779935039,0.08905111904597025,30.00588172769709,29.999999999999996,1.8399634093131692
197.05,-0.10075473384852893,0.07632591683844474,30.01110964452654,29.999999999999996,1.8392828934866858
197.1,-0.09955020394120032,0.06426318002673584,30.0076734612492,29.999999999999996,1.8453201244016324
197.15,-0.10129509672270358,0.05741799339843239,29.999292570952996,29.999999999999996,1.8502585731450978
197.20000000000002,-0.0901650548889282,0.03974452467479994,29.999576862043746,29.999999999999996,1.8750155805166593
197.25,-0.09428271774558986,0.04146885763795914,30.00299069601258,29.999999999999996,1.865868332157048
197.3,-0.09934929618477284,0.02337675454868248,29.998658722450568,29.999999999999996,1.8667101259843724
197.35,-0.09441778694727858,0.0161926535067269,29.995960526592526,29.999999999999996,1.8378154848854305
197.4,-0.09159062749512846,0.013526131306580787,29.994933647171997,29.999999999999996,1.8382645463599947
197.45000000000002,-0.08961211039467039,-0.006748863027917696,29.993883795189827,29.999999999999996,1.8413681121495933
197.5,-0.09196969740451225,-0.02247523074994349,29.98987383687061,29.999999999999996,1.8481349268784315
197.55,-0.09525384840050324,-0.03590703505804735,29.986834040407185,29.999999999999996,1.8490977523180383
197.6,-0.09761105589234204,-0.04355154146493544,29.989796145414182,29.999999999999996,1.8456957986468931
197.65,-0.09822046856434084,-0.058160989856364545,29.988689615728394,29.999999999999996,1.8676229344666824
197.70000000000002,-0.10734017838050931,-0.07254860861929734,29.990125518512748,29.999999999999996,1.8615325490811363
197.75,-0.10531712017391169,-0.09483777144140598,29.992443944933143,29.999999999999996,1.857884232173805
197.8,-0.09688365504435902,-0.09879558160349064,29.990601039109038,29.999999999999996,1.8661759471855823
197.85,-0.09393302185425033,-0.10044839215992898,29.985341879162995,29.999999999999996,1.8538849567442846
197.9,-0.07996199663282715,-0.10621210061457384,29.987759911364304,29.999999999999996,1.835097516610528
197.95000000000002,-0.06813295203406385,-0.11357995053795708,29.988245664364367,29.999999999999996,1.8370678992026608
198.0,-0.05884774574485103,-0.1265557025420703,29.991462077037745,29.999999999999996,1.8299373773430523
198.05,-0.05540556581820257,-0.13698721960627924,29.98609680850249,29.999999999999996,1.8389235648472124
198.1,-0.04032061986146011,-0.14187092041413604,29.987393615021418,29.999999999999996,1.8319327566833066
198.15,-0.022431018683295258,-0.16362275528329634,29.97858547266108,29.999999999999996,1.8477710691450244
198.20000000000002,-0.026551428616079023,-0.1619335869188096,29.98096134800309,29.999999999999996,1.8442997711706186
198.25,-0.01848567168336387,-0.1511718953213307,29.98694871067021,29.999999999999996,1.8314777062875722
198.3,-9.419962467865869e-05,-0.13584308431074452,29.982864228131024,29.999999999999996,1.8254014968297327
198.35,0.006634042960514666,-0.14530060873072806,29.988016619300303,29.999999999999996,1.821863109606948
198.4,0.010588979933260356,-0.1532478903079965,29.98769451331857,29.999999999999996,1.8257512317549196
198.45000000000002,0.012197999868707433,-0.15006394302795092,29.983286709996477,29.999999999999996,1.8268322047056107
198.5,0.019331618103903544,-0.1449563738166,29.983228762135525,29.999999999999996,1.8328897078351178
198.55,0.024609053323981046,-0.13467065566126524,29.985643516617003,29.999999999999996,1.859829099839978
198.6,0.04442659513978898,-0.12846738187511605,29.986198069261224,29.999999999999996,1.858735685777062
198.65,0.0375044343045196,-0.11701309427964686,29.98588282920327,29.999999999999996,1.8680507771015298
198.70000000000002,0.03714202136030038,-0.11797681225814244,29.987220788956098,29.999999999999996,1.8621984559416684
198.75,0.04090565116835719,-0.10283407033406036,29.98756641078859,29.999999999999996,1.85951334751906
198.8,0.0381576196279846,-0.09263192276907097,29.99092605871986,29.999999999999996,1.8609378299523958
198.85,0.0546272146666996,-0.07780394136207697,29.996951017919482,29.999999999999996,1.8647426494030677
198.9,0.06841535916977076,-0.0774606038987622,29.998433226445332,29.999999999999996,1.8734279416630353
198.95000000000002,0.060429215988298146,-0.07237507156460152,30.004881460415426,29.999999999999996,1.8574855677442375
199.0,0.05796022884046319,-0.06164848822672303,30.012425664133303,29.999999999999996,1.8482827600798621
199.05,0.0694517604609509,-0.05476534647607946,30.01088859988635,29.999999999999996,1.833158435454868
199.1,0.08712157876269631,-0.040575212296462146,30.007262674913008,29.999999999999996,1.8164577336923668
199.15,0.1070451201763586,-0.02481229924080417,30.006977224789253,29.999999999999996,1.8139664635335189
199.20000000000002,0.10655056046807947,-0.021115545928652408,30.006433627385558,29.999999999999996,1.8323463627273802
199.25,0.10712420532655467,-0.0160495957713909,30.010317519646968,29.999999999999996,1.8321260014320746
199.3,0.09606085988286803,-0.005657373290937648,30.017696328494846,29.999999999999996,1.8177372990782166
199.35,0.10697984153069974,0.00929875749125031,30.016733687943194,29.999999999999996,1.8296651816878113
199.4,0.1157667478158023,0.017729833606799292,30.01729421471308,29.999999999999996,1.8327856852451008
199.45000000000002,0.11868977494993642,0.020982755886578042,30.025210011338466,29.999999999999996,1.8290227813158502
199.5,0.13040511091737372,0.017514539109332004,30.02562908822219,29.999999999999996,1.8088978931982715
199.55,0.13618125660237007,0.0361933461144665,30.02456361653516,29.999999999999996,1.822223149686325
199.6,0.14027154693376992,0.05198833924972056,30.027193755186097,29.999999999999996,1.8264060782471854
199.65,0.14602696874730103,0.05634884862888092,30.037037891378148,29.999999999999996,1.8120393133805122
199.70000000000002,0.12803765738053619,0.04728092413884532,30.031501015542176,29.999999999999996,1.8006972837388442
199.75,0.116224919556873,0.06008517153425368,30.02675929669001,29.999999999999996,1.7849100887164917
199.8,0.11145315392050278,0.06786340872837685,30.027021281719346,29.999999999999996,1.7992934416040125
199.85,0.10542100753762626,0.0706471435073026,30.026559705148312,29.999999999999996,1.7965136261394932
199.9,0.08457155485385694,0.06253088949373022,30.026446629694195,29.999999999999996,1.7730389303626688
199.95000000000002,0.09950660145162704,0.07576153800507203,30.02022621019408,29.999999999999996,1.7645819258040891
200.0,0.1001628338681954,0.08075485529892933,30.02095009836415,29.999999999999996,1.771667032740614
200.05,0.10252692330898934,0.08832321373588686,30.021012326834718,29.999999999999996,1.7752193801367835
200.1,0.09023351058339565,0.09513219424347294,30.017969867724137,29.999999999999996,1.7945242139172306
200.15,0.09643590689618564,0.08682682659461721,30.023389457855107,29.999999999999996,1.7934596307108353
200.20000000000002,0.08921803998017654,0.07640478979360348,30.01412041647366,29.999999999999996,1.7841476828467306
200.25,0.0855070260681266,0.08012357490734127,30.014952174860348,29.999999999999996,1.7876224640356144
200.3,0.0800435133525103,0.08169502103854444,30.012260211714274,29.999999999999996,1.7980245087544555
200.35,0.06602547661102814,0.08505635370340192,30.013896775181767,29.999999999999996,1.7844908032089521
200.4,0.0550523471815809,0.09176376127920417,30.017170431062684,29.999999999999996,1.782280830615592
200.45000000000002,0.03784811073345468,0.08612245912724037,30.01716409371036,29.999999999999996,1.794851625228459
200.5,0.013811729598420211,0.09460981604591134,30.023418804523164,29.999999999999996,1.7948740962179772
200.55,0.004989386283756483,0.10915909231924674,30.01940411827823,29.999999999999996,1.7962698632826948
200.6,-0.011861229406507457,0.10770161084254345,30.020790275221245,29.999999999999996,1.7903974326979528
200.65,-0.01158414449456371,0.09089116399175852,30.01972236082396,29.999999999999996,1.7946862279774067
200.70000000000002,-0.034737016162871476,0.08873985075218689,30.017140253360445,29.999999999999996,1.8004169012929099
200.75,-0.04326966021181378,0.0952908005484434,30.019918650783982,29.999999999999996,1.799259569988331
200.8,-0.062354890264410275,0.10132443470931332,30.017092094748136,29.999999999999996,1.7975140439775037
200.85,-0.08181124949707297,0.09690708770265324,30.015741710471683,29.999999999999996,1.7885191521592692
200.9,-0.09242689352232362,0.0853429783908372,30.016587921609407,29.999999999999996,1.783649657434292
200.95000000000002,-0.1015731606564533,0.08557718967346163,30.008111432969038,29.999999999999996,1.7799464254341117
201.0,-0.10632708759907095,0.08959884667751773,30.00285182060736,29.999999999999996,1.7940581800009923
201.05,-0.10334661127734213,0.09116870442109773,30.003128443612386,29.999999999999996,1.7954233644570803
201.1,-0.10846474812785276,0.07595905178362078,30.002019785801547,29.999999999999996,1.792480997490802
201.15,-0.10976481536727288,0.08558328809553968,30.00170975234237,29.999999999999996,1.798489379825069
201.20000000000002,-0.10860408578772095,0.07159806340880193,30.001325739148232,29.999999999999996,1.8050997575573748
201.25,-0.10948568788813848,0.06863336778713269,29.99887574673465,29.999999999999996,1.818084098804699
201.3,-0.0922583917095356,0.06091078726061375,30.0046714406624,29.999999999999996,1.8317564344408095
201.35,-0.10131856752300816,0.06809624940693025,29.999596822082818,29.999999999999996,1.8232323410738431
201.4,-0.10634437989391961,0.06781323575318657,29.998663669442784,29.999999999999996,1.8330330334295888
201.45000000000002,-0.1100323403432826,0.059307723635240624,29.995742548116233,29.999999999999996,1.838552185806683
201.5,-0.10599526074511602,0.049058492969140124,29.99706349492687,29.999999999999996,1.8435186451870806
201.55,-0.11067696526711385,0.04401557385106261,30.00222604671938,29.999999999999996,1.827857660803281
201.6,-0.09522665633676285,0.043061491196113307,29.998105841702657,29.999999999999996,1.8289064440149787
201.65,-0.09899856448971804,0.03340103161971578,29.99945929794922,29.999999999999996,1.8293029623028467
201.70000000000002,-0.10160095019170874,0.03959473721884818,29.999393544631424,29.999999999999996,1.8224504609509158
201.75,-0.09637245255723922,0.035069629336781795,30.003753789885312,29.999999999999996,1.8295213916049118
201.8,-0.08466929101973171,0.02447256932069058,29.998190043552917,29.999999999999996,1.819589983417942
201.85,-0.08206430680710357,0.0029663519081672674,29.993279329745896,29.999999999999996,1.801910244729383
201.9,-0.08854542445727537,-0.008396182256372177,29.99637353672703,29.999999999999996,1.7965967208732707
201.95000000000002,-0.09375898751379232,-0.02824755727554982,29.9952588663416,29.999999999999996,1.7873248620011208
202.0,-0.08299317979571705,-0.03279238458984171,29.992130375120748,29.999999999999996,1.7973748622952421
202.05,-0.07936731799814675,-0.026334383186833732,29.987464890161725,29.999999999999996,1.7782228441998331
202.1,-0.07936608610465813,-0.04254840026733116,29.98844627425171,29.999999999999996,1.77085091302227
202.15,-0.08390018659755961,-0.05335532739976948,29.987925556282345,29.999999999999996,1.7781429552971884
202.20000000000002,-0.07122973384141512,-0.06453065001325801,29.991983286953463,29.999999999999996,1.766033482849073
202.25,-0.08107418468198704,-0.07826577946801686,29.991863316321943,29.999999999999996,1.7681670883203808
202.3,-0.07865646129175873,-0.08670551997258273,29.993043442013054,29.999999999999996,1.7650322690802582
202.35,-0.07134386779031233,-0.09260470258543749,29.988556566420385,29.999999999999996,1.7840041431775602
202.4,-0.0637599886315705,-0.09622419658583224,29.986680440229684,29.999999999999996,1.7865729542468756
202.45000000000002,-0.05941943029355191,-0.10224207133532888,29.982976700120997,29.999999999999996,1.7896168710853113
202.5,-0.0556440289012829,-0.10475088437753508,29.984134468324303,29.999999999999996,1.800483475537024
202.55,-0.04520706203737558,-0.10808498600376838,29.989416969117098,29.999999999999996,1.8003326013364005
202.6,-0.031911442302508614,-0.12005359796996541,29.987913303258328,29.999999999999996,1.7968282817946284
202.65,-0.019111750329654533,-0.12797625206009194,29.99005754161169,29.999999999999996,1.8050363194088233
202.70000000000002,-0.006767552775953931,-0.12366000737811117,29.994882453640965,29.999999999999996,1.7997873864669955
202.75,0.002205419690826821,-0.13549225734344006,29.994495556729966,29.999999999999996,1.803937188079152
202.8,0.008110456221509027,-0.13425462968013308,29.99479063271955,29.999999999999996,1.815057157223724
202.85,0.0031555418866744136,-0.13847669705839008,29.98993660866444,29.999999999999996,1.8082938186082584
202.9,0.004731942224006278,-0.12981392880205775,29.987399915250975,29.999999999999996,1.8064840649146472
202.95000000000002,0.006853591267833073,-0.12297381074489043,29.980540294582596,29.999999999999996,1.8370899493181705
203.0,0.015932062352471077,-0.13084524421668609,29.98559185903445,29.999999999999996,1.8401294447007555
203.05,0.02640400146260371,-0.1374842351456017,29.98531977217889,29.999999999999996,1.8434802609493197
203.1,0.01447395936635375,-0.1186288857823948,29.99234673873222,29.999999999999996,1.834005539242961
203.15,0.024254083800491676,-0.11078230578214326,29.989781820851473,29.999999999999996,1.835256492342686
203.20000000000002,0.03221069962896683,-0.10306972263809473,29.986682050338214,29.999999999999996,1.8202311678594523
203.25,0.03865676086674466,-0.09414883130425078,29.992376971240624,29.999999999999996,1.8177983557841986
203.3,0.04762159503621434,-0.08161908862213643,29.989967547537415,29.999999999999996,1.8118176996050022
203.35,0.05403445921068304,-0.08096693942660756,29.990962581548303,29.999999999999996,1.8223962135905474
203.4,0.06483531384088856,-0.07328799670576859,29.99177884083705,29.999999999999996,1.81697702662646
203.45000000000002,0.05925770362998523,-0.06945842559673121,29.99240644936388,29.999999999999996,1.8191908418390357
203.5,0.05691927207693019,-0.07630788046224944,29.99391751605909,29.999999999999996,1.8287447311407528
203.55,0.0678345907035506,-0.07032941163468413,29.996313250225864,29.999999999999996,1.8396925819304553
203.6,0.07138929773090767,-0.053554301350824916,29.992850597529525,29.999999999999996,1.8096417793073372
203.65,0.06434268209532783,-0.04781792768437016,29.99235990217206,29.999999999999996,1.8017685475407617
203.70000000000002,0.058877555507315285,-0.03988987293666417,29.995313815839204,29.999999999999996,1.8233038442821137
203.75,0.06774732975797773,-0.032741260046391385,29.995334330837164,29.999999999999996,1.8111465805810338
203.8,0.07095866045245129,-0.02154702602452708,29.995180954084827,29.999999999999996,1.805763797311176
203.85,0.08177713715947238,-0.006639191971259025,29.998640072200413,29.999999999999996,1.8043402123475025
203.9,0.08178079400261806,0.0005586966491900795,29.999542673619235,29.999999999999996,1.8002354683038553
203.95000000000002,0.09461473910060965,0.011446742250676406,30.002881596001192,29.999999999999996,1.804844676278225
204.0,0.07675009393702037,0.013686722600739158,29.995812725892463,29.999999999999996,1.824520037688129
204.05,0.06889552592038153,0.027007979063252575,30.009112626491664,29.999999999999996,1.8203881778956261
204.1,0.06808989644174061,0.04211220847950119,30.011704919953807,29.999999999999996,1.808952705823009
204.15,0.06932414105374031,0.047670594436607906,30.00970299577973,29.999999999999996,1.8103689289160942
204.20000000000002,0.06656493641214345,0.07059395162240847,30.00702136865961,29.999999999999996,1.8315811322920514
204.25,0.050573176897197515,0.07350632871480836,30.006751846565436,29.999999999999996,1.8287476243865626
204.3,0.06755651597738878,0.08423934665518906,30.01228445166713,29.999999999999996,1.8273501195607371
204.35,0.08154960093711047,0.09559161050024201,30.015567879109632,29.999999999999996,1.833453023520866
204.4,0.07617764642809809,0.09972776815075261,30.018445220579647,29.999999999999996,1.8415134180078692
204.45000000000002,0.07288029350905047,0.0981273964748113,30.019414976819743,29.999999999999996,1.8541456714887523
204.5,0.07674610665115514,0.09569706418352132,30.022959425140215,29.999999999999996,1.8268202417509263
204.55,0.07923931203285779,0.10390941607767513,30.021372881569317,29.999999999999996,1.8096932857459074
204.6,0.08289588079912337,0.09952771532816074,30.019149275283933,29.999999999999996,1.8072028450145294
204.65,0.07679598337949796,0.11028538708094064,30.025430198488557,29.999999999999996,1.798352541620804
204.70000000000002,0.0722418258082176,0.10488807592298696,30.023845872742733,29.999999999999996,1.8015197978710131
204.75,0.06937994116142411,0.08983629921033606,30.02880397483756,29.999999999999996,1.8064283779887829
204.8,0.07451898324633376,0.08168997366013556,30.031340069232478,29.999999999999996,1.7983656723427885
204.85,0.0570405846079328,0.0719467240987575,30.033601050089263,29.999999999999996,1.7877966689571256
204.9,0.05905031921377935,0.05741691041064724,30.0318262364986,29.999999999999996,1.785234711861491
204.95000000000002,0.05210681843101731,0.04393194526686271,30.035369562884927,29.999999999999996,1.7815555468046669
205.0,0.039638964508923846,0.05515564902194914,30.033904501202798,29.999999999999996,1.7855785384974894
205.05,0.03415109744246362,0.051195411113083344,30.030655307001446,29.999999999999996,1.7597451658548273
205.1,0.03708674588338349,0.04812412811571648,30.03405824140086,29.999999999999996,1.7695910315959915
205.15,0.0266600014295797,0.05808966802621971,30.04220024801102,29.999999999999996,1.772755964582022
205.20000000000002,0.014888654922065026,0.04712295426428459,30.04026232333995,29.999999999999996,1.7733061767948302
205.25,0.010195227213200537,0.04533629745180194,30.04155720777228,29.999999999999996,1.7789840990449612
205.3,0.011914556925551082,0.04730963931589924,30.039374893737577,29.999999999999996,1.7805670586392612
205.35,0.004494069337244071,0.0372358812967143,30.039665268380705,29.999999999999996,1.7621169203650144
205.4,-0.009902040722666197,0.020052077785176387,30.036306124376512,29.999999999999996,1.7446822308024892
205.45000000000002,-0.027621308177032424,0.010446567475075086,30.032592954476577,29.999999999999996,1.7605665096324463
205.5,-0.03886053234422586,0.01775287635368298,30.037421574226986,29.999999999999996,1.7408445913561437
205.55,-0.057986003233345844,0.013610271159723282,30.034068349910065,29.999999999999996,1.7322230234544613
205.6,-0.07733228897134548,0.008847906500771394,30.040934347629175,29.999999999999996,1.7261957570223885
205.65,-0.09875590092908731,0.0006136279697326886,30.040977814489136,29.999999999999996,1.7202583226576258
205.70000000000002,-0.10967821981552449,0.000715154491468332,30.034055224484618,29.999999999999996,1.7440877638255863
205.75,-0.1215555677904172,0.0004830807657836505,30.0270866645541,29.999999999999996,1.7361406228657992
205.8,-0.11470147269471422,0.0030586817180273595,30.030490499953796,29.999999999999996,1.7416989548842954
205.85,-0.11565485399487284,0.0145658508678343,30.03259540248596,29.999999999999996,1.7516989308688893
205.9,-0.11752407264614732,0.006187829023871053,30.03425040306479,29.999999999999996,1.7441294110175178
205.95000000000002,-0.11045264861052195,0.00773463668908288,30.032343456208533,29.999999999999996,1.7548563602051932
206.0,-0.11569663554915782,0.01987713801777461,30.032442414392065,29.999999999999996,1.7465980656490512
206.05,-0.12163867542374383,0.01643770692522026,30.030628366207633,29.999999999999996,1.745096091939857
206.1,-0.11035468477764165,0.012755554847121592,30.027399750516185,29.999999999999996,1.7605766298951524
206.15,-0.107843818057066,0.011012145869765235,30.023872476983804,29.999999999999996,1.7691471434946335
206.20000000000002,-0.09450595501910813,0.010025953888151258,30.020408086102044,29.999999999999996,1.7835785740019432
206.25,-0.09304291355442833,0.006648299685960265,30.027224787487686,29.999999999999996,1.7766399402453477
206.3,-0.08829032951784961,0.016738881730453552,30.025234843060435,29.999999999999996,1.7762892337346572
206.35,-0.08065222653286393,0.013320751123794668,30.02883462268094,29.999999999999996,1.7779295175211336
206.4,-0.07653701486972692,0.004871229212215299,30.028291764936327,29.999999999999996,1.7700948190425785
206.45000000000002,-0.0786345533645084,-0.001609888630030157,30.02928323486935,29.999999999999996,1.7743720343881184
206.5,-0.06649744646393176,-0.020784345969619273,30.026141104846875,29.999999999999996,1.7605055660747426
206.55,-0.06295599018118815,-0.010699596935831586,30.026610990192776,29.999999999999996,1.7725425181108059
206.6,-0.06793240698401846,-0.014579080605267764,30.016005648444008,29.999999999999996,1.7776286927809897
206.65,-0.06635002155950981,-0.010811351600505403,30.013570139500455,29.999999999999996,1.7674598024710895
206.70000000000002,-0.06036300954856077,-0.02230905387067858,30.013147639772797,29.999999999999996,1.7740773887212782
206.75,-0.05407204109246489,-0.027032741420897878,30.018065648627363,29.999999999999996,1.789263617080388
206.8,-0.04223524634506919,-0.03353078647499522,30.01036012798502,29.999999999999996,1.7973595628612173
206.85,-0.02565097581364475,-0.029807243589751772,30.009360796916376,29.999999999999996,1.777377479432004
206.9,-0.014262587919999164,-0.030406185432223534,30.01121779630407,29.999999999999996,1.7687730605265741
206.95000000000002,-0.015004128122221265,-0.03545460158058059,30.008353600304325,29.999999999999996,1.7757056243467628
207.0,-0.002832356013806742,-0.06278292735848265,30.0149883883767,29.999999999999996,1.7863890046869901
207.05,0.005200669704907565,-0.0709328445593191,30.02237586191961,29.999999999999996,1.8026185130870285
207.1,0.021581638960239024,-0.07075845807263191,30.020935834068524,29.999999999999996,1.8063155240736157
207.15,0.04033288519837758,-0.06758111193748222,30.022034235492217,29.999999999999996,1.7831244055870956
207.20000000000002,0.04593665720826983,-0.08239162031241863,30.018306923181132,29.999999999999996,1.7891153990909188
207.25,0.05675420060293025,-0.08637366713750008,30.01841237920192,29.999999999999996,1.7954138470083152
207.3,0.05698340702164753,-0.08455424201244324,30.02306928835445,29.999999999999996,1.783947867658399
207.35,0.06197769832105214,-0.09074825976710543,30.024363701417656,29.999999999999996,1.7820602308809368
207.4,0.07744051982860858,-0.09134577745224359,30.023045922965107,29.999999999999996,1.7839351001510928
207.45000000000002,0.08601838392657424,-0.0978222154452693,30.029814818698004,29.999999999999996,1.764403285412693
207.5,0.0886575991404078,-0.11049511836908996,30.032087013066633,29.999999999999996,1.7762545927082038
207.55,0.09434097141073995,-0.09266789779225888,30.035628125526117,29.999999999999996,1.7800440786742542
207.6,0.09796754194135311,-0.09556172230513807,30.035592150484753,29.999999999999996,1.7816052863241358
207.65,0.0841314585154477,-0.08979144828403901,30.031883064910318,29.999999999999996,1.7828331037620815
207.70000000000002,0.07653447412916897,-0.08249393109717501,30.030208295072963,29.999999999999996,1.7836809579478072
207.75,0.0653767081643104,-0.08486428541207745,30.02921914869094,29.999999999999996,1.7867954791001854
207.8,0.07698028741692407,-0.08424684113226155,30.026237219663518,29.999999999999996,1.8037404895261036
207.85,0.07889757118200061,-0.07447523176356338,30.029334982270655,29.999999999999996,1.7972439012653942
207.9,0.06949108956601946,-0.07931506119981996,30.032627362770437,29.999999999999996,1.7902008618293115
207.95000000000002,0.06765656379188872,-0.0787386794081343,30.032698756778526,29.999999999999996,1.7749205572239115
208.0,0.05621315555697515,-0.06787982142157255,30.029623054694834,29.999999999999996,1.7548498774885248
208.05,0.05662848916915322,-0.05880651543046319,30.036288351057824,29.999999999999996,1.7525619382041153
208.1,0.04643092368746119,-0.044897997399925754,30.03944673840232,29.999999999999996,1.7628373448409147
208.15,0.06479665059569077,-0.03463191676502282,30.039426886025034,29.999999999999996,1.7593450111667785
208.20000000000002,0.05580804978278982,-0.018971289439908227,30.034572321543468,29.999999999999996,1.7602900471129705
208.25,0.041291992373465834,-0.01455426689998905,30.033827558044237,29.999999999999996,1.772824071237847
208.3,0.028147572292192,-0.014175513025561434,30.024517337710808,29.999999999999996,1.8009129169621214
208.35,0.022626650115195303,-0.0026745652666695175,30.0238668862407,29.999999999999996,1.7969689783912923
208.4,0.012010663951336395,0.0067412286373100035,30.01792999018146,29.999999999999996,1.7863636287913969
208.45000000000002,0.00013362609934230478,0.021464196822833046,30.018776027551056,29.999999999999996,1.7678464223456671
208.5,-0.01950081161963234,0.024322616895569676,30.013266648202215,29.999999999999996,1.7630516518985142
208.55,-0.024659193600638132,0.04298264724258908,30.009701932408,29.999999999999996,1.7758316086698136
208.6,-0.019200333039812684,0.04912621172324847,30.00958877008009,29.999999999999996,1.7726347137620746
208.65,-0.007266851488515584,0.06748626348426479,30.01263392690755,29.999999999999996,1.803230712086638
208.70000000000002,-0.005931243963888163,0.09058887510157386,30.015504262207045,29.999999999999996,1.7991700466273781
208.75,-0.0006967383192624128,0.0893015873857035,30.01551673674194,29.999999999999996,1.7956928218462147
208.8,0.007994493410617837,0.08605302306074775,30.007730158596512,29.999999999999996,1.7980783532431637
208.85,0.01316948686244247,0.09105932013805645,29.99983192324024,29.999999999999996,1.801040712073696
208.9,0.013178761404565292,0.08270602873571059,29.996290890284673,29.999999999999996,1.7963641212726198
208.95000000000002,0.009419998840578994,0.07603319293234674,29.9925054884313,29.999999999999996,1.7974736841968044
209.0,-0.0009378842056151656,0.08618714436934811,29.987025810093183,29.999999999999996,1.7901705192004023
209.05,0.003049190417923296,0.0901520409920301,29.981083086134262,29.999999999999996,1.792730543173954
209.1,-0.0011400560828487276,0.08333239590724005,29.974210698797087,29.999999999999996,1.8051696510553592
209.15,-0.0051962117411182085,0.09558687664051023,29.977933570119795,29.999999999999996,1.824318976427651
209.20000000000002,0.014560817788052686,0.10500330016174118,29.97732799349614,29.999999999999996,1.8452336693942095
209.25,0.01521470213176894,0.11182600234475872,29.97582958067376,29.999999999999996,1.8496207954722685
209.3,0.030236989107530615,0.12008835637040098,29.977525342711882,29.999999999999996,1.8669932720411435
209.35,0.03467462831282609,0.12820783755639495,29.97051291898378,29.999999999999996,1.8624199097260323
209.4,0.03652295719089344,0.13778242054099243,29.97133461758414,29.999999999999996,1.8590639244927831
209.45000000000002,0.03437267260984077,0.13209073385823467,29.974551958069103,29.999999999999996,1.8597396118644238
209.5,0.0299472584358728,0.12348401331711394,29.97242649163706,29.999999999999996,1.8578943247989508
209.55,0.00823297240685054,0.1102547463051804,29.96879474863358,29.999999999999996,1.8630809061586227
209.6,0.011562259383699544,0.08713369132549743,29.967877835357974,29.999999999999996,1.87760117443253
209.65,0.01542184271008134,0.07849767950983313,29.962505310076292,29.999999999999996,1.8777964534362888
209.70000000000002,0.017507152379203077,0.07667712223218061,29.959837658561874,29.999999999999996,1.853136132041017
209.75,0.015636291166921598,0.06778332666963854,29.95750061459264,29.999999999999996,1.8636127420185544
209.8,0.012176210150272421,0.04789529702057952,29.95467491671623,29.999999999999996,1.852689290354162
209.85,-0.000399144135211741,0.04619637828029052,29.95770336007129,29.999999999999996,1.8623536593069838
209.9,-0.008941123606650095,0.04457440823557639,29.952932144439984,29.999999999999996,1.8317124584174895
209.95000000000002,-0.002492758828147977,0.03856398571808252,29.953275162392696,29.999999999999996,1.8247334013967753
210.0,-0.013742693379039562,0.03863176550393685,29.952944089609254,29.999999999999996,1.841176293807294
210.05,-0.029341770043220212,0.02154944323811069,29.948863210330853,29.999999999999996,1.8159363075095019
210.1,-0.03594951087225892,0.013085041533126292,29.95037978020123,29.999999999999996,1.8271742047329582
210.15,-0.0351949603112755,-0.0008055331310196918,29.94502881096334,29.999999999999996,1.8166141107859126
210.20000000000002,-0.03882390870814195,-0.0029293971330675494,29.94335048325179,29.999999999999996,1.8269246020152763
210.25,-0.042205534394412915,-0.015234753431688279,29.94303424397647,29.999999999999996,1.836366915107183
210.3,-0.04842941145072533,-0.017291075601193567,29.95160337552043,29.999999999999996,1.835881780314617
210.35,-0.060440832921347325,-0.034295278417245625,29.949730470848102,29.999999999999996,1.8373344122994633
210.4,-0.07393172511234462,-0.04867749689860841,29.95279595409641,29.999999999999996,1.8588355509296273
210.45000000000002,-0.08181062092066993,-0.05187940583424744,29.958346866365627,29.999999999999996,1.8503592312828028
210.5,-0.10368602726035474,-0.05034862562852113,29.959692255618958,29.999999999999996,1.8473721095047126
210.55,-0.10987135265646378,-0.06301968183209783,29.955443085869547,29.999999999999996,1.8347419772653764
210.6,-0.12825999178306288,-0.07637350687071257,29.958526505622707,29.999999999999996,1.835011582824112
210.65,-0.13731802461969905,-0.06014296949784371,29.964855268557805,29.999999999999996,1.8201011683266302
210.70000000000002,-0.15189346657813807,-0.04927569956095627,29.961413103,29.999999999999996,1.8385963665802016
210.75,-0.1508674358510484,-0.05218237155726499,29.95748870370143,29.999999999999996,1.8374224232686356
210.8,-0.1447905936589566,-0.06345457410741177,29.95425776428238,29.999999999999996,1.8439382183118964
210.85,-0.16025493277172462,-0.06507112911920279,29.949893699767447,29.999999999999996,1.8359661715137001
210.9,-0.1659294852844607,-0.06362103836256078,29.94484124049115,29.999999999999996,1.8510838221304982
210.95000000000002,-0.13695716287758716,-0.052563260543757144,29.948190998656532,29.999999999999996,1.8533685592411713
211.0,-0.13076456923255364,-0.045094086603956245,29.95129836076748,29.999999999999996,1.8476252517725056
211.05,-0.1278867749912734,-0.040809107622286823,29.957727551153578,29.999999999999996,1.8241115296155792
211.1,-0.12617623404037942,-0.044887554554522736,29.952506886296476,29.999999999999996,1.8219116299624618
211.15,-0.1139658086613276,-0.047846944742000644,29.955055797595467,29.999999999999996,1.8113281051647327
211.20000000000002,-0.11194124457168499,-0.03997827592694613,29.954941814707844,29.999999999999996,1.8246751641240628
211.25,-0.09623457176604935,-0.03643990520662646,29.961758973597867,29.999999999999996,1.8389744799367593
211.3,-0.08989686278961843,-0.034515194669257905,29.963317240007093,29.999999999999996,1.8282179231709945
211.35,-0.06668666487699589,-0.03397325410918192,29.959807279733724,29.999999999999996,1.8472894350370785
211.4,-0.06490921495489067,-0.02802230626792435,29.970263341124976,29.999999999999996,1.8483363792195449
211.45000000000002,-0.0543190834409711,-0.024554715624712804,29.975776672758904,29.999999999999996,1.8442755509600708
211.5,-0.04047848207708534,-0.032190598960003425,29.978272106573407,29.999999999999996,1.8327757070539035
211.55,-0.01764041851935505,-0.03841911766805634,29.982547247897166,29.999999999999996,1.8201519055794257
211.6,0.006129779870288502,-0.03664352640436602,29.985319073873224,29.999999999999996,1.8082013114928697
211.65,0.015404392764021266,-0.04560492769738953,29.982432674782554,29.999999999999996,1.8017126057127684
211.70000000000002,0.01944987202502926,-0.05214831247278741,29.980251972361497,29.999999999999996,1.7991087617863057
211.75,0.044997240964273044,-0.06702923894648012,29.986036019430426,29.999999999999996,1.8066325019176603
211.8,0.061537386543144945,-0.062373857164822105,29.98638775080661,29.999999999999996,1.7863945283232274
211.85,0.06962118026272729,-0.06375744696242275,29.990412722043892,29.999999999999996,1.801271964808003
211.9,0.090286096513941,-0.05982887649499533,29.994577248005804,29.999999999999996,1.7932901066258486
211.95000000000002,0.09928230009962222,-0.06826725394305061,29.995857050769455,29.999999999999996,1.7898365336036495
212.0,0.09534817072328468,-0.08434049758146499,29.999944851832883,29.999999999999996,1.7783682640399965
212.05,0.11394063520535133,-0.08760650236212289,30.002460579576027,29.999999999999996,1.779022790146014
212.1,0.11327474002423865,-0.09371883036581943,29.99509609114375,29.999999999999996,1.7662034774288429
212.15,0.11344219680248231,-0.10496375430162165,29.98372822645884,29.999999999999996,1.765881092267091
212.20000000000002,0.11983015843392986,-0.10993249071468641,29.986071783764977,29.999999999999996,1.7869446609334714
212.25,0.12613280018672832,-0.10508885335532657,29.98096622694378,29.999999999999996,1.7858480481836994
212.3,0.12044854248400251,-0.09139157377972153,29.985555295898443,29.999999999999996,1.7922831065264215
212.35,0.11441732477826902,-0.10222313272449751,29.987222809834723,29.999999999999996,1.7887950024978638
212.4,0.11130382303965455,-0.11159331896459802,29.989106800271493,29.999999999999996,1.794313045012886
212.45000000000002,0.1074824839145273,-0.10046352453425039,29.991989420961005,29.999999999999996,1.8043830388865338
212.5,0.09381132458922366,-0.0923122119030462,29.992464932961102,29.999999999999996,1.7872489250494277
212.55,0.09616294895452154,-0.09323773739891586,29.996678773094683,29.999999999999996,1.7812725680696713
212.6,0.08839492644025534,-0.08881921031342627,29.996523059052336,29.999999999999996,1.7823077452624334
212.65,0.07979477230316637,-0.08157322286083002,29.998814362545463,29.999999999999996,1.8095568506715496
212.70000000000002,0.08329018938391215,-0.06706106495559418,29.99585946913715,29.999999999999996,1.8070464180299008
212.75,0.0789457665027864,-0.06203048488017602,29.99575613282515,29.999999999999996,1.8094992010486348
212.8,0.07107984508711127,-0.04224658670564215,29.990547694666397,29.999999999999996,1.812605050018159
212.85,0.08248407134978594,-0.03336819047995816,29.994753918194185,29.999999999999996,1.8150959672024893
212.9,0.09344153721143508,-0.025090372950910537,29.993031698875754,29.999999999999996,1.8063781854078824
212.95000000000002,0.09096098641310138,-0.007440575423069486,29.99083729588865,29.999999999999996,1.8094509707988267
213.0,0.08946404368541917,-0.005270665515719564,29.98680533279784,29.999999999999996,1.8001864663624922
213.05,0.08141397160584739,0.007642870522517379,29.981632200026922,29.999999999999996,1.8006847720602193
213.1,0.0645206803331869,0.013206369780317037,29.977112441845765,29.999999999999996,1.8135072943504094
213.15,0.062270087696219466,0.036949841377119166,29.979459977860273,29.999999999999996,1.7956734322036145
213.20000000000002,0.04819531843399408,0.03890715954246901,29.975533547314743,29.999999999999996,1.7947332301633
213.25,0.05167101540279967,0.049354407402896254,29.968789504107594,29.999999999999996,1.7904988549400194
213.3,0.02716286924999703,0.05863768482789963,29.965797478572952,29.999999999999996,1.7827568193867411
213.35,0.01710508445862021,0.08208427784122573,29.966459513194334,29.999999999999996,1.7935208397079645
213.4,0.015738021234466475,0.08966176846023824,29.96651027591262,29.999999999999996,1.800566181503181
213.45000000000002,0.0065716165639323745,0.09235957928759167,29.965792511596497,29.999999999999996,1.791342656974193
213.5,0.0024506277223229874,0.0963296104377951,29.960600400415924,29.999999999999996,1.7976299373848277
213.55,0.001694001431164485,0.10347469582361826,29.96048171971242,29.999999999999996,1.7960492331788072
213.6,0.008273079858862572,0.10796728206437797,29.959148876963475,29.999999999999996,1.8221260251715918
213.65,0.004300969589858821,0.12089947887822763,29.961195630089037,29.999999999999996,1.8095371313507793
213.70000000000002,0.0022039275648108045,0.12268277820853045,29.960437476947593,29.999999999999996,1.8066070852224076
213.75,0.009723384127438117,0.13548453022048065,29.95876156358782,29.999999999999996,1.8129070567162708
213.8,0.019274701658051306,0.1378312656086361,29.96032860016967,29.999999999999996,1.8005545065009165
213.85,0.009950630579953053,0.12387432058316603,29.96470142090427,29.999999999999996,1.8008045065660672
213.9,0.0011556777194622993,0.12081125949650319,29.967027215074125,29.999999999999996,1.7961901157325595
213.95000000000002,0.013703915482045978,0.12453839327813143,29.96789340822496,29.999999999999996,1.8027791244793787
214.0,0.018531229970630107,0.11293674200094732,29.969515764263928,29.999999999999996,1.815806361094993
214.05,0.014259928198129896,0.10414802596636645,29.977008837872972,29.999999999999996,1.813162992051134
214.1,0.004752983422196262,0.09534137926339588,29.97195088354284,29.999999999999996,1.8167229525585298
214.15,-0.009942094558868927,0.0932585301678663,29.96720615046738,29.999999999999996,1.8326784319333607
214.20000000000002,-0.013601878156765135,0.08208703874452787,29.96374453112689,29.999999999999996,1.841490063293271
214.25,-0.014593429068308975,0.08405266292509189,29.961683764815703,29.999999999999996,1.8662382383370006
214.3,-0.017118800239399212,0.08059006147101762,29.961735395291534,29.999999999999996,1.8794497299873352
214.35,-0.03277569177851754,0.07905751750485471,29.9623608839761,29.999999999999996,1.8810432247511049
214.4,-0.03774439248261577,0.06775901824999371,29.969473522262177,29.999999999999996,1.8576222095815
214.45000000000002,-0.04946472857451958,0.0704296449058822,29.97617605783141,29.999999999999996,1.856217341915775
214.5,-0.05657046525670961,0.06265359021152973,29.977100401649842,29.999999999999996,1.8661531533103286
214.55,-0.06701876894787734,0.04579132036206771,29.97993746257659,29.999999999999996,1.8750276703217374
214.6,-0.08301101026780824,0.03905026202013081,29.982527161651344,29.999999999999996,1.8902466707169707
214.65,-0.08458717710467215,0.04119741921429218,29.981166990920315,29.999999999999996,1.8840093272584377
214.70000000000002,-0.06573006220541966,0.048042656759343084,29.978237203294444,29.999999999999996,1.8911536665960873
214.75,-0.07577360877015724,0.04603752591033901,29.976286803285095,29.999999999999996,1.9029082078878372
214.8,-0.09045244389693348,0.04328503514396341,29.970551622664846,29.999999999999996,1.8976622766809321
214.85,-0.09767401402322927,0.03855855149813789,29.96885706877675,29.999999999999996,1.9141696002954598
214.9,-0.09971090243967086,0.016773740168283906,29.975008086527716,29.999999999999996,1.901847918254503
214.95000000000002,-0.10393357246094029,0.009145788482499462,29.971180973541728,29.999999999999996,1.8916353283541125
215.0,-0.10191948579723524,0.007497684250392572,29.970564378026527,29.999999999999996,1.858119785491743
215.05,-0.11567450230871901,0.003410158533626237,29.974402401151263,29.999999999999996,1.8465447756699878
215.1,-0.11731202921340587,-0.009598199967549046,29.96880424423382,29.999999999999996,1.8496579173719987
215.15,-0.1161441565033908,-0.015584404713576621,29.9605693829774,29.999999999999996,1.861856767017549
215.20000000000002,-0.10885042538902405,-0.025698343111341726,29.962021650307403,29.999999999999996,1.8687436259303978
215.25,-0.10229926333914062,-0.04276576076001256,29.96107437472148,29.999999999999996,1.8555015321056867
215.3,-0.10236084927792508,-0.05671206520836019,29.95519824149084,29.999999999999996,1.85955301658182
215.35,-0.08879229063079017,-0.07591247546862129,29.95833722394855,29.999999999999996,1.8652788514925251
215.4,-0.09375586836086676,-0.06827647362254058,29.961561111999984,29.999999999999996,1.870260381715703
215.45000000000002,-0.08946973960672283,-0.08235897487257388,29.958309853958326,29.999999999999996,1.8649801260534935
215.5,-0.08425587907507154,-0.09071378449960003,29.962023715384746,29.999999999999996,1.8684145320992904
215.55,-0.07322454751249169,-0.09147614204268337,29.95363090277148,29.999999999999996,1.8820093486176
215.6,-0.05950037769868344,-0.10679552842504157,29.95007549875639,29.999999999999996,1.8841937885169717
215.65,-0.06372709859105474,-0.11848251598056943,29.952539041928713,29.999999999999996,1.8809918863849397
215.70000000000002,-0.05070065459942489,-0.1173582162218327,29.95067360389304,29.999999999999996,1.871738705801265
215.75,-0.044047712886303075,-0.11890605401025245,29.95695161493028,29.999999999999996,1.8811911122544653
215.8,-0.04417588687785127,-0.11289256771821184,29.964416367856185,29.999999999999996,1.8792352997545134
215.85,-0.054448723371832174,-0.10351643704873391,29.963498554472956,29.999999999999996,1.8784483991683643
215.9,-0.03864435970164877,-0.10570126190176811,29.965289887902344,29.999999999999996,1.8779628249287614
215.95000000000002,-0.024406838307973463,-0.1004474793771259,29.967922021134754,29.999999999999996,1.880705759007818
216.0,-0.02106960524868721,-0.0932110101688443,29.97278553478666,29.999999999999996,1.8694405299368977
216.05,-0.012480377702964304,-0.09567351364235624,29.974197359346885,29.999999999999996,1.8752013871221838
216.1,0.005631722289877916,-0.09707999978012898,29.973980896130822,29.999999999999996,1.8763047345408446
216.15,0.010970026493700227,-0.10000806855376985,29.974596417575352,29.999999999999996,1.8810510490233034
216.20000000000002,0.027127512793876346,-0.10643997597312566,29.977102549510708,29.999999999999996,1.8977898012064651
216.25,0.03154331796375392,-0.10252724295340872,29.969683214755598,29.999999999999996,1.8848008307039028
216.3,0.029594067533760645,-0.09925570236438482,29.973709837155074,29.999999999999996,1.8896513382187665
216.35,0.03311403746677975,-0.11153233982371523,29.970898273680415,29.999999999999996,1.881960702740802
216.4,0.04661977988133183,-0.0999768659772773,29.983871247346574,29.999999999999996,1.899780311455355
216.45000000000002,0.048096160106816895,-0.08206425583558734,29.985578407758155,29.999999999999996,1.888246473571606
216.5,0.05968586855399885,-0.07521182105877394,29.987248948938532,29.999999999999996,1.8643467691553746
216.55,0.07064116482931719,-0.07139982795242347,29.978934714680097,29.999999999999996,1.8637080255921232
216.6,0.07572120349970371,-0.06323125993577629,29.976479132573235,29.999999999999996,1.8405174653369138
216.65,0.09749879852497699,-0.0465799917169444,29.97987993121442,29.999999999999996,1.8439517993808217
216.70000000000002,0.09771556701614408,-0.03816555595915725,29.98658411105933,29.999999999999996,1.8630188008941473
216.75,0.10886338408049605,-0.030182936433724054,29.988115885984936,29.999999999999996,1.8482580079872337
216.8,0.10677412931012498,-0.0316374360633831,29.991128820426994,29.999999999999996,1.8347671487313024
216.85,0.11322224009490818,-0.0178934436238465,29.988120026051053,29.999999999999996,1.8410926895804354
216.9,0.11839522294945763,-0.009641132753769344,29.986866055897508,29.999999999999996,1.8474222384966108
216.95000000000002,0.11834481464158622,0.006724917814090176,29.98696043392934,29.999999999999996,1.860534839124096
217.0,0.12675423226479063,0.012200898566423264,29.987100345296277,29.999999999999996,1.8642883300749706
217.05,0.10651459779962895,0.020560087537151082,29.99014918066444,29.999999999999996,1.8651317532108667
217.1,0.10195344993886034,0.030071292815347244,29.993153668260955,29.999999999999996,1.8804993481184893
217.15,0.1013060841874522,0.04325826607962329,29.998391106606782,29.999999999999996,1.874728675742878
217.20000000000002,0.10467832157782442,0.048996105946120194,29.996435371501992,29.999999999999996,1.8906615355425511
217.25,0.09095259516791396,0.05820863386155112,30.000589930086317,29.999999999999996,1.8831676794573955
217.3,0.09101406239769756,0.054276057513539394,29.999440882446937,29.999999999999996,1.8809326336775218
217.35,0.0865994470671897,0.0712152194275987,29.999436694481297,29.999999999999996,1.8771235766892655
217.4,0.07679374175940437,0.09160685595322479,30.001435502693834,29.999999999999996,1.872513834568612
217.45000000000002,0.07473244493227153,0.1072624803187669,30.001085608015508,29.999999999999996,1.873518820309148
217.5,0.06500387386978232,0.11697399981868649,30.00534222606209,29.999999999999996,1.8779501130586302
217.55,0.055356022124040706,0.11925739857720569,30.006870774610643,29.999999999999996,1.8740604504517941
217.6,0.04851928572095368,0.12932309888979276,30.00601953649526,29.999999999999996,1.87180622661048
217.65,0.04519876825147322,0.1283747715854493,30.009673906239087,29.999999999999996,1.8743810937212355
217.70000000000002,0.0439492508639319,0.1270868017903305,30.00781135061544,29.999999999999996,1.8736520086177972
217.75,0.03438968344989064,0.11813304809294459,30.008218895978626,29.999999999999996,1.871323504628228
217.8,0.02645503838974757,0.10493095747768304,30.001218995296362,29.999999999999996,1.87590280832169
217.85,0.02970148487669568,0.09698212336877093,30.002937732957797,29.999999999999996,1.8765152324926437
217.9,0.03347481988952405,0.10393560996443069,30.00998413818474,29.999999999999996,1.8816609348896842
217.95000000000002,0.039143342946299564,0.08203959272615047,30.014292236042515,29.999999999999996,1.8574543516619835
218.0,0.029219176308763178,0.07083717201144059,30.018119022720835,29.999999999999996,1.849234735546319
218.05,0.016820565941821155,0.06207883403029311,30.019648177397414,29.999999999999996,1.8637721173963842
218.1,0.0019685450618486095,0.05335584348819631,30.018763123920717,29.999999999999996,1.8747224137035703
218.15,-0.002173815562811214,0.04602114183333884,30.021238888540786,29.999999999999996,1.8798061702409623
218.20000000000002,-0.013460097249857996,0.044013748404013,30.01859069010979,29.999999999999996,1.8589834808625352
218.25,-0.031465490640304676,0.03942280375399491,30.01966943095807,29.999999999999996,1.8668685789336845
218.3,-0.056226749411214326,0.03531144309477785,30.019330912515578,29.999999999999996,1.8643150223864935
218.35,-0.0734847155866578,0.03185204078952167,30.022581850980043,29.999999999999996,1.8490969454185784
218.4,-0.06837709069715882,0.03423738476489521,30.023564627526728,29.999999999999996,1.8393085736861534
218.45000000000002,-0.09249748743372332,0.03529925407173174,30.029778509170345,29.999999999999996,1.8298641936336142
218.5,-0.11362201907229362,0.01698183218332093,30.03043952516969,29.999999999999996,1.8280766424278796
218.55,-0.11926932949749623,0.0053745870566149385,30.030066093110392,29.999999999999996,1.816565347121903
218.6,-0.1337483442954689,-0.0128482088011632,30.029872382717976,29.999999999999996,1.8201607871769259
218.65,-0.14285654869099582,-0.016150820930002325,30.030628199142644,29.999999999999996,1.8209782998458262
218.70000000000002,-0.15152133645705834,-0.025057281049258015,30.027375571024777,29.999999999999996,1.8090040401130008
218.75,-0.14910312688567717,-0.03505208376375397,30.028188972763356,29.999999999999996,1.8017994034578417
218.8,-0.15468515678293548,-0.04183225931034044,30.02736062069359,29.999999999999996,1.8095161092918188
218.85,-0.15979142189672427,-0.04858864435709177,30.01737799109241,29.999999999999996,1.8107400518854064
218.9,-0.15759591918239238,-0.04754707545673866,30.01972055362497,29.999999999999996,1.8175092709892164
218.95000000000002,-0.16026110332606053,-0.04056035136498261,30.018985376478057,29.999999999999996,1.829182787539504
219.0,-0.16256846883078319,-0.03910265411552921,30.015935363307722,29.999999999999996,1.839612113733169
219.05,-0.1607842718475259,-0.039670559505916234,30.01667329121743,29.999999999999996,1.8578455589606628
219.1,-0.14379233303337519,-0.038332955755594214,30.018687927374057,29.999999999999996,1.8487419381945527
219.15,-0.14766673515615794,-0.025421967657179415,30.017549772744587,29.999999999999996,1.8300065485667285
219.20000000000002,-0.13282799992485572,-0.0306970313435974,30.020901773509642,29.999999999999996,1.827804698867569
219.25,-0.11202162950868318,-0.028294867056114524,30.01920622452597,29.999999999999996,1.8323535431931943
219.3,-0.10307149242803898,-0.028015049486055228,30.015224458182022,29.999999999999996,1.835967423767771
219.35,-0.08583941771920973,-0.025146894094107287,30.0188553846445,29.999999999999996,1.8284379151751655
219.4,-0.06625698093073938,-0.02081821905793156,30.018483896440248,29.999999999999996,1.834239177178694
219.45000000000002,-0.058215388736583405,-0.023133842703807195,30.01998409650515,29.999999999999996,1.8278387957775684
219.5,-0.03936301296187579,-0.019837224493537794,30.022702922735373,29.999999999999996,1.8122864967619738
219.55,-0.03801364642915106,-0.026496224493018066,30.02195792085239,29.999999999999996,1.7888530242578327
219.6,-0.03012125548485025,-0.026247066765259414,30.019223706304967,29.999999999999996,1.8054043322478666
219.65,-0.022913842991470187,-0.0202744706033485,30.022059245945997,29.999999999999996,1.8177332604720127
219.70000000000002,-0.009013401656308633,-0.047014645215478074,30.024542788124375,29.999999999999996,1.804961396884668
219.75,0.004067869953667369,-0.04552222383095965,30.024982165893103,29.999999999999996,1.8200864035234405
219.8,0.014674951838479238,-0.043229147194944785,30.024691650222387,29.999999999999996,1.7951154680455377
219.85,0.02281553988384575,-0.0415055416213922,30.024156512131235,29.999999999999996,1.7976953490323382
219.9,0.038329028050270275,-0.0491892787322968,30.020708042286287,29.999999999999996,1.8061945070519931
219.95000000000002,0.059640421344664366,-0.035805783973962155,30.015312673958686,29.999999999999996,1.8131899109902625
220.0,0.08950598353206739,-0.04551936964624457,30.017055470395505,29.999999999999996,1.809446094528931
220.05,0.09562593193410938,-0.05609921522744756,30.021743586287013,29.999999999999996,1.7959010791151777
220.1,0.09986399308059693,-0.060034881568381535,30.022366857895705,29.999999999999996,1.8158081997095226
220.15,0.10489986814681784,-0.07141864010605672,30.014233243569215,29.999999999999996,1.7931556379676314
220.20000000000002,0.09779372045564994,-0.06472882985049132,30.01874411203536,29.999999999999996,1.80574458192504
220.25,0.09779859502846674,-0.06462751039638272,30.0213129076806,29.999999999999996,1.7988580642434868
220.3,0.1141803641356704,-0.07294500681106444,30.01483901585422,29.999999999999996,1.7955964390442036
220.35,0.12227184928642261,-0.08184155467693048,30.01608688916091,29.999999999999996,1.8017213189170602
220.4,0.1355994289659865,-0.07939754346084806,30.012415660456146,29.999999999999996,1.7976027773144019
220.45000000000002,0.13796584026956007,-0.0897615102882399,30.01364301806202,29.999999999999996,1.8118159883645761
220.5,0.13110288178252696,-0.0833402987875595,30.01234270002466,29.999999999999996,1.7942052344480932
220.55,0.12413174014455682,-0.09555231545744351,30.013319302712265,29.999999999999996,1.7963596224079101
220.6,0.11330365125555794,-0.09160260312020116,30.013899848311816,29.999999999999996,1.786433626181588
220.65,0.1030078614193538,-0.10224174500788646,30.010293045403376,29.999999999999996,1.8051362832394364
220.70000000000002,0.09622361476314041,-0.10494594449425657,30.01325358491568,29.999999999999996,1.8143711766472206
220.75,0.07948200394752909,-0.11605683946841426,30.01456464487009,29.999999999999996,1.826110386696136
220.8,0.08559633902230718,-0.10589687882815062,30.020179520854597,29.999999999999996,1.8285510740754725
220.85,0.08691702058944054,-0.08822392775271803,30.020621129401867,29.999999999999996,1.8320297059721868
220.9,0.07285820725740083,-0.0806212168088034,30.024999357313824,29.999999999999996,1.8233673386022657
220.95000000000002,0.07214998348043282,-0.0727550300224616,30.028569329100833,29.999999999999996,1.8057824118887824
221.0,0.058698521804014865,-0.07639714768031021,30.032225349980116,29.999999999999996,1.7992536884771335
221.05,0.0455338911045323,-0.06911302455596402,30.034198412136956,29.999999999999996,1.813895959828119
221.1,0.029607738904659203,-0.0664280955141895,30.04427062940042,29.999999999999996,1.811704576992589
221.15,0.030664745595844072,-0.04618019357929194,30.04129510205774,29.999999999999996,1.8109888023112735
221.20000000000002,0.012575777360191547,-0.026257531885591514,30.04224577092122,29.999999999999996,1.8056226000495421
221.25,-0.007576998581819384,-0.0015588910640207813,30.047023437300346,29.999999999999996,1.7908978533091788
221.3,-0.02137602206755182,0.015403318615575711,30.040767051361748,29.999999999999996,1.782963185892019
221.35,-0.018222263957955485,0.035860124500990104,30.041598959524535,29.999999999999996,1.7855243934164087
221.4,-0.03248016924089906,0.06409872951353382,30.037308775352358,29.999999999999996,1.7839929010599598
221.45000000000002,-0.04153082422688201,0.09076084620453481,30.039044862971302,29.999999999999996,1.7922909183598812
221.5,-0.03545770349139146,0.09660734855223459,30.0364078962867,29.999999999999996,1.8070022251021622
221.55,-0.04497299756875558,0.11074376891143757,30.035079977361764,29.999999999999996,1.7970451506618124
221.6,-0.04711601483895381,0.12959220607612343,30.03410386076871,29.999999999999996,1.8040889660810415
221.65,-0.04421537637817521,0.14557929388594387,30.038114934822797,29.999999999999996,1.8175778792860455
221.70000000000002,-0.04214349747111432,0.16817066009696552,30.04066033567747,29.999999999999996,1.815162949739298
221.75,-0.03877554249603478,0.1778967928732727,30.041644536755605,29.999999999999996,1.8299562455276925
221.8,-0.03637740124415028,0.17616994827084745,30.033919032012776,29.999999999999996,1.860756727797105
221.85,-0.013815110945420482,0.17431389012740053,30.031719367141584,29.999999999999996,1.839905388335836
221.9,-0.007473321746529909,0.1683746874028136,30.02977264696766,29.999999999999996,1.8312745691404597
221.95000000000002,0.0035912063453109825,0.17038320158489778,30.025923760156964,29.999999999999996,1.8340938811152252
222.0,0.005204835593089182,0.16682896989791782,30.01618160449628,29.999999999999996,1.8283725855510748
222.05,0.0039152414099663845,0.17599871871414707,30.01364398032737,29.999999999999996,1.8366459096029366
222.1,0.017530620957195528,0.17316880298880363,30.01338650756861,29.999999999999996,1.8329108462977877
222.15,0.0200738660613184,0.15364214171941298,30.014687738005286,29.999999999999996,1.8180520451666518
222.20000000000002,0.03333495655218592,0.14719887206001056,30.012006972324848,29.999999999999996,1.8339401026489899
222.25,0.04428312194660098,0.14348766122224982,30.01470188682843,29.999999999999996,1.8452091619520459
222.3,0.04550465152920554,0.13007779801922678,30.01679088386179,29.999999999999996,1.8431351212668612
222.35,0.03733159735187897,0.11306420334379308,30.013896144811323,29.999999999999996,1.8455045100641485
222.4,0.04814219727513045,0.09242962950061545,30.01103294863387,29.999999999999996,1.8406937168236015
222.45000000000002,0.05018959355266981,0.0614615399063137,30.004088079241,29.999999999999996,1.8514043494886006
222.5,0.039672698717709245,0.05052727452567505,30.002720892448703,29.999999999999996,1.849843243773356
222.55,0.026963301547952387,0.04708616188699229,30.002248666412658,29.999999999999996,1.8476674318711797
222.6,0.026114818469416785,0.01570781573411848,30.002419327751536,29.999999999999996,1.8385033188069284
222.65,0.013187340270471129,0.00420529995541007,30.004890243593092,29.999999999999996,1.8587802668026117
222.70000000000002,-0.006698175335969856,-0.02206955588369185,30.00867933563976,29.999999999999996,1.8302005487402073
222.75,-0.03080224980039182,-0.03481310781785313,30.01297413765888,29.999999999999996,1.8246165542897763
222.8,-0.029782382227462757,-0.04955863179486868,30.017871292716677,29.999999999999996,1.841005977203402
222.85,-0.02615952047685005,-0.06315169043407942,30.019962187940692,29.999999999999996,1.821387682643173
222.9,-0.038659155398484524,-0.07430598977741326,30.026952872898764,29.999999999999996,1.8124109557311643
222.95000000000002,-0.05187404404587279,-0.08931032747886547,30.026090042444572,29.999999999999996,1.801509407329424
223.0,-0.0637172841611104,-0.10358270918006945,30.02500271237648,29.999999999999996,1.806740143767316
223.05,-0.07916509638790083,-0.11658096613237043,30.020927460259458,29.999999999999996,1.7994307318114464
223.1,-0.09225684555876117,-0.12447330776366382,30.022890951736077,29.999999999999996,1.8155440814809376
223.15,-0.1064582245204997,-0.12752735672366014,30.020856719858596,29.999999999999996,1.814072898605693
223.20000000000002,-0.12092189437871735,-0.12947816014850924,30.0185677474826,29.999999999999996,1.8167549728625791
223.25,-0.12269163499118874,-0.13547201655275462,30.023137122471617,29.999999999999996,1.8225108960398269
223.3,-0.13558967372822595,-0.13853890348117634,30.019127284907267,29.999999999999996,1.825606588745052
223.35,-0.13262876148209185,-0.14286531214323242,30.01926813326058,29.999999999999996,1.8201685453587053
223.4,-0.14345676281567646,-0.15534810181394454,30.020340848675858,29.999999999999996,1.8221564327586286
223.45000000000002,-0.14496484949396424,-0.16067022103247597,30.024559045016048,29.999999999999996,1.8177663856584583
223.5,-0.14404886477511478,-0.1570935200654043,30.02511065974892,29.999999999999996,1.8178347949574607
223.55,-0.15903442427171055,-0.1573563750813896,30.022282360349486,29.999999999999996,1.8087217034618426
223.6,-0.15229504749604633,-0.15356369097529163,30.02381386457865,29.999999999999996,1.803798933941907
223.65,-0.1530647824104781,-0.15028136053321078,30.014483564981443,29.999999999999996,1.8069901265386508
223.70000000000002,-0.15304149756021046,-0.14102020214589972,30.017765123543203,29.999999999999996,1.8084587596118327
223.75,-0.13533102706585215,-0.11288829190860757,30.02368795629178,29.999999999999996,1.801837500549971
223.8,-0.13016865164106206,-0.09074091729212566,30.023450003528133,29.999999999999996,1.8096284224304027
223.85,-0.10102115356840573,-0.07213015823525637,30.020999780425146,29.999999999999996,1.8080355578950884
223.9,-0.09218716350775821,-0.06356699824544386,30.02301531040639,29.999999999999996,1.8220380825056193
223.95000000000002,-0.08023441375181337,-0.052260009555039504,30.029285473994722,29.999999999999996,1.8406819157606238
224.0,-0.07571174831442856,-0.03184439681399608,30.031675541766568,29.999999999999996,1.832607247004618
224.05,-0.06371684883081576,-0.023387950691288687,30.023637993763504,29.999999999999996,1.8351537052464397
224.1,-0.04217240431672268,-0.014426196366321717,30.02309856692847,29.999999999999996,1.8381168267764987
224.15,-0.022011369548933055,-0.005376649599691534,30.024821361040807,29.999999999999996,1.8523118520965456
224.20000000000002,-0.0011874775215800397,0.010644563095661483,30.01994435312248,29.999999999999996,1.820051947528635
224.25,0.018710661188760865,0.021989271914775194,30.018946513729166,29.999999999999996,1.826771205000282
224.3,0.042439103246939856,0.03499231627693471,30.01464932066872,29.999999999999996,1.836117456103405
224.35,0.079841173395483,0.056509476098190785,30.01607094206271,29.999999999999996,1.8431256487469776
224.4,0.1082153496425394,0.06391911503262891,30.018142355270875,29.999999999999996,1.833482818999686
224.45000000000002,0.13883617926421135,0.07277682284398782,30.02658259157621,29.999999999999996,1.8418039583873371
224.5,0.15500361583989644,0.07407080671563772,30.022728084371057,29.999999999999996,1.8137041726223768
224.55,0.18217002176306576,0.06256591950356034,30.030156212102707,29.999999999999996,1.8021051096042815
224.6,0.1860430649601716,0.0629071076110248,30.03070833637116,29.999999999999996,1.812933240203321
224.65,0.21080858296647134,0.054176315581974326,30.033259387333896,29.999999999999996,1.8247420317427492
224.70000000000002,0.22191194933366454,0.036524130529167254,30.0344718812112,29.999999999999996,1.8209838442025617
224.75,0.2434823485678618,0.03351659080929742,30.038595070749423,29.999999999999996,1.8327968830302677
224.8,0.2443790173512363,0.032752552396562086,30.03950956328357,29.999999999999996,1.8244256195378485
224.85,0.23827975780265162,0.023152757780885116,30.04707475894667,29.999999999999996,1.8331870023254493
224.9,0.24631494514513688,0.005776761064873194,30.044920676416627,29.999999999999996,1.8219678406059494
224.95000000000002,0.24261439537656446,0.004475273611430519,30.05006010125897,29.999999999999996,1.801867401955186
225.0,0.24108633168267965,-0.00951180594857216,30.050936366219403,29.999999999999996,1.7856068707568726
225.05,0.22705301279546547,-0.024545799333905455,30.04711237785767,29.999999999999996,1.788512089084387
225.1,0.22142453063871034,-0.0317985712326082,30.047207243296842,29.999999999999996,1.7900925491006847
225.15,0.21071623776258447,-0.037962754816424076,30.048587413445098,29.999999999999996,1.798059144906769
225.20000000000002,0.2031094504042836,-0.04321045126882814,30.047991587423375,29.999999999999996,1.7934293600469347
225.25,0.19469244419999296,-0.046436993486726,30.045477017719236,29.999999999999996,1.7715467993168916
225.3,0.16714302640856563,-0.050767482700438266,30.045980095745506,29.999999999999996,1.7796187532119856
225.35,0.13523243329462875,-0.036891831874688544,30.052062604387334,29.999999999999996,1.7833779657904765
225.4,0.12943023312652777,-0.028471282267445965,30.052798669334553,29.999999999999996,1.7944046581533941
225.45000000000002,0.1033543107511175,-0.03520277150742021,30.053793681069426,29.999999999999996,1.8034012814120546
225.5,0.07085073889699109,-0.02763530028371328,30.062441100745612,29.999999999999996,1.7772269788117216
225.55,0.04181262829133273,-0.035057169539158474,30.06681571522919,29.999999999999996,1.7735506901604736
225.6,0.008037622704591654,-0.03229133509032521,30.069485278654113,29.999999999999996,1.7677300714086428
225.65,-0.010534557480890522,-0.01699229166139968,30.06552327489842,29.999999999999996,1.771074991663302
225.70000000000002,-0.05273599078845629,-0.00799082647689352,30.069789211116127,29.999999999999996,1.7561372666954216
225.75,-0.0645762791615282,0.014023485342759495,30.06693194778428,29.999999999999996,1.7445738907285393
225.8,-0.09386264717101951,0.028658144228929917,30.0609504789299,29.999999999999996,1.7417163100692614
225.85,-0.113313367566862,0.038457089731039756,30.060514576006142,29.999999999999996,1.742413344391141
225.9,-0.13600304416373207,0.03968442266335288,30.054426430874788,29.999999999999996,1.7394754739790994
225.95000000000002,-0.1561681518968746,0.0537631590363994,30.05532155381681,29.999999999999996,1.73689798382282
226.0,-0.16219724527154117,0.07931798460782308,30.057409754020934,29.999999999999996,1.7336594505008769
226.05,-0.1690858505840306,0.09765001916540184,30.061608994739025,29.999999999999996,1.7252375323585574
226.1,-0.17757623648140375,0.114639192347675,30.06423500385778,29.999999999999996,1.7243230260693716
226.15,-0.1959402532992664,0.12522699039832738,30.06753360599466,29.999999999999996,1.7289408763080054
226.20000000000002,-0.20179880795732544,0.13421923772617878,30.066994354868452,29.999999999999996,1.7479670557259228
226.25,-0.21917025143241256,0.14880252791602994,30.06589692607544,29.999999999999996,1.7445416846897808
226.3,-0.21788762962110317,0.16888355766883334,30.06842499061569,29.999999999999996,1.7460788455500285
226.35,-0.22349930664065903,0.18518540776536782,30.063491435753313,29.999999999999996,1.7533450948113452
226.4,-0.21574658656160392,0.1801554764221545,30.061870172784143,29.999999999999996,1.7571406114302817
226.45000000000002,-0.20586746745126647,0.18118565089415675,30.063473940052862,29.999999999999996,1.774569402827164
226.5,-0.19505409045422267,0.17634811439900464,30.059844035167984,29.999999999999996,1.7730662450241033
226.55,-0.18677338796398257,0.1789937104442557,30.059269072644394,29.999999999999996,1.7690538882891844
226.6,-0.1711741717738059,0.17687135883598357,30.052839686563814,29.999999999999996,1.7785808530273162
226.65,-0.13916487598122274,0.16108851124796542,30.049631494529123,29.999999999999996,1.788192373346748
226.70000000000002,-0.1321653740422842,0.14554500238097762,30.047752333370354,29.999999999999996,1.771882456993357
226.75,-0.10312673500095551,0.14132303582683084,30.0404279495953,29.999999999999996,1.7973128902956177
226.8,-0.08526797196273607,0.11601158531484206,30.040105465619373,29.999999999999996,1.775747146981684
226.85,-0.06208081113063616,0.10403905449522649,30.033903488724633,29.999999999999996,1.7727053135873665
226.9,-0.04791708059284059,0.09198901574438514,30.035565450239414,29.999999999999996,1.7662422416799235
226.95000000000002,-0.03417770523225999,0.08470857165875738,30.03923696977408,29.999999999999996,1.7707256186223597
227.0,-0.009781870085109261,0.06894944522049722,30.039598950838542,29.999999999999996,1.7628028220199194
227.05,0.010205959580974313,0.03877368110068722,30.040685813472585,29.999999999999996,1.7473328907183994
227.1,0.031124124971562007,0.022471231160099577,30.04148641978834,29.999999999999996,1.7486320916651574
227.15,0.04382992388378289,-0.0015946345536821708,30.038586400061256,29.999999999999996,1.7654752744484175
227.20000000000002,0.05339128964814234,-0.02873674156481658,30.031300298737417,29.999999999999996,1.7746466042514246
227.25,0.06330209879624517,-0.06415565407789892,30.02954765568659,29.999999999999996,1.7869860257688133
227.3,0.07421497518060972,-0.07759810101959674,30.026485700609268,29.999999999999996,1.787664798318107
227.35,0.0818763978242991,-0.10833978529261065,30.025877670374058,29.999999999999996,1.7795787623744286
227.4,0.08707888730170624,-0.12901502911349688,30.029896462961556,29.999999999999996,1.784503128557598
227.45000000000002,0.09541966514004296,-0.15023983082077896,30.03456382165854,29.999999999999996,1.7800705094578313
227.5,0.097904328374606,-0.17780215091856016,30.029219376224855,29.999999999999996,1.7826361638136223
227.55,0.09757112296698492,-0.20559641086382674,30.030892157749037,29.999999999999996,1.8011224537013881
227.6,0.07931648654070637,-0.21945641549712264,30.030684132223016,29.999999999999996,1.7953800481129722
227.65,0.06850480576484307,-0.2403849702184795,30.032836595285573,29.999999999999996,1.7973280024603415
227.70000000000002,0.05824349304951308,-0.26252523535335287,30.031942143144697,29.999999999999996,1.7897253086451346
227.75,0.04366675399343725,-0.2801671603827577,30.02721144540622,29.999999999999996,1.7900265446320847
227.8,0.03656100283957892,-0.2822846735375874,30.018875130843938,29.999999999999996,1.7958423913138246
227.85,0.02079516034741863,-0.2875913752578293,30.024961909537918,29.999999999999996,1.8150113928316127
227.9,-0.005614962409754091,-0.2657488942284705,30.02031535113002,29.999999999999996,1.798948541532885
227.95000000000002,-0.028637070518608775,-0.27122559725333745,30.029598046400682,29.999999999999996,1.8069573470903197
228.0,-0.03128123007482594,-0.2570170928837918,30.03058245910022,29.999999999999996,1.8114081338886017
228.05,-0.04490177785149323,-0.2382445104272459,30.030253672603003,29.999999999999996,1.819285264985011
228.1,-0.05944045654794825,-0.2331566402557274,30.03015356093425,29.999999999999996,1.8286458038461941
228.15,-0.059096384724465045,-0.221581857797941,30.032416922476358,29.999999999999996,1.842459331903036
228.20000000000002,-0.06988964990028877,-0.1904576381447162,30.032200939277114,29.999999999999996,1.8417437036348419
228.25,-0.06389483121443112,-0.16801421315743748,30.032776882337895,29.999999999999996,1.8270858322703893
228.3,-0.06283392427774058,-0.14032860965161403,30.032302768973146,29.999999999999996,1.827741655095289
228.35,-0.05679219474782689,-0.10739327597405621,30.038395333916785,29.999999999999996,1.8258534652844527
228.4,-0.052498803699711535,-0.09437737212769919,30.038909047475894,29.999999999999996,1.8116079908997338
228.45000000000002,-0.043645071370921724,-0.05992841896838026,30.0450632112033,29.999999999999996,1.806004515881649
228.5,-0.05203384916226738,-0.029686025950517468,30.04607124756038,29.999999999999996,1.791993071882216
228.55,-0.051518151830252386,-0.01058523614181159,30.039600509880234,29.999999999999996,1.7739287299556072
228.6,-0.04628540801882256,0.02706871283883315,30.039630998910315,29.999999999999996,1.7683372318382566
228.65,-0.039892982839702426,0.03885559197340333,30.03611117041833,29.999999999999996,1.7733462293697813
228.70000000000002,-0.03919534346415533,0.06646252649682838,30.034720139959393,29.999999999999996,1.7714117119691053
228.75,-0.02597406823015766,0.08886986707255759,30.031449947026022,29.999999999999996,1.7635676471202644
228.8,-0.016709034400382315,0.11189055980425,30.031203112891397,29.999999999999996,1.7575900521160344
228.85,-0.007446383084919294,0.12884022878773557,30.02868755005706,29.999999999999996,1.7612354691673846
228.9,0.001530444955352103,0.14607908891281857,30.026899423233573,29.999999999999996,1.765119746921898
228.95000000000002,0.01878500180965572,0.1669608275613469,30.02750925248735,29.999999999999996,1.7537820716606793
229.0,0.04084218305676047,0.18346314281813897,30.03627799565467,29.999999999999996,1.759316685673885
229.05,0.054243401510265236,0.17777600076859618,30.034038012100435,29.999999999999996,1.7559529443833064
229.1,0.0757195800341918,0.19819791490685967,30.02999233086078,29.999999999999996,1.7758543431897125
229.15,0.09429519663732497,0.19870985959608198,30.031103642065283,29.999999999999996,1.7800780798482172
229.20000000000002,0.10257397745214196,0.21303231698285247,30.02363355427916,29.999999999999996,1.7708699495411304
229.25,0.11046493289107163,0.19515682783795585,30.020883603699026,29.999999999999996,1.7813592903042323
229.3,0.12009801237298895,0.18057600816460828,30.022952959529377,29.999999999999996,1.7788873475583251
229.35,0.1319497000956115,0.17091658904782092,30.016029839017303,29.999999999999996,1.7651530387649483
229.4,0.15697761949484224,0.16033332433694747,30.020995661966,29.999999999999996,1.774829082395051
229.45000000000002,0.15078022757525145,0.15380107157737005,30.016169711169503,29.999999999999996,1.7843098703800142
229.5,0.142432639140491,0.14306483462049277,30.012085480000493,29.999999999999996,1.8087192913199022
229.55,0.14390907530867958,0.13761913611558985,30.016866002646694,29.999999999999996,1.8100675620785112
229.6,0.14297035418073112,0.11346643547557393,30.020013549558612,29.999999999999996,1.8023797993234203
229.65,0.13791813021273377,0.10412719546987682,30.01634577276484,29.999999999999996,1.7981077758858857
229.70000000000002,0.12308000114470971,0.09189518077646229,30.017990089382124,29.999999999999996,1.8032239915311188
229.75,0.12343603395497435,0.07885233749397023,30.020670623677052,29.999999999999996,1.7853751240911564
229.8,0.12727718949318187,0.05883108609599299,30.023645688763743,29.999999999999996,1.7951200188075016
229.85,0.12194843171371295,0.0444590047758974,30.02048651540256,29.999999999999996,1.7906584045350054
229.9,0.11351636635617203,0.022510915631021967,30.018213134197694,29.999999999999996,1.785495401946663
229.95000000000002,0.12298737960159316,0.017249532096817684,30.019409734517858,29.999999999999996,1.7989835556480591
230.0,0.10655446878803145,-0.0027815751317086888,30.017803559718274,29.999999999999996,1.79016570800404
230.05,0.07882365546894667,-0.017100873491177573,30.0152929605963,29.999999999999996,1.8022333170540585
230.1,0.059095508802988764,-0.0404913702861423,30.013972845516772,29.999999999999996,1.7909877204166809
230.15,0.05375351766414313,-0.054279826065609514,30.01466686537447,29.999999999999996,1.8012500181868647
230.20000000000002,0.047339287738530966,-0.06863897787288858,30.013830735737614,29.999999999999996,1.7878864729513984
230.25,0.02976194470965614,-0.08243442831467056,30.005636195074448,29.999999999999996,1.7851524947627284
230.3,0.010044385447168862,-0.09285925994047363,30.005887799772285,29.999999999999996,1.7800474439974687
230.35,-0.007611452561917323,-0.09583015804521643,30.006284617558926,29.999999999999996,1.7853349956608064
230.4,-0.027101010814032087,-0.10257409388827676,30.0068260082499,29.999999999999996,1.7846804613793148
230.45000000000002,-0.046625466562222745,-0.10565399496962828,30.01062013453172,29.999999999999996,1.7911525575635252
230.5,-0.0835238226926345,-0.11503348455403395,30.003486898905784,29.999999999999996,1.7944294262028113
230.55,-0.11280895123914202,-0.12333953044638404,30.00116404585851,29.999999999999996,1.7945350381515908
230.6,-0.11583962228357704,-0.12844610153322242,30.00140857422659,29.999999999999996,1.7918076365620512
230.65,-0.138484809489224,-0.12151533298915396,29.999355044631667,29.999999999999996,1.7969613889460592
230.70000000000002,-0.15850485836889056,-0.1162189520338441,30.002975369219268,29.999999999999996,1.7777413465738388
230.75,-0.17319780495519735,-0.1072250157446182,30.002821721121293,29.999999999999996,1.7819478899448573
230.8,-0.18516122706406485,-0.09599938200967277,30.002434049687295,29.999999999999996,1.796573425791521
230.85,-0.19655209300398063,-0.09104180134964676,30.00409577510267,29.999999999999996,1.8040884145461755
230.9,-0.2120136975422401,-0.08225668490428414,29.99713691894639,29.999999999999996,1.7894976507245954
230.95000000000002,-0.2167594866690307,-0.07405804552822842,30.003124625579975,29.999999999999996,1.8066681044469677
231.0,-0.2103035708521101,-0.061181638494716216,30.00204935163051,29.999999999999996,1.7868767660193743
231.05,-0.200124224833084,-0.04134023087387836,29.998474979216567,29.999999999999996,1.7826533746350894
231.1,-0.19278448763316952,-0.01927928773536446,29.99249032052911,29.999999999999996,1.7867689768626611
231.15,-0.19129090448580874,0.002912868321745769,29.990402762573503,29.999999999999996,1.7788070098040711
231.20000000000002,-0.18572737205449685,0.010039825297754051,29.98808538289479,29.999999999999996,1.784539041627305
231.25,-0.17155013482307754,0.01914082436690081,29.982207489835925,29.999999999999996,1.785899078016648
231.3,-0.15253053290728502,0.02714779211706492,29.98467799909587,29.999999999999996,1.8027259051985758
231.35,-0.1488909175882141,0.048964098351700555,29.98881108196634,29.999999999999996,1.8020834817686617
231.4,-0.1243795200618214,0.049838235678539296,29.987196343384653,29.999999999999996,1.8158301569725226
231.45000000000002,-0.11495557626279429,0.07096736881773687,29.989028946974003,29.999999999999996,1.7936933424378985
231.5,-0.09120984019228358,0.07284721336999896,29.986628276794118,29.999999999999996,1.8029073086191616
231.55,-0.07119018220823482,0.08504705665134583,29.9875438410611,29.999999999999996,1.809469017436448
231.6,-0.04969808882112084,0.09953613192321156,29.99196358156023,29.999999999999996,1.8138118781965096
231.65,-0.022494271205324493,0.09505969162620623,29.99545131092568,29.999999999999996,1.8113150659891508
231.70000000000002,0.0010814519824155879,0.1032259206791754,29.993701600298184,29.999999999999996,1.8117685530275096
231.75,0.011107918771704516,0.10172463324879452,29.993473648577144,29.999999999999996,1.8106049002722633
231.8,0.03143693916026568,0.09843492504744335,29.998719700439814,29.999999999999996,1.7913141819729133
231.85,0.05189024985290766,0.08591364074005482,29.99539820882699,29.999999999999996,1.8012784453830044
231.9,0.059879915366826485,0.07527933535116225,29.999249724603914,29.999999999999996,1.8123961630112686
231.95000000000002,0.08890462170527652,0.06258857233221589,29.994389672618958,29.999999999999996,1.7898346549668172
232.0,0.10000913127004309,0.04847793301323051,29.994522128030344,29.999999999999996,1.8080984043234656
232.05,0.1254032852091563,0.037750115737113614,29.994617020674212,29.999999999999996,1.8011156038915936
232.1,0.1489729291634236,0.019119810309544506,29.99769030513273,29.999999999999996,1.8045015739581902
232.15,0.16357812333690167,0.004259188801940445,29.992319857291914,29.999999999999996,1.7824794395277728
232.20000000000002,0.14773799002306454,-0.01093336036733485,29.990825336735103,29.999999999999996,1.7859748554804766
232.25,0.15603975954664004,-0.019031175843723547,29.98193340049632,29.999999999999996,1.7685508065086264
232.3,0.18080469429294335,-0.028803903690902043,29.974493216081214,29.999999999999996,1.789141692514138
232.35,0.1728052345992711,-0.039298244754735395,29.971759493877812,29.999999999999996,1.7959693159452401
232.4,0.18133582745761903,-0.050092922135569436,29.97476505882479,29.999999999999996,1.7772883580185628
232.45000000000002,0.16936708143938148,-0.05455442513373992,29.977360951417985,29.999999999999996,1.7826252422707576
232.5,0.17237433935976795,-0.08528942775200582,29.96836839601906,29.999999999999996,1.805391667570299
232.55,0.167988069314629,-0.08650663484026515,29.967509752763913,29.999999999999996,1.8034227860633785
232.6,0.17169808836479278,-0.09877398407524464,29.971163356544753,29.999999999999996,1.829366089743935
232.65,0.1662928300209065,-0.11009813755006592,29.979555625643904,29.999999999999996,1.8234753061413556
232.70000000000002,0.14787837242519442,-0.11889919057852767,29.97438779945441,29.999999999999996,1.8442415112568271
232.75,0.12790822878902064,-0.1273647017683783,29.976543401290858,29.999999999999996,1.852939086079889
232.8,0.11802909484693522,-0.13502625522527997,29.978509147830685,29.999999999999996,1.8706012814745159
232.85,0.10182672487490495,-0.1256459064320652,29.977292364092094,29.999999999999996,1.8548491675430807
232.9,0.07576515447175952,-0.13370435201243935,29.97825143379498,29.999999999999996,1.8558508950499903
232.95000000000002,0.061637941485448856,-0.13558985207845956,29.98043906641804,29.999999999999996,1.8394364764062354
233.0,0.04054867563630027,-0.1418690012090418,29.978630789698574,29.999999999999996,1.8383004588193057
233.05,0.031716547920109014,-0.12787036328578413,29.977658666674706,29.999999999999996,1.8358908669878058
233.1,0.025437412947988885,-0.10896853385869587,29.97663736743189,29.999999999999996,1.8306283042441711
233.15,0.005075534636133563,-0.09214463039095809,29.978899592685682,29.999999999999996,1.8104652174652807
233.20000000000002,-0.01533065130656275,-0.08811089011756858,29.96946611938001,29.999999999999996,1.7896895335809329
233.25,-0.02728340040327087,-0.07849709504705472,29.966962030233034,29.999999999999996,1.7939455654647338
233.3,-0.046804962866258126,-0.07707670432828008,29.961213245018637,29.999999999999996,1.7834397565784834
233.35,-0.0462878113429303,-0.056291558148201956,29.9656717678138,29.999999999999996,1.7881750332573083
233.4,-0.05887463906039781,-0.03968675344093884,29.961337403465404,29.999999999999996,1.773504602501975
233.45000000000002,-0.07568837494667137,-0.013022592672486082,29.964450804505425,29.999999999999996,1.791753953672965
233.5,-0.07903202159309382,-0.006101941611440161,29.964909147354206,29.999999999999996,1.7777088538976116
233.55,-0.08426661360914627,0.005214748537784385,29.96515421634769,29.999999999999996,1.7709755931984217
233.6,-0.10663923851897202,0.028517581020857514,29.961910299857067,29.999999999999996,1.7795109294952747
233.65,-0.11504020306338462,0.0448425461537973,29.960932310346124,29.999999999999996,1.788247513034748
233.70000000000002,-0.12970514198458302,0.05840517651280111,29.96174293661964,29.999999999999996,1.8092204267915222
233.75,-0.13636721371696353,0.08362806230681961,29.9597881760397,29.999999999999996,1.7989717660279905
233.8,-0.1328077874655588,0.10819871024658233,29.958812549956793,29.999999999999996,1.7909396620268079
233.85,-0.13784278064104985,0.12499050866700932,29.953629947411216,29.999999999999996,1.8006251112774778
233.9,-0.14124595208026403,0.13560601594306057,29.950008868545503,29.999999999999996,1.810517779229523
233.95000000000002,-0.13710401348895812,0.1459007226361941,29.950416502803883,29.999999999999996,1.8314259465467706
234.0,-0.1357265916728226,0.146408414196789,29.95062248122249,29.999999999999996,1.8483045418707644
234.05,-0.12626891338172622,0.15214579574130202,29.94977064103335,29.999999999999996,1.8575332914515854
234.1,-0.11048515413075144,0.16300276257373916,29.950109209336837,29.999999999999996,1.8509011796674764
234.15,-0.10054859540934408,0.15697559525206242,29.947829512855975,29.999999999999996,1.8656688587436983
234.20000000000002,-0.09502806492066801,0.15212546362309215,29.951756205033153,29.999999999999996,1.8758263559553094
234.25,-0.07162429687117279,0.148932441290981,29.947825599874555,29.999999999999996,1.8764854507216793
234.3,-0.047309786515800104,0.1421400048844833,29.95191335140485,29.999999999999996,1.8754965600316902
234.35,-0.034571513219307605,0.14366039355465704,29.961822191037253,29.999999999999996,1.8679076430002646
234.4,-0.016188614335734063,0.13357450603836263,29.95845876678565,29.999999999999996,1.8682811668481243
234.45000000000002,0.0037756010616922147,0.1276123693081164,29.96403984712993,29.999999999999996,1.8499016842518365
234.5,0.022879725395194988,0.12697495294189493,29.963692283451064,29.999999999999996,1.8598177045592679
234.55,0.02086695878845284,0.11481971921787891,29.964726938991404,29.999999999999996,1.8726565960760573
234.6,0.04322253413800471,0.10546351527269127,29.969763190910744,29.999999999999996,1.8628147718472399
234.65,0.058416012442429936,0.10135778486905513,29.97800120075415,29.999999999999996,1.8685056875343744
234.70000000000002,0.08466001586002404,0.07585079984732546,29.978083113795012,29.999999999999996,1.8700417351997025
234.75,0.08647448954176372,0.061155719857050525,29.98574313126694,29.999999999999996,1.8509725044527439
234.8,0.09095365459408648,0.030814185544406528,29.98683088890496,29.999999999999996,1.8587570378512315
234.85,0.10543145722373529,0.019863557057562996,29.984940075114483,29.999999999999996,1.8455144747050833
234.9,0.09736806551494986,0.01130143224096667,29.987194200924897,29.999999999999996,1.8492968731639714
234.95000000000002,0.10494183860372953,-0.008961936962417209,29.989863286846433,29.999999999999996,1.84783009681682
235.0,0.11418737265583037,-0.033512071282315765,29.997240680372062,29.999999999999996,1.8458632367864745
235.05,0.11013736044356791,-0.057054971053984174,30.00111485759981,29.999999999999996,1.8350909334715517
235.1,0.11067483423768495,-0.07646484433581927,29.996724366267195,29.999999999999996,1.8450675446372136
235.15,0.09543666747993952,-0.10262793268905705,29.9978457848848,29.999999999999996,1.8206206513800987
235.20000000000002,0.09198077149190434,-0.12962280984719693,29.999983493224455,29.999999999999996,1.8269717044694311
235.25,0.08459549856130447,-0.14241507947396304,30.001449080766353,29.999999999999996,1.8222747076079981
235.3,0.06542846284706023,-0.13394141953863903,30.003950810707828,29.999999999999996,1.8213856014449032
235.35,0.059969885747067624,-0.15516078268139283,30.002267256989274,29.999999999999996,1.826614391751444
235.4,0.04983807122768642,-0.15357104832541335,30.00007448464586,29.999999999999996,1.8354452410306736
235.45000000000002,0.040977293518422594,-0.1593526994146821,29.998135797666595,29.999999999999996,1.8300589082879222
235.5,0.022801265879694416,-0.16764147709082627,29.998239456299093,29.999999999999996,1.818787357822915
235.55,-0.004479696513020878,-0.1667611452353251,29.99636589138578,29.999999999999996,1.8269239840003624
235.6,-0.02352234823044014,-0.14500665277433056,29.996278388639873,29.999999999999996,1.8059879346235699
235.65,-0.039543297153525475,-0.14018322273925263,29.997160582992997,29.999999999999996,1.797970102504714
235.70000000000002,-0.04012206965890923,-0.14550925454136954,29.99672375477275,29.999999999999996,1.8145792012783657
235.75,-0.05663519384253281,-0.12460496853336586,29.994248029284183,29.999999999999996,1.8257536175926767
235.8,-0.06829474735149643,-0.107921771777944,29.999108512344637,29.999999999999996,1.805624431200491
235.85,-0.06816113886277377,-0.09711176629568766,29.997671361623443,29.999999999999996,1.7882410762176963
235.9,-0.09777030336052352,-0.09215348165246559,29.993892097379767,29.999999999999996,1.8140765660848301
235.95000000000002,-0.10087783269111565,-0.08922051923872588,29.991414100048463,29.999999999999996,1.8088927926240557
236.0,-0.1185324823949111,-0.0914278480144375,29.991909405394793,29.999999999999996,1.7963332962484846
236.05,-0.11433523907903843,-0.08938733327957685,29.988308222221665,29.999999999999996,1.7881647090696888
236.1,-0.10505873603545805,-0.06521964130961637,29.986001374696222,29.999999999999996,1.7850578842321745
236.15,-0.09176050686953832,-0.048099932758982604,29.98481959206918,29.999999999999996,1.8019714990486217
236.20000000000002,-0.0976307314534432,-0.0248357608296438,29.995866547127928,29.999999999999996,1.786518372414652
236.25,-0.08869711855791752,-0.0084264277697696,29.996517903142838,29.999999999999996,1.7872415490344202
236.3,-0.09145821051870269,0.01654254455463458,29.998081919394906,29.999999999999996,1.7864495250211125
236.35,-0.09526088153238522,0.03595739186743091,29.995763562527323,29.999999999999996,1.8026165378826446
236.4,-0.08193915293531143,0.044501074563131085,29.999118666362442,29.999999999999996,1.8094066256311108
236.45000000000002,-0.0762177569047449,0.06412956667658808,30.006083701589436,29.999999999999996,1.7967467541873252
236.5,-0.064518190880372,0.06510685760459795,30.011465426131352,29.999999999999996,1.789244545970063
236.55,-0.05760209980049627,0.07022039156588435,30.014497071015874,29.999999999999996,1.782404165878282
236.6,-0.05051982847802498,0.08426671828351721,30.02037301470915,29.999999999999996,1.7775571580296936
236.65,-0.02465131536648002,0.102497318673509,30.020668151033057,29.999999999999996,1.770417078383242
236.70000000000002,-0.015167080201930402,0.10731249091446216,30.01058321549576,29.999999999999996,1.7586106847604182
236.75,0.007861987479757533,0.11941460051238356,30.010493435058475,29.999999999999996,1.7738643220999264
236.8,0.02564938368451122,0.11338960734519618,30.010390855370012,29.999999999999996,1.7801329875213905
236.85,0.025753692255358084,0.11489983200531077,30.016001206943844,29.999999999999996,1.7634548960032645
236.9,0.04009825970570491,0.11854349571890291,30.01594009836039,29.999999999999996,1.771100847705185
236.95000000000002,0.05823862063763519,0.12229331660577682,30.007388343058533,29.999999999999996,1.7568620341906254
237.0,0.08078894684272797,0.12086586816603657,30.00758820031444,29.999999999999996,1.7446877773580178
237.05,0.0907795914012151,0.1122855895881345,30.009910424167053,29.999999999999996,1.7620306441850562
237.1,0.0877265337576015,0.111073748233024,30.010225824389547,29.999999999999996,1.7844356924319884
237.15,0.08785173484270457,0.09687443171937979,30.013329767599988,29.999999999999996,1.7890881530772136
237.20000000000002,0.0912742248361146,0.09599526200754453,30.011785003709253,29.999999999999996,1.7890164017251529
237.25,0.0988180730953849,0.07848541410262222,30.013175818883756,29.999999999999996,1.7978370552556802
237.3,0.1068545584153316,0.05141898230731987,30.012341089920582,29.999999999999996,1.7962894784155392
237.35,0.11487970339212822,0.031237311174155364,30.018222410036806,29.999999999999996,1.7642924632214776
237.4,0.10852862894053819,0.007095409859658824,30.02095156869411,29.999999999999996,1.767002445765138
237.45000000000002,0.10568475746421384,-0.014568432405075405,30.017161307026644,29.999999999999996,1.7594379522187633
237.5,0.09660430686914706,-0.009646222520572718,30.019045929399674,29.999999999999996,1.7631206899186302
237.55,0.08721169994852628,-0.02988208846046781,30.02523328164773,29.999999999999996,1.7679544622946588
237.6,0.06882467193254642,-0.036278542410965384,30.027059232593615,29.999999999999996,1.7584170280587363
237.65,0.07744805242402943,-0.05336678210769087,30.027108362911346,29.999999999999996,1.7548815126559179
237.70000000000002,0.07978725209072202,-0.07037906183387825,30.020658307489313,29.999999999999996,1.766520351422034
237.75,0.07500331052949603,-0.07484435558337567,30.01456653294303,29.999999999999996,1.75114879735273
237.8,0.07386196646830549,-0.07585855059163357,30.02111761911789,29.999999999999996,1.7688403151698162
237.85,0.06808576784036709,-0.08546702716741393,30.014580660476298,29.999999999999996,1.7819034640387632
237.9,0.06885200818182018,-0.10003558872881449,30.0109607570925,29.999999999999996,1.7729510732779916
237.95000000000002,0.058733266136616995,-0.10307413006095636,30.009693182526238,29.999999999999996,1.7760431105052203
238.0,0.0384183554564599,-0.10151386530865467,30.016187432064108,29.999999999999996,1.7864188869506623
238.05,0.02002692827461187,-0.10059394788173753,30.014932797199275,29.999999999999996,1.7885918987145506
238.1,0.009478751892015566,-0.10656310546807596,30.009214484682648,29.999999999999996,1.7785566161629789
238.15,0.0021154687085673594,-0.09900935952142184,30.008871842308928,29.999999999999996,1.7852012337165784
238.20000000000002,-0.01632897683784913,-0.09477910828231634,30.008671191608837,29.999999999999996,1.806518610157452
238.25,-0.020761123730302665,-0.09485091860886037,30.00623653106803,29.999999999999996,1.7993049790204558
238.3,-0.03314732570277808,-0.10271334396041013,30.004716665490847,29.999999999999996,1.7871239900940876
238.35,-0.049366035547894135,-0.09373322651167477,29.999465232439675,29.999999999999996,1.7932245298455194
238.4,-0.06481438973845396,-0.08634841272545694,30.00162140426332,29.999999999999996,1.7876347009313978
238.45000000000002,-0.06609222705882438,-0.07846407496433393,30.010491806489878,29.999999999999996,1.7893714966879453
238.5,-0.09221854774066683,-0.06558061209075049,30.008072437416132,29.999999999999996,1.7907452933055816
238.55,-0.09915588158845029,-0.05026248837663528,30.01117832159886,29.999999999999996,1.7902866001840576
238.6,-0.10696854278452093,-0.019082987077529767,30.006747904902337,29.999999999999996,1.7798569766268049
238.65,-0.10730999613556515,-0.008227896626863306,30.002022734276363,29.999999999999996,1.7814303175652413
238.70000000000002,-0.09869350213281936,0.00010256397783310812,30.000424097093944,29.999999999999996,1.7872449653394442
238.75,-0.10157194985012574,-0.0008934554991871057,29.997499478798023,29.999999999999996,1.7950561014712894
238.8,-0.10527956908118351,0.015766484962120957,29.996663649199487,29.999999999999996,1.813382784996128
238.85,-0.09658955294011884,0.02662207271841505,29.996237864718555,29.999999999999996,1.8189671853894596
238.9,-0.08757807255802151,0.029439280421534045,30.001026547223876,29.999999999999996,1.8335845923145808
238.95000000000002,-0.07573927156976562,0.04962046816380115,30.00409128911137,29.999999999999996,1.8296904433018244
239.0,-0.06699129354804974,0.05972637573218957,30.00278920536348,29.999999999999996,1.8234112641333537
239.05,-0.06222443655262285,0.0715444032504217,30.00069046139974,29.999999999999996,1.8179689702517923
239.1,-0.04991130013353846,0.07287573527844604,30.002455380316224,29.999999999999996,1.7976447777456535
239.15,-0.04014907153422834,0.07686582210397053,30.003318067932792,29.999999999999996,1.8029078737187776
239.20000000000002,-0.022297656778779207,0.07980124363058991,29.997556750789755,29.999999999999996,1.7938844342407008
239.25,-0.02238259584822892,0.08341426491377416,30.002031055419504,29.999999999999996,1.7956575416316511
239.3,-0.011883080614059434,0.08237669081579345,30.00297909970722,29.999999999999996,1.8000056454004383
239.35,0.00578586145754645,0.08054231603682539,30.00559676219534,29.999999999999996,1.7888960710517612
239.4,0.02165672815764972,0.07966123924671074,30.009573650045795,29.999999999999996,1.7910157504645328
239.45000000000002,0.04120457865139027,0.0811891543613278,30.007658830093963,29.999999999999996,1.7913309275525677
239.5,0.053701950177153256,0.08945922408810818,30.006423945330692,29.999999999999996,1.7946415759457337
239.55,0.07538304344893433,0.08373310059994406,30.002328769553728,29.999999999999996,1.807387087420144
239.6,0.08122445812432576,0.07166161886087062,29.999688689235033,29.999999999999996,1.7944168076775213
239.65,0.09421553252263015,0.06041523865586598,29.99800354855855,29.999999999999996,1.7986388754809857
239.70000000000002,0.10618181830493723,0.05697299024698728,29.99110718432857,29.999999999999996,1.7848331237521948
239.75,0.10391475286991417,0.05337532168861355,29.987940792612356,29.999999999999996,1.8061771674290923
239.8,0.10743210903537839,0.053419924872461826,29.98903217910475,29.999999999999996,1.8044635369984816
239.85,0.10491763614766847,0.04782474755173797,29.98150516387637,29.999999999999996,1.8019514094745617
239.9,0.0931683141435375,0.0383750002450629,29.976818842863022,29.999999999999996,1.8263383214143174
239.95000000000002,0.09314459873668807,0.031715723221584086,29.974998160971833,29.999999999999996,1.826697353744844
240.0,0.092360965130927,0.005978188275437787,29.979454393888627,29.999999999999996,1.8339218860865947
240.05,0.09169213316766515,-0.014954130065005535,29.982351303254703,29.999999999999996,1.8188840410104112
240.1,0.09388613802655163,-0.017353947932889333,29.980409891395194,29.999999999999996,1.8159434422967755
240.15,0.09893141846141885,-0.013921289813840844,29.977889911493385,29.999999999999996,1.8323361411727388
240.20000000000002,0.09836343329728792,-0.019438853332057075,29.967787961052917,29.999999999999996,1.8336306499783097
240.25,0.08786212414835184,-0.025988803692895166,29.965888660572425,29.999999999999996,1.8402392544646495
240.3,0.07468113436733169,-0.0347334318709261,29.961055177912787,29.999999999999996,1.8361369977528104
240.35,0.07940179964234467,-0.04567583377751337,29.966228509064738,29.999999999999996,1.830000615666999
240.4,0.061723777275857046,-0.049909646101033864,29.96718706851032,29.999999999999996,1.8474432960913283
240.45000000000002,0.049882216265304716,-0.05968614947291185,29.959789071817664,29.999999999999996,1.867213914994891
240.5,0.03825865856735304,-0.05725828945936474,29.956704883980915,29.999999999999996,1.8803604294700766
240.55,0.018402787728854227,-0.059896830977540956,29.94926354984173,29.999999999999996,1.8697373136339563
240.6,-0.0032777865495804367,-0.05933436344697753,29.948188326733348,29.999999999999996,1.859507913330601
240.65,-0.010125808699818637,-0.06111760116536851,29.945080406558606,29.999999999999996,1.8818681331622849
240.70000000000002,-0.030402215224704893,-0.04883361966806422,29.945741249153386,29.999999999999996,1.8719458275009633
240.75,-0.04625612829645125,-0.046403645157785174,29.948778342297672,29.999999999999996,1.8601377478855525
240.8,-0.05975608966284552,-0.048476050034326326,29.948858335902173,29.999999999999996,1.867290865952032
240.85,-0.06822246106886228,-0.050486236550587385,29.950899651972527,29.999999999999996,1.8785831643700055
240.9,-0.08249031460312635,-0.039975411312934805,29.953002807628863,29.999999999999996,1.8991906332022699
240.95000000000002,-0.08995367315265003,-0.044035788899790256,29.957107637102396,29.999999999999996,1.9043205331346922
241.0,-0.09333257343188513,-0.04170819527349286,29.95892739279318,29.999999999999996,1.9227717484531321
241.05,-0.10471868842079742,-0.02190733813712498,29.966277795344293,29.999999999999996,1.9079611721417244
241.1,-0.11814611548622429,-0.017450221987078254,29.96560222582045,29.999999999999996,1.914300347965169
241.15,-0.12785686598098478,-0.0108303787095362,29.967610537778842,29.999999999999996,1.899210002143027
241.20000000000002,-0.1204374347138086,-0.004443034969545871,29.964336040621838,29.999999999999996,1.8972372842491296
241.25,-0.11568003510416594,0.005391458636849515,29.966891563756704,29.999999999999996,1.8949913937223797
241.3,-0.10752445764836126,0.020706966613475875,29.962380163934075,29.999999999999996,1.8996218868282089
241.35,-0.11335149831993444,0.022304215250174005,29.96599479546981,29.999999999999996,1.891707833068711
241.4,-0.09880627495437094,0.030599144231000158,29.966161617840186,29.999999999999996,1.8742458134466367
241.45000000000002,-0.09376220819040514,0.031271211068461355,29.96582316883956,29.999999999999996,1.880519691039966
241.5,-0.1055948986650122,0.049353004463723184,29.96841556863142,29.999999999999996,1.8739224083590562
241.55,-0.10022899169985022,0.06462673609399767,29.965188930815202,29.999999999999996,1.87073742176469
241.6,-0.08596174520063125,0.06085909372209177,29.96591965845359,29.999999999999996,1.8739556745532069
241.65,-0.0843569756995798,0.07774947164305361,29.96684855637744,29.999999999999996,1.874166724292533
241.70000000000002,-0.07240366398350666,0.08439416992921872,29.962422809686938,29.999999999999996,1.8780602410174083
241.75,-0.05319464073469244,0.07717262517472913,29.95358086058594,29.999999999999996,1.8832807503983797
241.8,-0.039392431676300584,0.08133942331208736,29.951972935706852,29.999999999999996,1.8656326362236602
241.85,-0.03494065274359761,0.0846766416608995,29.950775444565426,29.999999999999996,1.88275981513908
241.9,-0.015342426657515474,0.08214181331909991,29.95341214211206,29.999999999999996,1.8844765652096844
241.95000000000002,0.003949356752468611,0.08493958530608275,29.955277791888584,29.999999999999996,1.8863411232641893
242.0,0.01456219217683572,0.06411785067939549,29.961280505451743,29.999999999999996,1.8867903165612128
242.05,0.040094585935963684,0.042926067545315104,29.96395527603102,29.999999999999996,1.8850391492836713
242.1,0.03493110832977619,0.03639685414515807,29.96267130268239,29.999999999999996,1.8757173320775944
242.15,0.050294669074423336,0.024561907420559866,29.963864710824417,29.999999999999996,1.8688812280263831
242.20000000000002,0.07101866049232021,0.02163594042838134,29.962379715226888,29.999999999999996,1.8816605417968815
242.25,0.07494802442115327,0.010550705377672257,29.96511226817483,29.999999999999996,1.8794473974905863
242.3,0.06489950001685207,0.02053238825652878,29.96908780419153,29.999999999999996,1.8636838625807068
242.35,0.06603490030910636,0.0026498695138542994,29.97343486042302,29.999999999999996,1.8624365564717429
242.4,0.059480905329424266,-0.018075822921087014,29.975619656693976,29.999999999999996,1.859626922270899
242.45000000000002,0.058058592327019376,-0.024819396573390447,29.974056251044782,29.999999999999996,1.8714405521139403
242.5,0.05468203845806673,-0.033463873381098276,29.975596944526643,29.999999999999996,1.8716212543561563
242.55,0.036338201847989374,-0.033726159182000615,29.974725472648814,29.999999999999996,1.8827707795554776
242.6,0.03905342727522407,-0.0332632229445497,29.979081830307493,29.999999999999996,1.8762655802219024
242.65,0.03826237873750361,-0.053816144151752364,29.982207332353916,29.999999999999996,1.884337603776909
242.70000000000002,0.024395631921567684,-0.06041233982199095,29.987468392431186,29.999999999999996,1.8788023217064842
242.75,0.02560149166611408,-0.07300865404433723,29.984065610010997,29.999999999999996,1.8532776017612473
242.8,0.027548681539690645,-0.07544287466156757,29.984403211758664,29.999999999999996,1.839832437025586
242.85,0.03746155681146217,-0.07341009658049683,29.98435314414993,29.999999999999996,1.8496624176168608
242.9,0.03300766763681434,-0.0743248342392937,29.990376243607084,29.999999999999996,1.848228051984296
242.95000000000002,0.044377345569773165,-0.08271224555456233,29.993542026060233,29.999999999999996,1.8432011736645497
243.0,0.04663662435035776,-0.08006105636279251,29.997245147525565,29.999999999999996,1.8578820043892519
243.05,0.04903772515398256,-0.08007033286373562,29.999514365036507,29.999999999999996,1.8453056500963845
243.1,0.04144582214786641,-0.0760230706603563,30.00377565220676,29.999999999999996,1.8412587989542573
243.15,0.046461093591424314,-0.08199398113315012,30.005095115538772,29.999999999999996,1.8391033623653001
243.20000000000002,0.0438514726733563,-0.0669169500647026,30.01079800671227,29.999999999999996,1.8536955590608797
243.25,0.0435816833799925,-0.0643999550602329,30.00986267591489,29.999999999999996,1.8661248277693645
243.3,0.026508029286339455,-0.07564646228733485,30.00360662766843,29.999999999999996,1.8602024032973483
243.35,0.02636879811033278,-0.07522461379796638,30.00774672927782,29.999999999999996,1.853888835561995
243.4,0.016479813681787817,-0.06922536657560842,30.004734467680656,29.999999999999996,1.8457659867851164
243.45000000000002,0.017320408030614486,-0.07198422656467048,30.001314960650408,29.999999999999996,1.8374143399966827
243.5,0.012938871038352085,-0.062238945057312624,30.007742363063528,29.999999999999996,1.8309194236020159
243.55,0.007545417827611579,-0.04487002126558081,30.009824866500992,29.999999999999996,1.8332034327264364
243.6,0.002941365873860894,-0.027666018362990794,30.011027865827916,29.999999999999996,1.820132938973575
243.65,-0.005485635551970737,-0.01681716401137296,30.00439290708539,29.999999999999996,1.8281720668394301
243.70000000000002,-0.004133626327229068,-0.018203569141999956,30.010356035235514,29.999999999999996,1.8351217745437471
243.75,-0.012354689836490861,-0.017239123977485494,30.00791676244558,29.999999999999996,1.8596062985711295
243.8,-0.013632070242251578,-0.01131867157241795,30.007416149975338,29.999999999999996,1.8637883146427727
243.85,-0.019225809772194218,0.0003537969612976435,30.015921622635275,29.999999999999996,1.8525776872371773
243.9,-0.03990511892857292,0.01480685209556339,30.019493610312335,29.999999999999996,1.8462474854397886
243.95000000000002,-0.032578131806254115,0.024192742168369114,30.02585892770195,29.999999999999996,1.8370190165377833
244.0,-0.03517599807562206,0.03211953987085756,30.026421541355717,29.999999999999996,1.841845995453461
244.05,-0.03405789276824231,0.03723198429689101,30.022694947990544,29.999999999999996,1.8480393893745606
244.1,-0.03488103629620067,0.03428344532196267,30.02206751669143,29.999999999999996,1.832238459328482
244.15,-0.031406476956577126,0.04027098458263177,30.018972371302294,29.999999999999996,1.8279659168666607
244.20000000000002,-0.037347545900106964,0.04534966933610675,30.016271396508095,29.999999999999996,1.8228821702380735
244.25,-0.03131284234806038,0.05049287575924958,30.01452288341073,29.999999999999996,1.8269726104340038
244.3,-0.03389359816525992,0.049388694132933904,30.015312495549843,29.999999999999996,1.8138180320712562
244.35,-0.03760780307101021,0.03855566240695623,30.020669749063362,29.999999999999996,1.8022750268410117
244.4,-0.035020347124143335,0.03876896908076462,30.025087762229347,29.999999999999996,1.8009675111576793
244.45000000000002,-0.02723222613895085,0.03204988959272224,30.03092879848234,29.999999999999996,1.7982690279581077
244.5,-0.03350307747687024,0.040532777726082034,30.02879105965856,29.999999999999996,1.810220533536281
244.55,-0.022775396076652403,0.043682696170891405,30.03342132417289,29.999999999999996,1.8102650918212322
244.6,-0.014668697023220033,0.04976600014726514,30.03121379539694,29.999999999999996,1.8088567093728658
244.65,-0.012187535236223668,0.05338112558964882,30.02421497008674,29.999999999999996,1.7910621164516713
244.70000000000002,-0.010838830484981755,0.053106402705372244,30.023312017925143,29.999999999999996,1.7916931602168873
244.75,-0.006844595115627834,0.04761172384330568,30.022009620027088,29.999999999999996,1.8037254362109696
244.8,0.006605913655418757,0.050502279427027036,30.021316397384783,29.999999999999996,1.8061799725511138
244.85,0.007565735201037179,0.03938263095738671,30.025225046225643,29.999999999999996,1.8117103170105482
244.9,0.004685940271062724,0.033884973313518814,30.020885956140248,29.999999999999996,1.8083943889355278
244.95000000000002,-0.005892011721668259,0.03383669772859946,30.016266572841488,29.999999999999996,1.795558742406213
245.0,-0.018600440382822696,0.026030778936361524,30.011862949046233,29.999999999999996,1.7899039211896457
245.05,-0.01919718360585768,0.031640463785289154,30.013731509272983,29.999999999999996,1.8121935973758119
245.1,-0.0026104909967399437,0.025910317129004858,30.016770669442575,29.999999999999996,1.8074409670999265
245.15,-0.004786832426310202,0.01591727227661641,30.022337253062062,29.999999999999996,1.8195961390013171
245.20000000000002,-0.010175221508215506,0.012140432326850603,30.0252905516724,29.999999999999996,1.8213345828300525
245.25,0.012272652867548915,0.01529127095244631,30.016789960203376,29.999999999999996,1.8101797417076588
245.3,0.008472786579927788,0.011734607537926328,30.010108758598033,29.999999999999996,1.8089899667695601
245.35,0.01961860510506027,0.02066235804405594,30.00621612020173,29.999999999999996,1.8112720940634102
245.4,0.009963419352637897,0.02443986490094366,30.006633070344726,29.999999999999996,1.8158683511266704
245.45000000000002,0.022013794578630036,0.0031195488967837117,30.01256016370935,29.999999999999996,1.8046141372593503
245.5,0.023316793861630526,0.002777237910959619,30.013381305190443,29.999999999999996,1.801125500005121
245.55,0.033915478370865275,0.007014309963679582,30.02131088881879,29.999999999999996,1.8023116975883875
245.6,0.033784308983448495,-0.007921560801532538,30.018985812192618,29.999999999999996,1.8086035193799883
245.65,0.04103957039297489,-0.012456256938995353,30.02134785115449,29.999999999999996,1.8037852729332577
245.70000000000002,0.030930947261164708,-0.019788509765732924,30.027618852667608,29.999999999999996,1.8200848484912828
245.75,0.04560813431326044,-0.030258089130926626,30.027114894108667,29.999999999999996,1.8197153282327587
245.8,0.04661146060449487,-0.02854325870302063,30.024752646548595,29.999999999999996,1.8138560167207265
245.85,0.048346980942547274,-0.05127537766335444,30.02417263160267,29.999999999999996,1.8057423833490889
245.9,0.05351279173301231,-0.05684242579299413,30.024918212425153,29.999999999999996,1.817126269005517
245.95000000000002,0.04867841167957476,-0.05518529972088605,30.02058064140044,29.999999999999996,1.7888293689553876
246.0,0.04873502885774466,-0.06369749656341786,30.02276148582764,29.999999999999996,1.775164238823245
246.05,0.04046106612497238,-0.057304741687050645,30.02893289979522,29.999999999999996,1.7796839893549818
246.1,0.0377204773312597,-0.056318421289535285,30.03392853731025,29.999999999999996,1.792226094937398
246.15,0.04820707699683155,-0.05800898982525091,30.03773593914169,29.999999999999996,1.800456085934882
246.20000000000002,0.03549475891564472,-0.06895456461068816,30.03353620962042,29.999999999999996,1.78152961633628
246.25,0.030422787966305313,-0.06664486418276284,30.031156769462974,29.999999999999996,1.7860822570877268
246.3,0.014991229972397987,-0.06096082301479984,30.033621236431525,29.999999999999996,1.7976770020826114
246.35,0.011873153572394575,-0.054076812357608084,30.031827708842563,29.999999999999996,1.7947850450200318
246.4,0.012035529366596302,-0.040371669783849755,30.030372972504164,29.999999999999996,1.7970411667509671
246.45000000000002,0.013257276351049719,-0.04472090588380299,30.026023198547584,29.999999999999996,1.8046235802589472
246.5,0.006575982685235886,-0.04483059282641561,30.029044511185383,29.999999999999996,1.8148425166267284
246.55,-0.003145125175083075,-0.0503404417225159,30.030643744645808,29.999999999999996,1.817018703485444
246.6,-0.003877129875105559,-0.03408223788417962,30.03026604535885,29.999999999999996,1.8096016317859398
246.65,-0.02012128030694347,-0.040521161732712606,30.025436313912117,29.999999999999996,1.8250580906693585
246.70000000000002,-0.029854469530554546,-0.0443160702981536,30.028609986722447,29.999999999999996,1.8078637818854064
246.75,-0.038040753956578285,-0.015875788229664917,30.027138968354446,29.999999999999996,1.8026924905838027
246.8,-0.036921765171080236,0.0017823487837828375,30.022087437117214,29.999999999999996,1.786132926636964
246.85,-0.047706324700016574,0.007688770627545316,30.02346920344944,29.999999999999996,1.7889263564833953
246.9,-0.057734573804540765,0.02415933038255705,30.020273164706506,29.999999999999996,1.7900639527278606
246.95000000000002,-0.049795874364451716,0.040626769832530336,30.020006397244963,29.999999999999996,1.807161980093912
247.0,-0.049638168834495844,0.038824927177148666,30.01472392861556,29.999999999999996,1.7954705203146046
247.05,-0.05536512475087273,0.05317074744555474,30.020330311358673,29.999999999999996,1.8066437108979347
247.1,-0.06201564590854936,0.05924788520741425,30.022178125547715,29.999999999999996,1.8069720406037462
247.15,-0.05585515144102472,0.06783135995777605,30.022745800545803,29.999999999999996,1.7901880364042622
247.20000000000002,-0.05262971693460561,0.0738213256348454,30.02489332813299,29.999999999999996,1.7754924501675133
247.25,-0.05074600738394181,0.08288498377701972,30.02660192509696,29.999999999999996,1.7824291537997945
247.3,-0.03391642421326939,0.08701971535367235,30.02086990164388,29.999999999999996,1.7735200520578667
247.35,-0.03592102582174708,0.08932819435671167,30.019292667760492,29.999999999999996,1.766127609630134
247.4,-0.03522913715439067,0.08431698796109839,30.02067090853545,29.999999999999996,1.76186079196754
247.45000000000002,-0.029728824288105946,0.08919835194616192,30.021290201913693,29.999999999999996,1.767539429785524
247.5,-0.013237855271730527,0.08315487178692231,30.0255284101498,29.999999999999996,1.7773457564890376
247.55,0.0005986343136920565,0.08307331325053549,30.027403435930516,29.999999999999996,1.7657421547387797
247.6,0.005168341264271786,0.066346697268781,30.02465207701971,29.999999999999996,1.7486508739036355
247.65,0.015903581632118073,0.06658971244488647,30.019227821418117,29.999999999999996,1.7605380362899492
247.70000000000002,0.016998266217768836,0.05822482297512265,30.012018543789317,29.999999999999996,1.765803286430339
247.75,0.03281019904227021,0.0541829346980282,30.013112813297564,29.999999999999996,1.7845608194448799
247.8,0.038864454795640255,0.05120483791618876,30.00619318829615,29.999999999999996,1.7838522603642017
247.85,0.04630265195101095,0.03771781071769133,30.005035628324254,29.999999999999996,1.7847664819041549
247.9,0.057388005815638216,0.03151463951849926,30.008731605380746,29.999999999999996,1.7744587453476797
247.95000000000002,0.05358612342288701,0.03227721014831765,30.01066604097759,29.999999999999996,1.780110318008689
248.0,0.05703629720041648,0.020691484505573336,30.009243893256137,29.999999999999996,1.7817123710530982
248.05,0.06011632000038916,0.009035938377727596,30.004458078432616,29.999999999999996,1.788143098352182
248.1,0.06264094923325285,0.010510514304634825,30.00199975540791,29.999999999999996,1.8026463435084716
248.15,0.07592366488397624,0.0055212688788113815,30.002922535477513,29.999999999999996,1.805874969546153
248.20000000000002,0.07934322368358794,-0.013196582118807766,30.006351679311585,29.999999999999996,1.813008100912961
248.25,0.07465445844001886,-0.01805836345938027,30.006417743903302,29.999999999999996,1.8118380750176817
248.3,0.06265048441597042,-0.03189087969049114,30.006894981344026,29.999999999999996,1.803812544919051
248.35,0.06217901580349651,-0.04285723881766554,30.00641570345667,29.999999999999996,1.8028970400360642
248.4,0.05127953596620244,-0.04309072587235619,30.007202333857897,29.999999999999996,1.7967446072779403
248.45000000000002,0.04188897106823478,-0.043527866545553545,30.008740217694225,29.999999999999996,1.8034527525123534
248.5,0.02688524697987692,-0.04122933520338249,30.003485145984932,29.999999999999996,1.8077262384028827
248.55,0.01365432048871979,-0.04019928745710192,30.003928555939414,29.999999999999996,1.803168167114344
248.6,0.01106627430334415,-0.04606587804353553,30.008874441570615,29.999999999999996,1.799582217433981
248.65,-0.004170381886466831,-0.05608247373472156,30.009673963175498,29.999999999999996,1.8121366724993029
248.70000000000002,-0.014344150323984875,-0.056605871028665884,30.005470950835388,29.999999999999996,1.8075329287176976
248.75,-0.028487221913222904,-0.06598224894813352,29.99937320864349,29.999999999999996,1.800405154777411
248.8,-0.044387522473355014,-0.0588975074703515,29.997179376583173,29.999999999999996,1.8175579028977806
248.85,-0.052858190311245515,-0.05908244438007752,29.997492742467454,29.999999999999996,1.8172101990800924
248.9,-0.06214968976100758,-0.05606400091517595,29.996487965629875,29.999999999999996,1.8217689965332693
248.95000000000002,-0.07261415179909901,-0.05810357911353463,29.999208106796775,29.999999999999996,1.810098999804155
249.0,-0.08238591730173177,-0.057069887008205894,30.00620315078508,29.999999999999996,1.7921609509951137
249.05,-0.09730802281016958,-0.06973258964334214,30.002288509745654,29.999999999999996,1.8063157738804076
249.1,-0.1012276193013863,-0.07091599156936165,30.00476503733126,29.999999999999996,1.7940857539426485
249.15,-0.11592311969468239,-0.0515316974306954,30.007394229741436,29.999999999999996,1.7791497361222723
249.20000000000002,-0.12557477170025272,-0.049898497504649135,30.0092800674971,29.999999999999996,1.7872989515501645
249.25,-0.11867905539060618,-0.043842992730580656,30.006913590637108,29.999999999999996,1.768992705285093
249.3,-0.11842205692722048,-0.024433172323585346,30.013397348063307,29.999999999999996,1.763406402424266
249.35,-0.1019635379841371,-0.019222170043027047,30.015048054094194,29.999999999999996,1.7748273845975369
249.4,-0.10087867028599312,-0.018875239795413227,30.021008082773225,29.999999999999996,1.7836902624859619
249.45000000000002,-0.0916864216964367,-0.004907369496194031,30.020719338661127,29.999999999999996,1.7818337076340303
249.5,-0.09721553597569428,0.007603285490112255,30.01964318408096,29.999999999999996,1.7961758244057735
249.55,-0.09415068054245673,0.006656128493821134,30.016619035257364,29.999999999999996,1.8260305850304255
249.6,-0.08096685647779495,0.014155065835419913,30.023067368864687,29.999999999999996,1.8247491681983767
249.65,-0.06145875464053471,0.007362931181040141,30.01780678725548,29.999999999999996,1.8178867553197173
249.70000000000002,-0.04450738801642344,0.019651532681038357,30.017430671232294,29.999999999999996,1.830561441075796
249.75,-0.04968564295502423,0.026215377589761005,30.02241358798987,29.999999999999996,1.8283513532652806
249.8,-0.03976911941940277,0.019606195529348742,30.018549583195295,29.999999999999996,1.821301670447356
249.85,-0.029227602138908668,0.015893054014800522,30.019773825464455,29.999999999999996,1.8112121196899011
249.9,-0.02295177226352455,0.032937465965018085,30.01985442054145,29.999999999999996,1.7978990522492841
249.95000000000002,-0.023822208565684008,0.03436459072415233,30.016547345382794,29.999999999999996,1.7935320775178338
250.0,-0.007078151803649072,0.037125730515389456,30.00390112669948,29.999999999999996,1.79119396931666
250.05,0.009842750097144994,0.038116724049790426,30.002837009804345,29.999999999999996,1.8035803054522872
250.1,0.027358428103039553,0.04105667717444849,29.997917427182244,29.999999999999996,1.8009455130910046
250.15,0.033151554264198295,0.04059724322405223,29.99289266754766,29.999999999999996,1.7909878106731008
250.20000000000002,0.032748895375940175,0.0440225939207534,29.995519045673195,29.999999999999996,1.7775509652583503
250.25,0.04609057186852932,0.04476064233592965,29.991506694637255,29.999999999999996,1.770185705969997
250.3,0.05571443943174201,0.043800631260321375,29.994446102081323,29.999999999999996,1.781941031485306
250.35,0.07224684903125977,0.05213669172401099,30.001225513066625,29.999999999999996,1.7796834900204448
250.4,0.06473859418827503,0.03230288303774873,29.994864207253595,29.999999999999996,1.7970413275157777
250.45000000000002,0.06861708095568797,0.024967089834723413,30.004136665268813,29.999999999999996,1.7989314108150014
250.5,0.0783167189954109,0.017602872165957358,30.01144264063873,29.999999999999996,1.8133013933663507
250.55,0.08443361433874352,0.015046898587685528,30.007720479748425,29.999999999999996,1.8019011476033162
250.6,0.08015314795257268,0.013367428713598056,30.00540121693941,29.999999999999996,1.8090157523688024
250.65,0.08630829722676217,-0.009048184289833143,29.998067607475406,29.999999999999996,1.8161955283484825
250.70000000000002,0.08478148456195206,-0.02258528398401228,30.000929236831634,29.999999999999996,1.827804591088499
250.75,0.08056322907783252,-0.03738851795783697,30.005224976847206,29.999999999999996,1.8289264756816879
250.8,0.06610332726762105,-0.04622308091071624,30.00467159392144,29.999999999999996,1.8236231232963473
250.85,0.06628879992357661,-0.04499144461870477,30.00502258883194,29.999999999999996,1.8278046877359486
250.9,0.07144706392808915,-0.03740770831430774,30.001358817985974,29.999999999999996,1.8306413234802896
250.95000000000002,0.05178318310548032,-0.054348899002107764,30.002010108842537,29.999999999999996,1.8148614004077344
251.0,0.04856922356637108,-0.06277387247446896,29.997692103975048,29.999999999999996,1.7962452345983908
251.05,0.045663902516063906,-0.06216849240900598,29.99928961868482,29.999999999999996,1.7829200157613834
251.1,0.040348782880006366,-0.0684639845053143,29.99600553903433,29.999999999999996,1.7894307321724023
251.15,0.03470908738230716,-0.07014242698627367,29.994931548293753,29.999999999999996,1.7942540342614695
251.20000000000002,0.04082965571161724,-0.08188553547088732,30.001183343590036,29.999999999999996,1.8044958102232294
251.25,0.03404955035643541,-0.06789732291178764,30.003166850490256,29.999999999999996,1.7834519932752158
251.3,0.025011133819796586,-0.07375075739217478,30.004041642865097,29.999999999999996,1.798709665983631
251.35,0.014645970979870788,-0.0698327395594335,29.996388837982767,29.999999999999996,1.7831933633036772
251.4,0.007442634184149438,-0.05894044949799996,29.997008897161468,29.999999999999996,1.7895595424440298
251.45000000000002,0.0023174642803907076,-0.05807692338963119,29.999058447103728,29.999999999999996,1.807406645908776
251.5,-0.015787603620983873,-0.06335207319413794,30.00205309024144,29.999999999999996,1.8062971845627311
251.55,-0.023588614234216355,-0.0563872738999652,30.001404851227946,29.999999999999996,1.8106887533771792
251.6,-0.03114618000649328,-0.05277141154075901,29.99626774891616,29.999999999999996,1.7855978531309733
251.65,-0.04386780444708654,-0.05145459785249471,29.9956778185156,29.999999999999996,1.778726522820505
251.70000000000002,-0.04533222377554101,-0.05863450524781165,29.990382658525412,29.999999999999996,1.7764394759736628
251.75,-0.03736379631807708,-0.04497613217654511,29.990143581660117,29.999999999999996,1.7911940883480015
251.8,-0.04502717022115684,-0.024819197245534715,29.98899701571754,29.999999999999996,1.79861179332305
251.85,-0.034565178339041006,-0.023810552974983884,29.98644929540862,29.999999999999996,1.7959600370995437
251.9,-0.044062079721016306,-0.021216690161602814,29.989756704336187,29.999999999999996,1.8081663337316343
251.95000000000002,-0.03329605672581908,-0.008595809170216176,29.984470786899745,29.999999999999996,1.8064952099924145
252.0,-0.026777814997713777,-0.0064544388652914035,29.987178428361766,29.999999999999996,1.8112922666066398
252.05,-0.01679104177876379,-0.021601465365971455,29.983954418717364,29.999999999999996,1.7982492871681168
252.1,-0.009842065112639027,-0.018536328371192113,29.98628623743508,29.999999999999996,1.7992447765452515
252.15,-0.007740692164558139,-0.016639147851481233,29.991606228958577,29.999999999999996,1.7923329979422602
252.20000000000002,-0.0024931326543151714,-0.01448493078613696,29.99843024957311,29.999999999999996,1.7865244142299679
252.25,0.0052485978687894464,0.006607081904449746,29.992997449864095,29.999999999999996,1.779465775551705
252.3,0.01283014573763667,0.009498146171603406,29.99747684190494,29.999999999999996,1.778405164826456
252.35,0.009937061401100565,0.01770351723385874,30.000291515178922,29.999999999999996,1.794385637139455
252.4,0.014640541546389968,0.029566474192154395,29.99944045616837,29.999999999999996,1.8044346244584994
252.45000000000002,0.025361016910824898,0.028873103582485952,29.998801496339695,29.999999999999996,1.8017390230347972
252.5,0.04141429544555972,0.03005539221594738,30.00460890172546,29.999999999999996,1.804501384822236
252.55,0.051656869560696296,0.035557614181572536,30.0025936037333,29.999999999999996,1.8065835445001088
252.6,0.07091865573855126,0.03959951122934459,30.00654309001827,29.999999999999996,1.799526429436146
252.65,0.070465411183244,0.04529912560139726,30.000694130421735,29.999999999999996,1.7948028238092808
252.70000000000002,0.07208267975847633,0.05896695798631604,29.995207411139557,29.999999999999996,1.8063068247541567
252.75,0.08005553248981834,0.05568524796214267,29.997339784103836,29.999999999999996,1.823760762114233
252.8,0.07994400383373036,0.07089534473353797,29.99085039899549,29.999999999999996,1.813568117005539
252.85,0.09405845718738738,0.06834206052599438,29.995502511271294,29.999999999999996,1.798869481491294
252.9,0.08860037196390383,0.08362591898262073,30.00386027322009,29.999999999999996,1.8010668125553397
252.95000000000002,0.08359676776474577,0.0833938598116572,30.00268145158768,29.999999999999996,1.7913913919628268
253.0,0.08508994593414572,0.07994981152519286,29.999640793711592,29.999999999999996,1.7709836948415
253.05,0.08479607768406627,0.08250097321792002,29.998038786867962,29.999999999999996,1.7798467742346464
253.1,0.06488659869658209,0.08190123390336825,29.994503216970116,29.999999999999996,1.7920627535029188
253.15,0.04999847066629302,0.07636364025166628,29.992682865907017,29.999999999999996,1.7948254489982722
253.20000000000002,0.03324201996042502,0.08002703169112825,29.98811210416325,29.999999999999996,1.8036355948827802
253.25,0.03302117604998066,0.0777646564550342,29.981012876790857,29.999999999999996,1.821474677012783
253.3,0.02005157166013475,0.0767180721059098,29.981505783306826,29.999999999999996,1.8112123504208228
253.35,0.016874302864692662,0.06915055963715848,29.977820803913737,29.999999999999996,1.832967173133253
253.4,0.004329175258659964,0.06317401026669234,29.979977947962087,29.999999999999996,1.84370229456925
253.45000000000002,-0.0022967108471712277,0.06169798949030543,29.97686678904551,29.999999999999996,1.8329950462103963
253.5,-0.015178617207002454,0.062034750635692124,29.98080629590198,29.999999999999996,1.8436230937048774
253.55,-0.017850330918781517,0.05145284224515873,29.984483011218895,29.999999999999996,1.8519264704303542
253.6,-0.024013439356574292,0.047710660048175355,29.98755026952143,29.999999999999996,1.854698332765664
253.65,-0.02655591304116479,0.03936873653064835,29.98746536207,29.999999999999996,1.8328457534611422
253.70000000000002,-0.03020247616652217,0.0342970447730083,29.98698289634274,29.999999999999996,1.8369843280630602
253.75,-0.03589153956487721,0.034894169153711276,29.989281024775437,29.999999999999996,1.851417004095308
253.8,-0.039126050534825686,0.032342921259142406,29.991903356804546,29.999999999999996,1.845034582459369
253.85,-0.039082934856341636,0.03259340522011609,29.987799604899546,29.999999999999996,1.8254396784711175
253.9,-0.04146958093355765,0.03047232908870061,29.990558291513846,29.999999999999996,1.8402214912489498
253.95000000000002,-0.050807426188515706,0.022275760213732097,29.997042502507444,29.999999999999996,1.8535880091043457
254.0,-0.057629068820725785,0.029289937484887774,30.00316480206312,29.999999999999996,1.8450825566569717
254.05,-0.060180797406654774,0.018574660652710438,30.007100719730175,29.999999999999996,1.8471312428140556
254.1,-0.05369109649006962,-2.1673000540628507e-05,30.009530496514422,29.999999999999996,1.8390461452355196
254.15,-0.05107193285583346,-0.0033862617610433705,30.009727062272148,29.999999999999996,1.8216572359907413
254.20000000000002,-0.049240585007863776,-0.003270417822586112,30.013054278828122,29.999999999999996,1.8370758733884278
254.25,-0.043609319626014546,-0.012611642233512663,30.015450109293617,29.999999999999996,1.8449887522483999
254.3,-0.052910336035833234,-0.020591835768355403,30.017873459272817,29.999999999999996,1.8345710157821045
254.35,-0.06689470397252695,-0.045680296616714064,30.01540344433149,29.999999999999996,1.8499328744828494
254.4,-0.07942713715266402,-0.040704077694489464,30.024272756447694,29.999999999999996,1.8437875451886199
254.45000000000002,-0.07260412061457715,-0.039473366405917164,30.029370810654196,29.999999999999996,1.8211380877741983
254.5,-0.07325099965306109,-0.03976856294578526,30.03098587616537,29.999999999999996,1.8211953263064948
254.55,-0.07076909058914387,-0.05253223083795738,30.032290090403112,29.999999999999996,1.830456878262744
254.6,-0.058477092288289755,-0.060396985258360195,30.036801803527336,29.999999999999996,1.822974988138832
254.65,-0.06284845772782503,-0.058424263218396895,30.03434669714961,29.999999999999996,1.810922748434136
254.70000000000002,-0.05194118075137073,-0.055814328131804036,30.03622802745011,29.999999999999996,1.8217935089007677
254.75,-0.046730646542162885,-0.05112336720746476,30.035192823817194,29.999999999999996,1.8036797051487767
254.8,-0.04273466156918166,-0.047208903170406165,30.03423735057215,29.999999999999996,1.8040312953046
254.85,-0.03484229246680888,-0.04591379194882302,30.036079071143593,29.999999999999996,1.8102733879214412
254.9,-0.03340382023110367,-0.042100831674940914,30.03510937240394,29.999999999999996,1.8159152462443622
254.95000000000002,-0.031335809002632574,-0.04294862262575968,30.04267924858516,29.999999999999996,1.8083424357220175
255.0,-0.03660396435513262,-0.04324684222795145,30.040462209372617,29.999999999999996,1.7977878620508325
255.05,-0.025574242098904406,-0.038049878537739446,30.039496445860646,29.999999999999996,1.7891568130667015
255.1,-0.0212106209566821,-0.04012676253911515,30.038794207742118,29.999999999999996,1.7814228680004554
255.15,-0.021710345411877857,-0.032735211069123575,30.045083083919845,29.999999999999996,1.7750931793882125
255.20000000000002,-0.021963921157685015,-0.0409640176380917,30.04881317020345,29.999999999999996,1.7919885458646114
255.25,-0.012992392533710345,-0.03415438224884604,30.05230374211251,29.999999999999996,1.7848850655185344
255.3,-0.015883899044680835,-0.03912515757584334,30.0577938769981,29.999999999999996,1.7803941556438525
255.35,-0.015160126657998306,-0.04534066581902445,30.059833653425724,29.999999999999996,1.7779912980957808
255.4,0.005821151197385209,-0.05758394002714023,30.063052081342413,29.999999999999996,1.7965412558833427
255.45000000000002,0.00908540440331475,-0.05546285109511961,30.060828490154268,29.999999999999996,1.8043596568830194
255.5,0.011876647797134038,-0.05610778563694962,30.065267678480048,29.999999999999996,1.7842127331088111
255.55,0.022321469109377462,-0.04871000855229166,30.06658726019382,29.999999999999996,1.7999545025831807
255.6,0.030285705930263102,-0.02835544917711249,30.065850064576814,29.999999999999996,1.797874459876852
255.65,0.03643522502112315,-0.025989807235542187,30.0652733104236,29.999999999999996,1.7971772196001126
255.70000000000002,0.038188489417847984,-0.02367646322898491,30.07203907312844,29.999999999999996,1.788711102297726
255.75,0.054103240928286216,-0.01347346193901856,30.074553363028148,29.999999999999996,1.7925861180431575
255.8,0.04591502567600176,-0.019727061429346916,30.077085970557206,29.999999999999996,1.7767314971496648
255.85,0.04406849103694196,-0.014415008387708131,30.082660814445827,29.999999999999996,1.7734424152311046
255.9,0.046287041056233824,-0.0030969364356163006,30.088791070887478,29.999999999999996,1.7754407200365938
255.95000000000002,0.06155683709670146,-0.006899920107168471,30.0858658312182,29.999999999999996,1.7629385808924773
256.0,0.060964442037348195,-0.0037509959263056585,30.086441163042686,29.999999999999996,1.7476991235535315
256.05,0.05432264754878672,0.014398981934076476,30.088630228124746,29.999999999999996,1.745070276611472
256.1,0.07339382341834366,0.019679822125254716,30.091100175091057,29.999999999999996,1.714368286905907
256.15,0.07571789166085023,0.017161707019138855,30.086117655650618,29.999999999999996,1.731648319664723
256.2,0.07278885342313507,0.019385557356989967,30.085919668839995,29.999999999999996,1.7468537666526598
256.25,0.07205843150340821,0.028718504572445056,30.084410265288163,29.999999999999996,1.724513588528212
256.3,0.06748598396285946,0.03009641432684369,30.085604350123443,29.999999999999996,1.731547978689102
256.35,0.06767921162694239,0.028740472742286253,30.082450610398613,29.999999999999996,1.7328894698760209
256.4,0.06656118923446896,0.03785483025184963,30.082365698125066,29.999999999999996,1.7175838441295974
256.45,0.07130471473901565,0.04734288240711028,30.07916753066923,29.999999999999996,1.7215865273461581
256.5,0.0633841096337709,0.04060221807221319,30.077141584694633,29.999999999999996,1.7260755952803788
256.55,0.059995337049254235,0.04040696688514286,30.073346776525604,29.999999999999996,1.724463564608599
256.6,0.050984787460074864,0.055153871365528816,30.07433799708991,29.999999999999996,1.7220049204294137
256.65,0.040529324198963275,0.06041839527320985,30.07394690352267,29.999999999999996,1.7607855314851664
256.7,0.028209494618403524,0.0672902924992648,30.077996370465623,29.999999999999996,1.7455025901093377
256.75,0.018222302343022325,0.0674500748763524,30.07607304146433,29.999999999999996,1.7433381520735327
256.8,0.012684473355186222,0.07144458909099584,30.081061261368802,29.999999999999996,1.7327448941674997
256.85,0.002110586061336635,0.07451695118686251,30.08637964997975,29.999999999999996,1.7318274293428706
256.9,-0.009553158541725264,0.06267687325643934,30.085507984363215,29.999999999999996,1.7212412989943067
256.95,-0.028147830980475796,0.06361085268509224,30.091346477823873,29.999999999999996,1.7044907650135497
257.0,-0.03873917730195286,0.06956972710951723,30.087294259118586,29.999999999999996,1.7030244998120134
257.05,-0.033066643007053385,0.05829717733655457,30.077440199188747,29.999999999999996,1.7119519492554653
257.1,-0.04051799926139144,0.03774426126767875,30.080085745804105,29.999999999999996,1.721850687937921
257.15,-0.06250221280433815,0.02775199879995298,30.078088993194708,29.999999999999996,1.70478307397811
257.2,-0.059540069811279385,0.021875047031892397,30.085016129693496,29.999999999999996,1.6917689115623542
257.25,-0.0750214587284645,0.00916808442751191,30.081395171678498,29.999999999999996,1.6923445166344366
257.3,-0.08277519133922746,-0.01279946168542158,30.08266679702264,29.999999999999996,1.7107391124113678
257.35,-0.07928365346173324,-0.01670246550120645,30.089767833930896,29.999999999999996,1.7119710387003864
257.4,-0.08868314061352905,-0.01823223192804628,30.08883142920744,29.999999999999996,1.7042865350078475
257.45,-0.09712303404626745,-0.012478292404983557,30.083096958799253,29.999999999999996,1.6931644298309445
257.5,-0.11208851868138178,-0.02062807679440228,30.085248466728004,29.999999999999996,1.683689144102554
257.55,-0.1156546339041067,-0.019387264407205194,30.08463472269092,29.999999999999996,1.6729487703290924
257.6,-0.12382945786574538,-0.022333872737719845,30.081685716041775,29.999999999999996,1.6633593007598324
257.65,-0.12417723204457963,-0.01263785722406243,30.085064628473297,29.999999999999996,1.6691692597657068
257.7,-0.12285825248905445,-0.0016447185862523512,30.083021007831917,29.999999999999996,1.6787810694131502
257.75,-0.11265183808324605,-0.0017539623133081147,30.08045363141293,29.999999999999996,1.6755730208429458
257.8,-0.09671250984199677,-0.00885604700336447,30.081532483758814,29.999999999999996,1.677944983774057
257.85,-0.08712919730730855,-0.006906266730330347,30.08554269115878,29.999999999999996,1.6871044449391919
257.9,-0.07481720564568216,-0.015244909091561294,30.084546491463886,29.999999999999996,1.6673684796268942
257.95,-0.07549805634376291,0.0009236266369997882,30.08318097984411,29.999999999999996,1.6659507483555673
258.0,-0.07577250889906179,0.003036045250367138,30.083294625350135,29.999999999999996,1.6557814515237714
258.05,-0.07188305991822153,-0.00717950263861428,30.08151897090473,29.999999999999996,1.6550253524617722
258.1,-0.06531538016421068,-0.012874787833205658,30.08403173071897,29.999999999999996,1.6612522330920552
258.15,-0.05859198506662811,-0.009943249272729087,30.08744714197559,29.999999999999996,1.6670762837609527
258.2,-0.053457883089152676,-0.0065456879085793096,30.084908278712284,29.999999999999996,1.6504613183314287
258.25,-0.05191075051248542,-0.007352354389284929,30.08597817526061,29.999999999999996,1.6427049026917708
258.3,-0.04244486197453682,-0.008533049229230804,30.07563972910673,29.999999999999996,1.646235299793644
258.35,-0.017259491933817372,-0.027117812569354333,30.069514273536328,29.999999999999996,1.6412410541048508
258.4,-0.008487850782143926,-0.026405303559194904,30.064238682992798,29.999999999999996,1.6649972709825538
258.45,0.019189924625882225,-0.05061753463055796,30.06178825718435,29.999999999999996,1.653063896045784
258.5,0.02654552416390539,-0.0725115658388886,30.060270398683112,29.999999999999996,1.6746635434700827
258.55,0.03705260542636292,-0.08695440984719263,30.05530537386067,29.999999999999996,1.682849925021766
258.6,0.0533642844905429,-0.08387049710050784,30.056393240027237,29.999999999999996,1.6829611151425246
258.65,0.06316751709474717,-0.08625149651574437,30.061143495584563,29.999999999999996,1.6885268336156558
258.7,0.07610012122211599,-0.08255158644743466,30.06466897796003,29.999999999999996,1.6835643451340616
258.75,0.09227469411935456,-0.0804500833484991,30.063078532116023,29.999999999999996,1.6880970068107568
258.8,0.09070345231271262,-0.07706305616173918,30.067617492963514,29.999999999999996,1.6778633501772275
258.85,0.10821503136442712,-0.07093586048761061,30.06359806920246,29.999999999999996,1.6979417068001144
258.9,0.10718759452982551,-0.06469930204938508,30.069616436539782,29.999999999999996,1.7014622728680089
258.95,0.11505479097244446,-0.07355324360283076,30.06742041792181,29.999999999999996,1.7062247544548517
259.0,0.12691035951146543,-0.07160208563576954,30.070761369053766,29.999999999999996,1.7191323121559372
259.05,0.12622921354247643,-0.06794617109716865,30.072840434185576,29.999999999999996,1.7181621872694084
259.1,0.12087858271961138,-0.07314861131276187,30.070122732513955,29.999999999999996,1.7205969794837337
259.15,0.1210809550035166,-0.079148576398514,30.067212201354735,29.999999999999996,1.707468195705824
259.2,0.12296857600779276,-0.08201417361025472,30.06524853338198,29.999999999999996,1.7304062940943312
259.25,0.1134400327205419,-0.07966663553162757,30.06809211347647,29.999999999999996,1.7314174039292922
259.3,0.1116352989651633,-0.08071408593611097,30.071232685747894,29.999999999999996,1.716166865282017
259.35,0.10719217403472012,-0.08237501113244283,30.07127408157837,29.999999999999996,1.7258477551122196
259.4,0.09581994247300592,-0.07424299411101262,30.074727222485652,29.999999999999996,1.729744798567535
259.45,0.09799280969398011,-0.0645397615711098,30.068728788534713,29.999999999999996,1.7099547751816702
259.5,0.09599722737715323,-0.053891976607354106,30.07629670915585,29.999999999999996,1.7043870866959514
259.55,0.07966764577436122,-0.053738891284572994,30.07141269785648,29.999999999999996,1.71179985755832
259.6,0.07291823160344368,-0.03671943892283776,30.07230731204674,29.999999999999996,1.6924357113563069
259.65,0.05816745277820137,-0.0342562153795422,30.065141457074674,29.999999999999996,1.6660726323640955
259.7,0.04646496465784779,-0.010686803169680062,30.060498138055216,29.999999999999996,1.6748007936491676
259.75,0.030208147179287614,0.008879652499747308,30.060135866223458,29.999999999999996,1.6822277819148712
259.8,0.022223857341900632,0.01286115135450094,30.06016999350888,29.999999999999996,1.6907301824320264
259.85,0.011523145732867517,0.03275041956776009,30.060915791992215,29.999999999999996,1.687167304212379
259.9,-0.00394351051946676,0.05308295033214336,30.06259378740142,29.999999999999996,1.7021495930903774
259.95,-0.004519932149372038,0.07284099465089154,30.060406602380507,29.999999999999996,1.6861227553144191
260.0,-0.005488661780680194,0.0752190303404136,30.058336892318966,29.999999999999996,1.6855364098266596
260.05,-0.012525965687415068,0.0915731677814861,30.054443080149362,29.999999999999996,1.6636077323055918
260.1,-0.012555699450684828,0.11193149438510812,30.060472090129505,29.999999999999996,1.6812730463179084
260.15,-0.02736202803377516,0.12580404953203686,30.063462571877505,29.999999999999996,1.6931619693752198
260.2,-0.030849200479206678,0.13417718246438878,30.059909211386817,29.999999999999996,1.6818475716165304
260.25,-0.04925896253406367,0.13930377778701064,30.05491434798374,29.999999999999996,1.6772064737049404
260.3,-0.04511566053617217,0.14564701419668757,30.053996980514878,29.999999999999996,1.665119379335285
260.35,-0.039114709967544806,0.1570722730466147,30.050927537208825,29.999999999999996,1.6703070083491032
260.4,-0.04786381366835749,0.16309436169526986,30.050117253045133,29.999999999999996,1.6728399719795157
260.45,-0.051261534323709765,0.16410208144634372,30.049373034689484,29.999999999999996,1.6729754560347767
260.5,-0.04732955280069295,0.1647998373895046,30.05546686511246,29.999999999999996,1.6689818789229243
260.55,-0.043722826065996714,0.1653219047844349,30.054867604597703,29.999999999999996,1.6629185329922447
260.6,-0.03591253693075562,0.16565547826840432,30.052004334242206,29.999999999999996,1.6797042231258683
260.65,-0.041484352889484925,0.15271631742067418,30.0493592422338,29.999999999999996,1.677296403516544
260.7,-0.0460655577283126,0.1287781679188056,30.046123147404124,29.999999999999996,1.6619902841783893
260.75,-0.049040345220132196,0.12082353573352798,30.043174336724118,29.999999999999996,1.6525311866318286
260.8,-0.04286136240896573,0.10750189442153606,30.039548584131534,29.999999999999996,1.650344217182369
260.85,-0.037693473530203775,0.0840334307826207,30.03378796506274,29.999999999999996,1.6398123350987146
260.9,-0.03907830741078338,0.06767132426193784,30.029287251900758,29.999999999999996,1.6441905230109228
260.95,-0.037225236943069354,0.07391950238838123,30.026644586045222,29.999999999999996,1.6619912807994428
261.0,-0.03715896473084017,0.06163187848602336,30.01780624928508,29.999999999999996,1.6762782520380226
261.05,-0.036032302157724634,0.04964511672180177,30.019020364228506,29.999999999999996,1.68885877943277
261.1,-0.03570724337142132,0.03161127864144635,30.014001161537998,29.999999999999996,1.693946026913077
261.15,-0.045064597596531406,0.027952088798338746,30.012791057297516,29.999999999999996,1.6858813743159644
261.2,-0.04573063009763499,0.012226845918725155,30.009163452896644,29.999999999999996,1.689956176926318
261.25,-0.04054119051651467,-0.014015817570526933,30.01415964360938,29.999999999999996,1.6930031214373902
261.3,-0.03000375170465419,-0.025068553950577676,30.01137276000881,29.999999999999996,1.7079495434553937
261.35,-0.04385140570728896,-0.040035289258549774,30.01132038759343,29.999999999999996,1.7105302678143555
261.4,-0.051531597938780774,-0.05924943488204914,30.00502042099821,29.999999999999996,1.7171784609443705
261.45,-0.04938491156270445,-0.06154894087406089,29.99997577063428,29.999999999999996,1.7119320940736915
261.5,-0.057539044613514896,-0.07227275253568996,30.003929878519276,29.999999999999996,1.7007781877567574
261.55,-0.05447270564145301,-0.08240683371388201,29.998093285669427,29.999999999999996,1.7031808797238481
261.6,-0.05363379549366515,-0.09174610271940528,30.000665893737622,29.999999999999996,1.714846891267779
261.65,-0.06458089498397472,-0.09146852223848428,29.996733701529074,29.999999999999996,1.7203210556361312
261.7,-0.05622710082818931,-0.10320120541355304,29.996134284029427,29.999999999999996,1.7266707806718604
261.75,-0.04363001357819528,-0.11335397064749127,29.99296379951555,29.999999999999996,1.7367311178060132
261.8,-0.04811959609002433,-0.1185304233256078,29.991904180003228,29.999999999999996,1.7307437791254847
261.85,-0.04769909678795575,-0.12425152304173638,29.99690982819592,29.999999999999996,1.7297843292698092
261.9,-0.054743248702069564,-0.12501240560806445,29.98975749079487,29.999999999999996,1.7342565519358895
261.95,-0.06293058318774407,-0.13098552336667652,29.98447485120279,29.999999999999996,1.7292511825139902
262.0,-0.06962120398251057,-0.1406444292536576,29.978633997997935,29.999999999999996,1.7280563688921378
262.05,-0.0847883805640982,-0.15373055731986787,29.98160247029993,29.999999999999996,1.7469876210229895
262.1,-0.08027932400394659,-0.14835744693737635,29.9858679537988,29.999999999999996,1.7337436353528874
262.15,-0.07520093463834766,-0.15563071112472807,29.988384170157197,29.999999999999996,1.7395506433599923
262.2,-0.05959058994595319,-0.15324558471831934,29.990817000968445,29.999999999999996,1.751694792136
262.25,-0.06252689516307618,-0.15395412526497884,29.985599118352027,29.999999999999996,1.7488986109524256
262.3,-0.049895173533800116,-0.13762286795486253,29.989838605858555,29.999999999999996,1.763361065838646
262.35,-0.04635040846872776,-0.12914846720532114,29.987484474012515,29.999999999999996,1.7385042209340913
262.4,-0.04621156099107023,-0.12432363218972182,29.989698601209074,29.999999999999996,1.7396242390000944
262.45,-0.026940667248286917,-0.11411846411138736,29.990180342821294,29.999999999999996,1.7387567324471858
262.5,-0.01908679191467076,-0.11022646375530046,29.996570689793003,29.999999999999996,1.7391605646897301
262.55,-0.008171617401261034,-0.09162812986670885,29.99867394993574,29.999999999999996,1.7381471546310256
262.6,-0.0011757910327684056,-0.09097856912360155,29.998566784818554,29.999999999999996,1.7488920987661938
262.65,-0.007131824085708208,-0.09912607633049682,29.991092582544095,29.999999999999996,1.7541857523115636
262.7,-0.0006358605873588765,-0.09598731029252627,29.991015474316818,29.999999999999996,1.7590687061625434
262.75,0.020869896406943436,-0.08652003454547187,29.990288487195627,29.999999999999996,1.7282241666469351
262.8,0.029847541690703392,-0.07775445622459967,29.99249214282892,29.999999999999996,1.7331803073835526
262.85,0.04359588176684481,-0.05791193810841849,29.996481770001083,29.999999999999996,1.7137407100267101
262.9,0.05039960917458586,-0.03687761128916927,29.992205510146654,29.999999999999996,1.7161208289213281
262.95,0.06544253494254182,-0.030663064623746402,29.998053032354946,29.999999999999996,1.708871994513343
263.0,0.07180961037554798,-0.011194584499877478,29.994448598769022,29.999999999999996,1.7183198650802443
263.05,0.06379823808738988,0.00014927329967748666,29.995326385531047,29.999999999999996,1.7475678287164538
263.1,0.07640947221526502,0.020734063526671415,29.99390886324715,29.999999999999996,1.742670017129413
263.15,0.0931815315933023,0.021327584830986488,29.995815653540294,29.999999999999996,1.7521879153782263
263.2,0.09934402653777623,0.018808885720849468,29.993397258826437,29.999999999999996,1.7489469787570433
263.25,0.10247716205634111,0.03100878612018557,29.99463734820522,29.999999999999996,1.7491466836171872
263.3,0.12288378808786518,0.043488613933130825,29.99198779618254,29.999999999999996,1.749457657838067
263.35,0.1303493209927758,0.057437610733579135,29.98705500007557,29.999999999999996,1.7394216232974395
263.4,0.14220684613233608,0.06644862548048282,29.98631713478011,29.999999999999996,1.740980715313286
263.45,0.15951060032090872,0.07118421312897596,29.98605038860649,29.999999999999996,1.7639435410621767
263.5,0.15288395888260828,0.08063946665569922,29.980481105552304,29.999999999999996,1.7545273303775626
263.55,0.1634132821638226,0.09917270028886042,29.97852097004201,29.999999999999996,1.7360600046973316
263.6,0.17403644309075345,0.10456229737077967,29.97722285643097,29.999999999999996,1.7315698419024832
263.65,0.1713903156403921,0.10858609635844545,29.98239393315465,29.999999999999996,1.7387365670037576
263.7,0.16865608760026235,0.1251056422106703,29.9773507250632,29.999999999999996,1.7384897074785288
263.75,0.17555907798880543,0.1291332014441678,29.97649032333218,29.999999999999996,1.7325065941713413
263.8,0.16946572065243604,0.1262031862747958,29.97693829820217,29.999999999999996,1.7380067477754533
263.85,0.15665710951332557,0.11449617379737634,29.969771350172145,29.999999999999996,1.7506072675095234
263.9,0.1535443634421347,0.11552304585767308,29.97273685004144,29.999999999999996,1.7762051122185605
263.95,0.15922401011817305,0.1077402705553726,29.972231689483028,29.999999999999996,1.774632167206658
264.0,0.14863317025366587,0.09218926274446304,29.975094265584268,29.999999999999996,1.7811781995844929
264.05,0.14781719063476725,0.08096518733429735,29.969346570216985,29.999999999999996,1.7855343874504586
264.1,0.1268581051970211,0.07091608261688975,29.973850282541566,29.999999999999996,1.7833232904380716
264.15,0.11219976817875178,0.06446094569757109,29.972198215355245,29.999999999999996,1.771143560829163
264.2,0.09125934362869786,0.07032886534992074,29.958142251193213,29.999999999999996,1.7804462469780202
264.25,0.08041548746032037,0.06298928229936464,29.96568084832914,29.999999999999996,1.7600937184392331
264.3,0.048842581708101004,0.053746638093566806,29.9603899569713,29.999999999999996,1.7638668350066797
264.35,0.02953692990598848,0.043089501672742045,29.954624604555658,29.999999999999996,1.7708838500110102
264.4,0.027286348748077806,0.05781470207750086,29.947260713867756,29.999999999999996,1.7675889203574704
264.45,0.004757208139430756,0.05033201923591043,29.948592381708156,29.999999999999996,1.7657922290966557
264.5,-0.014611814266484864,0.04522736157613885,29.949699304331173,29.999999999999996,1.7598893277305032
264.55,-0.03980623852444497,0.06003293553468455,29.946278672584906,29.999999999999996,1.7562611773199093
264.6,-0.06015065247779346,0.05594924684211305,29.94563449947607,29.999999999999996,1.7479821369282549
264.65,-0.0793186715433201,0.06274289937427156,29.947261544800273,29.999999999999996,1.7318684277829821
264.7,-0.09809729096060793,0.06058940962850424,29.948910054709184,29.999999999999996,1.7473747049027109
264.75,-0.10023779451138932,0.056124426102999454,29.953477736495575,29.999999999999996,1.7727476440764693
264.8,-0.11888624128682956,0.061808689590577136,29.95409676382891,29.999999999999996,1.7607652736635202
264.85,-0.14539104893818589,0.06632129131365316,29.95459710662245,29.999999999999996,1.7784296411227407
264.9,-0.16391727327673544,0.06254180343103789,29.950535791857494,29.999999999999996,1.7831755875590378
264.95,-0.1803590227912602,0.0467809517006899,29.951465696932612,29.999999999999996,1.7747581412198612
265.0,-0.1890134297095489,0.047571863355284835,29.953837346352095,29.999999999999996,1.7700404906568332
265.05,-0.20041514814807496,0.04771767514186107,29.94420729881892,29.999999999999996,1.7584475991297088
265.1,-0.21011129117968924,0.06882130778646303,29.942264369740744,29.999999999999996,1.7505378582930022
265.15,-0.22742415673059055,0.07447868722313218,29.940281120039074,29.999999999999996,1.7503993155836357
265.2,-0.22753210221343587,0.08097324295112053,29.939617643772074,29.999999999999996,1.7604477733334651
265.25,-0.2340015731948352,0.06934204784418121,29.933215492292295,29.999999999999996,1.7873441729064783
265.3,-0.23491750592506574,0.07943636329262524,29.934059185033725,29.999999999999996,1.7874287906239041
265.35,-0.22565790736804914,0.08243711288900327,29.937750124412414,29.999999999999996,1.7709855998157304
265.4,-0.20664295218093023,0.06672456528468858,29.93253957080853,29.999999999999996,1.7564785469479782
265.45,-0.20057038407956915,0.0658144171311702,29.939820465411817,29.999999999999996,1.776003955656099
265.5,-0.19338792364433602,0.06582968265609566,29.941850912894143,29.999999999999996,1.780075006862281
265.55,-0.17936078424873686,0.054315061714896765,29.94758789746335,29.999999999999996,1.7930960354292367
265.6,-0.16635807199560448,0.05338520089422422,29.94824620478934,29.999999999999996,1.782848678525684
265.65,-0.15543156726714746,0.04895037286905934,29.946343902348325,29.999999999999996,1.790133711880544
265.7,-0.1409696357844949,0.03542361229430628,29.952203876579873,29.999999999999996,1.7937314074271702
265.75,-0.1155981796738907,0.022485309894146287,29.950512532838285,29.999999999999996,1.793959684164041
265.8,-0.10271031216333294,-0.00820420469272686,29.95197020538608,29.999999999999996,1.7800992104722544
265.85,-0.0854441146437785,-0.022396036416555038,29.95247088170269,29.999999999999996,1.7860511668597658
265.9,-0.06594205965936087,-0.03224355113683165,29.94804807501959,29.999999999999996,1.7700424447732013
265.95,-0.05226356797666266,-0.044714295794414674,29.94788280783346,29.999999999999996,1.766910046714311
266.0,-0.0259624057404238,-0.059126881723278166,29.946203230214884,29.999999999999996,1.743516643536283
266.05,-0.0028926085326762547,-0.06904171193959002,29.95348908479141,29.999999999999996,1.751640236324835
266.1,0.011280567463722187,-0.09778121123827964,29.94970082627135,29.999999999999996,1.7540499157426348
266.15,0.0363195158477778,-0.10098366583526315,29.950288657983975,29.999999999999996,1.7611864176471546
266.2,0.04956567438869909,-0.12501666066651018,29.952774813436843,29.999999999999996,1.7529487433883626
266.25,0.06546665951432394,-0.15568713943973825,29.948517923526087,29.999999999999996,1.7722729621983078
266.3,0.07690028200554341,-0.16803568999315635,29.948219010978384,29.999999999999996,1.7798524569850973
266.35,0.08547438311926878,-0.18781981390407962,29.94507685005329,29.999999999999996,1.801675284186576
266.4,0.09555141285784777,-0.2113382760039263,29.9458002330195,29.999999999999996,1.7847791424947708
266.45,0.10757449659097697,-0.22686107162799962,29.947039743951755,29.999999999999996,1.7817353884465779
266.5,0.10734152356578239,-0.23539421731553073,29.94046883900704,29.999999999999996,1.803056958266141
266.55,0.09956580424880589,-0.23915582265590743,29.938795925785396,29.999999999999996,1.7783242497154677
266.6,0.09932034473623852,-0.24631261324166823,29.940102815560582,29.999999999999996,1.806384247015317
266.65,0.09324041197022376,-0.25334417567983514,29.93903978130374,29.999999999999996,1.8067907369713325
266.7,0.07899326859584735,-0.24884061249454612,29.940369830068278,29.999999999999996,1.804971664625727
266.75,0.08066073063723075,-0.24361483140129725,29.94095966067659,29.999999999999996,1.8040914257407556
266.8,0.08424326852251278,-0.23055239479260847,29.94628768205297,29.999999999999996,1.8104285517596304
266.85,0.06094167348199338,-0.21154603932706342,29.946333485464223,29.999999999999996,1.8089362945380298
266.9,0.06289637655314176,-0.20053662861117938,29.942697825877293,29.999999999999996,1.8329664967123633
266.95,0.061704383731248376,-0.1892149615728076,29.945038720699745,29.999999999999996,1.8447311331973506
267.0,0.05161092526250686,-0.17620469043061865,29.94507109557848,29.999999999999996,1.8330594658582424
267.05,0.06420988580683391,-0.15480718473744462,29.946284835135103,29.999999999999996,1.8306411316477316
267.1,0.06651462933191346,-0.1395153418572737,29.952215534631435,29.999999999999996,1.8161025423902646
267.15,0.05912424328181535,-0.1279490956763225,29.952298643984747,29.999999999999996,1.8177099671734605
267.2,0.056466709342420665,-0.10294687000410793,29.957382895921572,29.999999999999996,1.815456163489209
267.25,0.05970777990068908,-0.08787277061990569,29.951874332577027,29.999999999999996,1.7996631147766706
267.3,0.05725989079739099,-0.06118438608492179,29.945170248267146,29.999999999999996,1.7990063806403305
267.35,0.05434158681167528,-0.04135222680172712,29.94332994181828,29.999999999999996,1.796360963495971
267.4,0.06121086541575901,-0.016939999842863228,29.938739580518952,29.999999999999996,1.7999724445213876
267.45,0.056242800311193726,0.017521106264004646,29.94255022376603,29.999999999999996,1.8097961915471334
267.5,0.060077052221674615,0.039216072987439954,29.9415528151015,29.999999999999996,1.81880298910108
267.55,0.060561580348837435,0.04706144400703645,29.946338719516994,29.999999999999996,1.8195565218712586
267.6,0.052172160324617425,0.07313717165289665,29.940985507884058,29.999999999999996,1.8372254172503015
267.65,0.05843346765462441,0.10111439446710736,29.943091476058807,29.999999999999996,1.8398060057482473
267.7,0.07591246902160897,0.12382929869448855,29.94400374711484,29.999999999999996,1.8464837360297834
267.75,0.0716061330933649,0.14258020361229093,29.945393288647548,29.999999999999996,1.837691675346414
267.8,0.08111401038137546,0.16513240884174493,29.944887469687167,29.999999999999996,1.8335744137485628
267.85,0.08670852797644127,0.18283723839929777,29.94662865043637,29.999999999999996,1.8295082292396172
267.9,0.11169545849065973,0.18381129978241503,29.950425510073035,29.999999999999996,1.826808784684002
267.95,0.11081892658305743,0.19382841684913754,29.94768522916613,29.999999999999996,1.81230266388895
268.0,0.11448291299881347,0.194280564246313,29.945293946585885,29.999999999999996,1.8196217975282427
268.05,0.11470812137814192,0.19602306123657712,29.944206564023833,29.999999999999996,1.8022970447106865
268.1,0.11277225221058161,0.18775558319517552,29.941304976905148,29.999999999999996,1.810562929834549
268.15,0.10948165959775094,0.17580093045236603,29.93650341739364,29.999999999999996,1.8180868518169218
268.2,0.11361180769521399,0.17616156553144552,29.931851150969237,29.999999999999996,1.8235753300307005
268.25,0.11534309508851699,0.1765585979468693,29.9280407263098,29.999999999999996,1.8315209369449559
268.3,0.0987225715214121,0.17176987628004445,29.927142304528186,29.999999999999996,1.8215569049920577
268.35,0.08677519398887988,0.1623633622921167,29.93257212671537,29.999999999999996,1.8065835085474877
268.4,0.06975413159879107,0.16520413659866146,29.935858371276343,29.999999999999996,1.8226932946359151
268.45,0.07907314454480174,0.15629231185140283,29.93619769494155,29.999999999999996,1.8311312088843448
268.5,0.06359211113603133,0.1507923501143762,29.936308548535553,29.999999999999996,1.8512330681204716
268.55,0.048475483955489035,0.12591223916002722,29.940360763886687,29.999999999999996,1.85029858003344
268.6,0.039874086422065594,0.1166899216621426,29.935072157080096,29.999999999999996,1.8442367549434013
268.65,0.014640492523892084,0.11063974668012429,29.938395234996666,29.999999999999996,1.836405496546528
268.7,0.0070499026141326885,0.09377953906091525,29.935930144137092,29.999999999999996,1.8458424911401234
268.75,-0.01021090608145481,0.08467181136012772,29.93870547688889,29.999999999999996,1.8367222009962967
268.8,-0.031780914368992455,0.07087174686856902,29.940224024087197,29.999999999999996,1.8241823443191498
268.85,-0.039643269664630956,0.0471337122141265,29.94003809611986,29.999999999999996,1.8227919516641276
268.9,-0.044528070834846875,0.037151688886440284,29.941737161352243,29.999999999999996,1.8043858477614403
268.95,-0.05137596615953684,0.04248426764484666,29.940743512582348,29.999999999999996,1.8188551504987454
269.0,-0.06583971892295945,0.023591729586708004,29.944664214705522,29.999999999999996,1.8274122094816636
269.05,-0.07866265987217708,0.019145002458565652,29.94365626459368,29.999999999999996,1.8256914342928372
269.1,-0.0977148815584742,0.0021993343664746027,29.94284392659589,29.999999999999996,1.8300803090071065
269.15,-0.11186293353136544,-0.009691843406368843,29.94470491264681,29.999999999999996,1.8403483511924879
269.2,-0.14203184383302303,-0.024492701396605338,29.945710291589204,29.999999999999996,1.8207923221148365
269.25,-0.15033681031804932,-0.025544007564781188,29.949803467451407,29.999999999999996,1.8212566663299503
269.3,-0.16212912074587973,-0.029525676016164695,29.955375528825154,29.999999999999996,1.8173308509478852
269.35,-0.16811898828899108,-0.04059969059702321,29.95647704795502,29.999999999999996,1.8315944005459897
269.4,-0.17556131877713915,-0.037655506621038455,29.960141839071188,29.999999999999996,1.8308316522236958
269.45,-0.1859133419969356,-0.038966314165666927,29.952580025623234,29.999999999999996,1.828210456489739
269.5,-0.18012433187569507,-0.05307321935809726,29.946974725935405,29.999999999999996,1.831561108770802
269.55,-0.18238672278652876,-0.051954381236157574,29.94758135550994,29.999999999999996,1.8145589773448831
269.6,-0.1750437174929341,-0.050538743476347917,29.953347813233,29.999999999999996,1.817168429772043
269.65,-0.16525481819310583,-0.046494204528569345,29.948141392645535,29.999999999999996,1.832059860730945
269.7,-0.1509493976135597,-0.03440489162594955,29.9458613575806,29.999999999999996,1.8373947526099592
269.75,-0.1345228473981547,-0.03494934397778375,29.94557858867167,29.999999999999996,1.8464421807873383
269.8,-0.1201855099182551,-0.033209612666560515,29.94290461873027,29.999999999999996,1.8469545500927207
269.85,-0.11188290884614323,-0.03879455509307018,29.939111321122162,29.999999999999996,1.8457500385594638
269.9,-0.10152672753257569,-0.03136350669210111,29.94326148281449,29.999999999999996,1.8576421890426518
269.95,-0.09890601859243128,-0.03740657900910049,29.941897795821664,29.999999999999996,1.8422387002196057
270.0,-0.09542935544090164,-0.04692508084758499,29.939848848681304,29.999999999999996,1.8377169005173117
270.05,-0.10082858443951823,-0.04916820032231407,29.94169359370774,29.999999999999996,1.8342511631354053
270.1,-0.08012552773334869,-0.05043917033872266,29.947204191413352,29.999999999999996,1.8441660165609775
270.15,-0.0686773362509246,-0.04985548148461013,29.9520621743815,29.999999999999996,1.855576694291753
270.2,-0.05965381227832008,-0.05658486120674809,29.950445584065577,29.999999999999996,1.8487173054161772
270.25,-0.05545279407233288,-0.06461063689498929,29.956854119108836,29.999999999999996,1.8436958513578423
270.3,-0.05301994789233033,-0.06427919390765757,29.953757163314158,29.999999999999996,1.8563789348351472
270.35,-0.0335231967835884,-0.06908449682753978,29.95494922818907,29.999999999999996,1.873703797521677
270.4,-0.030255499223406968,-0.07734511666595842,29.95383701130277,29.999999999999996,1.864966646968836
270.45,-0.0018193876753968157,-0.07644339529028518,29.953060530912825,29.999999999999996,1.8600321659559178
270.5,0.018720884680614246,-0.07039150442615678,29.954837974865562,29.999999999999996,1.866763788070262
270.55,0.02807929335542481,-0.07623730880694075,29.9546419453882,29.999999999999996,1.8681001480123267
270.6,0.050128057532664784,-0.08492926804124151,29.958323614613487,29.999999999999996,1.8694209126782664
270.65,0.07450581693153971,-0.09524842632574279,29.95873844706225,29.999999999999996,1.8766740105551707
270.7,0.08499686052149082,-0.09136508471643508,29.954665716502884,29.999999999999996,1.866191257299176
270.75,0.09728711596603389,-0.10445408109976724,29.956908796160075,29.999999999999996,1.8541583297949062
270.8,0.09954273558126724,-0.10140471537178379,29.96082429872879,29.999999999999996,1.8581558574445043
270.85,0.1127034298460314,-0.0970203101788038,29.962759988026615,29.999999999999996,1.853125348839871
270.9,0.12343388167546898,-0.10113617934338778,29.962665859116296,29.999999999999996,1.8662527268835434
270.95,0.13531387266927672,-0.10217585496195561,29.964388230605422,29.999999999999996,1.8553759896165072
271.0,0.14961281148223055,-0.10112261193676364,29.966801442796985,29.999999999999996,1.865787214166955
271.05,0.1497767616159482,-0.0912454359136612,29.967564679280926,29.999999999999996,1.8628572193451536
271.1,0.14332210372036971,-0.09083469651820235,29.969357132016956,29.999999999999996,1.8463051930957388
271.15,0.14962204402333254,-0.08710823485661356,29.972742783051316,29.999999999999996,1.8311813994994386
271.2,0.15345499268225213,-0.09012046795147438,29.971593134645296,29.999999999999996,1.8463764501004354
271.25,0.1492592068017844,-0.08984161448963873,29.973852964542978,29.999999999999996,1.8271100190121006
271.3,0.15040159021940216,-0.08457644141532279,29.97751931376974,29.999999999999996,1.8323386375819013
271.35,0.1339873280780269,-0.06726966940519588,29.977186289011854,29.999999999999996,1.812889694589247
271.4,0.1286834954533329,-0.04293804005594298,29.980407769489418,29.999999999999996,1.812344613397848
271.45,0.12103396343372966,-0.027889998678497067,29.975802578360977,29.999999999999996,1.7866079372958814
271.5,0.11702937525589002,-0.01214267462227712,29.9806792790498,29.999999999999996,1.8012313394335555
271.55,0.0990574413969298,-0.0021847927519575766,29.98061850059615,29.999999999999996,1.800014453333386
271.6,0.09669932328433135,0.00017706897437437202,29.984250189378283,29.999999999999996,1.7995561273887186
271.65,0.09443684033554327,-0.0016275175150178057,29.986086787740973,29.999999999999996,1.8051365899833518
271.7,0.08284331458636594,-0.004954550980543083,29.99154054770029,29.999999999999996,1.8186371046084104
271.75,0.06864556401604995,-0.0011286797268308863,29.989047311184443,29.999999999999996,1.844637682679869
271.8,0.0637603629409621,0.013958585868007233,29.99211084812344,29.999999999999996,1.845106736809767
271.85,0.04785584788862684,0.016319120217716462,29.994672493194496,29.999999999999996,1.843344012737754
271.9,0.0346848583202294,0.034341731584022976,29.988639222237033,29.999999999999996,1.8468134623524766
271.95,0.027935968634302307,0.05352609812126222,29.99215585287703,29.999999999999996,1.8439407611077177
272.0,0.026713776521783448,0.06817080331722732,29.989016797870864,29.999999999999996,1.844768140437055
272.05,0.02390274260968599,0.0774879840602483,29.987912775046432,29.999999999999996,1.848106851773977
272.1,0.01608912915354605,0.09598207684404991,29.982370424181855,29.999999999999996,1.8574049185730082
272.15,0.007631568660706343,0.09583157591939645,29.981483221335804,29.999999999999996,1.8460833972333297
272.2,-0.003640568143892277,0.11639042923484443,29.98423181838643,29.999999999999996,1.8576596770346177
272.25,-0.017407656541843675,0.1205963284347031,29.986005310852736,29.999999999999996,1.8595961532904282
272.3,-0.012313192180742347,0.12919990726962682,29.98771528880019,29.999999999999996,1.847921476894234
272.35,-0.02559256258041848,0.1356411793712758,29.989769013833893,29.999999999999996,1.8527756724145337
272.4,-0.02003799791793879,0.14791998003337722,29.990229697348465,29.999999999999996,1.8570830895054735
272.45,-0.02006311293111813,0.15475192244974612,29.98669837046818,29.999999999999996,1.8605192535107256
272.5,-0.01648979430149348,0.15700536630922002,29.991959364121886,29.999999999999996,1.839850009752112
272.55,-0.013302739397433089,0.16942358459528056,29.99899046461324,29.999999999999996,1.8341027395489917
272.6,-0.022677924648120715,0.18214493557427064,29.99767400362031,29.999999999999996,1.8322524794372477
272.65,-0.0211082734482557,0.19053827286498948,30.00156315462712,29.999999999999996,1.8172838755952732
272.7,-0.03602841252715571,0.1819392834629431,30.008221258430716,29.999999999999996,1.8203056635759483
272.75,-0.0238856696484291,0.1700820563041744,30.00100490977145,29.999999999999996,1.8250341281376983
272.8,-0.033329119291856064,0.15799023640235388,29.998967927391536,29.999999999999996,1.8312607943844526
272.85,-0.036005757329940956,0.14575096633074547,29.997653674254664,29.999999999999996,1.8248164131807483
272.9,-0.026972571343490896,0.1355882434526138,29.99678189689089,29.999999999999996,1.8339740256489123
272.95,-0.028614762348901084,0.11603328284548224,30.00104086153355,29.999999999999996,1.8375101759744885
273.0,-0.039621512982654525,0.1095949504698701,29.999583361011922,29.999999999999996,1.8366793711163625
273.05,-0.04872407335992972,0.10719500760123504,30.00128197369006,29.999999999999996,1.8249615869396862
273.1,-0.051131904661489376,0.09271436381041191,30.002303256434658,29.999999999999996,1.8150026510670418
273.15000000000003,-0.06981053579232546,0.09075299759614612,30.004140744120196,29.999999999999996,1.7975525868208422
273.2,-0.08004519008579192,0.08007374370614463,30.000202200320647,29.999999999999996,1.8016320129070633
273.25,-0.06291893787594029,0.06563905552262686,30.002657397358664,29.999999999999996,1.799894872325017
273.3,-0.06579781081751931,0.05903134684942858,30.00207097152642,29.999999999999996,1.7949285777016728
273.35,-0.07347343127655975,0.03542382432105905,30.004652955481376,29.999999999999996,1.7995686943777414
273.40000000000003,-0.07021795374593909,0.01392748235279336,30.007908308516775,29.999999999999996,1.8032874743745724
273.45,-0.08235710710939985,-0.0034830637526032373,30.00667278473953,29.999999999999996,1.786801249614543
273.5,-0.08864867254095318,-0.014901895589303677,30.00858732056101,29.999999999999996,1.8087705527042865
273.55,-0.09218237696375293,-0.029860940587667147,30.003771183766588,29.999999999999996,1.8168429932763857
273.6,-0.1013003350219693,-0.055664928968935004,30.002242314291863,29.999999999999996,1.8132779525859868
273.65000000000003,-0.11076964135911316,-0.08718605262700327,30.005322442806616,29.999999999999996,1.8343264919912927
273.7,-0.12069993107147586,-0.09695704412971459,30.000711858073647,29.999999999999996,1.8476149337775913
273.75,-0.11925886265154459,-0.11439074140375981,30.003602656749294,29.999999999999996,1.8449110234551953
273.8,-0.13452403094533041,-0.13130650293095403,30.007363603880567,29.999999999999996,1.8515437936634382
273.85,-0.13453589482213643,-0.14118012229234234,30.005063619121742,29.999999999999996,1.8504917797578777
273.90000000000003,-0.12903666698020835,-0.1491484715992971,30.007221895782386,29.999999999999996,1.8424272811434066
273.95,-0.13159977111309898,-0.16036367840782187,30.00824495846703,29.999999999999996,1.8518330082372196
274.0,-0.13268840022383532,-0.1619649457561443,30.00334215313573,29.999999999999996,1.8295387668887535
274.05,-0.1229938718269563,-0.17133619950492432,30.011621998367744,29.999999999999996,1.8242995835831581
274.1,-0.11862248330741593,-0.18858624543135372,30.008910131937448,29.999999999999996,1.8244095590540728
274.15000000000003,-0.10893383112178034,-0.18760514879825735,30.013206314741886,29.999999999999996,1.8332623851654999
274.2,-0.10420533745989434,-0.18042716662507685,30.01439994096101,29.999999999999996,1.8251635221305291
274.25,-0.1010177781533357,-0.1841427902315143,30.014689482654536,29.999999999999996,1.8207202233539552
274.3,-0.10360519283800436,-0.18148921618116573,30.020020468569665,29.999999999999996,1.8336826388541165
274.35,-0.1120929588617812,-0.17463553988251954,30.02339848695772,29.999999999999996,1.829034968927096
274.40000000000003,-0.1050687569885715,-0.1585586984110925,30.029112303045938,29.999999999999996,1.8229857534873752
274.45,-0.09873552533179344,-0.14812355451951076,30.03116994860418,29.999999999999996,1.7960063562957593
274.5,-0.08150649238025394,-0.14553761077263178,30.02839355996322,29.999999999999996,1.7781323746521471
274.55,-0.0665235692224777,-0.14588179593303832,30.031229676804475,29.999999999999996,1.779281034011127
274.6,-0.056036843640739305,-0.1331731227858181,30.036903460144753,29.999999999999996,1.7757207725019857
274.65000000000003,-0.044414022072004754,-0.13134530058491267,30.037545521119842,29.999999999999996,1.760061384791235
274.7,-0.025938975875926674,-0.1250436027527803,30.04121758560588,29.999999999999996,1.7568562456241616
274.75,-0.012993114053218315,-0.1138417364293867,30.041918137107068,29.999999999999996,1.7723846299784338
274.8,0.016834652514023524,-0.09952617150629801,30.037175954723836,29.999999999999996,1.7704007627917961
274.85,0.042742147296892685,-0.09272576373217833,30.043184903507875,29.999999999999996,1.7724610354598527
274.90000000000003,0.058510329403398995,-0.0868700547915894,30.04212191559083,29.999999999999996,1.7762283922746795
274.95,0.08268574415280812,-0.07180592730400012,30.041075478683254,29.999999999999996,1.7745097780428551
275.0,0.10580188230298111,-0.06836494459306376,30.041878880952964,29.999999999999996,1.7713515307222534
275.05,0.11890756624837469,-0.060825656978902215,30.047168164569825,29.999999999999996,1.7877305269940484
275.1,0.1449853891523184,-0.058630145368592824,30.05015182903029,29.999999999999996,1.770675507626552
275.15000000000003,0.1598434439835926,-0.04108411222822462,30.04476687691515,29.999999999999996,1.7847154706474095
275.2,0.17633289909633693,-0.030840915898959084,30.047201350695914,29.999999999999996,1.7710071848989604
275.25,0.18463860762672768,-0.027765604837085418,30.03892638071262,29.999999999999996,1.7798174586115436
275.3,0.1927227359612504,-0.020637413105063826,30.03281139337947,29.999999999999996,1.7623985418353678
275.35,0.2015301962988334,-0.02046138878553266,30.028573678463104,29.999999999999996,1.7745690017010747
275.40000000000003,0.1963446797372062,-0.019131028751458244,30.020569992086003,29.999999999999996,1.7806009724398963
275.45,0.19458055458564907,-0.009085658421711246,30.022355626994948,29.999999999999996,1.788675159573953
275.5,0.2009188237215926,0.00663958314081225,30.020487752198257,29.999999999999996,1.7906473695729714
275.55,0.20297407519272093,0.020816104201549068,30.020236196891368,29.999999999999996,1.7813881632566564
275.6,0.2083917064826123,0.03396129953392459,30.016771805890333,29.999999999999996,1.7683716005502879
275.65000000000003,0.2166690294488178,0.04109675272284385,30.023961919970542,29.999999999999996,1.7453781028604425
275.7,0.22161772445767888,0.03964617435346729,30.029864327515117,29.999999999999996,1.7541947562423026
275.75,0.2218982544418946,0.03548989321869851,30.033358284053676,29.999999999999996,1.7629268081778064
275.8,0.21543807447182084,0.03563265819563487,30.0384744200113,29.999999999999996,1.757699922997897
275.85,0.2160130302485472,0.04334949844779934,30.039170630892524,29.999999999999996,1.7537657981709696
275.90000000000003,0.2031835127228523,0.03715649686260255,30.039668464135246,29.999999999999996,1.7594176535007042
275.95,0.19432438393899695,0.042216250775535126,30.044985204625124,29.999999999999996,1.7513679966137432
276.0,0.1912134804976403,0.04578365343292775,30.04002515961254,29.999999999999996,1.7369635054319101
276.05,0.18839845567011881,0.04865857697103987,30.040115164882152,29.999999999999996,1.7416335384144472
276.1,0.1701178851112312,0.06452428432061029,30.04443149941761,29.999999999999996,1.7497891331529083
276.15000000000003,0.1625810166494796,0.055834367714921035,30.048369786491413,29.999999999999996,1.7450942365614934
276.2,0.1444412201631247,0.05812105746154881,30.03684429486956,29.999999999999996,1.7469467353290402
276.25,0.12415965581597185,0.05719028180094582,30.04163829772561,29.999999999999996,1.7613158681241463
276.3,0.10621237648753352,0.060149179565489895,30.046089824639633,29.999999999999996,1.7743623170395375
276.35,0.09722956031149682,0.06221073050102946,30.04895742776571,29.999999999999996,1.7745850610448883
276.40000000000003,0.0839533953603962,0.08126814911124809,30.04672491689209,29.999999999999996,1.7739428019029748
276.45,0.06711884561618958,0.07775644568176868,30.0439540144427,29.999999999999996,1.7652731172901361
276.5,0.048553002812889684,0.07749545192533794,30.040641114067537,29.999999999999996,1.7708497891206598
276.55,0.03968341503072604,0.06937721790086387,30.043733602824382,29.999999999999996,1.774238959060955
276.6,0.02837800995726113,0.07954496313695324,30.047904265392525,29.999999999999996,1.7613751328724145
276.65000000000003,0.006730506576995034,0.07808809462644348,30.041165799998147,29.999999999999996,1.752806848284879
276.7,-0.0016007512647207454,0.07886022093460884,30.042731564525575,29.999999999999996,1.7435259915876622
276.75,-0.03757934836121449,0.09407765724709903,30.041640807094456,29.999999999999996,1.733460561879721
276.8,-0.059703401163336445,0.09415120019763892,30.03354690468176,29.999999999999996,1.7425614970719392
276.85,-0.07213879934378896,0.09488715387932257,30.02811475876075,29.999999999999996,1.7476469606462144
276.90000000000003,-0.09780803582962365,0.10764733314045814,30.02917875876204,29.999999999999996,1.7517592207962793
276.95,-0.11106327137300628,0.10891114718956538,30.02678568200059,29.999999999999996,1.7553267703780624
277.0,-0.13725707553866692,0.11519987315227968,30.026871450592957,29.999999999999996,1.7530595625498353
277.05,-0.15111837040683365,0.11447501480307223,30.019528479239096,29.999999999999996,1.7454049229749125
277.1,-0.15810470872237095,0.12019324243877512,30.01894935488731,29.999999999999996,1.752214965778766
277.15000000000003,-0.1685179054983551,0.11617571613705151,30.018747495817227,29.999999999999996,1.76012732071232
277.2,-0.1732112669257178,0.11906926990080424,30.01323363895504,29.999999999999996,1.756224204675352
277.25,-0.18408922831753086,0.12152277920210741,30.00980180423673,29.999999999999996,1.7556292479284332
277.3,-0.17135386414292866,0.11503709718117625,30.007674782134806,29.999999999999996,1.7654192282988603
277.35,-0.18238500377997946,0.1224478205993355,30.00811761852922,29.999999999999996,1.7766700230840293
277.40000000000003,-0.17572959579026579,0.13118865739452917,30.004036898835263,29.999999999999996,1.7772857082879958
277.45,-0.1854804406171342,0.12993203959212982,30.005675525466284,29.999999999999996,1.7777743094540681
277.5,-0.18024765430643347,0.13588542647904073,29.998638156334128,29.999999999999996,1.7714207547720449
277.55,-0.1643980150853228,0.13523440109668972,29.99845065939966,29.999999999999996,1.7783390786848206
277.6,-0.1775016260756059,0.13700746437590103,29.993160807571638,29.999999999999996,1.7682066729142287
277.65000000000003,-0.15992325338079166,0.13510327692549423,29.993222746187215,29.999999999999996,1.7820614573714644
277.7,-0.15398122831531796,0.12089127964806982,29.98756442949214,29.999999999999996,1.7862881269070885
277.75,-0.14425552472460548,0.11311798414243085,29.983516509107712,29.999999999999996,1.7751714463825399
277.8,-0.14848406661335178,0.11044708933564354,29.98668729442093,29.999999999999996,1.7805155054835593
277.85,-0.13412737319298967,0.10303812564556737,29.983939614635496,29.999999999999996,1.777303349451887
277.90000000000003,-0.1341557029094486,0.10706571369127434,29.98101912398491,29.999999999999996,1.787951798677077
277.95,-0.13554969412339993,0.09284008326849763,29.980640604140216,29.999999999999996,1.779003955925761
278.0,-0.11890433853892335,0.07854571349946526,29.981578674613267,29.999999999999996,1.7857092192949795
278.05,-0.09387409504891513,0.049686139574161646,29.980323796938766,29.999999999999996,1.806561068617053
278.1,-0.08059853765192529,0.022131326267509587,29.982688213935436,29.999999999999996,1.81662870172952
278.15000000000003,-0.058578142039086255,-0.006739548569533979,29.98612389541124,29.999999999999996,1.8179386943680578
278.2,-0.0486590109633648,-0.02967053539363969,29.981319051918646,29.999999999999996,1.826183223896746
278.25,-0.03138956324313159,-0.0499576602398764,29.979640187940344,29.999999999999996,1.8375146284077817
278.3,-0.017667125748296285,-0.07608604681828766,29.979354916271298,29.999999999999996,1.83185076497725
278.35,0.003233549213211325,-0.08282049913776003,29.974775977043485,29.999999999999996,1.8453252014762365
278.40000000000003,0.015353736717815614,-0.11029950622507535,29.97648708030545,29.999999999999996,1.8197151036805723
278.45,0.026681172765072158,-0.13467885339628394,29.983904746032533,29.999999999999996,1.8068768490187255
278.5,0.023780598955814587,-0.1497015651345418,29.985102682026145,29.999999999999996,1.7908902347047215
278.55,0.02872566643858137,-0.17283192908905595,29.980052570193866,29.999999999999996,1.8043674618873098
278.6,0.03913304602812036,-0.18776311060703305,29.977281125927064,29.999999999999996,1.7814746393327245
278.65000000000003,0.05132095638753233,-0.20287767364647843,29.981404332885436,29.999999999999996,1.795044992804682
278.7,0.03554584203905109,-0.21356625786253805,29.981591535199474,29.999999999999996,1.819194803073001
278.75,0.03181471299670554,-0.2083533754980078,29.98325858907196,29.999999999999996,1.8212215743563507
278.8,0.02928396768065667,-0.2236461438261383,29.985704346043526,29.999999999999996,1.8331966989667055
278.85,0.028916155579450827,-0.22214048422594332,29.985411737653703,29.999999999999996,1.8284395169853274
278.90000000000003,0.0307547060336354,-0.23088709626375722,29.984497738690987,29.999999999999996,1.830405288960696
278.95,0.03479685219573098,-0.22445872916584095,29.983091817672737,29.999999999999996,1.8303243204116968
279.0,0.023791136724147732,-0.21561223786244538,29.980463700843867,29.999999999999996,1.830209981706171
279.05,0.022734814818701127,-0.22123001249094365,29.97801592557449,29.999999999999996,1.8261799111764063
279.1,0.018299360694649658,-0.22576758630643337,29.975514225189,29.999999999999996,1.8450624250939631
279.15000000000003,0.018562721980017825,-0.22308385826443516,29.96962654231537,29.999999999999996,1.8746214649196118
279.2,0.027870993749142356,-0.22712770065386964,29.97651374716008,29.999999999999996,1.8610486872983318
279.25,0.027052829248517124,-0.21234963266307075,29.97869696492944,29.999999999999996,1.8365807601502029
279.3,0.04295685214617945,-0.19136995290715791,29.978209288484557,29.999999999999996,1.8261027915047852
279.35,0.04349394542920151,-0.16530418258953322,29.97551889274633,29.999999999999996,1.8233677439325888
279.40000000000003,0.042430947818028766,-0.14394249367437423,29.97485518016378,29.999999999999996,1.8258796500537235
279.45,0.03824362341465353,-0.11895898475927295,29.97982893449399,29.999999999999996,1.8205864065170467
279.5,0.04491774436924839,-0.1000404036934199,29.979665740519053,29.999999999999996,1.8220666800797782
279.55,0.05957001614901839,-0.08737914338954067,29.97997368465716,29.999999999999996,1.8050348025384213
279.6,0.062469516520103,-0.08387373299323296,29.985673920160856,29.999999999999996,1.8091187144276177
279.65000000000003,0.07064858002604046,-0.0641660620931826,29.99051601218278,29.999999999999996,1.818131625472264
279.7,0.07809991831788836,-0.030410900903013408,29.994326877873018,29.999999999999996,1.8083225169016606
279.75,0.07096278980910185,0.009846355231612276,29.987576322942008,29.999999999999996,1.7966403654584426
279.8,0.09068808161776956,0.034712963874871335,29.987593867837457,29.999999999999996,1.8080996678727725
279.85,0.08775397728871255,0.053599956095063093,29.993990300914007,29.999999999999996,1.8109413356493664
279.90000000000003,0.09856115332246229,0.07302952567144982,29.988487977768585,29.999999999999996,1.8202349555702144
279.95,0.10593391395174787,0.09216689269692627,29.994415801583106,29.999999999999996,1.8162601552464928
280.0,0.10889960476485301,0.1028566706950177,29.99065379054703,29.999999999999996,1.833073099645641
280.05,0.11353130213768174,0.10991881015556176,29.988415972824928,29.999999999999996,1.8439334528386953
280.1,0.12301681568142973,0.13041147324532365,29.989488336753915,29.999999999999996,1.8399861647210989
280.15000000000003,0.13210802480296016,0.14497282502322326,29.993335116927348,29.999999999999996,1.8394353748264138
280.2,0.1353972400900233,0.15838233614176478,29.993284714273035,29.999999999999996,1.8262438260018565
280.25,0.1410230716366744,0.15962824518923965,29.989424703367177,29.999999999999996,1.8204451677954665
280.3,0.15220404366530882,0.1591600618759345,29.989264452593815,29.999999999999996,1.8272589121715532
280.35,0.14076840824704392,0.1639165100846462,29.990992743430244,29.999999999999996,1.8482403965052359
280.40000000000003,0.13572772084149784,0.1588639465513414,29.99308883827889,29.999999999999996,1.835945647286944
280.45,0.12625880588816696,0.16141837941911322,29.993973111323182,29.999999999999996,1.843072265385068
280.5,0.12232937559354101,0.17985011616656538,29.998621553119783,29.999999999999996,1.84000067451524
280.55,0.1077130820909118,0.1769838062470606,30.002606676165044,29.999999999999996,1.8425007544118697
280.6,0.1040924408709579,0.17839843270247124,30.002662088447895,29.999999999999996,1.8388407126087754
280.65000000000003,0.09199786928278063,0.17735169225058395,30.000158155517674,29.999999999999996,1.8402962004352137
280.7,0.0688113713115533,0.16902866333615832,29.995166130310587,29.999999999999996,1.840699358266996
280.75,0.05274011462288639,0.15059388360260934,29.999995425635195,29.999999999999996,1.8701328959293064
280.8,0.05060844457534649,0.14566610558815965,30.002966855790586,29.999999999999996,1.8593485319913812
280.85,0.03924312235061438,0.14151395151804444,29.996383791954294,29.999999999999996,1.861427704350825
280.90000000000003,0.03264321690149507,0.1362495567814936,29.99308118089579,29.999999999999996,1.8780569332971193
280.95,0.0247729056620769,0.12238362741686284,29.991650038660662,29.999999999999996,1.876350781295068
281.0,0.013885950934900627,0.11629452338879236,29.98765404273652,29.999999999999996,1.8774917567563638
281.05,0.009017177550088113,0.1085197778627893,29.983892829389163,29.999999999999996,1.857889139975337
281.1,-0.028577443911936874,0.10596875160824674,29.981689824678135,29.999999999999996,1.8512856585106976
281.15000000000003,-0.04690566028373405,0.09190064657433573,29.98231463314313,29.999999999999996,1.845282060093667
281.2,-0.06477023228744952,0.07088900145240014,29.980339212064784,29.999999999999996,1.8602356102655095
281.25,-0.08460476982555443,0.06416844676375263,29.97691682962326,29.999999999999996,1.8458009342963264
281.3,-0.09856508228690757,0.06674641127048904,29.985345819579535,29.999999999999996,1.8391180962058595
281.35,-0.10976935291702229,0.05999016437626958,29.98717503326344,29.999999999999996,1.8499707293721797
281.40000000000003,-0.12449641447319926,0.0355898924047916,29.987896848407733,29.999999999999996,1.8540247115155954
281.45,-0.13609155416659402,0.03331089460934264,29.993263032699907,29.999999999999996,1.858168137413706
281.5,-0.15010572859982582,0.028893288680123166,29.998742791354253,29.999999999999996,1.841910286937191
281.55,-0.15310238930076564,0.015017280740777628,30.000040671399276,29.999999999999996,1.8396735296711415
281.6,-0.15654111886625446,0.0011077424128972206,30.000604013603823,29.999999999999996,1.8453974804173323
281.65000000000003,-0.15381710491897227,-0.0030726751251742204,29.990612095623906,29.999999999999996,1.8398145514563575
281.7,-0.15590649485795754,-0.01715709746353021,29.995678229309387,29.999999999999996,1.8176660519179415
281.75,-0.1496777209011282,-0.012203093161252801,29.998955461754786,29.999999999999996,1.8220101546317902
281.8,-0.15358160248484043,-0.008332546025722644,29.999286959482898,29.999999999999996,1.8336738971634772
281.85,-0.1625601387792669,-0.025443765515453316,30.00158213549046,29.999999999999996,1.8275489685537751
281.90000000000003,-0.16376340625455732,-0.03489631607682008,30.004622923007716,29.999999999999996,1.8499922890246756
281.95,-0.16356803889646107,-0.04143703439779622,30.004125873580218,29.999999999999996,1.8455212160068313
282.0,-0.16940019823939104,-0.04223098219094395,30.004436137493478,29.999999999999996,1.8434087470261205
282.05,-0.17580056510500988,-0.05452657212809129,30.01353847546309,29.999999999999996,1.828550488290479
282.1,-0.17744416962250523,-0.06966104312103828,30.007445138021527,29.999999999999996,1.8188597042215935
282.15000000000003,-0.1686743654938461,-0.07250921046453367,30.01594027998481,29.999999999999996,1.820734534805672
282.2,-0.17138656211712333,-0.07961238198682435,30.019524348272128,29.999999999999996,1.8337042927140506
282.25,-0.15889074223573574,-0.08410465791156405,30.013219814492363,29.999999999999996,1.8354937115912242
282.3,-0.14831714000365573,-0.08710356322917302,30.014874596546598,29.999999999999996,1.8341331831041234
282.35,-0.12355053689960781,-0.08850391016440569,30.020325199708093,29.999999999999996,1.831621238475131
282.40000000000003,-0.11364878176430177,-0.09679492397526542,30.022004796550863,29.999999999999996,1.816664841860314
282.45,-0.09729303650585418,-0.0974647587069395,30.021875067557254,29.999999999999996,1.8089984380128885
282.5,-0.07823122044663086,-0.0975544085601283,30.027942107226767,29.999999999999996,1.7990942161490588
282.55,-0.05513905916210146,-0.09631986236749839,30.03066699756124,29.999999999999996,1.799190096967663
282.6,-0.03258433103980542,-0.09896789613044628,30.028417772713173,29.999999999999996,1.8100145552010916
282.65000000000003,-0.013953629999152393,-0.08654040088603196,30.03574243375291,29.999999999999996,1.8029820518018271
282.7,-0.0008129201090584277,-0.08791547248386504,30.033809152747214,29.999999999999996,1.817627469252527
282.75,0.004216231943427628,-0.0853837905869691,30.028999358778528,29.999999999999996,1.8034369444407001
282.8,0.015063111644540217,-0.10551265177992687,30.029372688947277,29.999999999999996,1.8088948926201869
282.85,0.03519608601527161,-0.10254717906704224,30.032465237476334,29.999999999999996,1.807737060071994
282.90000000000003,0.050287553384738434,-0.10157363079803432,30.029034756833305,29.999999999999996,1.8106663220114727
282.95,0.049252447743365325,-0.09775276208951547,30.024659556174594,29.999999999999996,1.8176413426846243
283.0,0.051293225768983784,-0.10546509491158226,30.029890556863027,29.999999999999996,1.8317024775113686
283.05,0.05707695635650417,-0.09631516282875786,30.038736746895424,29.999999999999996,1.830761664583123
283.1,0.070912814637676,-0.09628755019765528,30.033442225479636,29.999999999999996,1.8196619456950678
283.15000000000003,0.08873111672182585,-0.08913152190716617,30.036496821628486,29.999999999999996,1.807378815053881
283.2,0.0954723038829064,-0.08609222940733086,30.031941157317828,29.999999999999996,1.8219394537553946
283.25,0.10671066953242503,-0.08406062985864016,30.032957662808148,29.999999999999996,1.812148923186195
283.3,0.11344611821094779,-0.06596938227426935,30.03328608492567,29.999999999999996,1.8183968533073174
283.35,0.1250226262030382,-0.06868226938931898,30.034937663411043,29.999999999999996,1.8113278678677343
283.40000000000003,0.14678674993208185,-0.054206493965218844,30.02945020542011,29.999999999999996,1.7932512673595205
283.45,0.14415209118799935,-0.04658252019080285,30.033729066195956,29.999999999999996,1.777225330061019
283.5,0.1439007001852221,-0.03978589892672823,30.033028354988822,29.999999999999996,1.7751902352701963
283.55,0.16440118781839605,-0.028287736850462007,30.038743859337785,29.999999999999996,1.771809603460604
283.6,0.17001249218661968,-0.011632368972643033,30.039209354544365,29.999999999999996,1.7710535854413247
283.65000000000003,0.1763652442513614,-0.004975143536579578,30.040319258604676,29.999999999999996,1.7854481291554158
283.7,0.18043578330581397,0.0038004969186912637,30.03924589751531,29.999999999999996,1.7988181427574832
283.75,0.17763079877152965,-0.002932210991915709,30.038496512910047,29.999999999999996,1.7761833437190506
283.8,0.17377354998365435,0.010192389735384052,30.033766958138962,29.999999999999996,1.7615330475519932
283.85,0.1682999435132064,0.022982920481229477,30.03456865355783,29.999999999999996,1.7639523067719036
283.90000000000003,0.15417080928559887,0.024597662179225818,30.033756960282012,29.999999999999996,1.7752960314501798
283.95,0.13728161610080455,0.022265484282653694,30.031710407342164,29.999999999999996,1.7809261395909983
284.0,0.1295955983735498,0.026456769134135253,30.029592298581733,29.999999999999996,1.7794768405927102
284.05,0.11550257464326172,0.03435644959621121,30.032357818663794,29.999999999999996,1.785650759870858
284.1,0.10624943758765729,0.038747680965447236,30.035002899313696,29.999999999999996,1.776409390113467
284.15000000000003,0.09581953978815169,0.04780537808934774,30.03545771220281,29.999999999999996,1.769555303430443
284.2,0.09372280460152416,0.052743257655773715,30.03328182217657,29.999999999999996,1.7601690178627212
284.25,0.07329896343775666,0.0688889857166274,30.03908563690608,29.999999999999996,1.741717072552201
284.3,0.0678655982752473,0.07921932763051719,30.043399965392663,29.999999999999996,1.7459370945949506
284.35,0.06301146548223431,0.07886711584542556,30.044947314923444,29.999999999999996,1.7521940705837338
284.40000000000003,0.054342679545079486,0.09386830409237225,30.046188382554092,29.999999999999996,1.7596157246567852
284.45,0.040326703742513265,0.095707368887956,30.046785087365294,29.999999999999996,1.7688969535973529
284.5,0.020340169843656004,0.09880302008771635,30.04776776112766,29.999999999999996,1.7706273289520165
284.55,0.00932429682785685,0.10189895033022585,30.046828799768168,29.999999999999996,1.7660732146947582
284.6,-0.01627313399255668,0.12612572709913533,30.04688950492333,29.999999999999996,1.7693286939445683
284.65000000000003,-0.03605559923812964,0.12442597570920401,30.050291118547726,29.999999999999996,1.7600893716889803
284.7,-0.04473442265194788,0.12430457416066192,30.047516632609916,29.999999999999996,1.7500956267833518
284.75,-0.05930904219629091,0.118754161557228,30.052984696604266,29.999999999999996,1.7631696440270983
284.8,-0.07282571965896234,0.13485865720773257,30.04871303738142,29.999999999999996,1.7776358621442785
284.85,-0.09234294829159768,0.15469207491321607,30.05212505154128,29.999999999999996,1.7721249345150654
284.90000000000003,-0.10637369947761838,0.16514783691285706,30.053928710675077,29.999999999999996,1.7777781903054657
284.95,-0.11998902226997518,0.16154412729137285,30.057594098996752,29.999999999999996,1.7535589088562482
285.0,-0.123365696899852,0.15417813475292882,30.058787615839087,29.999999999999996,1.7382964005689594
285.05,-0.13233806284074331,0.15431171713266267,30.069820914863012,29.94999999999999,1.6716684167128142
285.1,-0.14562005131050001,0.15513007227360476,30.066864575474543,29.899999999999977,1.6345165381875477
285.15000000000003,-0.15327623277578625,0.14745875713583018,30.066073722469344,29.849999999999962,1.5792830809439655
285.2,-0.15183144639458326,0.15055247509610203,30.06945703803683,29.80000000000001,1.515673073677479
285.25,-0.15268535763568408,0.1342106675539988,30.062508410708816,29.75,1.4674331277504093
285.3,-0.14890352627945233,0.1325573142313712,30.06442859415899,29.699999999999985,1.4221361868095423
285.35,-0.1434623693891837,0.12170466961425204,30.06226662944606,29.649999999999974,1.3771098023888968
285.40000000000003,-0.13589471405431264,0.11168372568718694,30.05581389466265,29.599999999999966,1.3206734876523052
285.45,-0.12974805087295407,0.10982725043384303,30.04214826741104,29.55000000000001,1.2691669476202954
285.5,-0.13072763847966867,0.10332217968360868,30.03304519308482,29.499999999999996,1.2136475903047836
285.55,-0.13132437544482706,0.08266649513026726,30.023372189967894,29.44999999999999,1.149435729564132
285.6,-0.12963569106844436,0.06752106081648201,30.0163549466258,29.39999999999997,1.111677602270877
285.65000000000003,-0.1437488628912812,0.06895114980458505,30.008789858787015,29.349999999999962,1.0703678083494874
285.7,-0.13711362379326178,0.04989493541445245,30.00050483406018,29.300000000000008,1.0330028879832223
285.75,-0.12836023528132773,0.035240535324877545,29.99349260867636,29.25,0.9735501145537387
285.8,-0.13276279720203166,0.008248609492853118,29.98807019946324,29.199999999999985,0.8964998553334425
285.85,-0.1371263538371491,-0.017556163781537976,29.984987268700024,29.149999999999974,0.8489321445831862
285.90000000000003,-0.1324198804808405,-0.038367453980078486,29.972456298488808,29.099999999999966,0.7872629861387885
285.95,-0.12317992470061204,-0.05955207505809417,29.962557649952114,29.05000000000001,0.741932289176778
286.0,-0.12219190899507078,-0.06449907375003411,29.95988425816576,28.999999999999996,0.6790221810624133
286.05,-0.10329097694065664,-0.08791461906551214,29.948889796336445,28.949999999999985,0.6141608249187915
286.1,-0.08700392190251015,-0.11744201321238992,29.94045755542702,28.899999999999977,0.5731330478965948
286.15000000000003,-0.07456222251626043,-0.13643542769207057,29.924474779401734,28.849999999999966,0.5281699463388703
286.2,-0.05935137636618507,-0.1459218790566276,29.90065310569105,28.800000000000008,0.4944909300053104
286.25,-0.05203593708869014,-0.16519281293142252,29.895599819336706,28.75,0.4280483128782504
286.3,-0.042082093021718836,-0.19280377158079273,29.889487718672008,28.69999999999999,0.3807368750850675
286.35,-0.03636565969894565,-0.1922370660718591,29.875173250824965,28.649999999999974,0.3076067066534933
286.40000000000003,-0.03351174900120363,-0.20169478961924817,29.86534675031657,28.599999999999962,0.24840298444147324
286.45,-0.03051265657133901,-0.2322811775317519,29.85391225040112,28.550000000000008,0.18483400948512663
286.5,-0.01611661748987397,-0.2501755063469982,29.83925229203471,28.499999999999996,0.1154229682555512
286.55,-0.0223246175776727,-0.24690582878764053,29.829550841588524,28.449999999999985,0.07110228876109992
286.6,-0.0029625934153071033,-0.26733752556185014,29.823820922499834,28.399999999999974,0.028194626798208278
286.65000000000003,0.006995087492239131,-0.26534148050589695,29.80907749525815,28.349999999999962,-0.009025251901810805
286.7,0.02044557354544022,-0.26384029990527846,29.792477715957194,28.300000000000008,-0.07161206287048238
286.75,0.02035674775293947,-0.24326057495350908,29.777570733210634,28.25,-0.11687780001777281
286.8,0.024940003779438526,-0.2332403601227144,29.75748329459519,28.199999999999985,-0.1782884890355676
286.85,0.021459064292314506,-0.22355845805427213,29.74018339004327,28.149999999999977,-0.2381017843308193
286.90000000000003,0.0204682104027471,-0.21400104563406816,29.724318308607238,28.099999999999962,-0.2872129680953155
286.95,0.030336433245794936,-0.20072725265378777,29.71166470468155,28.05000000000001,-0.3374767764064479
287.0,0.04062951447213464,-0.18702359324168782,29.697271677933433,27.999999999999996,-0.38238014880536997
287.05,0.03978033166128484,-0.18926924468779374,29.677148255692526,27.94999999999999,-0.42658508463633305
287.1,0.032759716137706736,-0.1757959534200584,29.658852738043695,27.899999999999977,-0.4994279853077217
287.15000000000003,0.045453534196443934,-0.15435279896043352,29.63687042642129,27.849999999999966,-0.5672406143228772
287.2,0.0775195217802255,-0.13190479853695064,29.61888726150608,27.80000000000001,-0.6148025228165737
287.25,0.07749863773657613,-0.1123930226966122,29.602344565238035,27.749999999999996,-0.6607450654275573
287.3,0.07910603355928882,-0.09357974897206925,29.584062821330633,27.699999999999985,-0.7025207537189637
287.35,0.07429535645147868,-0.08392293970807693,29.565980106847967,27.649999999999977,-0.7632541812554359
287.40000000000003,0.064581556350043,-0.056751617066633966,29.53918253553607,27.599999999999962,-0.8086149748900859
287.45,0.07264025040083806,-0.0413690292454008,29.513469241051922,27.550000000000008,-0.8723051254787348
287.5,0.08360060596477216,-0.013108611953166868,29.492534638672847,27.499999999999996,-0.935308175744195
287.55,0.09976253340075428,-0.002305825851318051,29.47129295339608,27.449999999999985,-0.985953768005571
287.6,0.09947738050289837,0.004065933552073616,29.452899892146416,27.399999999999974,-1.0577191018474879
287.65000000000003,0.11576443667876363,0.03553092129348292,29.42204223063257,27.349999999999962,-1.125357796570042
287.7,0.12082587323749397,0.055647806383180856,29.399602936738173,27.30000000000001,-1.1586645057662623
287.75,0.14504795823937625,0.05701428354541243,29.371675567679535,27.249999999999996,-1.2124031197411802
287.8,0.15531218111501344,0.06427401419763061,29.351136143374017,27.19999999999999,-1.274031880825207
287.85,0.15520939071012058,0.091540407986254,29.32806794807479,27.149999999999974,-1.3338725063889418
287.90000000000003,0.15379137515253244,0.100787496760172,29.300722013386103,27.099999999999966,-1.371772744833876
287.95,0.15409470267112232,0.1054108731622203,29.27054035324026,27.050000000000008,-1.422847138438381
288.0,0.1486183203063818,0.12119007769799565,29.244601510405055,27.0,-1.483958451090779
288.05,0.1541560751082359,0.13956707821740413,29.220961370593116,26.94999999999999,-1.5325273210684296
288.1,0.14258803773693618,0.1486797884037993,29.191430700811583,26.899999999999977,-1.5759267153554588
288.15000000000003,0.14662324775739874,0.14848441592514258,29.16289380998157,26.849999999999966,-1.6255024305672667
288.2,0.1523886415576354,0.14455847461756882,29.129446230027174,26.800000000000008,-1.6835563792363897
288.25,0.15216170306822047,0.13729531906844583,29.10212574381467,26.749999999999996,-1.7357317396121514
288.3,0.1406275180626159,0.13133889266033277,29.071303704206528,26.69999999999999,-1.7913219333187709
288.35,0.14012662205390639,0.1385519165987968,29.036831362521838,26.649999999999974,-1.8263590892106774
288.40000000000003,0.1306564592458509,0.12671339208472063,29.00321505695991,26.599999999999966,-1.8858044600501742
288.45,0.13159240288519905,0.12486800440885334,28.978020027444504,26.550000000000008,-1.9385382877307502
288.5,0.12858064486055995,0.12641459239063277,28.949785873116568,26.499999999999996,-1.9773831861592697
288.55,0.11869006190312321,0.13060835206725557,28.916873863545963,26.449999999999985,-2.022864894960648
288.6,0.10577654325698098,0.11872286611684385,28.883745192568238,26.399999999999974,-2.0727669931989157
288.65000000000003,0.0828723316108063,0.11407850056406527,28.851584677227425,26.349999999999962,-2.1100475911622305
288.7,0.0634447993884834,0.11118893864815865,28.82254769583619,26.300000000000008,-2.1672100060418056
288.75,0.03295145110366232,0.1031635977579678,28.78802557368947,26.25,-2.216609144316143
288.8,0.02122463962728268,0.09968273354440929,28.753059853125997,26.199999999999985,-2.2441689243066874
288.85,0.005338655978828653,0.10024113623776311,28.71701885271464,26.149999999999977,-2.2966838160966687
288.90000000000003,-0.018055302481103156,0.09451387512921472,28.67966022900863,26.099999999999962,-2.3369746768405615
288.95,-0.04159643796016005,0.09732320808617824,28.64365850200226,26.05000000000001,-2.3772241019153526
289.0,-0.03419367227647847,0.09244872852217241,28.60359049583892,26.0,-2.4507481586075937
289.05,-0.052772315978735086,0.10283926169741303,28.561948995524027,25.94999999999999,-2.4930143286566753
289.1,-0.06462980979899903,0.0938032092794638,28.52641308731956,25.899999999999977,-2.5360108916999167
289.15000000000003,-0.08332967075495794,0.08828898628692124,28.49860415613811,25.849999999999962,-2.5835322518464716
289.2,-0.10262996674339844,0.0858449790843688,28.457764679515744,25.800000000000008,-2.642453455888435
289.25,-0.1053873219540264,0.08380437393605869,28.421660335330238,25.75,-2.6845438590430177
289.3,-0.10928720745855348,0.07926828010371398,28.38269806363986,25.699999999999985,-2.7225592764052724
289.35,-0.1326141102604053,0.0876855891884702,28.341507240185614,25.649999999999977,-2.7770923190378007
289.40000000000003,-0.14476663919004493,0.09192317325116511,28.30055809281181,25.599999999999962,-2.820315037291675
289.45,-0.15154434847091622,0.09321002433872391,28.26535816582033,25.550000000000008,-2.85981509826364
289.5,-0.15614648872129294,0.07158553748682714,28.222841444816122,25.499999999999996,-2.9044454418347043
289.55,-0.15041754840845653,0.06247930030029558,28.184036551025656,25.449999999999985,-2.9517734409917478
289.6,-0.1677771339144536,0.06429281887386644,28.138716888588228,25.399999999999974,-2.9952078176700887
289.65000000000003,-0.1785597501122361,0.06377208073074708,28.096173860887273,25.349999999999962,-3.0219365860269223
289.7,-0.18150344214360198,0.05154649032063333,28.057782700640338,25.30000000000001,-3.0668910470779256
289.75,-0.1780770772301107,0.03774754699289965,28.02179106322201,25.249999999999996,-3.1061530081324316
289.8,-0.17867000978663988,0.04008998367448707,27.981755223563766,25.19999999999999,-3.1522857008919662
289.85,-0.18917678011923048,0.018274730237561324,27.94065263638255,25.149999999999974,-3.185966443043717
289.90000000000003,-0.1827249004734105,0.00752606523816989,27.89817048277831,25.099999999999966,-3.228092660517841
289.95,-0.1830199514602027,0.00016539277726245543,27.852451398935713,25.05000000000001,-3.270962099619873
290.0,-0.19753872791142996,0.006425858031469806,27.815753394441764,25.0,-3.3083799517703767
290.05,-0.19126212343621646,-0.013878519342124352,27.77184379822971,24.94999999999999,-3.3254224610081646
290.1,-0.18621956226970518,-0.023412225489932523,27.730547472367057,24.899999999999974,-3.352615895812765
290.15000000000003,-0.18009301134702455,-0.03728864263580777,27.68810136380685,24.849999999999966,-3.395709354918398
290.2,-0.17406553164608646,-0.044353993746755895,27.651601775184965,24.80000000000001,-3.4514706188032584
290.25,-0.16768352816490273,-0.06235047939125422,27.608067551217516,24.749999999999996,-3.4993235476898064
290.3,-0.15512482563771804,-0.09036444183482219,27.56468912669301,24.69999999999999,-3.5248386026875966
290.35,-0.14958454667112084,-0.09421283238808856,27.516097770013108,24.649999999999974,-3.571281567921989
290.40000000000003,-0.137419699737778,-0.10147084251776874,27.469911708818778,24.599999999999966,-3.604965028060242
290.45,-0.12428208543947372,-0.12551169561829006,27.418481548901703,24.550000000000008,-3.661713250360574
290.5,-0.10261700945769774,-0.14874991691192457,27.370151807608533,24.499999999999996,-3.7020747587348874
290.55,-0.07488192163735423,-0.170686760634033,27.328277452011257,24.449999999999985,-3.748867352992422
290.6,-0.04508154683111493,-0.18482529835040523,27.287589350463513,24.399999999999974,-3.794721878443652
290.65000000000003,-0.035139747370736024,-0.18656293147557373,27.241825103772296,24.349999999999966,-3.8381038734629422
290.7,-0.015903014607167674,-0.20345943193866003,27.196400105533183,24.300000000000008,-3.886479519342985
290.75,0.002157974862050845,-0.19879465378007496,27.153141898571956,24.25,-3.929323903201897
290.8,0.02577525953167118,-0.21515726331043258,27.105882262147833,24.199999999999985,-3.963688577491719
290.85,0.03582347476998881,-0.20797494343882253,27.06022780825722,24.149999999999977,-4.0051944180554635
290.90000000000003,0.05662943753873369,-0.2083157296824535,27.012878657227272,24.099999999999962,-4.035462189252619
290.95,0.06539659395222897,-0.21563028432156248,26.971811834101242,24.05000000000001,-4.088486676870828
291.0,0.08787775322631781,-0.21083549507176597,26.926942311038978,24.0,-4.100368950623851
291.05,0.09710166821513203,-0.2057578819445959,26.87809557762323,23.949999999999985,-4.13377724272264
291.1,0.1195831261042977,-0.20209867470283488,26.82957442958277,23.899999999999977,-4.1790845140382284
291.15000000000003,0.1474327349429685,-0.18801954472770374,26.787886916332074,23.849999999999962,-4.213138395948574
291.2,0.15611788004368796,-0.17827134339360173,26.73048483243401,23.800000000000008,-4.263103273462526
291.25,0.15976562322190418,-0.18716671065569332,26.68073806616474,23.75,-4.276494818158657
291.3,0.17829376686017517,-0.1734149271912859,26.624680134273593,23.699999999999985,-4.3048859911836095
291.35,0.19295330340634548,-0.16620352913862285,26.570604790753656,23.649999999999977,-4.354307515334758
291.40000000000003,0.20206659384842673,-0.16718572323071895,26.52486682822084,23.599999999999962,-4.388145119622324
291.45,0.2026550644299875,-0.1671631642941429,26.472304276015194,23.550000000000008,-4.401755407163378
291.5,0.19925831669604274,-0.16408100148559657,26.418024611416495,23.499999999999996,-4.447612631969495
291.55,0.22128836837430824,-0.15557912376326732,26.371738305456475,23.449999999999985,-4.47789168413026
291.6,0.22834727589779816,-0.1278061469124967,26.322359974989407,23.399999999999977,-4.524171599047765
291.65000000000003,0.22456821397778834,-0.10298632767688543,26.263079327100513,23.349999999999966,-4.580420457960704
291.7,0.23413152605090354,-0.08685954500306009,26.21165676553311,23.30000000000001,-4.606355625052229
291.75,0.22378933792168867,-0.078096718505488,26.159264053172887,23.249999999999996,-4.640855896838974
291.8,0.22720794869168437,-0.05658943952224998,26.110511290921156,23.19999999999999,-4.668885420859715
291.85,0.21942288746984484,-0.03599779991735904,26.06907021579363,23.149999999999974,-4.707885624526089
291.90000000000003,0.20869664724340015,-0.015137542000029952,26.019326913812495,23.099999999999966,-4.755699794772906
291.95,0.20287491016481463,0.0006495553496633672,25.965347243293504,23.05000000000001,-4.784657743480068
292.0,0.17801187117029843,0.02353507797446933,25.91209034562093,22.999999999999996,-4.812088789169609
292.05,0.16598348969729632,0.041954404615478766,25.862655572213136,22.94999999999999,-4.849168208229119
292.1,0.15519079226056326,0.06325381349192595,25.807834499873167,22.899999999999974,-4.865422011537882
292.15000000000003,0.1396074319084594,0.07577569838663356,25.755294672173733,22.849999999999962,-4.9038624953931
292.2,0.12149841221388598,0.10188805198415692,25.698334035397718,22.80000000000001,-4.909785833628343
292.25,0.10272617042897043,0.12995416876902532,25.647132840289473,22.749999999999996,-4.935444722432749
292.3,0.09905452555772641,0.1651503030082482,25.588024159251262,22.69999999999999,-4.95327193485206
292.35,0.09245504077507219,0.19759159903233225,25.525202771324906,22.649999999999974,-4.997150804512983
292.40000000000003,0.08063282702636672,0.21581689847876417,25.463488243344013,22.599999999999966,-5.029840140432708
292.45,0.0804329234468187,0.23608176310183823,25.40824617505581,22.550000000000008,-5.0686125618644375
292.5,0.07378051530946687,0.25295369650656835,25.357287197583272,22.5,-5.097901593929634
292.55,0.054566297145713566,0.26693924942060676,25.303657647762307,22.44999999999999,-5.118083666287907
292.6,0.03897536025863338,0.2796320454978486,25.248280802738922,22.399999999999977,-5.135995621520282
292.65000000000003,0.03287284464054379,0.2912049132604198,25.185719520872592,22.349999999999966,-5.179474777016079
292.7,0.009580642147109275,0.30383612440520413,25.131728918811277,22.300000000000008,-5.2099349026939015
292.75,-0.0051647457867948976,0.3126342864450054,25.06802221086209,22.25,-5.232649605139116
292.8,-0.0034190961108950943,0.3163742943193745,25.01123276092666,22.199999999999985,-5.265548251947946
292.85,-0.013334656252641188,0.31675007574790937,24.95695909884378,22.149999999999977,-5.286967884176319
292.90000000000003,-0.027977942894771877,0.3303607000962161,24.89866093691861,22.099999999999962,-5.294447208638047
292.95,-0.042026759570684316,0.32724280810314793,24.84440483576653,22.050000000000008,-5.329223480999639
293.0,-0.034550136724738834,0.3241781317774218,24.790742202516963,22.0,-5.3439703365277165
293.05,-0.03838142648364058,0.2987573383924035,24.733985200063366,21.949999999999985,-5.36273348463012
293.1,-0.061896646560816206,0.290597136180087,24.677638650665763,21.899999999999977,-5.371861498050398
293.15000000000003,-0.07461187173128733,0.27539024962951325,24.628683104106532,21.849999999999962,-5.4022936240586565
293.2,-0.08225378702307595,0.2701465470429744,24.56908891119069,21.800000000000008,-5.452946711335025
293.25,-0.08985252144720496,0.23764407315676203,24.515450265630154,21.75,-5.490545099287722
293.3,-0.10133084066038804,0.22829406891844914,24.455178452324617,21.699999999999985,-5.5149683359263015
293.35,-0.11727222153921861,0.20641476210995904,24.390493962151716,21.649999999999977,-5.53945080141964
293.40000000000003,-0.13088259047812725,0.1603791706153043,24.32803921777039,21.599999999999962,-5.558173733467347
293.45,-0.13572080474895273,0.13806107389703826,24.27256141147676,21.55000000000001,-5.580028875692156
293.5,-0.1509731378266283,0.11558698933070005,24.210028762823367,21.5,-5.5967597128095345
293.55,-0.16750293869934613,0.10042713106633758,24.14196508201682,21.44999999999999,-5.61958937530075
293.6,-0.18516045302742476,0.052758919339922924,24.081080309187662,21.399999999999977,-5.6464274266286605
293.65000000000003,-0.20509639798895316,0.017375402966820993,24.01893086627852,21.349999999999966,-5.660029657191977
293.7,-0.20840648044564933,-0.009114214100087132,23.953283047034052,21.30000000000001,-5.690437858381893
293.75,-0.212044804900197,-0.028708976337183806,23.890237804130116,21.249999999999996,-5.7159662529587765
293.8,-0.20512261715565713,-0.07137975637078847,23.82798245568856,21.19999999999999,-5.732645004695752
293.85,-0.2113230691450941,-0.08851248462875613,23.765921912868734,21.149999999999974,-5.762819347918183
293.90000000000003,-0.23747381029331804,-0.11673267583364667,23.705208574588262,21.099999999999966,-5.787539233331737
293.95,-0.25046771083466945,-0.1295817254494728,23.635925716359953,21.05000000000001,-5.811483256164166
294.0,-0.24363639093886943,-0.14786949816665812,23.5731674911421,20.999999999999996,-5.840650844855476
294.05,-0.24791634568950974,-0.15919292988030825,23.50988078076627,20.94999999999999,-5.856403204253342
294.1,-0.24883690367331607,-0.17788474777796867,23.446754856780284,20.899999999999974,-5.852264459371449
294.15000000000003,-0.24616012993911154,-0.1924252611996143,23.38961662466971,20.849999999999962,-5.862785683252814
294.2,-0.24764756974716265,-0.20026809186965433,23.3299518703891,20.80000000000001,-5.874504996001583
294.25,-0.22699944073103936,-0.1995390755990484,23.268018930746436,20.749999999999996,-5.896478998963946
294.3,-0.21372174627490106,-0.21425114808085868,23.204964270125718,20.69999999999999,-5.921592855205795
294.35,-0.2021552585591296,-0.22167402335049016,23.14364688279425,20.649999999999974,-5.950241568972871
294.40000000000003,-0.19503423131238232,-0.229580933534749,23.083117752849013,20.599999999999966,-5.993771574449329
294.45,-0.18563329756539534,-0.2379025184092428,23.016423151231525,20.55000000000001,-5.990773211021027
294.5,-0.1872434574189436,-0.24742902165422948,22.949000546970858,20.5,-6.005011740387568
294.55,-0.17003181264255326,-0.23355088089008286,22.885232200385452,20.44999999999999,-6.015215625821066
294.6,-0.152184327294689,-0.23768918239337197,22.822753759938745,20.399999999999977,-6.035234609311118
294.65000000000003,-0.13060600215250692,-0.23898310239893944,22.75887102182861,20.349999999999962,-6.05658747300124
294.7,-0.1115412556181031,-0.23477591119864294,22.700818289540006,20.300000000000008,-6.0842351818673865
294.75,-0.08086013485075866,-0.23060591904643674,22.632935487887167,20.25,-6.084842576655493
294.8,-0.06626242452024923,-0.2306580158699846,22.57507177785802,20.199999999999985,-6.103720801320799
294.85,-0.04801674823651404,-0.22570490569545465,22.515248082431558,20.149999999999977,-6.111479848570495
294.90000000000003,-0.022596186101912052,-0.21842742135066362,22.453167856603937,20.099999999999962,-6.131238377632915
294.95,0.020305618841739453,-0.22069780274945272,22.389101283063795,20.050000000000008,-6.140372503947556
295.0,0.04647551676495003,-0.2229720550008862,22.331533827879493,20.0,-6.184972154397944
295.05,0.06516794237996096,-0.21533558054228635,22.27266704215342,19.949999999999985,-6.204186512164062
295.1,0.08441223357252169,-0.20523584129190847,22.206566832471047,19.899999999999974,-6.233908583124808
295.15000000000003,0.11749427690120251,-0.19019634089260298,22.141955332827195,19.849999999999966,-6.243507470039708
295.2,0.1363595373774412,-0.17826175957549853,22.076282980635376,19.800000000000008,-6.260941378040332
295.25,0.1443013066570905,-0.147836143209076,22.01148159638291,19.75,-6.291406000937606
295.3,0.15195746156521747,-0.1266760308230573,21.94192444991775,19.699999999999985,-6.307942865239822
295.35,0.16947618791717986,-0.10369765433429179,21.866082877107328,19.649999999999977,-6.319629805593351
295.40000000000003,0.19569668023609668,-0.08709389115065314,21.803928226623828,19.599999999999962,-6.334851294371283
295.45,0.2087535348746984,-0.07115949181416635,21.735998968124346,19.55000000000001,-6.337835976841744
295.5,0.24242881051372858,-0.039944690399842504,21.67684556403174,19.5,-6.339116695727709
295.55,0.2562723664416425,-0.009952398982154397,21.607573353186744,19.44999999999999,-6.35279313254731
295.6,0.27631761474205135,-0.0005619162264863508,21.537656719881078,19.399999999999974,-6.376085305118162
295.65000000000003,0.3008431095869778,0.008530986958514307,21.472185607203006,19.349999999999966,-6.372379483359916
295.7,0.3154973215711854,0.040005130591879656,21.413327713487053,19.30000000000001,-6.38452685118409
295.75,0.3273534510719912,0.06231213534364483,21.34572793408686,19.249999999999996,-6.402628356901772
295.8,0.3321746139984028,0.08888136904926737,21.278815011286355,19.19999999999999,-6.423276692041619
295.85,0.33135379332045917,0.10944197294290471,21.210901662858436,19.149999999999974,-6.429517673801329
295.90000000000003,0.33378906766942223,0.13208945348470977,21.14367548421544,19.099999999999966,-6.445782660364316
295.95,0.3276209874531309,0.15751143404172993,21.076672837645305,19.05000000000001,-6.452047484610539
296.0,0.3155768342739808,0.16387910950791046,21.014425838830263,18.999999999999996,-6.457344395463707
296.05,0.3148009658088165,0.1549440826571066,20.948981293531528,18.949999999999985,-6.479343554555969
296.1,0.3156504575346101,0.17328362823689075,20.88756304170239,18.899999999999977,-6.47859099560862
296.15000000000003,0.3098655103684335,0.17213584444136804,20.81419312504668,18.849999999999962,-6.46655149793772
296.2,0.2926862786986911,0.1751710196093908,20.74643468380015,18.80000000000001,-6.484273439767215
296.25,0.2684329186018256,0.17943563626151168,20.677865250684693,18.749999999999996,-6.489170955203461
296.3,0.2570403736498483,0.17637735556433196,20.612084020768226,18.69999999999999,-6.49445318102431
296.35,0.22584813152363786,0.1862192407904587,20.545688348291023,18.649999999999974,-6.473098450279243
296.40000000000003,0.1892728745589185,0.1787604682210004,20.4781919115177,18.599999999999966,-6.500659111573809
296.45,0.14156092182100188,0.1775625849130801,20.41387616789053,18.55000000000001,-6.4945852691590975
296.5,0.112325487990175,0.17291621385374803,20.351706381100048,18.5,-6.49453317235341
296.55,0.08117139759169698,0.17187946212870023,20.285050706093514,18.449999999999985,-6.5038981860761345
296.6,0.04754106166774323,0.18196917656274506,20.218774064317216,18.399999999999977,-6.516636633054471
296.65000000000003,0.01720597758553326,0.18793626547623357,20.15363032885501,18.349999999999962,-6.52513395336115
296.7,-0.01830190961893796,0.18516361731078412,20.084153244220353,18.300000000000008,-6.534185133308842
296.75,-0.04617452290037189,0.17447449932417974,20.017008937211827,18.25,-6.535284467152573
296.8,-0.0747119335265308,0.14967995317619423,19.941327366460065,18.19999999999999,-6.53414091634008
296.85,-0.10704288437459457,0.14688998942111262,19.874189116378368,18.149999999999977,-6.544723108446547
296.90000000000003,-0.15142128515558823,0.1483439880456775,19.805000875054624,18.099999999999966,-6.557652649522057
296.95,-0.18516888431747922,0.13377307647505304,19.736898611915766,18.050000000000008,-6.581508248516055
297.0,-0.2204084610570038,0.12270724305779053,19.664733046348907,17.999999999999996,-6.576499454191151
297.05,-0.24922211343616346,0.10773643522892526,19.596163904204936,17.94999999999999,-6.571464279956308
297.1,-0.2769615191647942,0.09790990498767993,19.520521456081973,17.899999999999974,-6.5790709746335985
297.15000000000003,-0.2876675828058822,0.0877463989543153,19.455964654650455,17.849999999999966,-6.58425721875768
297.2,-0.31539533480278903,0.08141142285380837,19.387911506977577,17.800000000000008,-6.5962418486218555
297.25,-0.3410482905369179,0.06658165850245534,19.327829484056885,17.75,-6.5890859222566025
297.3,-0.3549907793102677,0.05743328247674723,19.2645729890214,17.699999999999985,-6.613997910246891
297.35,-0.36749459466130074,0.0661686255407447,19.19228625339786,17.649999999999977,-6.623313145203946
297.40000000000003,-0.3805229553383895,0.0535271491803316,19.124974881555293,17.599999999999966,-6.623361876149092
297.45,-0.3810748434704916,0.05786135448651298,19.048879519012687,17.55000000000001,-6.6174722595731055
297.5,-0.3869076874091049,0.05196056903080277,18.97984052013733,17.499999999999996,-6.628040477115572
297.55,-0.3755260030307306,0.043737693685943435,18.90591859678559,17.44999999999999,-6.633848299076396
297.6,-0.3727398047924556,0.013670837696085405,18.846852821422534,17.399999999999974,-6.646907066881741
297.65000000000003,-0.36988171806806736,0.008798568599410557,18.778510367628677,17.349999999999966,-6.658629577402111
297.7,-0.3680721403892066,-0.012527488517063774,18.70872085631178,17.30000000000001,-6.65761625483545
297.75,-0.3525012665572874,-0.015873196331189398,18.63655148325145,17.25,-6.648788722297673
297.8,-0.320209429756364,-0.018516523599992896,18.563927502782146,17.19999999999999,-6.655213578343169
297.85,-0.3106739882318021,-0.03918515274039782,18.496519448795123,17.149999999999977,-6.64339070478081
297.90000000000003,-0.29015920594144406,-0.052408408754615735,18.428783958255796,17.099999999999962,-6.635950041934206
297.95,-0.27925880650030444,-0.060905491897449815,18.359767837821376,17.050000000000008,-6.6439790661489555
298.0,-0.2497218760473438,-0.06795955807500961,18.295388781193477,17.0,-6.646851260375001
298.05,-0.22630199507209067,-0.07241062225481734,18.222738783614606,16.949999999999985,-6.652097861305595
298.1,-0.1810136769893902,-0.0848668858902544,18.152169742640215,16.899999999999977,-6.640205935609591
298.15000000000003,-0.14370684581776128,-0.10381266224340444,18.081268040026824,16.849999999999962,-6.637141147215956
298.2,-0.0931768965352163,-0.11835332521939472,18.011258098684447,16.80000000000001,-6.63166681928619
298.25,-0.0611159934483449,-0.14867727765155914,17.947153127272937,16.749999999999996,-6.617543256845159
298.3,-0.026768942574864996,-0.16314578819715117,17.88334404301059,16.69999999999999,-6.618993898479035
298.35,0.02688659481915862,-0.19028644360067606,17.81315953073703,16.649999999999977,-6.628875609859797
298.40000000000003,0.06307631779266203,-0.19998281152834213,17.738050993447338,16.599999999999962,-6.621713933717435
298.45,0.09826330745285698,-0.22146733718721107,17.66776033489303,16.550000000000008,-6.612554935550168
298.5,0.1222231244185822,-0.23405330959263201,17.603197971869736,16.5,-6.609733441477038
298.55,0.16550911844568833,-0.2471670665873483,17.52420757533756,16.449999999999985,-6.59142615201803
298.6,0.20357294658232356,-0.25946826268980805,17.45349728226833,16.399999999999977,-6.605992944618846
298.65000000000003,0.21664854488123209,-0.27089811642703093,17.3865240811654,16.349999999999962,-6.6021258366442055
298.7,0.24509793645678402,-0.2745220326286729,17.320223264770714,16.30000000000001,-6.606500471799348
298.75,0.276453047203353,-0.28483756597558296,17.254931059648438,16.25,-6.607531261820437
298.8,0.3027080421358174,-0.27763989481438567,17.19151232850301,16.19999999999999,-6.610106487930048
298.85,0.3314979296672652,-0.2857651085842174,17.127196903261552,16.149999999999974,-6.617849023070379
298.90000000000003,0.33941792943403964,-0.2735529464082975,17.060111577543324,16.099999999999966,-6.629754621316052
298.95,0.3636642918786277,-0.27193780697526393,16.995918847803512,16.05000000000001,-6.62497800843518
299.0,0.367072186679245,-0.25989329297363223,16.926336595561782,15.999999999999996,-6.616403728070395
299.05,0.36664981527351287,-0.2494649303123857,16.86770944688414,15.949999999999987,-6.585907264567899
299.1,0.36771238778473386,-0.24170457956934568,16.80254713036038,15.899999999999977,-6.580511655138641
299.15000000000003,0.371760965674424,-0.2405690350457401,16.736859593321164,15.849999999999966,-6.577094816843262
299.2,0.3658177192322162,-0.21375689433262188,16.67193916000268,15.80000000000001,-6.5747638057891775
299.25,0.3679422779977594,-0.19806122615967017,16.599412930779142,15.75,-6.5813963975345136
299.3,0.35690726152617336,-0.16410583498598508,16.535953760266803,15.699999999999987,-6.582663574101952
299.35,0.3377102036954866,-0.14080277320587106,16.46880285165497,15.649999999999974,-6.59319718377774
299.40000000000003,0.30934090116799784,-0.12410692918911544,16.406605564093184,15.599999999999964,-6.594516862351475
299.45,0.28709034993907484,-0.09921460813594393,16.3334753988377,15.550000000000013,-6.602557311040288
299.5,0.2587127151501534,-0.06722976716028635,16.27214165850514,15.499999999999996,-6.598886562149179
299.55,0.23479818819052253,-0.03299899967041818,16.20747810597372,15.44999999999999,-6.617111879199703
299.6,0.20196884182919475,-0.007710592426335454,16.139281634930143,15.399999999999974,-6.60027960061993
299.65000000000003,0.16687642062496985,0.024505819580110538,16.07060745993737,15.349999999999968,-6.599000228839579
299.7,0.1417739392449037,0.06959201127690488,16.00684369522419,15.300000000000011,-6.585168894268567
299.75,0.11402248838708218,0.10393985674415651,15.947157925456265,15.25,-6.565258203307857
299.8,0.08005413357187806,0.14392267489770838,15.881675363853361,15.199999999999987,-6.568486093567871
299.85,0.06423482654554828,0.19560290317089504,15.807141918553649,15.149999999999977,-6.544198845766687
299.90000000000003,0.03156873450838221,0.24132947418159087,15.74178753938738,15.099999999999964,-6.547405285912713
299.95,0.0030657158752342728,0.27610163996358356,15.683094567938895,15.050000000000008,-6.535899524943257
300.0,-0.028918110417061712,0.3004757612246943,15.624652091352461,14.999999999999998,-6.548068723972745
300.05,-0.05863502988194915,0.33222385022436773,15.565690389831676,14.949999999999989,-6.544410070844645
300.1,-0.08100327568114053,0.35919545451519735,15.494651104421504,14.899999999999977,-6.543563795845722
300.15000000000003,-0.09981490548489205,0.37273037804224685,15.433101212415991,14.849999999999968,-6.549053031959735
300.2,-0.11822545704356503,0.3938031349320662,15.36576073368493,14.800000000000011,-6.538913750047461
300.25,-0.13787975421054094,0.40742895806942064,15.296866183269692,14.749999999999998,-6.517139946805578
300.3,-0.15211558429429495,0.42190944595563756,15.234008812380036,14.699999999999989,-6.52712184557987
300.35,-0.17047608682028728,0.4202105572095981,15.169360095285029,14.649999999999975,-6.526003650379883
300.40000000000003,-0.18193044963125501,0.4023880083058395,15.10313607664648,14.599999999999966,-6.51239471099935
300.45,-0.21378291974300256,0.404326375605486,15.033241256415648,14.550000000000011,-6.514760939799909
300.5,-0.21892400763186895,0.39973863444698887,14.968460225988956,14.499999999999998,-6.5121943043944235
300.55,-0.233950307066926,0.38030667193923096,14.895660733290482,14.449999999999985,-6.500167623826289
300.6,-0.24272888224587424,0.36672278673603764,14.82940951648998,14.399999999999975,-6.477582093849969
300.65000000000003,-0.2643641679510479,0.3612806066069956,14.764281596807914,14.349999999999962,-6.4770854119762555
300.7,-0.276161602886915,0.33884040416814304,14.697202586544352,14.30000000000001,-6.446674731060482
300.75,-0.27618417915463594,0.3170412131782789,14.628899691679493,14.249999999999998,-6.456236619513688
300.8,-0.26253071829559554,0.2824628481403055,14.569827286045374,14.199999999999987,-6.4417684390097385
300.85,-0.2753549633933874,0.2502302747851875,14.505356404124516,14.149999999999975,-6.438902671875569
300.90000000000003,-0.2657813722295338,0.21127828650249403,14.445881720393956,14.099999999999964,-6.417131265255468
300.95,-0.25458456217216974,0.18502753913484757,14.379665843321002,14.05000000000001,-6.41912458349368
301.0,-0.23569901208999974,0.1545234997386051,14.319975491656747,13.999999999999998,-6.402215601952456
301.05,-0.22718845331094087,0.12249484639225641,14.251746979533568,13.949999999999989,-6.367807984480415
301.1,-0.21012744346563209,0.07810078084403149,14.191118192089597,13.899999999999977,-6.371882094648943
301.15000000000003,-0.19624658056504912,0.03211362426107238,14.12482514090187,13.849999999999966,-6.370818750643055
301.2,-0.19219133195896862,0.002632601212478219,14.059299942109371,13.800000000000011,-6.375370371480756
301.25,-0.1688968535548732,-0.03176481057953856,13.998155774405404,13.75,-6.385964505199618
301.3,-0.1522191430346628,-0.08131212548314268,13.930294030399152,13.699999999999989,-6.395870983992507
301.35,-0.14251836943893303,-0.12815800382734088,13.860140870308575,13.649999999999977,-6.37216485029586
301.40000000000003,-0.12885499018656557,-0.17953953879920426,13.796885876421776,13.599999999999964,-6.361620892203217
301.45,-0.11342618197680882,-0.21090021696492156,13.73089820013706,13.55000000000001,-6.352625022174854
301.5,-0.10095389553335134,-0.2539128247595381,13.665348157866378,13.499999999999998,-6.328819669592043
301.55,-0.09895460999282447,-0.2909467346351635,13.598686395922847,13.449999999999987,-6.338751159325595
301.6,-0.08746488326118511,-0.32317575721394837,13.536420895885046,13.399999999999975,-6.340579245082635
301.65000000000003,-0.06935274374726677,-0.3467613962092891,13.474094494393258,13.349999999999964,-6.3146768967585
301.7,-0.06705911436564707,-0.38070695999508875,13.405248171447457,13.30000000000001,-6.3150377715834045
301.75,-0.051992329332278535,-0.4107315427118403,13.34267572518089,13.249999999999998,-6.294798214311505
301.8,-0.022961838459572836,-0.43659244526570945,13.28135476636737,13.199999999999987,-6.276845128048411
301.85,0.002104519301142979,-0.44978915132071995,13.211010801626458,13.149999999999975,-6.266179836212303
301.90000000000003,0.02061705311891015,-0.46964839228816496,13.151082733102912,13.099999999999964,-6.2485516389665525
301.95,0.0414230285082743,-0.466875812436279,13.090578632061854,13.05000000000001,-6.250213298077217
302.0,0.047938037136242194,-0.47127442951071224,13.025372580993487,13.0,-6.238179332808232
302.05,0.07219991638194898,-0.46987329173978865,12.957716497788708,12.949999999999989,-6.235905770236936
302.1,0.08339688090375447,-0.45578624503161386,12.898740663341176,12.899999999999977,-6.238757203859121
302.15000000000003,0.09688719426510674,-0.4443042459088265,12.835927388842649,12.849999999999966,-6.23452723297965
302.2,0.12084421230918548,-0.42422242793215426,12.776593768984046,12.800000000000011,-6.228900100028092
302.25,0.12195274737057067,-0.4013195725739978,12.720198952470726,12.75,-6.230693482916612
302.3,0.13571130860249694,-0.3830225887365823,12.65314505024338,12.699999999999989,-6.226219723700504
302.35,0.14207593888249398,-0.3700246117684232,12.58822470587336,12.649999999999975,-6.210369614833488
302.40000000000003,0.16308742867491244,-0.34846054327650045,12.524298847586326,12.599999999999964,-6.198706960159105
302.45,0.17395686887893405,-0.3063321564635475,12.465882162130503,12.55000000000001,-6.189942716371931
302.5,0.1865040788290057,-0.2616926024648222,12.405886921899064,12.499999999999998,-6.190587828801101
302.55,0.18349482890589058,-0.21897691499535404,12.346699532352364,12.449999999999987,-6.187250696409773
302.6,0.19424593557391717,-0.18279019353725506,12.287356639029817,12.399999999999975,-6.156465402869868
302.65000000000003,0.1976154357418657,-0.14908408197308898,12.224110310016032,12.349999999999964,-6.16470149967433
302.7,0.19840881883902292,-0.09173518983455882,12.161475174819559,12.30000000000001,-6.150063082994752
302.75,0.20373668538770445,-0.0463761529975657,12.100202542773863,12.249999999999998,-6.135115745545062
302.8,0.20382705470913642,-0.0026924171600140783,12.045040982152473,12.199999999999987,-6.1328698633779934
302.85,0.21917275925867344,0.040437998409448506,11.988807564717776,12.149999999999977,-6.132113867920559
302.90000000000003,0.21774476221372868,0.08148190591588284,11.932112573428833,12.099999999999966,-6.113681625166493
302.95,0.21726835773080796,0.12101278658846802,11.86376413110528,12.050000000000011,-6.102496216797689
303.0,0.21266396523040731,0.17277507977969878,11.80931510541158,12.0,-6.095683309573288
303.05,0.19793396079023037,0.20375325368316877,11.74998184564648,11.949999999999989,-6.091922272436692
303.1,0.193512838316195,0.24857491280045055,11.68911167689473,11.899999999999977,-6.092000770261555
303.15000000000003,0.18472479035240372,0.2927431980196987,11.635358605473183,11.849999999999966,-6.094403086323563
303.2,0.17984585026292535,0.3149711699818743,11.581224007462838,11.800000000000011,-6.108857373324543
303.25,0.1691963101297399,0.3495410829767265,11.51566964825222,11.75,-6.088250205918957
303.3,0.15861850078306328,0.37823132281096117,11.455995549079002,11.699999999999987,-6.061732557201317
303.35,0.143279584049486,0.39177853282657704,11.394822989004863,11.649999999999975,-6.062145076266881
303.40000000000003,0.12903523050979396,0.40470548329343276,11.331911820789719,11.599999999999964,-6.065398641702641
303.45,0.11789423006631239,0.41199096689179326,11.276308066614236,11.55000000000001,-6.060370275683376
303.5,0.10104998661499794,0.41400041022905065,11.215559096647693,11.499999999999998,-6.0555304554755045
303.55,0.08706830773727281,0.4169252463290942,11.152852170719472,11.449999999999987,-6.049160716805538
303.6,0.07490122929765464,0.41710932449501886,11.09311354512333,11.399999999999975,-6.039958124797681
303.65000000000003,0.05302351215944538,0.4123458821072216,11.029208694905686,11.349999999999966,-6.027549033208597
303.7,0.04426065764690641,0.4017263959712171,10.963467779879595,11.30000000000001,-6.028760088270194
303.75,0.01709822158563871,0.389776952358001,10.91163021033242,11.25,-6.022830772698375
303.8,-0.010154713478632598,0.3768905907173618,10.851122592615349,11.199999999999989,-6.058570462650138
303.85,-0.03973782924980141,0.3631403450630997,10.788810447183579,11.149999999999977,-6.034679216387217
303.90000000000003,-0.052451827024204215,0.3330417088289136,10.732358282936266,11.099999999999966,-6.020960149854458
303.95,-0.07997626819782462,0.31624234808815993,10.668143657971749,11.050000000000011,-6.001099484859713
304.0,-0.07334032007351068,0.298644188595708,10.610874875454183,11.0,-6.007109181091287
304.05,-0.09700587639336686,0.26657754650933607,10.542655392840489,10.949999999999989,-6.00048187106982
304.1,-0.13006515115980194,0.2424893966770161,10.479891593723956,10.899999999999977,-5.991617421104981
304.15000000000003,-0.14035500656621627,0.2009767334002547,10.418971367256544,10.849999999999966,-5.975017376772583
304.2,-0.15835422695619567,0.1680255679653613,10.358929204083413,10.800000000000011,-5.958079589569791
304.25,-0.18047204930445815,0.12872106653365337,10.29060153891311,10.749999999999998,-5.947025719286087
304.3,-0.18485986905221882,0.08893001811473447,10.23272150611064,10.699999999999987,-5.93164649120684
304.35,-0.18888456535785056,0.04841709256453288,10.167475277334205,10.649999999999975,-5.919750969972132
304.40000000000003,-0.18998204794627066,0.01974562110044957,10.108266682342848,10.599999999999964,-5.893151455673263
304.45,-0.20005051392905834,-0.02750381329219975,10.05131832536035,10.55000000000001,-5.885020960645745
304.5,-0.19125820872004412,-0.0664911973369534,9.989752699180261,10.499999999999998,-5.867451424094134
304.55,-0.2002549421781942,-0.1150590983972855,9.923874071171802,10.449999999999987,-5.839234173164104
304.6,-0.21974624378357935,-0.15004173397003648,9.868955101823428,10.399999999999977,-5.827845111653153
304.65000000000003,-0.23055653142921664,-0.1864325439833474,9.815337605713697,10.349999999999966,-5.817892707459029
304.7,-0.22840882501398566,-0.22591780360131802,9.75989508237277,10.300000000000011,-5.82342901151204
304.75,-0.2326268665844746,-0.2519886289049886,9.697051448931093,10.25,-5.833050859154887
304.8,-0.22786604854390638,-0.28179286215019916,9.638420134612788,10.199999999999989,-5.8497987788446855
304.85,-0.225752519868696,-0.3004093578146187,9.583463337023138,10.149999999999977,-5.841293520052785
304.90000000000003,-0.2229884828334649,-0.3035196655974013,9.522910595002198,10.099999999999966,-5.841387342944018
304.95,-0.21770348234282347,-0.33221005825262734,9.464589935582378,10.050000000000011,-5.811141587777857
305.0,-0.20322968561525684,-0.34059166396993557,9.403040037279597,10.0,-5.773019235446936
305.05,-0.19437126471446606,-0.3417431166825639,9.3499946481916,9.949999999999989,-5.77132731931839
305.1,-0.1870985562361036,-0.34494855220570547,9.291046104635214,9.899999999999977,-5.769510934577752
305.15000000000003,-0.17019810588804046,-0.3461438338691987,9.23181692649302,9.849999999999962,-5.735799241059318
305.2,-0.15353295471395806,-0.34533867790275063,9.180678683321927,9.80000000000001,-5.727190875448936
305.25,-0.1349838591608051,-0.33915396909225365,9.122132591182112,9.749999999999998,-5.729362862643871
305.3,-0.10653647154098074,-0.3211777472322794,9.059491980633462,9.699999999999987,-5.724534644664899
305.35,-0.08192069222171344,-0.31771141903061056,8.998035493373468,9.649999999999975,-5.705058952413468
305.40000000000003,-0.0657526443022325,-0.3118205442450645,8.937953258789054,9.599999999999964,-5.685341385183939
305.45,-0.037523063990598654,-0.3019617501485081,8.883956469130966,9.55000000000001,-5.692951005410908
305.5,-0.011529097829519925,-0.2781548994253332,8.832986303729664,9.499999999999998,-5.671899331950845
305.55,0.013531926081169939,-0.2727647203679795,8.775430105196738,9.449999999999989,-5.657078845521205
305.6,0.03812041756522502,-0.26479291827620716,8.720155077304451,9.399999999999977,-5.627118004335324
305.65000000000003,0.049553607361893716,-0.2479444270316626,8.666318164664617,9.349999999999966,-5.603716088458965
305.7,0.060247521552116275,-0.21871148013667463,8.608325835946484,9.300000000000011,-5.599498013845439
305.75,0.07458910905706377,-0.19740502731118023,8.556416765936966,9.25,-5.597849839959085
305.8,0.103893161984114,-0.16705567742906147,8.498817857453723,9.199999999999989,-5.596873913022986
305.85,0.11889475039006321,-0.12936301254081703,8.442687681044843,9.149999999999977,-5.592319339204869
305.90000000000003,0.14433999820225055,-0.09643175204909164,8.390822620984755,9.099999999999966,-5.5939610644027224
305.95,0.15615862788654086,-0.05418322015558508,8.330857593244001,9.050000000000011,-5.57982114967473
306.0,0.18443898091107194,-0.02079426705284795,8.271393384803087,9.0,-5.586211954146532
306.05,0.20641436004846617,0.013619324525609353,8.216024320393498,8.949999999999989,-5.563458024231675
306.1,0.2318719389283873,0.05247535408710813,8.156378097100388,8.899999999999974,-5.547910948844616
306.15000000000003,0.251916043997814,0.09813597697506893,8.097463501924636,8.849999999999962,-5.542248987784925
306.2,0.2669757044928386,0.1460929669957428,8.049980466790133,8.80000000000001,-5.527007460955516
306.25,0.28420027789349234,0.18800201389113114,7.995928437091693,8.749999999999998,-5.517295849547108
306.3,0.28957306724419957,0.21112363788724475,7.943058621287916,8.699999999999987,-5.5082333819617615
306.35,0.30085763999418935,0.23257668419702213,7.885517879706818,8.649999999999975,-5.5255998734656355
306.40000000000003,0.30216989506496117,0.2630767267173715,7.832144920382293,8.599999999999964,-5.502400879802433
306.45,0.3098061192165708,0.28062752127885804,7.781617324821803,8.55000000000001,-5.50877992867321
306.5,0.3147441628785932,0.29445794187389784,7.718523719562387,8.5,-5.494384451399925
306.55,0.3023273384785223,0.3150547759553429,7.66205898758795,8.449999999999989,-5.47361463612304
306.6,0.2878565733451155,0.33327733248281344,7.610895229128504,8.399999999999977,-5.47785836813201
306.65000000000003,0.26397047810268587,0.33578439710951036,7.561728198748919,8.349999999999966,-5.4626531804831995
306.7,0.2508336471928165,0.33579743572851933,7.503952876877543,8.300000000000011,-5.467589430745199
306.75,0.23288477995341292,0.3358722550349712,7.448398772392319,8.25,-5.457979800225192
306.8,0.22263991130618704,0.3265730228086741,7.396093577942738,8.199999999999989,-5.454307144881612
306.85,0.19735555337899188,0.3198058322496571,7.3403863498143584,8.149999999999977,-5.446974670391494
306.90000000000003,0.18666810310116677,0.31503413425717547,7.28380352495827,8.099999999999968,-5.434775795448239
306.95,0.15187679504759496,0.3064566169637777,7.227073082830035,8.050000000000011,-5.432013249787914
307.0,0.10725090613155953,0.2963775526064719,7.168941835996878,8.000000000000002,-5.438755300884275
307.05,0.0873328419450227,0.2804891997059334,7.117296100207704,7.949999999999986,-5.420908638112087
307.1,0.05760332377373497,0.278810774087375,7.060950094825479,7.899999999999975,-5.424218510370046
307.15000000000003,0.038641873830917314,0.25715457224708393,7.0081032539786,7.849999999999965,-5.407331479132383
307.2,0.009100532960698649,0.23012093919624768,6.956297967110379,7.80000000000001,-5.396055001854241
307.25,-0.023527285666801553,0.20178479914589523,6.897378716153015,7.749999999999998,-5.3831354751813
307.3,-0.06306390303380442,0.176744484123083,6.84231151144495,7.699999999999987,-5.37527105721336
307.35,-0.09298497748984448,0.15547772950782046,6.791858792729358,7.6499999999999755,-5.366301891956444
307.40000000000003,-0.10916386978593029,0.12015443363665133,6.746288262769519,7.599999999999965,-5.352600845662121
307.45,-0.12981211108441654,0.0879168866429363,6.697618407104771,7.5500000000000105,-5.360621167027211
307.5,-0.1470466365898725,0.04458927556804067,6.640779811225106,7.499999999999999,-5.344040932170718
307.55,-0.17559668497635872,0.021966603953418744,6.586083917366395,7.449999999999989,-5.348396473202778
307.6,-0.20632802996312982,-0.011940918288419696,6.526169760931748,7.399999999999977,-5.3287731661860676
307.65000000000003,-0.22314306009099819,-0.04985360548479998,6.475649582331794,7.349999999999966,-5.31776147447228
307.7,-0.2568264209714141,-0.08083293625895983,6.414850462711131,7.300000000000012,-5.327781030503371
307.75,-0.2897020942275794,-0.10854917942173638,6.358016458250074,7.250000000000001,-5.317604839265992
307.8,-0.2992972248914673,-0.13681556443945078,6.30554281867223,7.1999999999999895,-5.302583471904117
307.85,-0.3164266431261052,-0.15913809370605153,6.250721318754736,7.149999999999978,-5.28266154777467
307.90000000000003,-0.3314521389987374,-0.1803381600967512,6.202113964515771,7.099999999999967,-5.269456731064954
307.95,-0.3479381607107174,-0.20044324091233762,6.154130468031362,7.050000000000012,-5.256045864285659
308.0,-0.3465258459620264,-0.22593468799229735,6.102922553175858,6.999999999999998,-5.236548540741433
308.05,-0.3535050528114034,-0.23069379685407418,6.054587168686733,6.949999999999987,-5.227402789002379
308.1,-0.35116760214856774,-0.2568637091883783,6.001474488462973,6.8999999999999755,-5.213175040751482
308.15000000000003,-0.3408820882663424,-0.27079656657406415,5.949557278822859,6.849999999999964,-5.205624329112221
308.2,-0.33359921647130325,-0.2753891710633188,5.9003833502685294,6.80000000000001,-5.204596832914196
308.25,-0.3261639369956376,-0.28944807635973097,5.845002624020666,6.749999999999999,-5.197456698737493
308.3,-0.29530595690163647,-0.2860914115860953,5.796007407779585,6.699999999999988,-5.209039674413283
308.35,-0.28384102943901246,-0.30158723601132137,5.745307341004577,6.649999999999976,-5.212025260255559
308.40000000000003,-0.26045432924299994,-0.30033496941597104,5.697106710237084,6.599999999999966,-5.196354018442096
308.45,-0.24339069374634073,-0.29387315083009474,5.6455967150622,6.5500000000000105,-5.1790829412856
308.5,-0.2097338863111832,-0.2900660199280064,5.595349086509572,6.5,-5.169824324640115
308.55,-0.17282536975672644,-0.2887484322987545,5.549790776335454,6.449999999999989,-5.171589729202033
308.6,-0.1363395690273204,-0.2641486169972837,5.4947231727637265,6.399999999999977,-5.186545549298311
308.65000000000003,-0.10192171695336343,-0.24770642604571225,5.447809642675252,6.349999999999966,-5.159776085368233
308.7,-0.059584656688396756,-0.22547798527872262,5.398656171940652,6.300000000000012,-5.145732745661046
308.75,-0.02933071506742298,-0.20485139062338362,5.33989141585565,6.250000000000001,-5.149738313659176
308.8,0.006168650999286382,-0.18180177568391015,5.287474399330757,6.1999999999999895,-5.131551905950538
308.85,0.030318839799692795,-0.14732197279144643,5.235888554948758,6.149999999999978,-5.125188150623112
308.90000000000003,0.054250288854335714,-0.11542544685890015,5.188918488152192,6.099999999999964,-5.137521110737044
308.95,0.07917130321688697,-0.08991018722174413,5.136779058019778,6.05000000000001,-5.157225197887242
309.0,0.11676127727606168,-0.06869616376790598,5.081633796483988,5.999999999999998,-5.152439821726893
309.05,0.1462723917169709,-0.04861775424498645,5.027236301320521,5.949999999999987,-5.134459574897567
309.1,0.17199091319847046,-0.03731604570426964,4.977265972094809,5.8999999999999755,-5.1404399830339464
309.15000000000003,0.2191993695498227,-0.010252315815090635,4.922693382794911,5.849999999999964,-5.1342020676687605
309.2,0.25196184754947715,0.023803534973764865,4.870725801542849,5.8000000000000105,-5.1274674376605445
309.25,0.2842626453178333,0.06469944500803125,4.819281431425836,5.749999999999999,-5.114840121817236
309.3,0.3020501570517969,0.08813665674342591,4.763801157422367,5.699999999999988,-5.064889097134685
309.35,0.3210932594433923,0.111757348447698,4.713576406243941,5.649999999999977,-5.05360434889167
309.40000000000003,0.33807787296560093,0.13585946381308017,4.653625313803097,5.599999999999966,-5.054812383482966
309.45,0.355057699657498,0.15929022311200103,4.602159554325101,5.550000000000011,-5.056003530788029
309.5,0.3582221955834514,0.17226242759721216,4.553014844748376,5.5,-5.050065572399144
309.55,0.36596546052435497,0.18424521946462227,4.5011772844494375,5.449999999999989,-5.042100290198635
309.6,0.3715576596559845,0.19540285149044703,4.460422579117914,5.399999999999977,-5.059473901280944
309.65000000000003,0.36019754138097576,0.20982437748897434,4.412989958569016,5.349999999999967,-5.057780823834477
309.7,0.34626512950803456,0.21999441971148528,4.359774676440843,5.300000000000012,-5.04033679194445
309.75,0.3350626729236477,0.22857775194340765,4.309535233923971,5.250000000000001,-5.060523375633454
309.8,0.31781283310290015,0.22589313713765607,4.25192820704676,5.1999999999999895,-5.034823758876616
309.85,0.30976026294002246,0.22440592927067712,4.204081019737225,5.1499999999999755,-5.040102173161093
309.90000000000003,0.29419796233626455,0.21788904445719418,4.153376590660288,5.099999999999964,-5.028339192586883
309.95,0.2819764127626112,0.213601278984759,4.104320039205457,5.05000000000001,-5.008858042420118
310.0,0.25429715696948346,0.22071997165985602,4.056812813934228,4.999999999999998,-5.007265527409655
310.05,0.24724397961124106,0.21769003093411673,4.009356346495628,4.949999999999987,-5.023153654538361
310.1,0.2276892844492143,0.22362729449648389,3.9543402605006257,4.8999999999999755,-5.005790719913938
310.15000000000003,0.2111119539203384,0.2250528000720917,3.904556996295996,4.849999999999965,-4.9774983951626925
310.2,0.18385179615726785,0.21563216281863223,3.8565866747359827,4.8000000000000105,-4.968210427515439
310.25,0.14957328811194673,0.20246021777046144,3.8077104978459357,4.749999999999999,-4.970477693858871
310.3,0.09663287554773395,0.19197187762370266,3.7553151787457186,4.699999999999989,-4.968475449764815
310.35,0.058519599668975575,0.1766845890511057,3.7067203323956566,4.649999999999977,-4.9718311018755035
310.40000000000003,0.019601738854951284,0.14953384117699817,3.6574338987331543,4.599999999999966,-4.9857520150151515
310.45,-0.019774661277505358,0.13370523321798025,3.6059691454059286,4.550000000000011,-4.980674206732057
310.5,-0.04845174879642754,0.10583290704594854,3.564397691572913,4.5,-4.9637668852892265
310.55,-0.08646006341061525,0.07964790869173138,3.515109901354673,4.4499999999999895,-4.937783887135974
310.6,-0.11310988274346892,0.057643796650607405,3.464477746448597,4.399999999999978,-4.938122803288879
310.65000000000003,-0.14364291118202835,0.05074742305452598,3.4149492942012984,4.349999999999967,-4.938254378255046
310.7,-0.1968219125960301,0.0139664713306388,3.3646306841597657,4.300000000000012,-4.91486491377713
310.75,-0.22193551746152326,-0.0176310453696494,3.324457956885932,4.250000000000001,-4.910178280376151
310.8,-0.24983296585541503,-0.03652674077531443,3.285456161760054,4.199999999999987,-4.908723277336083
310.85,-0.28812579134434396,-0.06526740815883753,3.2370500717189112,4.1499999999999755,-4.908605602149255
310.90000000000003,-0.31015144119806376,-0.08812534992494415,3.1898094266894423,4.099999999999964,-4.894741698477704
310.95,-0.3438641368011502,-0.10816732601143908,3.137934689248122,4.05000000000001,-4.892012912382401
311.0,-0.3504878315121872,-0.1191499920794965,3.091926389712516,3.9999999999999987,-4.887294550061592
311.05,-0.3615772980036777,-0.1360278644607031,3.0432470703618906,3.9499999999999873,-4.891767705807078
311.1,-0.37472300653727236,-0.1549349429498488,2.9953180923945686,3.899999999999977,-4.892843568401733
311.15000000000003,-0.3792648544163007,-0.16860762106134458,2.9530335600873463,3.8499999999999654,-4.919042005928617
311.2,-0.3829473558785784,-0.1793648587696331,2.9041712337266503,3.800000000000011,-4.9046703186073906
311.25,-0.3947051990466938,-0.18502289764665156,2.8521492388369873,3.7499999999999996,-4.901499646741499
311.3,-0.3780847675951268,-0.19841032495823155,2.8072228642128456,3.6999999999999886,-4.909556027420583
311.35,-0.3609500384242769,-0.21059463571235054,2.759756849967263,3.6499999999999773,-4.920096505771921
311.40000000000003,-0.3608295867372716,-0.21846637107880673,2.712834881321048,3.599999999999966,-4.916363627521428
311.45,-0.3538664742875591,-0.2169994152352989,2.6620685526588583,3.550000000000012,-4.9028248329238355
311.5,-0.33442833111194975,-0.21292302499941004,2.6169600524280203,3.5000000000000004,-4.899787724073894
311.55,-0.3121617566666896,-0.19882859147697635,2.5673366514185307,3.4499999999999895,-4.879244108777738
311.6,-0.2822989127300178,-0.19802651559363904,2.5250684439999,3.399999999999978,-4.862584058364017
311.65000000000003,-0.24102611535868945,-0.20204105968452388,2.4797290488782044,3.3499999999999672,-4.868009321929904
311.7,-0.20466895728721643,-0.18698961232769398,2.431087377077604,3.3000000000000127,-4.869794395236027
311.75,-0.1716824508648207,-0.17778810020788566,2.3814648963756375,3.2499999999999982,-4.873007753562658
311.8,-0.13215561473131637,-0.1685072185410841,2.334282769703858,3.199999999999987,-4.873340047881881
311.85,-0.1027028979143224,-0.15056509390083192,2.2891867075589376,3.149999999999976,-4.884151309109888
311.90000000000003,-0.06346586412471034,-0.1317625152101249,2.242576228522406,3.0999999999999646,-4.875125703581949
311.95,-0.03682524497184426,-0.10530198239330066,2.186746633211066,3.0500000000000105,-4.88185882786519
312.0,0.004955189179642761,-0.08738807151310773,2.1417297453137643,2.999999999999999,-4.884158787634715
312.05,0.05001612186073125,-0.07716651735336309,2.097514546806246,2.9499999999999877,-4.884535791463451
312.1,0.08819063281302614,-0.06592424272859605,2.0477826264223933,2.899999999999977,-4.88903029976637
312.15000000000003,0.1207804823786512,-0.04381881374766915,2.0062425736620644,2.849999999999966,-4.902517253661317
312.2,0.1676909796467064,-0.025242435294552557,1.958547856181381,2.800000000000011,-4.874093438013193
312.25,0.21064627475742603,-0.02314359472711655,1.9120044121783117,2.75,-4.862882580288324
312.3,0.23337890826074512,-0.02339663913983521,1.8627255890415388,2.6999999999999886,-4.842583601868466
312.35,0.2542671962629243,-0.006471798092780822,1.8118246823135054,2.6499999999999777,-4.860220006432761
312.40000000000003,0.27734774551487323,0.012150168686994013,1.7675951362711373,2.599999999999967,-4.844524097904314
312.45,0.294104468501905,0.02268665981514644,1.722022731995277,2.550000000000012,-4.853554786761419
312.5,0.31223309330247867,0.04837877650941816,1.6796413240511519,2.500000000000001,-4.844588202988312
312.55,0.33092383880224197,0.0684418177120104,1.6251690046695042,2.44999999999999,-4.853770781687661
312.6,0.3338138139273225,0.09297386097729028,1.580974946328948,2.3999999999999786,-4.847154755904794
312.65000000000003,0.35920656359740416,0.0976281850885194,1.53451794824914,2.3499999999999646,-4.843292225283284
312.7,0.36247487820978547,0.10513143048847136,1.4824170696144818,2.3000000000000096,-4.837350203058512
312.75,0.374813221798052,0.12618811680793743,1.4380111211123956,2.2499999999999982,-4.827356754386162
312.8,0.37438324374623827,0.14083527628968465,1.3928077195637683,2.1999999999999873,-4.8293734438719165
312.85,0.38018560098274085,0.1492419026951873,1.3509618742307503,2.1499999999999764,-4.835551998677871
312.90000000000003,0.36699187575386577,0.16394476648494657,1.3067045699711284,2.099999999999965,-4.838433014648444
312.95,0.34846639583754907,0.17308837045792522,1.254837679176405,2.0500000000000105,-4.8286968181566055
313.0,0.3262644409754346,0.18081809841343915,1.207371655114831,1.9999999999999993,-4.819559091768088
313.05,0.31167212665274285,0.2027980058762818,1.1586503954643936,1.9499999999999884,-4.813150980072087
313.1,0.2880334063061632,0.19149601957967363,1.1167871439580848,1.8999999999999773,-4.817553151587676
313.15000000000003,0.25413456679830765,0.19019685997847086,1.0598592258733908,1.8499999999999661,-4.819819181928039
313.2,0.24032852574749333,0.1796109808528768,1.0109821455509684,1.8000000000000114,-4.8444639521646025
313.25,0.19444873012833475,0.1817981753350904,0.9625986227166591,1.7500000000000002,-4.847463260272029
313.3,0.15524164041853866,0.18105598784502905,0.9120056692889792,1.699999999999989,-4.853176680892106
313.35,0.11878986990511985,0.17939197785249403,0.8678153314296795,1.6499999999999782,-4.84033710511142
313.40000000000003,0.08618324823173351,0.18124282891047874,0.8194720972079366,1.5999999999999668,-4.845880048442615
313.45,0.04578716670396092,0.17676474329683656,0.7767525373556079,1.5500000000000123,-4.860439886427984
313.5,0.027219000681363018,0.1677845240733098,0.7308859864679935,1.5000000000000013,-4.855824598782259
313.55,-0.008571776567298333,0.14305013595995983,0.6834879982895351,1.4499999999999902,-4.852930346571299
313.6,-0.050606547750841134,0.12827636620128552,0.6359381066973248,1.3999999999999755,-4.8491809285247145
313.65000000000003,-0.08411989858910332,0.11569346791943606,0.5893108885121009,1.3499999999999646,-4.843335419605554
313.7,-0.1222342448338324,0.09489780195336527,0.5448221081036343,1.30000000000001,-4.830252855232413
313.75,-0.16101955296343504,0.0844529412815524,0.50446473599341,1.249999999999999,-4.820729741227472
313.8,-0.19153288159622078,0.06123290203905241,0.4590995641883585,1.1999999999999875,-4.830756000527696
313.85,-0.22386202793573995,0.03232147877281197,0.41209603350154617,1.1499999999999766,-4.835872291422652
313.90000000000003,-0.24796860454386205,0.012191253832640733,0.36453030074945947,1.0999999999999654,-4.844799802863245
313.95,-0.27376406679028376,-0.009291454928160265,0.3199182786869979,1.050000000000011,-4.862767467221225
314.0,-0.30730429738543086,-0.02554453416201819,0.2734053043063956,0.9999999999999997,-4.85601546771002
314.05,-0.32365592888462236,-0.042086078153535066,0.2311348492068494,0.9499999999999886,-4.849220232136402
314.1,-0.32575196380447846,-0.0716388984531533,0.18322736220090385,0.8999999999999774,-4.857121819944533
314.15000000000003,-0.3402284614923147,-0.08643627798485116,0.13389357441811034,0.8499999999999663,-4.859657922553317
314.2,-0.34838114961365846,-0.10955475524572038,0.08394159758555449,0.8000000000000118,-4.856069708595381
314.25,-0.3560490512744494,-0.1307015465401462,0.04580255923248448,0.7500000000000007,-4.858949553889853
314.3,-0.35059048793366565,-0.143466536243683,-0.0022431179801168733,0.6999999999999894,-4.8601044551362795
314.35,-0.34333199403159714,-0.15205875056081605,-0.043926835606396035,0.6499999999999784,-4.859778981443304
314.40000000000003,-0.33959997061454555,-0.154953878797549,-0.08782366858921388,0.5999999999999671,-4.86885583246699
314.45,-0.3398979919786733,-0.15694207013122977,-0.12907408278239021,0.5500000000000127,-4.85404546711759
314.5,-0.32051839186815173,-0.16417373693878748,-0.16625588533884825,0.5000000000000016,-4.855852346607551
314.55,-0.29632165323243115,-0.18805370572367675,-0.20138483167159998,0.449999999999987,-4.880317980901275
314.6,-0.2680089198088105,-0.19352344552737324,-0.2366969498097785,0.39999999999997593,-4.8698973131541345
314.65000000000003,-0.23912268919246749,-0.1908831559481827,-0.2716587775308822,0.3499999999999648,-4.88020011339852
314.7,-0.207887264836508,-0.18911072276105162,-0.3137090750475217,0.3000000000000102,-4.884135097652708
314.75,-0.1744560894626167,-0.18244167184350657,-0.3439262807708965,0.2499999999999991,-4.883376382673117
314.8,-0.1465170725383922,-0.19828197940069425,-0.37607762567837394,0.19999999999998797,-4.888461161806734
314.85,-0.10899524011771727,-0.18990556063492367,-0.41090545523486344,0.1499999999999768,-4.892079141403207
314.90000000000003,-0.06503996770615879,-0.1939842504729645,-0.44691486189199037,0.09999999999996566,-4.894768229774712
314.95,-0.0261368444912226,-0.18365957709846428,-0.48447075065024897,0.05000000000001114,-4.893277607587824
315.0,0.012611573324957917,-0.16715015867955646,-0.5199274232246454,0.0,-4.916524211909411
315.05,0.042680135261800374,-0.14588078991852138,-0.5573382041565899,0.0,-4.881683859866535
315.1,0.07648732097550727,-0.13035395343602663,-0.5892632495011478,0.0,-4.827514063176387
315.15000000000003,0.09174313215389969,-0.11579741250135332,-0.6270531807165147,0.0,-4.802234989791093
315.2,0.12534977891634966,-0.08954398198916722,-0.6631566221053613,0.0,-4.751296585394201
315.25,0.15863140321315927,-0.07755031097436972,-0.697550595887142,0.0,-4.717874033112944
315.3,0.17669459033970883,-0.06381857269670957,-0.7339019016597697,0.0,-4.671367388651943
315.35,0.21119512471877236,-0.04908692557926352,-0.7681507675619275,0.0,-4.630961096643204
315.40000000000003,0.22681006069918297,-0.029216555793036773,-0.7953500851482419,0.0,-4.58079913975148
315.45,0.2381258870471088,0.0055190864013292635,-0.8317524614705586,0.0,-4.546218953660116
315.5,0.24671598774182632,0.023529676891698815,-0.8617341758958864,0.0,-4.508278258547244
315.55,0.2635155913541837,0.06281695093362089,-0.8911678000602978,0.0,-4.460769028100349
315.6,0.2781081047167876,0.07489131333244631,-0.9194143877437556,0.0,-4.41329244494608
315.65000000000003,0.28781083018834636,0.0915885747461633,-0.9482913331896273,0.0,-4.384408845672107
315.7,0.2942005506557619,0.10970301056088433,-0.9764295536596465,0.0,-4.340813326128244
315.75,0.30064265026847753,0.132280881300486,-1.0065325705653776,0.0,-4.303086002701928
315.8,0.28548573587067255,0.14202116856529506,-1.0389385470088897,0.0,-4.270543487558748
315.85,0.2840498718204217,0.15695041395082543,-1.0723998211370582,0.0,-4.238996696865726
315.90000000000003,0.27823785775435605,0.16167552821733264,-1.1049165188080696,0.0,-4.206120308330538
315.95,0.2600330347674858,0.16492894176128697,-1.127290335819371,0.0,-4.179606099911348
316.0,0.2511088752280568,0.15853743946078663,-1.1552498583716688,0.0,-4.126110127508671
316.05,0.23413687629004057,0.15850877200048125,-1.1801563440015976,0.0,-4.092926105035878
316.1,0.20396965125162533,0.15641435080644625,-1.2085402563024152,0.0,-4.040048821939721
316.15000000000003,0.18044948337548988,0.15569073189267235,-1.2275153998128223,0.0,-3.9962890136394376
316.2,0.1584557134382088,0.15615496474575893,-1.2508020879091322,0.0,-3.9761405139947543
316.25,0.12144377408581371,0.15953701507878085,-1.2709583671066171,0.0,-3.94057859523042
316.3,0.09187259718722836,0.1480506408065124,-1.303888233417549,0.0,-3.9077800207277944
316.35,0.07767972023442685,0.13487628624845568,-1.3293568307640784,0.0,-3.879861931090772
316.40000000000003,0.053592775083081995,0.13825135800009677,-1.3558798330430415,0.0,-3.83516994310211
316.45,0.020015542794606333,0.1278001221450225,-1.3814180663220306,0.0,-3.784511850097185
316.5,0.003979358704704948,0.1114831166495822,-1.409212304985829,0.0,-3.760524019712073
316.55,-0.010375088167280113,0.10040195638742154,-1.4452750922301454,0.0,-3.7231254443886606
316.6,-0.03290962909534974,0.09572961782356387,-1.47134241517532,0.0,-3.6816247625705962
316.65000000000003,-0.07041396730246723,0.0818821859292113,-1.4998241998644704,0.0,-3.6311363381866477
316.7,-0.10675616592287927,0.0638068058618657,-1.5199279737088123,0.0,-3.582758615545777
316.75,-0.1402190242556538,0.05324137769616161,-1.5386739770990878,0.0,-3.5368103945363263
316.8,-0.16516415930897999,0.028372295201449654,-1.5683823059041282,0.0,-3.5013095441989273
316.85,-0.19172437004197804,0.017241796143068887,-1.591873099579768,0.0,-3.4765556706754976
316.90000000000003,-0.22321440750050103,0.005111008140656709,-1.6164066737336409,0.0,-3.4412460657077086
316.95,-0.23602539534179934,-0.0010575205139454918,-1.6329314013754284,0.0,-3.4082755594303933
317.0,-0.25125842824226335,-0.027475241693455166,-1.6536706277689852,0.0,-3.366611878429067
317.05,-0.2765013531656489,-0.036191559274231115,-1.6767156341727076,0.0,-3.330906684357953
317.1,-0.27841097864608016,-0.0675209748584622,-1.6968052335389028,0.0,-3.2992129392873846
317.15000000000003,-0.2785663434711607,-0.06604099315414431,-1.7176788433717838,0.0,-3.2698227491807774
317.2,-0.27849407174830676,-0.07751601038454098,-1.7436040042722527,0.0,-3.2258248132581295
317.25,-0.28165682344911697,-0.08906561820029979,-1.7638875577377033,0.0,-3.1914817406506106
317.3,-0.2848767714471219,-0.0961155403160389,-1.790313148841119,0.0,-3.1369203371988434
317.35,-0.2773562600507842,-0.10477216840293099,-1.8086046963101703,0.0,-3.0923100126603664
317.40000000000003,-0.26753227936261015,-0.11905857922689753,-1.8316674392242578,0.0,-3.052353437572391
317.45,-0.2600661565032173,-0.121961003655982,-1.8516739838603171,0.0,-3.002019170208397
317.5,-0.23924182689255616,-0.12601127690972674,-1.8707226925132618,0.0,-2.9683548508692272
317.55,-0.21801506337684232,-0.12956019116468517,-1.891343409363798,0.0,-2.9326271836392657
317.6,-0.18623409596691942,-0.1430091502226906,-1.9121152494019953,0.0,-2.893235161475698
317.65000000000003,-0.16588110663447608,-0.14194498894687155,-1.9282529082465394,0.0,-2.8648687758379516
317.7,-0.13531036596225315,-0.14345697868771592,-1.9446022336604347,0.0,-2.8075848506063474
317.75,-0.11365019603426685,-0.14292995632387281,-1.9588921695457877,0.0,-2.7743863517195315
317.8,-0.08326006261266376,-0.14907881267009565,-1.9817386739658605,0.0,-2.7292098715826896
317.85,-0.05340371333077935,-0.14781102069682847,-1.9963688003068807,0.0,-2.6885507211611994
317.90000000000003,-0.0160044862012063,-0.14337051837935771,-2.0088847016492206,0.0,-2.6550637228135567
317.95,0.009986418712469556,-0.13497919611034073,-2.027236667679557,0.0,-2.612660099427785
318.0,0.03765060623410557,-0.12058898655089496,-2.041611517302956,0.0,-2.5694792240772557
318.05,0.058047700431486826,-0.10562410628144431,-2.05991845414867,0.0,-2.5389229263779223
318.1,0.07373302892284093,-0.08484293476177977,-2.0756579890715705,0.0,-2.4975833661866633
318.15000000000003,0.11390006305730856,-0.07057724579375894,-2.083046861459705,0.0,-2.456051256052785
318.2,0.13226368865612276,-0.06092352742449292,-2.1015354308561762,0.0,-2.423969956683258
318.25,0.155478165222593,-0.05122625311659768,-2.115956672951593,0.0,-2.389689327033331
318.3,0.18098151545254007,-0.037633932387618425,-2.130391244112443,0.0,-2.35310390460048
318.35,0.19178564138645482,-0.026193252526684453,-2.1478309455758504,0.0,-2.3249452063661287
318.40000000000003,0.20626026849330004,0.001723985924195735,-2.1608800389272194,0.0,-2.2890700493554474
318.45,0.22586316693356434,0.0007046922931035237,-2.174159471532839,0.0,-2.250690892709506
318.5,0.2467950922061707,0.02174345658330823,-2.1820159357902598,0.0,-2.216623075458278
318.55,0.2705539473651872,0.030795323751644794,-2.1922632309622325,0.0,-2.1987060224662556
318.6,0.27909977293494465,0.056132882585494315,-2.198038657813285,0.0,-2.142795646182131
318.65000000000003,0.28699029035055235,0.05100288046624603,-2.207038084701304,0.0,-2.094455796361713
318.7,0.2856674311830804,0.057402723712469426,-2.2146639187735233,0.0,-2.0528921583786874
318.75,0.28307901677647646,0.07262096393159496,-2.2203457306638206,0.0,-2.0426785129657237
318.8,0.27749051880975084,0.07891363219774976,-2.2364876333181956,0.0,-2.009331684461563
318.85,0.27077261237400246,0.09187026037017669,-2.2381501284898855,0.0,-1.9750705717445922
318.90000000000003,0.2530777863721306,0.10670176915506492,-2.2448209191025414,0.0,-1.95819646495826
318.95,0.23191386881921644,0.12029532569966132,-2.2574953838989478,0.0,-1.9093490985812718
319.0,0.21930029872477705,0.1408705139788101,-2.268893701334902,0.0,-1.8606464935392353
319.05,0.19597602843893105,0.1491415840614449,-2.2767094303590913,0.0,-1.829943828476639
319.1,0.193711258301955,0.14868215623619055,-2.2859682561750794,0.0,-1.7796681497366347
319.15000000000003,0.15902308894120068,0.1568392028234563,-2.2881622015102505,0.0,-1.7447194682623377
319.2,0.14296021812710538,0.15268160885025345,-2.2932229364419943,0.0,-1.702853126725726
319.25,0.1081425430919356,0.1579990774211573,-2.3041322161421633,0.0,-1.6832412563965158
319.3,0.07786146498931645,0.16187788298495787,-2.3057343649091675,0.0,-1.6519723945058713
319.35,0.06504560385337498,0.15904598608628412,-2.3092394353628736,0.0,-1.6406560405597026
319.40000000000003,0.03913939411295955,0.1486477282786535,-2.3234793113017944,0.0,-1.628585414067977
319.45,0.008495123929616082,0.13881814477726973,-2.329528807260201,0.0,-1.5950251686875916
319.5,-0.018437730706538806,0.12558796923285234,-2.336041387824348,0.0,-1.5599318849305832
319.55,-0.051742344988066125,0.1300375568662914,-2.3379181584086464,0.0,-1.511103155570538
319.6,-0.0728815679057506,0.12149540344803997,-2.3466045929661714,0.0,-1.496203889471904
319.65000000000003,-0.09759639410622255,0.11387733662208854,-2.3571682886713483,0.0,-1.4734667355266438
319.7,-0.11735340977399157,0.09822419738638644,-2.3592869584274587,0.0,-1.4601919744999505
319.75,-0.1433364017500693,0.09615093290258402,-2.366755328095598,0.0,-1.4358209539301456
319.8,-0.15801939090093492,0.07933028041174857,-2.3748091651830014,0.0,-1.4103316577206741
319.85,-0.18025841855717192,0.06399009275339541,-2.3893475757836025,0.0,-1.384998241372815
319.90000000000003,-0.18345983048806652,0.047874966493358345,-2.3907598852945653,0.0,-1.3407335325721732
319.95,-0.20071786364891842,0.03930462882514237,-2.388795625456487,0.0,-1.3069769143125032
320.0,-0.21032900167617494,0.03312816499861935,-2.393030401153931,0.0,-1.2873565457113383
320.05,-0.21493876918494795,0.017227963108946753,-2.3936192826986247,0.0,-1.2544339231750352
320.1,-0.2232447199733739,-0.005751892970781468,-2.3992352650269244,0.0,-1.2249747026852287
320.15000000000003,-0.22469532699157785,-0.01767300082895006,-2.4083508836415066,0.0,-1.2068012972426958
320.2,-0.23756052223924493,-0.037553634999119,-2.412901651457765,0.0,-1.1859593032867846
320.25,-0.23698698698370255,-0.05656649807396116,-2.4123019369963354,0.0,-1.1684352891497714
320.3,-0.23791803019706176,-0.07196235965619176,-2.417473891399055,0.0,-1.1405767341420598
320.35,-0.24369470816360328,-0.09260533273013212,-2.4176343096825543,0.0,-1.095366985484485
320.40000000000003,-0.24955387927756495,-0.09368379017882884,-2.4258421730050443,0.0,-1.0538981206471716
320.45,-0.24173241956248842,-0.10620070374110328,-2.4325307921740684,0.0,-1.0303579428080232
320.5,-0.21086996552001758,-0.12208540086388707,-2.430692261802708,0.0,-0.9950360582197715
320.55,-0.1937113325973661,-0.13650670678611865,-2.4286693861107875,0.0,-0.967484235168838
320.6,-0.17984887651472403,-0.13762192977245616,-2.4279299926980573,0.0,-0.9457283219997579
320.65000000000003,-0.1588058373567284,-0.14056284136190314,-2.433404829950715,0.0,-0.9428176938182977
320.7,-0.13735741270134832,-0.15575648573839465,-2.4367664576680124,0.0,-0.9118486994996364
320.75,-0.12207558958105669,-0.1873343096736803,-2.443959327812841,0.0,-0.8661635361599336
320.8,-0.11078864735398194,-0.17547441101006472,-2.445325868666771,0.0,-0.8489389868058406
320.85,-0.09811335525198663,-0.17321988560318838,-2.4473979174880056,0.0,-0.8154117390373123
320.90000000000003,-0.06171020834523244,-0.16104469844942615,-2.4465881830339082,0.0,-0.7935669719475387
320.95,-0.04806990987365867,-0.16557115656302646,-2.446037387384193,0.0,-0.7662999280560339
321.0,-0.02065198883596058,-0.1605587043415702,-2.449817451535844,0.0,-0.7416016364659024
321.05,0.012877769684601546,-0.15593292552021026,-2.452622230974242,0.0,-0.7172022744024158
321.1,0.03343407739749617,-0.1481515577345004,-2.45099147941781,0.0,-0.6778378857416154
321.15000000000003,0.04238762486001556,-0.14319496280501504,-2.449884955532416,0.0,-0.6377513055717281
321.2,0.055337538846518486,-0.13210617972068533,-2.450865298592154,0.0,-0.6138155121078275
321.25,0.0853804934427171,-0.11812630950343934,-2.4404906491095693,0.0,-0.6050626775170427
321.3,0.10062745152603288,-0.1008697925703595,-2.4336322608894183,0.0,-0.5852291572888935
321.35,0.12804914622595587,-0.08189921035990265,-2.431756180325692,0.0,-0.5737147187491045
321.40000000000003,0.1527921763493447,-0.06916736309013415,-2.426789748142703,0.0,-0.5452485975678134
321.45,0.17346077288817463,-0.04333364977766124,-2.4212109722297432,0.0,-0.5214035413125329
321.5,0.18600567120890374,-0.024441922788507167,-2.4225714382212713,0.0,-0.47314063988756105
321.55,0.19049206276486333,-0.021917358336947586,-2.4183058431133917,0.0,-0.44468138286987546
321.6,0.2006774011141508,-0.0035031468156058575,-2.417462717769219,0.0,-0.4133522769931064
321.65000000000003,0.21080727453150655,0.028106845607763373,-2.40898478755248,0.0,-0.38708090806706297
321.7,0.21791158531349972,0.04912727376027275,-2.406769843522255,0.0,-0.35694855112216173
321.75,0.23185296999764463,0.06062017662116202,-2.4023644743097363,0.0,-0.33931263995034744
321.8,0.2383100871550211,0.08312032827823612,-2.397263011026723,0.0,-0.33009608689763725
321.85,0.24025808853645408,0.09297327149166935,-2.395443711118523,0.0,-0.31781758004499094
321.90000000000003,0.23917092694160583,0.10703299004351298,-2.390625151226551,0.0,-0.29970998596242593
321.95,0.22674373160279307,0.1147108145330383,-2.382484252778604,0.0,-0.27747969912218284
322.0,0.21687915532412616,0.127404689845212,-2.380532564281987,0.0,-0.2607844200120928
322.05,0.20316973207136452,0.14499691353915897,-2.371295178051855,0.0,-0.25460305652562676
322.1,0.19064378605938717,0.1629327928688267,-2.3605318764668937,0.0,-0.2185508023616869
322.15000000000003,0.1750051624570594,0.1841894722272559,-2.353270448136313,0.0,-0.1961767072280578
322.2,0.15889112042563408,0.19097014958933484,-2.3493873370920126,0.0,-0.19004957389660104
322.25,0.13022439972587393,0.1918471689411764,-2.340804836618969,0.0,-0.1719572053360805
322.3,0.10976764152504251,0.19927873600992568,-2.336060609161385,0.0,-0.1538398428506902
322.35,0.07752364832207702,0.1912088180039767,-2.3328988869992284,0.0,-0.13068884008921922
322.40000000000003,0.06112663639885569,0.18446272781900008,-2.325668270258218,0.0,-0.11201057860056407
322.45,0.037159041554879584,0.18388052191366164,-2.318467874027419,0.0,-0.11066992092165595
322.5,0.0151352330477131,0.1706007673811393,-2.31119204126527,0.0,-0.08850936885358562
322.55,-0.022692770719201276,0.16881370308849794,-2.2989448759077598,0.0,-0.06748058380795507
322.6,-0.04030308960627693,0.16705994902815816,-2.2928172270726486,0.0,-0.05379431884574659
322.65000000000003,-0.06059405579937727,0.16574261257864098,-2.282244917503924,0.0,-0.03884342328996393
322.7,-0.08455240565777852,0.16135089906015884,-2.28136278228259,0.0,-0.021925313262443513
322.75,-0.08865325507115517,0.14550208558608277,-2.275204653750297,0.0,0.0017193328758020598
322.8,-0.11707534237046859,0.1297258134118335,-2.273344468739036,0.0,0.019966628670172515
322.85,-0.1273050387586694,0.11040039509538105,-2.2641596154292043,0.0,0.013330844683001608
322.90000000000003,-0.15613631326774377,0.08377266999726032,-2.258705150835053,0.0,0.025513447706558612
322.95,-0.16672779495291434,0.07469755714560398,-2.245620038262949,0.0,0.05032905160695744
323.0,-0.19297903300174077,0.06051582534100274,-2.242538274680255,0.0,0.051281421186708975
323.05,-0.19618322146634076,0.03459360524795892,-2.2386516879686558,0.0,0.05871114802534905
323.1,-0.1949600514237231,0.004562270056974514,-2.230236535409787,0.0,0.06312866613947277
323.15000000000003,-0.2006748378141565,-0.015508669152362682,-2.21959143280136,0.0,0.09257603596466657
323.2,-0.220131454618173,-0.05213149570119248,-2.2112017442561314,0.0,0.10320126348709202
323.25,-0.21855270796166118,-0.07462543996441039,-2.204426791685395,0.0,0.11294743127028184
323.3,-0.22173352906037244,-0.09874028615158761,-2.196592144746335,0.0,0.11683729991298142
323.35,-0.2187659218808522,-0.12450875144886417,-2.186120278361466,0.0,0.14587291291358317
323.40000000000003,-0.20971802705915293,-0.15314909266911292,-2.1778170431040262,0.0,0.17040734964168736
323.45,-0.19287935819534044,-0.17879381128691207,-2.17278199215196,0.0,0.18942198722773518
323.5,-0.18052942502519082,-0.1836077778351761,-2.1620166658494333,0.0,0.22527014318658
323.55,-0.1661087383670798,-0.2027195182337456,-2.155421048092217,0.0,0.23197473417430658
323.6,-0.1498597782120895,-0.21461255768433413,-2.1483961117105697,0.0,0.2599876991875074
323.65000000000003,-0.14058345811505832,-0.20822858505920355,-2.1385847395942346,0.0,0.2845284881211245
323.7,-0.13338491300516261,-0.21303546869755968,-2.1261815709842744,0.0,0.2985532344144848
323.75,-0.11781712819099736,-0.22032896862078613,-2.1210371938545043,0.0,0.327857098712395
323.8,-0.09031507771648623,-0.22917659723384806,-2.1053415567826588,0.0,0.3460296645796874
323.85,-0.0709280024627926,-0.2287564230011423,-2.0982282316434375,0.0,0.3370378707924524
323.90000000000003,-0.04938078307051819,-0.22691339599891241,-2.0920887774349914,0.0,0.38035085820539427
323.95,-0.02363674546649068,-0.23194459767469244,-2.0848888746630094,0.0,0.3936108655334478
324.0,0.009166087127053217,-0.21922775795459687,-2.070550404555413,0.0,0.41668798665407025
324.05,0.028116226827898813,-0.19880300352572777,-2.062665757139827,0.0,0.42194063362159606
324.1,0.05119678877756439,-0.1866252670212805,-2.051197657553065,0.0,0.44189714663184665
324.15000000000003,0.07582708335793638,-0.1781963268396545,-2.0415908079597465,0.0,0.4421494483837698
324.2,0.09252214999928851,-0.1776977116676118,-2.0321107232069666,0.0,0.4504713368553228
324.25,0.10429392167241347,-0.15560344912111898,-2.022960351050605,0.0,0.46563176396180217
324.3,0.12054062121975598,-0.1292123474503712,-2.014535643799195,0.0,0.4712215952340262
324.35,0.1336335463377261,-0.11688708361798528,-2.0060786824773937,0.0,0.45682488567821755
324.40000000000003,0.15041616239353695,-0.10129002563449097,-1.9919279481573378,0.0,0.46962218754163043
324.45,0.160258576214834,-0.0753450161055814,-1.972210946059202,0.0,0.48015346650405144
324.5,0.1714089796346151,-0.06024080705056025,-1.964939079625467,0.0,0.496268850360992
324.55,0.1797838908459087,-0.03634660727582461,-1.954760766681921,0.0,0.5139933485067212
324.6,0.18327759936917604,-0.013006219600750752,-1.9450262192798269,0.0,0.5236091229170048
324.65000000000003,0.18373011574458514,0.0056960220178044335,-1.9338441137430686,0.0,0.515696561312261
324.7,0.1825722358463432,0.03116505607086754,-1.9180712209330806,0.0,0.517119782988116
324.75,0.19085042834264196,0.0591647773846377,-1.9038336461544063,0.0,0.5298206787660538
324.8,0.18382392972613443,0.0874683507256852,-1.885680490783478,0.0,0.5324045654217298
324.85,0.18408731510065338,0.1083159300637661,-1.8675317727214977,0.0,0.5461651837946551
324.90000000000003,0.18088836292300098,0.12715732271861288,-1.8579404355313482,0.0,0.5558431961588604
324.95,0.1769320157839242,0.15278894516176525,-1.8411958514010693,0.0,0.5773844131803463
325.0,0.16327252424602864,0.1783214765613749,-1.8287618209241183,0.0,0.5956952761520433
325.05,0.1570383235156479,0.20055216556510036,-1.8139478808639513,0.0,0.5998611111453902
325.1,0.14025020639593377,0.20833864761648896,-1.7972501215045396,0.0,0.5939006592050571
325.15000000000003,0.1164210105868702,0.21395071447477348,-1.7889813030311552,0.0,0.5880776906631933
325.2,0.11361795937790664,0.22821413735453164,-1.774078404091576,0.0,0.6087217780164802
325.25,0.09980522890530996,0.23360730054023937,-1.7657758325475619,0.0,0.5868158194574222
325.3,0.07662818798854519,0.24340401980669088,-1.752347889514573,0.0,0.5932523541510533
325.35,0.06018133401727907,0.2534579885831478,-1.7364309822573016,0.0,0.6095677938771804
325.40000000000003,0.035261303215694616,0.24546412499179554,-1.7303804915662537,0.0,0.6145237672901764
325.45,0.0188807292891167,0.24496826789281742,-1.7236725540311033,0.0,0.6214944442164785
325.5,-0.014379851429336232,0.2448397455354416,-1.717054281992503,0.0,0.625363966821354
325.55,-0.03795412064118342,0.2272517954296797,-1.696445626254912,0.0,0.6303522051789849
325.6,-0.06770579230164629,0.20799494668865376,-1.6816419889142826,0.0,0.6448270224904453
325.65000000000003,-0.09126074202043291,0.18985295144368966,-1.6726326439602575,0.0,0.6577757665970962
325.7,-0.10820676693756771,0.1812777605570822,-1.6599857501845836,0.0,0.6665517609789753
325.75,-0.11949242099495876,0.15589576365518856,-1.6472609159900127,0.0,0.6623017318088
325.8,-0.1362953906970234,0.14226205435122372,-1.6327314722423731,0.0,0.6564855181603086
325.85,-0.1477540913566842,0.12687133101077683,-1.6239859263089802,0.0,0.6508391876683821
325.90000000000003,-0.1641844864485132,0.10831462467854475,-1.6112255988222643,0.0,0.671998793090635
325.95,-0.18182015216384684,0.09262401134135469,-1.5958657008124209,0.0,0.6879235908172177
326.0,-0.1838884069765177,0.0672403806550933,-1.5868752869342475,0.0,0.6966742134859707
326.05,-0.18657204416512657,0.04039466551125813,-1.577456617986878,0.0,0.6966474383693684
326.1,-0.1854822449583617,0.006423589805324723,-1.5631784848125183,0.0,0.706884905508723
326.15000000000003,-0.18592583527510448,-0.015186156889348858,-1.547237452994059,0.0,0.7127831045759108
326.2,-0.19306499613318578,-0.04533065846597779,-1.535804815433679,0.0,0.712353367029252
326.25,-0.2047073943888204,-0.060329632631232075,-1.5226700373886626,0.0,0.7210734660187648
326.3,-0.19771922072327963,-0.09357427945807097,-1.5087308660989698,0.0,0.7340334726499382
326.35,-0.20084140958349894,-0.11524678513940134,-1.495516670494701,0.0,0.7179644299575753
326.40000000000003,-0.18927236015743135,-0.13938693068873192,-1.48700376024446,0.0,0.7304439310334883
326.45,-0.16709592747096172,-0.16118513362498751,-1.4713460949963488,0.0,0.7545170196468973
326.5,-0.16181758228415255,-0.17677248920324282,-1.4598612549580425,0.0,0.7435901120345225
326.55,-0.14168788439496188,-0.18481360669825603,-1.44266274576617,0.0,0.740720539854805
326.6,-0.11997240744182507,-0.19707647989672253,-1.4230937469504485,0.0,0.7410784782598454
326.65000000000003,-0.10098120827677358,-0.21027033416442392,-1.4121304642279275,0.0,0.7295175832097783
326.7,-0.08651100606418166,-0.2294004782568805,-1.4101296001132297,0.0,0.7346902209355815
326.75,-0.06504357787198017,-0.23601490997392335,-1.3956599577729707,0.0,0.7464586388987647
326.8,-0.04687231908477733,-0.24253198646547935,-1.3826007307600447,0.0,0.7352745970803466
326.85,-0.024720959008127402,-0.24185135718288034,-1.3689299090297333,0.0,0.7366225792582395
326.90000000000003,-0.012481524442592363,-0.2546447369567371,-1.356272083162555,0.0,0.7426601188757488
326.95,0.021642107570679775,-0.24126596698391758,-1.3360487997307333,0.0,0.7319030227016997
327.0,0.05856341940508563,-0.2371199833206297,-1.3196131800684059,0.0,0.7237346866305355
327.05,0.0689095935050218,-0.21961623210549142,-1.3031050180707293,0.0,0.7232547617691167
327.1,0.08845685817261165,-0.20803568194063235,-1.292787210634,0.0,0.7163723696769608
327.15000000000003,0.11991897648684824,-0.19073621904725901,-1.2811184784752587,0.0,0.7014671230947238
327.2,0.1463253701329727,-0.1748330848395827,-1.2680962897313623,0.0,0.6902708839159519
327.25,0.16866011476573975,-0.1505016224845964,-1.254571219760332,0.0,0.7014249184225321
327.3,0.17316898721665297,-0.12983518410883213,-1.243267341574349,0.0,0.7171801446466651
327.35,0.18620850188164437,-0.10637980207194513,-1.2322823598393498,0.0,0.7120220071233087
327.40000000000003,0.1871529294120644,-0.1004717682114829,-1.2199663030316081,0.0,0.7193225368099381
327.45,0.20270651353722652,-0.08587815565004936,-1.2042037543348465,0.0,0.7331141009847302
327.5,0.20724959774598223,-0.05841386116186234,-1.1885489450378541,0.0,0.7397197992556553
327.55,0.21741801520972007,-0.03539626082004643,-1.173861165171487,0.0,0.7167905944064371
327.6,0.2156235217469307,-0.007169210982569939,-1.1656896002343062,0.0,0.7289101208382497
327.65000000000003,0.21473688640273356,0.009419030712330611,-1.1560523631158555,0.0,0.7129572808573452
327.7,0.21114277696502676,0.025991499083801935,-1.1428152016096353,0.0,0.7197696133901085
327.75,0.20574842343253386,0.06714719647056239,-1.1326492645195367,0.0,0.7422065038845403
327.8,0.19863307411234887,0.08610148819615566,-1.1151116948636979,0.0,0.7375673395513727
327.85,0.1985450904023285,0.1029324869200285,-1.1004911586990322,0.0,0.7508042545014795
327.90000000000003,0.18994746254888287,0.12501478343953681,-1.0887972403925303,0.0,0.7384431652970922
327.95,0.17534467716774443,0.15469867960739553,-1.0770349045346599,0.0,0.7307488848926914
328.0,0.1588906320831932,0.15593964087280554,-1.0681589158291844,0.0,0.7133431508666174
328.05,0.1419373237099062,0.17682107412341994,-1.0564499221491965,0.0,0.7303419286376491
328.1,0.12028847011551966,0.1929780124863426,-1.041613525180155,0.0,0.728029870043593
328.15000000000003,0.09711613950484785,0.19824815695594752,-1.0316447492276755,0.0,0.7235954591029718
328.2,0.0869308915909237,0.20685577520216472,-1.0228573153944451,0.0,0.730347525427081
328.25,0.05908172529544551,0.21118403414067313,-1.01672375188372,0.0,0.728710889647127
328.3,0.02734221099970772,0.21948184709478183,-1.0078376493641636,0.0,0.7207872311676811
328.35,0.012238345816262108,0.20844696005129087,-1.0017331537786534,0.0,0.7128823041732097
328.40000000000003,-0.012717390011089043,0.19472053381622492,-0.9945336058974079,0.0,0.6998289359447984
328.45,-0.03849956594236701,0.18385368170927213,-0.9861555018528328,0.0,0.7002657635552036
328.5,-0.05111982990889482,0.18591068835199528,-0.9696546970166255,0.0,0.7016283660944536
328.55,-0.06487560028460831,0.16802628272192577,-0.9529288242989988,0.0,0.6902076735818523
328.6,-0.08335771746911663,0.16159844908371038,-0.942313679525305,0.0,0.6963980509352725
328.65000000000003,-0.10333060072998797,0.15145900162598946,-0.9288375050703822,0.0,0.7012326982782249
328.7,-0.11946844616841916,0.12685908050693875,-0.9189657449293048,0.0,0.693429319931435
328.75,-0.13441303939356558,0.11784888637715331,-0.9083320115261978,0.0,0.7060881327946336
328.8,-0.14730923028477225,0.10816164513646562,-0.8960728351214096,0.0,0.7094082413096482
328.85,-0.15979392925326552,0.08841517661452658,-0.8826776411654642,0.0,0.6991620405159289
328.90000000000003,-0.17738242736538323,0.0634346148402342,-0.874252340511157,0.0,0.7000445631740064
328.95,-0.1755293495321529,0.06033293492738042,-0.8653066112017668,0.0,0.7020527749001724
329.0,-0.1710717717383819,0.049751699707132176,-0.85045173595936,0.0,0.7121174957326818
329.05,-0.16884581546999528,0.03284170487905748,-0.8362454236598389,0.0,0.6863460845300664
329.1,-0.1928082242209731,0.011225332888320522,-0.8239441949048543,0.0,0.6999207481507305
329.15000000000003,-0.17751894834169227,-0.01896181534280825,-0.8149254564427187,0.0,0.6924917799346381
329.2,-0.18254834633677483,-0.03858251669999319,-0.8024125021709043,0.0,0.6832695007117503
329.25,-0.17863548353532346,-0.05086898706799842,-0.7959271561412905,0.0,0.6652614436857331
329.3,-0.1778345112376155,-0.07122651389755634,-0.7889431831471122,0.0,0.671338776163389
329.35,-0.16827972145384223,-0.10084781392907854,-0.7810769106463409,0.0,0.6856903994644706
329.40000000000003,-0.16201135832530594,-0.11893837345562798,-0.7704577280506321,0.0,0.7027557988809411
329.45,-0.15608343476129455,-0.1373207178292687,-0.7559352302106033,0.0,0.6895019983648063
329.5,-0.13445263150589995,-0.14154440501623444,-0.7407181558115781,0.0,0.6848180876853671
329.55,-0.12191955189011329,-0.13748131655131277,-0.7300201102218343,0.0,0.6895062172364901
329.6,-0.10405623744538776,-0.14486034193753256,-0.7219789046343978,0.0,0.6941353954758159
329.65000000000003,-0.09142649810863201,-0.14156540745956123,-0.7068736129552151,0.0,0.6870403296702123
329.7,-0.07410503713403124,-0.15087964234876114,-0.6974919945738149,0.0,0.7012877619547786
329.75,-0.05915226489714791,-0.1521254292805967,-0.6885275875532676,0.0,0.7040643594969966
329.8,-0.04253929465606107,-0.15164562372580465,-0.6702441513800045,0.0,0.698815784403302
329.85,-0.00840568831279695,-0.15679377310598538,-0.6530708552422252,0.0,0.687756769028877
329.90000000000003,0.016948952368785124,-0.15924180404901303,-0.6412457509746844,0.0,0.6655802305188178
329.95,0.03008820606389777,-0.15863421076831577,-0.6287496183343277,0.0,0.6656948801472676
330.0,0.039652878337830905,-0.1601552832111603,-0.6261984907205796,0.0,0.6617240225459463
330.05,0.06450116042033435,-0.15478404847399152,-0.6123321274219252,0.0,0.6502355185835206
330.1,0.0775752242626245,-0.14671089672218285,-0.6028809444505077,0.0,0.633035245902219
330.15000000000003,0.08940475882920311,-0.13773420830012698,-0.5939953962677065,0.0,0.6096476030483017
330.2,0.08732610354981314,-0.1266685462386735,-0.5811234440220046,0.0,0.6123579794361976
330.25,0.0888122875760525,-0.11840148368866961,-0.5757468063317333,0.0,0.6269974967889487
330.3,0.09998384856258573,-0.1220382691328878,-0.5678158010593591,0.0,0.6246974439866353
330.35,0.09814065153311723,-0.10236086485862939,-0.5553146397484335,0.0,0.6100233076307345
330.40000000000003,0.10431268885817307,-0.08944590252213865,-0.5483405748228147,0.0,0.6269005478461246
330.45,0.10822557016407709,-0.06938719857460983,-0.5391950767534512,0.0,0.6318777555239882
330.5,0.09993939766866536,-0.0485952932075455,-0.531018989005924,0.0,0.6230028103694812
330.55,0.10558152318378106,-0.037738180749650255,-0.5272640903003334,0.0,0.6120098884054651
330.6,0.10822991655797709,-0.012190453392730068,-0.5211581497200856,0.0,0.612523190987978
330.65000000000003,0.10781620649610314,-0.004827562877710787,-0.5069207183281275,0.0,0.5974349538134278
330.7,0.1155749071679997,-0.0030093101525873584,-0.4958970298738956,0.0,0.6001785099679715
330.75,0.12158849966532767,0.01944912738998713,-0.4812673830041437,0.0,0.593565074231115
330.8,0.11885267482737415,0.030178536936634186,-0.4707613060911046,0.0,0.5824350113250614
330.85,0.11830384016327072,0.051380775408381416,-0.46412561412873704,0.0,0.56088315416892
330.90000000000003,0.11660104118105748,0.07965327724758049,-0.4540375917521053,0.0,0.5507139089825546
330.95,0.11266427236683633,0.09467037864479227,-0.4411118431406388,0.0,0.5431458545917665
331.0,0.10042900692161123,0.1049104325017098,-0.4259426931653358,0.0,0.5516613835886943
331.05,0.08770226146245544,0.10796480692343711,-0.4202038740328523,0.0,0.561549715616686
331.1,0.06639621477881592,0.12128597352672293,-0.406189950544531,0.0,0.5423069270593575
331.15000000000003,0.06379364205295093,0.1441525967704672,-0.3965328856872039,0.0,0.5529339203599143
331.2,0.04657919590991862,0.16367142730223244,-0.3838277382232278,0.0,0.5411753363774469
331.25,0.03653036477075973,0.1657065786048091,-0.37706605587721054,0.0,0.5544491798841472
331.3,0.026251997355097575,0.1896389119451034,-0.3672582861293928,0.0,0.5663175156312407
331.35,0.01350272408130541,0.1994998909944757,-0.3692989651035663,0.0,0.5492900106055968
331.40000000000003,0.001170031641645958,0.20727323577064408,-0.35608011239698334,0.0,0.524091730257586
331.45,-0.008023837563392797,0.21128489785597157,-0.35060432344806736,0.0,0.5390403200328912
331.5,-0.012716583553774603,0.2106156620870576,-0.3420331223285112,0.0,0.5364516663045028
331.55,-0.009660771438036475,0.2135819799988732,-0.3372973020959917,0.0,0.5292950206161673
331.6,-0.02232200555242537,0.20787295466438738,-0.3349017657872133,0.0,0.5388852141905964
331.65000000000003,-0.043403350921258604,0.2085119887712183,-0.324627349676289,0.0,0.5569997605761651
331.7,-0.057935233832585885,0.1981857395409612,-0.3240412690940843,0.0,0.5587828450967931
331.75,-0.08339001145200182,0.1791761020546538,-0.31651734153025385,0.0,0.5461125873248711
331.8,-0.08576860098236529,0.145932786677021,-0.31138409364517367,0.0,0.5475765460927481
331.85,-0.08999210533531868,0.13832581084455195,-0.30875397817061817,0.0,0.5540740107698505
331.90000000000003,-0.09545044725356769,0.11894829983783983,-0.3031483571363868,0.0,0.5427368743759033
331.95,-0.09317395158091633,0.09001207402005694,-0.29518439617804904,0.0,0.5348960610851368
332.0,-0.09422591449991823,0.06363859522495746,-0.28668673452200005,0.0,0.5332912803024822
332.05,-0.1079912973203713,0.041117512538101364,-0.2782060245121526,0.0,0.5329700671027858
332.1,-0.10312643738486935,0.02011574944252595,-0.2725872414739214,0.0,0.5248442522195528
332.15000000000003,-0.10989078369618709,-0.003663725551989698,-0.26193318040976704,0.0,0.49706642186691763
332.2,-0.10766273008125278,-0.01580896333378781,-0.2562245094799848,0.0,0.48452180136951994
332.25,-0.11158277018336334,-0.026322776467217337,-0.2485067822907268,0.0,0.481418368614836
332.3,-0.11318082376627539,-0.04086394923576712,-0.24207878619693313,0.0,0.46049222037541726
332.35,-0.09849214942676411,-0.0569893727864361,-0.2385742250364449,0.0,0.45653257934361485
332.40000000000003,-0.09892595453989504,-0.0711436845743273,-0.22925344000835965,0.0,0.46057818703155734
332.45,-0.0842150895232431,-0.08443925726277203,-0.2180807712267326,0.0,0.47243615259766336
332.5,-0.07047614022124478,-0.11098403566629568,-0.21291800686118031,0.0,0.4580615142905319
332.55,-0.05789519502039086,-0.12968375642603616,-0.20855932349507228,0.0,0.4507164515711135
332.6,-0.05271374596169999,-0.14662297505474317,-0.19814227069001206,0.0,0.4557608546759108
332.65000000000003,-0.04473544056876462,-0.15764288448291144,-0.19243494215315832,0.0,0.45503933477944114
332.7,-0.03927535893494071,-0.1586377759166053,-0.18017445579807395,0.0,0.4455491122750499
332.75,-0.02651659387345869,-0.17026992389793263,-0.17605572512563333,0.0,0.4383710429021881
332.8,-0.009926443164967722,-0.1794795588043353,-0.17507758663705023,0.0,0.43998727496338885
332.85,-0.007461541381773265,-0.1708335898242716,-0.16441232369660558,0.0,0.42822090344457353
332.90000000000003,0.008327911328693758,-0.17135342970934447,-0.15283182303173,0.0,0.4324316109501837
332.95,0.03787534369105063,-0.16555784816894784,-0.14281153157689905,0.0,0.42905124087981383
333.0,0.039153133406440936,-0.1649003097671772,-0.1469584923967451,0.0,0.4212800376714074
333.05,0.0558619636920239,-0.15027645607960077,-0.1441118112134521,0.0,0.4233056593412715
333.1,0.07305632486783922,-0.1315506000126675,-0.13975863454786638,0.0,0.4246891734253989
333.15000000000003,0.07521221701004202,-0.13336501424532707,-0.13723291059439846,0.0,0.39968861055154226
333.2,0.08021577744836009,-0.1295394966838066,-0.13529216933104846,0.0,0.3831130654607122
333.25,0.09164913401465556,-0.1314424946812363,-0.13649123332045282,0.0,0.366637457301844
333.3,0.09086841048746724,-0.11860009518525409,-0.12579891212408284,0.0,0.356822855553114
333.35,0.09573715743614855,-0.09809125851643126,-0.11877614305485093,0.0,0.34776741991408255
333.40000000000003,0.11032689772168172,-0.10210861660038387,-0.11245416193107413,0.0,0.3414647915935205
333.45,0.11274668624985881,-0.09527175794980855,-0.1000837619766175,0.0,0.3465464348740566
333.5,0.11581381271510673,-0.08257242932340152,-0.09385739735760443,0.0,0.3460777910656596
333.55,0.11962929244721589,-0.06606720620531317,-0.08987010086122385,0.0,0.32942947873661177
333.6,0.1271508850477998,-0.04722795395910954,-0.08685267914142608,0.0,0.31507955053917325
333.65000000000003,0.12644622422339272,-0.02719640745950202,-0.0841393423837398,0.0,0.3089596986227925
333.7,0.12284153484574638,-0.019799834715659062,-0.08418832889579905,0.0,0.29867369297297847
333.75,0.12013805181710371,-0.0028752669928172716,-0.08344507670488911,0.0,0.3102282470280301
333.8,0.11624075498595664,0.019123699901713156,-0.08131035440721136,0.0,0.3054535623418097
333.85,0.11751513405930542,0.033030401137412346,-0.07656320291912296,0.0,0.3135927179059621
333.90000000000003,0.12086254028704939,0.050002925130774055,-0.0696236565806736,0.0,0.30612350923507
333.95,0.10805070868191641,0.0655336691136587,-0.0604597833389899,0.0,0.29605599992088383
334.0,0.09568340776907348,0.08532750737504045,-0.05355184897928157,0.0,0.29388182561277665
334.05,0.08069200035581495,0.09297671329150756,-0.04737992608061905,0.0,0.28313715596585365
334.1,0.060421580855158516,0.10584383118424129,-0.04204930430997052,0.0,0.2796072848252927
334.15000000000003,0.041429079431266835,0.11405911022409118,-0.03945224193219814,0.0,0.26408595439146537
334.2,0.029669656513886325,0.12445279005786666,-0.030833990380819156,0.0,0.2609431501624908
334.25,0.02689955680601042,0.12327029092308063,-0.028552756212567445,0.0,0.2738423897385239
334.3,0.016438774117881066,0.12221579452226031,-0.02812025120129441,0.0,0.293647902298963
334.35,-0.0023905279009825992,0.14157740149203263,-0.023490144908934776,0.0,0.2841668937996671
334.40000000000003,-0.02543424067837685,0.1562872712361841,-0.02046579835629082,0.0,0.2854279226566368
334.45,-0.024708761298404987,0.15245483861778708,-0.019182437566735953,0.0,0.29047172436336044
334.5,-0.036782042084564336,0.15245239501260574,-0.009664245133978934,0.0,0.29722187867450023
334.55,-0.04285166226886489,0.13932041290073935,-0.007493849765031492,0.0,0.29463413063583666
334.6,-0.05147361630893845,0.12548469189538222,-0.0056285035627105205,0.0,0.2850081020358247
334.65000000000003,-0.055013897986313585,0.12279579465479523,-0.005867347817170743,0.0,0.28391024914218943
334.7,-0.05922623710299124,0.12857796858965978,-0.005287184755625484,0.0,0.2741171311828507
334.75,-0.09071417561906686,0.11352944046128212,0.0020256725005411208,0.0,0.25975691261838835
334.8,-0.10247296291574266,0.09441940785777299,0.0037993117053748645,0.0,0.23718397341932415
334.85,-0.11509160409369555,0.09690946230148441,0.004919695961155455,0.0,0.22966659798096797
334.90000000000003,-0.11660434066869715,0.08541312306964471,0.009742217784382496,0.0,0.22144603458894183
334.95,-0.12074582341906036,0.06622940723753426,0.01347043170410181,0.0,0.2316225533570948
335.0,-0.13661962056122287,0.054298817349749194,0.01428277900876636,0.0,0.22480785168742623
335.05,-0.14574767659110244,0.04840382007574994,0.017181424321393596,0.0,0.21745069489921362
335.1,-0.15680774780504972,0.039847998847883453,0.022416978844725287,0.0,0.21004367019053394
335.15000000000003,-0.15808148176917003,0.03786769667329235,0.020568401500148173,0.0,0.2260060693978681
335.2,-0.16369938438975254,0.03811815419275655,0.015647530336422754,0.0,0.2330970840699906
335.25,-0.1581035649989869,0.021294993604100355,0.008223243484975471,0.0,0.23807029243786876
335.3,-0.1617108729527525,0.015403452684673045,0.008215721906428936,0.0,0.22030755396176108
335.35,-0.15510672332444164,0.018913670701560383,0.011095537160145044,0.0,0.22811681687025273
335.40000000000003,-0.13497809499164898,0.014550518879839346,0.01176339841076295,0.0,0.23503025439677713
335.45,-0.11852033149166875,0.013982754195862033,0.013882919520372938,0.0,0.2119027354450589
335.5,-0.11745931196034454,0.004159784591995421,0.01825554347068384,0.0,0.20004446685058877
335.55,-0.0914081427560368,-0.01544511616238709,0.01749322223318066,0.0,0.19947849424530126
335.6,-0.07884898957606432,-0.026122518475472492,0.01892631685212987,0.0,0.2056751368712214
335.65000000000003,-0.06834609259202504,-0.04006266396352924,0.019011918839684276,0.0,0.20786094629661217
335.7,-0.059398721561978035,-0.06068464681224069,0.022764135418441137,0.0,0.22049899731257644
335.75,-0.05863670078747277,-0.06539464277884682,0.02231063316886494,0.0,0.21799920201330197
335.8,-0.035709696633817574,-0.07229417001399337,0.02414821277158191,0.0,0.20834140551719357
335.85,-0.03234472384304498,-0.07941304540625413,0.029127926056396667,0.0,0.19930874727335088
335.90000000000003,-0.009603524368872726,-0.09634297333989816,0.031078000646296355,0.0,0.20494903293614208
335.95,-0.003169184673225209,-0.12032743025833478,0.027001065682095683,0.0,0.1911948801001735
336.0,0.014900820074619325,-0.1309360267609055,0.03607273976815166,0.0,0.1907112560605325
336.05,0.025292830600772816,-0.1264024996254271,0.036199072590880926,0.0,0.19110506365141453
336.1,0.04171101468783798,-0.1405061268893675,0.0392439318049425,0.0,0.1884341650168632
336.15000000000003,0.05480162815187141,-0.15945946081243162,0.046176618482549614,0.0,0.19533933174970378
336.2,0.07258484952850688,-0.16345725447999115,0.04967311313611725,0.0,0.20200148908654603
336.25,0.08794138925379863,-0.16130465021062962,0.04834238461265954,0.0,0.1951163870019147
336.3,0.12185298571860229,-0.17811927157958504,0.050420760940202314,0.0,0.21413215461349092
336.35,0.12153494721279028,-0.17496524801482663,0.049538467617491415,0.0,0.19539485517714347
336.40000000000003,0.1422751721353563,-0.1635998786838297,0.05199597995414693,0.0,0.1858448029541244
336.45,0.15524496485440495,-0.15340095073464452,0.04533954419232337,0.0,0.18189602521984455
336.5,0.16041394252425106,-0.1361172720853693,0.04767056578816983,0.0,0.18470369103360162
336.55,0.17068677020172932,-0.12316723301224831,0.047851181866807736,0.0,0.14901182679249148
336.6,0.16873335089205543,-0.11484637517693702,0.04062831822464757,0.0,0.16089305041411814
336.65000000000003,0.16726046316358528,-0.10298695388140548,0.04361625262243248,0.0,0.1721426489105567
336.7,0.16430691911741113,-0.10797143378368107,0.0444388801723081,0.0,0.16157234910992413
336.75,0.15868725314902837,-0.1035215912672715,0.043990811341406866,0.0,0.15772073690477864
336.8,0.14021339521941367,-0.08903720558908895,0.046038997866571264,0.0,0.1478107905437649
336.85,0.13386233264987196,-0.06759637297221308,0.0430066219574014,0.0,0.15019070844722854
336.90000000000003,0.13249529900453824,-0.05170831219336144,0.049310774941890886,0.0,0.15574951055416758
336.95,0.13079463133495256,-0.03524460578011435,0.05575973107129798,0.0,0.15227424680431148
337.0,0.12175440202878723,-0.022062706028391662,0.058067390996752344,0.0,0.16395446716503476
337.05,0.13206167472438968,-0.012426763203747514,0.055514900078389585,0.0,0.15199760214390132
337.1,0.1301409516642608,-0.0016628456983094877,0.0557685929920167,0.0,0.13956258388218717
337.15000000000003,0.10700896862404406,0.006754410310430257,0.057069400078490845,0.0,0.12048419928871042
337.2,0.09310946222362888,0.011413761116577617,0.05383962356821093,0.0,0.14265154538636485
337.25,0.07354067236198036,0.02744034993678608,0.05102893169212993,0.0,0.12584270633567152
337.3,0.05488249124829391,0.04260645092980881,0.05153343233194235,0.0,0.1275497125253413
337.35,0.0360983595070176,0.055689481914326086,0.050973976579402794,0.0,0.13936770875910542
337.40000000000003,0.03128758011477343,0.07677735164067516,0.04810060779078828,0.0,0.14162411434271627
337.45,0.004893540076169741,0.09014861647422612,0.048349534732796316,0.0,0.14510524885809867
337.5,-0.00736601819586768,0.09083757019338835,0.052010784432632275,0.0,0.14168472885607064
337.55,-0.023863905118294993,0.10370423480333796,0.05049954745761017,0.0,0.1337526135112557
337.6,-0.03772444161844287,0.10881426958130357,0.052495483867638235,0.0,0.14205185582648083
337.65000000000003,-0.05721934789980895,0.11113193738833281,0.05747048582477042,0.0,0.13381959451685904
337.7,-0.06712753809775378,0.12329749444435972,0.05959681547543028,0.0,0.14270176278245067
337.75,-0.07951025707171085,0.12797688426087772,0.0574918077995325,0.0,0.14493667948200595
337.8,-0.09337288614479516,0.14225019308932219,0.05824561768255607,0.0,0.14512274951244541
337.85,-0.11005015932075776,0.14504952229076432,0.06262334464912503,0.0,0.1546160649974685
337.90000000000003,-0.11861027093148763,0.1470940726539963,0.06175611070951803,0.0,0.1549011798289039
337.95,-0.1357716466662273,0.15234972162300842,0.061420355779936917,0.0,0.1618958999995163
338.0,-0.1347270629616343,0.15352179227207907,0.0594227597631967,0.0,0.1589265090296305
338.05,-0.14492039551308267,0.15149354337651957,0.06259732372612387,0.0,0.16093716666704166
338.1,-0.15202522309301372,0.16758144075486853,0.06756583351633383,0.0,0.1686879133715633
338.15000000000003,-0.14381272678248436,0.15446723519214758,0.06965573129881976,0.0,0.16761982608907766
338.2,-0.15437975722594502,0.14416791255900016,0.07169592961319582,0.0,0.1736765029530732
338.25,-0.14924270712371662,0.13672964685097794,0.07084780239710183,0.0,0.15545338521416296
338.3,-0.13322975583143554,0.12715939343747906,0.07371626824858885,0.0,0.14493537479237434
338.35,-0.11262737253556257,0.12778573452215214,0.07487649676692147,0.0,0.14138229928435395
338.40000000000003,-0.1108207109653072,0.12171998775689685,0.0753326802639031,0.0,0.11413840047891229
338.45,-0.10446722747811668,0.09357228929630665,0.07535748580061773,0.0,0.10924223432263043
338.5,-0.10730678000140054,0.07818761518285644,0.07496005157044455,0.0,0.09954455758685338
338.55,-0.09915455333777044,0.06098219822773884,0.07328633138493279,0.0,0.09085432118040691
338.6,-0.08929289475003488,0.025724627817293375,0.07255499093524866,0.0,0.10336761655843513
338.65000000000003,-0.07992184115581182,0.00018013755489704568,0.07214805089187387,0.0,0.11646962960103716
338.7,-0.08620715639821772,-0.017308747419869472,0.07019416627294449,0.0,0.11141646010426748
338.75,-0.09425840465888495,-0.03420578857610287,0.07232702616846763,0.0,0.11318524674636883
338.8,-0.08420423280659653,-0.04885022342599382,0.06561761644382944,0.0,0.10596518727483804
338.85,-0.06732102052963627,-0.07820485217554164,0.06156207187235839,0.0,0.0839347314559113
338.90000000000003,-0.06388255934960609,-0.08843836805548916,0.06443143585937862,0.0,0.09973333187469793
338.95,-0.05604217977925885,-0.09648499963488101,0.06494084646029781,0.0,0.09054704614035854
339.0,-0.047781836861636465,-0.09913238830425077,0.060598112840593625,0.0,0.08101810941000169
339.05,-0.03501170908876465,-0.11475238744417725,0.06573080121530249,0.0,0.07982048376051272
339.1,-0.017344997855558222,-0.12878495173378424,0.06243973868607445,0.0,0.09256526130908017
339.15000000000003,-0.01075093370126121,-0.14010029395404075,0.059710526265349284,0.0,0.10000259392742651
339.2,0.010568359456447433,-0.15665358716316125,0.06891649220975932,0.0,0.08982116058349164
339.25,0.024629398013889102,-0.16693601773681846,0.07193739045247628,0.0,0.09705810907599899
339.3,0.028869163259740684,-0.17232939780684609,0.06908755885688346,0.0,0.09434996959716563
339.35,0.04398934245339272,-0.17810544363457426,0.06815897381623803,0.0,0.09565723059467988
339.40000000000003,0.05985961011324013,-0.18769438870942146,0.06484694278435198,0.0,0.09264095723336313
339.45,0.07036506017247517,-0.18129654180424687,0.0661656792290694,0.0,0.07861786592959408
339.5,0.07964233119358034,-0.1684147644631258,0.06595177588162163,0.0,0.07043049499966915
339.55,0.0895162152072878,-0.15233177469931045,0.06052939553662119,0.0,0.06080729404855148
339.6,0.1006382905453984,-0.142755625076062,0.06379609743947225,0.0,0.06816752566882595
339.65000000000003,0.10782878826285316,-0.12975554427168837,0.056795631795698985,0.0,0.06965371410672974
339.7,0.11235579430950222,-0.11014592530254122,0.060396228774863836,0.0,0.06339741438447433
339.75,0.11998347621732591,-0.09882629140814543,0.06183605283922758,0.0,0.044122856729138044
339.8,0.13291834883491835,-0.09232652407126732,0.06483286163231633,0.0,0.04114228265497061
339.85,0.14229102568280788,-0.08925662444838763,0.06401869840952007,0.0,0.04121640054414491
339.90000000000003,0.15261309391035124,-0.07569721339622867,0.059805580507670264,0.0,0.035727706593386005
339.95,0.15047354589531914,-0.06235112779808749,0.05620425698554318,0.0,0.055198727956795604
340.0,0.15063636447603507,-0.03665054113039464,0.0576327618224261,0.0,0.07014610980082
340.05,0.1550379937144083,-0.014379504891047303,0.053701403728003555,0.0,0.06403572614764567
340.1,0.15886082188353548,-0.0019022476814507454,0.05529916014156748,0.0,0.06082750145546159
340.15000000000003,0.14142105398067553,0.02450440627900314,0.04954459884549001,0.0,0.07021013834732782
340.2,0.14156501232310542,0.03337956918393734,0.053863321616596925,0.0,0.06403681993104937
340.25,0.13548636222266286,0.055883989409971094,0.05627774663665026,0.0,0.08227210542081911
340.3,0.1339727309877927,0.07359431460533503,0.0528781633216628,0.0,0.07006270683097846
340.35,0.12292006608488697,0.08990641266877294,0.05609250135320659,0.0,0.07471591369377734
340.40000000000003,0.10923043577352384,0.09686807527495571,0.05201309453954197,0.0,0.07999972323710199
340.45,0.09540539951831369,0.11060124043079482,0.0514862981982075,0.0,0.07685540078877416
340.5,0.06402256950650094,0.1303218613854011,0.051581813400922355,0.0,0.05880133072873281
340.55,0.05498998557260614,0.1334202759567688,0.0563746014860179,0.0,0.050018809928142935
340.6,0.040577322799216026,0.1314972562405774,0.05673858509665139,0.0,0.04822244067368715
340.65000000000003,0.01466917686646068,0.12935618416847833,0.05301062383608187,0.0,0.06067929245954752
340.7,-0.007390937580718398,0.14635346003602057,0.051204582946209325,0.0,0.046121880196940995
340.75,-0.013823270832395207,0.14709776292158097,0.05023775385444422,0.0,0.05596413794513942
340.8,-0.03163570320287396,0.15405189201976538,0.04881057624683613,0.0,0.068786830487713
340.85,-0.043698758142535765,0.1595276558878406,0.04767096964085054,0.0,0.06490484430874056
340.90000000000003,-0.05905124108557995,0.1675797253179385,0.05013046354801253,0.0,0.06971372832997505
340.95,-0.06355091474173029,0.16299697923821713,0.04898343783502735,0.0,0.09060835105341408
341.0,-0.08304171369199523,0.1538026105698209,0.04712989466339184,0.0,0.09182206958769751
341.05,-0.10772901728350211,0.1464175587525682,0.051518700738900886,0.0,0.09999904112909484
341.1,-0.12056904000793461,0.1399548941284607,0.04825367248523915,0.0,0.0952122543879735
341.15000000000003,-0.1259464114603093,0.14423072088880748,0.050770114951036116,0.0,0.08755347335980397
341.2,-0.13117874107937025,0.12524442614477344,0.04989395559420503,0.0,0.09942343094485992
341.25,-0.12880428035367347,0.10995544041113035,0.04891599168831087,0.0,0.09024838033920912
341.3,-0.14179088150442257,0.08958237155422678,0.04767767626901478,0.0,0.10364206556633196
341.35,-0.14462659276433557,0.08396618194424593,0.04755029145603641,0.0,0.12341245249007457
341.40000000000003,-0.16083673177370136,0.06742427856665621,0.045967315192180516,0.0,0.12586500566609357
341.45,-0.1644987211099577,0.047946841136084925,0.04695163215590355,0.0,0.12466385813137465
341.5,-0.1662837491804162,0.0361753426085663,0.04455087847875757,0.0,0.11507892029119925
341.55,-0.16562408650967464,0.02164900581331241,0.03831673290489875,0.0,0.12481950511739998
341.6,-0.16616620616205846,0.008216127369141273,0.04220554855181417,0.0,0.11386549467495238
341.65000000000003,-0.15337432756220243,-0.013683073362803696,0.04415954498676243,0.0,0.11207028188903953
341.7,-0.15819821290126487,-0.028104499333908087,0.043593880725300266,0.0,0.09977495357872086
341.75,-0.15567110569991224,-0.044613970463021235,0.0420059974466538,0.0,0.09709410534051202
341.8,-0.1473559398168503,-0.05568612418281779,0.04163129982434555,0.0,0.08375715800391945
341.85,-0.12943568161301788,-0.06901433157035011,0.042472752177564785,0.0,0.06983162216451329
341.90000000000003,-0.12440651530609124,-0.084030404446868,0.03937649167854366,0.0,0.08336609704184104
341.95,-0.12024525162378343,-0.10473095276470039,0.031932900065235845,0.0,0.07964016196576962
342.0,-0.09937076724540406,-0.12003003992652043,0.02540689338808134,0.0,0.07105940437472975
342.05,-0.09085171044692299,-0.15369147506733702,0.01922711918285854,0.0,0.06665822149804902
342.1,-0.06197998972889499,-0.17075644847358448,0.012687556514380685,0.0,0.05285765977655413
342.15000000000003,-0.04663402005844443,-0.1924630121687264,0.017587729017526404,0.0,0.04842209541921229
342.2,-0.0304844627885583,-0.20608419297324226,0.017137742265664745,0.0,0.06597855489915662
342.25,-0.012232904777040664,-0.19809300997973425,0.01578501143375659,0.0,0.07463144288166285
342.3,0.00030921226279648884,-0.1918975765260304,0.014530097099910133,0.0,0.08167590008842124
342.35,0.030849478176303628,-0.19243172558445878,0.019183059981496414,0.0,0.08766058689409785
342.40000000000003,0.05900808329609515,-0.18331630727978607,0.017957977554070494,0.0,0.10148568803130867
342.45,0.08009805840564925,-0.1615998737264069,0.020288285313972095,0.0,0.11374165800136128
342.5,0.08598332346617113,-0.14212177472452775,0.02074340733900171,0.0,0.12341446854370648
342.55,0.09107159363010107,-0.13039039033595384,0.025077377172730755,0.0,0.11451694779305815
342.6,0.10543229451577017,-0.10791490428815244,0.02733496529869159,0.0,0.12020313687470231
342.65000000000003,0.11254515161637318,-0.09460106861454229,0.03049344577470879,0.0,0.11543771385882867
342.7,0.1115915695899583,-0.09253974451422456,0.02882942823716082,0.0,0.11077664031068363
342.75,0.10744730917849164,-0.07870758323792479,0.02752169605550643,0.0,0.1016760468825615
342.8,0.11473128408732261,-0.057270196389359554,0.028983048535051376,0.0,0.1128812119038726
342.85,0.1319869389284944,-0.04999691499310019,0.031040733030458574,0.0,0.10830044012246298
342.90000000000003,0.13715314644518437,-0.03401000798592089,0.026317125228996745,0.0,0.10315289852384696
342.95,0.14368634461058824,-0.026807850054848228,0.02267726910229752,0.0,0.11820143737844947
343.0,0.14115186875576677,-0.014389245620063192,0.02900737907906824,0.0,0.12603681390839555
343.05,0.1436423071690281,0.006604158461382727,0.033699851580506375,0.0,0.11140670672766959
343.1,0.14559534065285268,0.03399103054610797,0.03583024145969432,0.0,0.12347470918376881
343.15000000000003,0.14042156962745156,0.04712997709446542,0.041671103832682146,0.0,0.12429601941674358
343.2,0.13204808623339495,0.06199033501824135,0.03601393348556908,0.0,0.12920102387632748
343.25,0.14679618229258415,0.07911373811431807,0.03519569670491043,0.0,0.12440656620643942
343.3,0.13844739347719373,0.0896780231897936,0.032985009179259464,0.0,0.12101229547626545
343.35,0.12829078722200418,0.12517867875415867,0.03287895322110486,0.0,0.11714494076537499
343.40000000000003,0.12302607287495973,0.14401296230025254,0.029643721898478977,0.0,0.1156062151702554
343.45,0.10531118138951112,0.1509155797312436,0.025156332795259966,0.0,0.11179538646234538
343.5,0.09784758462104984,0.1674781520290529,0.029532676802370702,0.0,0.10537781117480449
343.55,0.09397422976613563,0.1643921206725308,0.03456019866177789,0.0,0.10419439002565802
343.6,0.08546946311724159,0.17862608225763918,0.037548011655024534,0.0,0.10224962269615198
343.65000000000003,0.06975702009904819,0.1687764680812026,0.03557590008776685,0.0,0.09351850003084823
343.7,0.061541204483268414,0.17935334763702426,0.032025791000790435,0.0,0.09683050879074401
343.75,0.06241194493023982,0.16539603638684586,0.025701234565363783,0.0,0.09199855896533178
343.8,0.039541886610958234,0.17617522352814685,0.02336123249278701,0.0,0.08106480651833428
343.85,0.02928087411388579,0.16140647796900776,0.0248518900691024,0.0,0.09887641970751024
343.90000000000003,0.01924363944388947,0.15860343018522396,0.01862676506595128,0.0,0.08354629866395202
343.95,0.0023992378687376606,0.1517135491458273,0.019352713349905005,0.0,0.10495886878305571
344.0,-0.01687506674649631,0.13316374845492307,0.017740431104276973,0.0,0.10262330020709556
344.05,-0.03054524655095595,0.11245506074729286,0.01898326279396824,0.0,0.09465690545064037
344.1,-0.04883563010730784,0.1076565346888677,0.02471583338206312,0.0,0.08968412035793089
344.15000000000003,-0.059188109755222096,0.09661283359286757,0.02407293937369001,0.0,0.09963574402490323
344.2,-0.07715252693685003,0.07956055894400624,0.022782266409531585,0.0,0.09738803352097151
344.25,-0.07754704093175746,0.07298685657685176,0.021176022298977127,0.0,0.10280156673026629
344.3,-0.08378049048845218,0.0528436947226128,0.01857054863303913,0.0,0.09304567103080702
344.35,-0.10027175027528244,0.025612756583115848,0.0160168316598889,0.0,0.10192987743092814
344.40000000000003,-0.10619718613399112,0.004812632880325211,0.02141668325246939,0.0,0.11252693538273513
344.45,-0.12476575110753896,-0.005447147507756394,0.019760105316624692,0.0,0.12868237506346966
344.5,-0.14731367486464103,-0.012469815316669939,0.019230773397083414,0.0,0.12413180197011342
344.55,-0.1484115591545722,-0.03888765177745518,0.022877492220082875,0.0,0.12439145794546849
344.6,-0.15583835655191267,-0.05540403833336179,0.02090596410843002,0.0,0.11955646760913312
344.65000000000003,-0.1530528746651069,-0.06288781675634554,0.019639783741344143,0.0,0.1154404460734552
344.7,-0.1559929081088679,-0.061674758415331515,0.016497576844994623,0.0,0.10592835620123718
344.75,-0.16659806552459364,-0.08284877083057901,0.01483420810760847,0.0,0.1176731029679343
344.8,-0.16118678416991167,-0.08972707882433818,0.013415924136683305,0.0,0.1366437779258337
344.85,-0.1722640925019475,-0.09679539186856702,0.01329112411816484,0.0,0.13439608437863176
344.90000000000003,-0.16449011016858178,-0.10464959196735994,0.009790407818245275,0.0,0.13524423083948892
344.95,-0.16187486993962108,-0.11055782164342887,0.014630930753514305,0.0,0.11304109528352606
345.0,-0.15173705620984518,-0.10245365181662604,0.012986306392812468,0.0,0.12092610369989781
345.05,-0.14529921194934356,-0.11168759733822001,0.009993650299239262,0.0,0.12049260011701327
345.1,-0.12778548976191614,-0.12843632563435092,0.012240631204715175,0.0,0.1194556062448548
345.15000000000003,-0.12176727182775016,-0.1293090928322953,0.007615373395841758,0.0,0.12598308974365613
345.2,-0.10760562838955649,-0.13295614343655918,0.0012707067176002083,0.0,0.11670529390249645
345.25,-0.08792858741670789,-0.12088298310735764,0.004321431614862035,0.0,0.11524616334642611
345.3,-0.08111765592306365,-0.15057802863377429,0.0031947943131188537,0.0,0.11483105505478192
345.35,-0.07843533867108579,-0.15060298901637395,-0.0005701765815693019,0.0,0.11095219766432671
345.40000000000003,-0.03993326166723054,-0.15237132654994626,0.003003709725525158,0.0,0.09965692394057131
345.45,-0.01084760924357842,-0.14846316367697587,0.001704053041301819,0.0,0.09130660787815392
345.5,0.026433955857703795,-0.13987861351663433,0.006578862702705645,0.0,0.10136511806827199
345.55,0.04974915591083297,-0.13407264590876872,0.004533784313388865,0.0,0.10492280692262348
345.6,0.06918093839379584,-0.11542402137112967,0.007378205638393692,0.0,0.10304363318465827
345.65000000000003,0.09059568694855417,-0.10944743291743445,0.008045472127226077,0.0,0.09893384603350042
345.7,0.10847057174345259,-0.09893491190358727,0.010829231022024741,0.0,0.097313456063315
345.75,0.12444550928565686,-0.09333993225239753,0.010633344954908633,0.0,0.09401987816113294
345.8,0.14727577881231613,-0.08223580552303131,0.015371580305393583,0.0,0.09818959927478442
345.85,0.16546865966702795,-0.07090893889212933,0.01919768465292581,0.0,0.09959417606240843
345.90000000000003,0.16538976771462421,-0.06460580136427871,0.017740483286143915,0.0,0.0961614088677361
345.95,0.1794074098545,-0.05329578455857077,0.016203040966561142,0.0,0.10450768877130083
346.0,0.1832177403226412,-0.02864137340543256,0.014661911522137045,0.0,0.11234461558972603
346.05,0.1803928747881717,-0.024880861832095195,0.014207231704757246,0.0,0.1361822684014186
346.1,0.19561125283907127,-0.025365031429931257,0.01488913967548437,0.0,0.12756257115920244
346.15000000000003,0.18615908226067251,-0.014903835611522559,0.011532907907908344,0.0,0.12953059535997702
346.2,0.1781249522948743,0.009125125792294212,0.015755700646753936,0.0,0.13416148631921865
346.25,0.17799203905062896,0.034296016770470554,0.020515561558247693,0.0,0.13980954109443236
346.3,0.17151730501966858,0.04516840000353406,0.020674518451360917,0.0,0.13530479303823595
346.35,0.16498434953104665,0.06384035824423887,0.014504061064282089,0.0,0.11481751732643555
346.40000000000003,0.15805128683600336,0.08326673536834656,0.017416824474950576,0.0,0.12033699225737639
346.45,0.13583995179012173,0.10016497059513035,0.011315898931008348,0.0,0.11526367674408058
346.5,0.1296636290038941,0.11194003542200462,0.00845530168619366,0.0,0.11873621858805147
346.55,0.12908327560254748,0.12170941107735964,0.010887457735645286,0.0,0.13623473323142415
346.6,0.09820108225329621,0.13522348647676283,0.014650442030541472,0.0,0.13115311774227822
346.65000000000003,0.08250644550721703,0.14833548030822566,0.01574197965424356,0.0,0.13208688292196546
346.7,0.06649840773127023,0.15398781502134923,0.014177069662247181,0.0,0.12306212343555055
346.75,0.05934569452923489,0.15153802681375345,0.014259044278945974,0.0,0.11773152097731518
346.8,0.0280054252491448,0.1591401111643957,0.01351600098646443,0.0,0.11829296760777333
346.85,0.01239031936529504,0.1555703720069235,0.010023162806657791,0.0,0.11661568270337912
346.90000000000003,0.0008867496547887469,0.1560713271909612,0.01272398414000896,0.0,0.11158825391495712
346.95,-0.024040798215562532,0.14819202438947052,0.011868714929563094,0.0,0.11040001890272658
347.0,-0.04196598823696518,0.15368652240409622,0.008285423711520058,0.0,0.09908159274478984
347.05,-0.04674818777493748,0.1414002541413805,0.009985191155098981,0.0,0.11758711624366039
347.1,-0.06536512249324297,0.13790456678821358,0.008335260631066665,0.0,0.10203511373836968
347.15000000000003,-0.0739967120631857,0.12613191715339844,0.0065963298871995375,0.0,0.11445417064728505
347.2,-0.07869962219656451,0.1202854773759413,0.00661173482281486,0.0,0.11694633534381964
347.25,-0.0847775786885323,0.10983022341416629,0.0091785988076435,0.0,0.11518286330627335
347.3,-0.10007760772961996,0.09873410078769065,0.00331479537319847,0.0,0.10905503758539978
347.35,-0.13011459413327506,0.09138262090574878,-0.00047459007774583103,0.0,0.11484654078611413
347.40000000000003,-0.14274164978239676,0.08678117651561502,-0.0009819673807609677,0.0,0.12220080964871259
347.45,-0.16323324007771273,0.08601600910472562,0.001987503124305664,0.0,0.12662609503761213
347.5,-0.1623244519347642,0.07476330314993036,0.0038061378236860974,0.0,0.1379701721868185
347.55,-0.16055505094469552,0.04985163914641415,0.0035003602194404204,0.0,0.15403268959680866
347.6,-0.16369832342860388,0.025039900623957268,0.0013341531950292105,0.0,0.16058928232941386
347.65000000000003,-0.15607972051256463,0.0247454474507963,0.0030252269252710766,0.0,0.15955058535685443
347.7,-0.15379495938959115,0.01611555671921835,0.00491569213205607,0.0,0.17791171115637727
347.75,-0.15288159297051562,0.014147209716706917,0.004697152664013374,0.0,0.19206758614398034
347.8,-0.1444554220546299,0.005650816421747837,0.005276464536045206,0.0,0.18327699495036867
347.85,-0.14494166600174246,-0.013283546779122779,0.011972117571641825,0.0,0.18491015271717492
347.90000000000003,-0.14271631889540953,-0.026163929281999936,0.009335979420904571,0.0,0.17710607745715443
347.95,-0.13202911183077368,-0.03991355307019455,0.004601568187474458,0.0,0.17075497329953387
348.0,-0.13046222010050482,-0.059784552059805526,0.00900717600502493,0.0,0.16084662520911314
348.05,-0.12122740010365243,-0.07446064920046475,0.015392049520701744,0.0,0.16941809080628148
348.1,-0.11213224708478355,-0.09510972845631019,0.01445982733396057,0.0,0.19122485933774735
348.15000000000003,-0.0987173783309519,-0.1048243516599014,0.020639635120482922,0.0,0.19034461462398053
348.2,-0.09163442296230996,-0.11949446550207245,0.023277746294856187,0.0,0.18341544717797964
348.25,-0.06595218769622672,-0.12861304140552918,0.01898700632968757,0.0,0.17696266187877752
348.3,-0.05739139427914839,-0.13216092559139772,0.02381187653855127,0.0,0.1667246957668108
348.35,-0.02470813635104077,-0.14040738856916368,0.027917284483307877,0.0,0.15362096521668972
348.40000000000003,-0.011179000477523331,-0.13686952229918847,0.023684042993622787,0.0,0.14089213660183195
348.45,0.02617739559073262,-0.128424815332034,0.02669173168180385,0.0,0.13434533222383016
348.5,0.0362712228124606,-0.12851078014505699,0.02643528117799165,0.0,0.1611419132692903
348.55,0.050731424396779634,-0.13075931945913347,0.032402589905331715,0.0,0.15497649613720849
348.6,0.07540453875680457,-0.13511638575131413,0.03393663107325005,0.0,0.15336431754421098
348.65000000000003,0.08814698670659112,-0.14624745072437734,0.034438711565033066,0.0,0.17158496782585
348.7,0.09080818516609919,-0.14448832004514137,0.036141530335469116,0.0,0.15405652349507834
348.75,0.10858920869006951,-0.13395389852183381,0.035640434684529064,0.0,0.12897542547521526
348.8,0.11543608742693749,-0.13201786743676514,0.03718650064197734,0.0,0.12389949339293338
348.85,0.13363766465150526,-0.12480926402652778,0.03844927040028204,0.0,0.11991122811119162
348.90000000000003,0.12939151239810845,-0.11788291629244364,0.03901824265067945,0.0,0.10931441534988032
348.95,0.1255227787347027,-0.10540523152391963,0.03941306332960869,0.0,0.11711516602811523
349.0,0.1249624718302036,-0.09563339507288461,0.03680174242291567,0.0,0.14031114707973752
349.05,0.12900265779967657,-0.08033449502771395,0.036284499036504936,0.0,0.12187745012611242
349.1,0.13469489439812887,-0.06597331870574984,0.038271868560576065,0.0,0.1117655228171478
349.15000000000003,0.14264129572986586,-0.04039838515015339,0.04125207423581663,0.0,0.10256908489333302
349.2,0.14901032628084465,-0.04681027443578986,0.04498420523911312,0.0,0.1062218952788696
349.25,0.1487559171080669,-0.026717197770378058,0.03800353205591692,0.0,0.11202808342892207
349.3,0.14771424682359025,-0.02227529418499126,0.03250418876262899,0.0,0.09851679015770662
349.35,0.14808710326637464,0.0018553504793494748,0.039962638949560925,0.0,0.10583022255241914
349.40000000000003,0.15409549108965476,0.019673457674895013,0.038380550822090166,0.0,0.10783759952639942
349.45,0.1409826331125305,0.023379906410496525,0.040780957283039196,0.0,0.10883998474780157
349.5,0.1407843646599002,0.03924301780296112,0.0414876384092768,0.0,0.11923176256598016
349.55,0.12820438086639896,0.049344709975775,0.03721056421046839,0.0,0.10356190485672498
349.6,0.09854531574159549,0.06444661402329244,0.0365553840142168,0.0,0.10134709336786195
349.65000000000003,0.10556442664217502,0.06336925085086687,0.03737818909189772,0.0,0.08152605118913267
349.7,0.08450253884958268,0.06825217865766309,0.033645495506122586,0.0,0.08550307252064794
349.75,0.06517780545798041,0.06893695176325725,0.03613606509466602,0.0,0.09915531227537598
349.8,0.059452243262392214,0.0810559980662995,0.031051810669293575,0.0,0.11021634099721386
349.85,0.029407034719828272,0.0945391010865287,0.03195923262914344,0.0,0.117394230826672
349.90000000000003,0.019699013707565396,0.09849689140814634,0.028578900319292097,0.0,0.1037601795369143
349.95,0.006091609431416573,0.11542674725561214,0.02696427233425628,0.0,0.09187097445596834
350.0,-0.017408281628807674,0.1028014880776734,0.02555892845865274,0.0,0.10116686279187717
350.05,-0.032662877155748504,0.11760538070740914,0.0331370130832695,0.0,0.12659648832626205
350.1,-0.038995100045953905,0.12584430168852812,0.029802812369336993,0.0,0.10429179938861038
350.15000000000003,-0.05614406915528481,0.1281402456568272,0.03126521739824141,0.0,0.12232336489317185
350.2,-0.06741537602745482,0.12556899575133737,0.03345738838394681,0.0,0.1446504493481789
350.25,-0.07964167416993731,0.11853449687721623,0.03576336792348325,0.0,0.12090562538411245
350.3,-0.09460343716354697,0.11129685314850465,0.03830987307720989,0.0,0.10325304670503223
350.35,-0.1177862066904786,0.10046097096247282,0.039237487143577936,0.0,0.0817765285981017
350.40000000000003,-0.1234631970713934,0.09818386056832648,0.04008702392908674,0.0,0.08104328774236999
350.45,-0.13175198001780714,0.08613266284381028,0.03512438460963775,0.0,0.08115602801057573
350.5,-0.13959304908268108,0.08243528791197977,0.034479486417951316,0.0,0.07215595954318803
350.55,-0.15279165823560573,0.08939449689592159,0.03284740945992872,0.0,0.07643994453302094
350.6,-0.15644781066678254,0.06728459754630757,0.0397845639772886,0.0,0.07361920552121023
350.65000000000003,-0.16214861183483495,0.04539303927736923,0.04729737325867545,0.0,0.06374043196652446
350.7,-0.15633592086154208,0.017745961676276626,0.04685082003185385,0.0,0.05402340939786006
350.75,-0.1669155672610043,0.0061537090309458165,0.04676121733415785,0.0,0.06255064970227095
350.8,-0.16154658874177402,-0.0027710807295566065,0.05401118337042521,0.0,0.06392267263772657
350.85,-0.16447491131527767,-0.013304211431240573,0.05512891881677641,0.0,0.04782134755965249
350.90000000000003,-0.16387178168862387,-0.025139143380105696,0.05792018021148114,0.0,0.0677359740461497
350.95,-0.16626946323002978,-0.038100375501616913,0.05418547160160397,0.0,0.06510438042223916
351.0,-0.1622030561961487,-0.03941243946991204,0.05422571377346763,0.0,0.045354780157823404
351.05,-0.15021109122814683,-0.04560546633311139,0.05591334782809531,0.0,0.0621075388273511
351.1,-0.14195030600867312,-0.0592098653288935,0.056302617591818246,0.0,0.07430335863746673
351.15000000000003,-0.1316677356287744,-0.06535482697965671,0.05446045249903097,0.0,0.06978850011942392
351.2,-0.11766685776180012,-0.07029806601610379,0.05851254262210384,0.0,0.0611623451117715
351.25,-0.10891052786914017,-0.07851916880285309,0.0530958992884671,0.0,0.057622706641672114
351.3,-0.09733711566373696,-0.07398724238829749,0.05480646749551196,0.0,0.05268748442801123
351.35,-0.07437864585422142,-0.07278553614386715,0.059695998506881044,0.0,0.06549125987651017
351.40000000000003,-0.06966076926025591,-0.06924999447464537,0.05486958044240404,0.0,0.08253589869219968
351.45,-0.04378556176054921,-0.08460041051744122,0.05595474442969269,0.0,0.07130449401060851
351.5,-0.015324478085622425,-0.08224841205535152,0.05365237782023951,0.0,0.0669172683027406
351.55,-0.0015227072034161991,-0.08711614401834893,0.051813242371086296,0.0,0.05600734530209963
351.6,0.015327800783279208,-0.09080539679190335,0.05320015005670491,0.0,0.05430796249187054
351.65000000000003,0.03951047884556826,-0.09400653115893216,0.05727936114192963,0.0,0.06711060368084978
351.7,0.0554966849326566,-0.09605951530736308,0.05647985422328325,0.0,0.057269828396973275
351.75,0.07538332952231387,-0.08321400283509087,0.056899703275902956,0.0,0.07938067198915691
351.8,0.10230626435573487,-0.06578475005347367,0.05001803364615419,0.0,0.08227619267815754
351.85,0.1183912282909113,-0.06673367190051116,0.046529966521995286,0.0,0.06282257211142975
351.90000000000003,0.12941635251153502,-0.06544520483278907,0.04650117668792854,0.0,0.04495792126294429
351.95,0.13904800619563315,-0.05455981225015868,0.04114315284212476,0.0,0.0376155447741118
352.0,0.1356212723542667,-0.04762054408504935,0.038508026768980685,0.0,0.031506154491899294
352.05,0.14409484429242783,-0.036650020375404546,0.03377806832097797,0.0,0.05090084827178773
352.1,0.16166554773626263,-0.03161275545313338,0.029801715031852808,0.0,0.05563593672963912
352.15000000000003,0.17897930166848686,-0.01463518864900671,0.03499129437453794,0.0,0.051954025377306035
352.2,0.18210487005243067,-0.007346464322982758,0.04399951374698521,0.0,0.06399861483917813
352.25,0.1907720979137293,0.00792053247007718,0.04530427296315909,0.0,0.06836581966555833
352.3,0.20415016407589642,-0.0018374049370747283,0.04901442149854541,0.0,0.08381822834797048
352.35,0.19639724024700175,-0.008721855747912942,0.057341886224371384,0.0,0.09219993865129097
352.40000000000003,0.19721129510802252,0.01004123486855874,0.058800730162999984,0.0,0.08588286970156533
352.45,0.17915055270601826,0.02331517443609327,0.06207709275554396,0.0,0.06537823202917611
352.5,0.16312800203030897,0.034518239976393916,0.066961639830588,0.0,0.07040105316108189
352.55,0.16062435546282153,0.043604348111342166,0.06468914242852115,0.0,0.07478780625509254
352.6,0.14829758308530286,0.05308913640712183,0.06048121400761441,0.0,0.0698902711046612
352.65000000000003,0.14035063385533192,0.05308040848222869,0.05736969215612012,0.0,0.07282929032074639
352.7,0.11604216602018672,0.05141096495922366,0.06038049822925414,0.0,0.06927085732404772
352.75,0.10816402119762641,0.05096503478697421,0.068194077262538,0.0,0.06805518447599289
352.8,0.09725178114803269,0.05778743589030237,0.07608385142971298,0.0,0.07679660520067932
352.85,0.07671381544110747,0.04572062792609323,0.07351120309101995,0.0,0.0717096298477739
352.90000000000003,0.050529331899713904,0.05498740052171569,0.06583227267637468,0.0,0.06478501462611616
352.95,0.04160138614322297,0.056801542828001275,0.06810912767235568,0.0,0.04859950691159216
353.0,0.007893030612732107,0.0651892236269979,0.06949818695232082,0.0,0.030668993610602727
353.05,-0.016683117783086242,0.05999571522303665,0.06425106785491107,0.0,0.026416894848771313
353.1,-0.02778640386892197,0.06659011843737217,0.05958900308907855,0.0,0.016824267806495208
353.15000000000003,-0.03985669182587679,0.05067708246764527,0.058650203485617676,0.0,0.007040021697788931
353.2,-0.05089674525349677,0.058805369915481936,0.056853728842024415,0.0,0.005464674135559566
353.25,-0.07374585598748638,0.06325984822885858,0.050074529917399385,0.0,-0.001438025374931054
353.3,-0.07587542592155369,0.0356378381252283,0.048985262629049196,0.0,0.0075452101171101515
353.35,-0.08513806001498751,0.02449497388257858,0.05285064900393825,0.0,0.0051618006233843244
353.40000000000003,-0.09586025775732329,0.02094079672574632,0.04933221390962077,0.0,-0.001314825361042396
353.45,-0.10002081979854839,0.018308117978858028,0.045987682899932956,0.0,-0.01813001212515046
353.5,-0.11769920995964706,0.004221766512658473,0.039177823548872684,0.0,-0.017967158107345893
353.55,-0.13280183037069884,0.010880234101684164,0.032476295400192715,0.0,0.005377643723051745
353.6,-0.14281691883454176,-0.0035037298618319484,0.028906197571813876,0.0,0.0156566068390558
353.65000000000003,-0.14952798263292735,-0.00991935156128539,0.031541997096569636,0.0,0.02458297359931258
353.7,-0.14429879201734735,-0.022803164340366076,0.034364812062833816,0.0,0.03686874043192701
353.75,-0.14577265553178623,-0.02246354771402171,0.03518574458590968,0.0,0.021981063467400627
353.8,-0.15232494944666372,-0.03558300040677708,0.04330904838729405,0.0,0.018875722342086773
353.85,-0.1576902501035904,-0.0350427861892483,0.04272842885736243,0.0,0.015811479435923065
353.90000000000003,-0.1629109765089579,-0.009244144784790947,0.04704036026848633,0.0,0.018945110987533195
353.95,-0.16016693616200833,0.003155530267886339,0.03723040114236548,0.0,0.02425572265331344
354.0,-0.14932755222604938,-0.006970185175004967,0.032003554304646784,0.0,0.022041390876633815
354.05,-0.15152045738115116,-0.004383825211530552,0.02684008776953875,0.0,0.03138819612285693
354.1,-0.15475965622032203,0.000846901529052188,0.027755400730205132,0.0,0.039919971616681815
354.15000000000003,-0.14357669749679128,0.009211799311661405,0.027260681562982753,0.0,0.037104120472836934
354.2,-0.15439555138687125,0.0038055682023504906,0.02837073893342692,0.0,0.04620213222506098
354.25,-0.14027946887041903,-0.005434209853551621,0.02583478278307628,0.0,0.04115093717425426
354.3,-0.12323943407359525,0.0011494792523732025,0.029097349290439754,0.0,0.06423686059242771
354.35,-0.11079672979710953,0.003566996893899608,0.023555521700060374,0.0,0.06275633326653957
354.40000000000003,-0.09889277393980482,0.017099534976191655,0.02830384703803398,0.0,0.062339538090149055
354.45,-0.09035670329677313,0.013488702471552502,0.028007434811053195,0.0,0.031951783049150174
354.5,-0.08781778208345427,0.01762286596395793,0.027003947024967667,0.0,0.039771448748051205
354.55,-0.07575984943137201,0.025218296437253172,0.0290191399274065,0.0,0.02189798959085905
354.6,-0.05642733024648845,0.02358662973773172,0.03391987398856176,0.0,0.019843750735726015
354.65000000000003,-0.03915857663070112,0.025066740866485773,0.03876470130598008,0.0,0.011692816432997175
354.7,-0.025536189231537994,0.018703572640842516,0.03368305369720945,0.0,0.015954725876960674
354.75,-0.003082028721172514,0.0056406349372310725,0.02790255700389831,0.0,0.021655325679833193
354.8,0.014577275612479129,0.009782424111302696,0.02542113972557677,0.0,0.022686479865816477
354.85,0.040164879931260666,0.005495210866739738,0.02623971481917734,0.0,0.015335171607044583
354.90000000000003,0.06445373193105582,-0.0019041259808238948,0.029384410078816394,0.0,0.029186401361385533
354.95,0.08872837710666871,-0.014459533169786973,0.03269253364641892,0.0,0.03294186982967175
355.0,0.1015631116979951,-0.011329330042373393,0.038073667938691186,0.0,0.040609268055899636
355.05,0.11342792534211406,-0.020918688409889873,0.039406033619348746,0.0,0.04589268794592424
355.1,0.12538748277624073,-0.02039332512531199,0.038382407219574845,0.0,0.05361453819511286
355.15000000000003,0.12946411096580498,-0.033739095681540716,0.035776620867157216,0.0,0.054958037588863085
355.2,0.14175286185928687,-0.029029645464852854,0.030433326341032723,0.0,0.03714797907396662
355.25,0.16074017663157428,-0.025053110219236393,0.028378336123498576,0.0,0.04921948823927439
355.3,0.1588497660523809,-0.026317520166435487,0.03272978341658035,0.0,0.04902339170409067
355.35,0.1624661302460074,-0.038204244598162115,0.028707116028513016,0.0,0.051235521028326146
355.40000000000003,0.15726761905204867,-0.03672030917336855,0.028491399719336372,0.0,0.05355676176922805
355.45,0.16372599580982053,-0.041430457573436955,0.024921859828718047,0.0,0.03536416374080239
355.5,0.16603537340047544,-0.05108128951047851,0.02307238168424506,0.0,0.054305028557870685
355.55,0.1694602140076513,-0.05099145859415412,0.03140580728735421,0.0,0.055459824800048824
355.6,0.1699624729642102,-0.03761523135425732,0.023715103938754426,0.0,0.04708244119698966
355.65000000000003,0.161425639472881,-0.02623667991143162,0.023989361225147384,0.0,0.04955586920951339
355.7,0.16160172515559154,-0.026988268627555316,0.017941603436306738,0.0,0.05188020083939124
355.75,0.15277565022819856,-0.03130508421423006,0.01762502069544918,0.0,0.05615064686530686
355.8,0.13810167694855585,-0.017685236262148598,0.019301344639927432,0.0,0.07057065624151118
355.85,0.1346165354734253,-0.013762445760053478,0.01957337165298357,0.0,0.0643039690328354
355.90000000000003,0.1291078644044024,-0.008931490534731041,0.021027708590035943,0.0,0.04975059466977544
355.95,0.09685326718411427,-0.004190964053058101,0.01984301551366366,0.0,0.045858637498139926
356.0,0.07426319208050365,-0.0018154771233610373,0.02114409967495557,0.0,0.05107108280439739
356.05,0.06230758778171165,-0.017427706738366,0.022114161160904505,0.0,0.036882583666963786
356.1,0.050583903281572,-0.026076908459853894,0.026510277627749126,0.0,0.020971159698613552
356.15000000000003,0.03522657791968755,-0.02554036408457622,0.02527836228792725,0.0,0.026702173926584402
356.2,0.01959818331120726,-0.024341280535965036,0.026869768998212782,0.0,0.008546465487229052
356.25,-0.014560972731933347,-0.02231797176868081,0.028296879264015015,0.0,-0.010606808316111035
356.3,-0.020342792579343377,-0.015166387839521645,0.030389552766437174,0.0,0.005709787268060741
356.35,-0.03743989906353738,-0.008431583884210335,0.030615057659890175,0.0,0.018768965638823507
356.40000000000003,-0.05005973653642194,-0.005120005755400662,0.031065096773734573,0.0,0.022584006858594796
356.45,-0.06992268051626647,0.0008135382598739141,0.03465949386453425,0.0,0.017055737233973106
356.5,-0.084689475527285,-0.010587154579092647,0.03920352230333774,0.0,0.024178437416546794
356.55,-0.09592752789619564,-0.0007286995442157866,0.03681217000872663,0.0,0.028069014911689234
356.6,-0.1044298171467318,-0.005930241780901052,0.030947265062725226,0.0,0.030243267645861938
356.65000000000003,-0.10476006913763064,-0.01183930024950512,0.03977269138156752,0.0,0.012588939767573873
356.7,-0.11940136769818357,-0.008512408013705609,0.0385746750366042,0.0,0.0050887765619220884
356.75,-0.1242239728051005,-0.0042912607418518454,0.029057663355312246,0.0,-0.009353477322979073
356.8,-0.13095536511086614,-0.0019703163759004073,0.026664181745569976,0.0,0.008768200728337262
356.85,-0.12082612207268201,0.012078936557338323,0.028380307129957413,0.0,0.004899384340985934
356.90000000000003,-0.11552831706695502,0.010823330159846756,0.024207450362065765,0.0,0.00927311777514013
356.95,-0.11975202709056947,0.023187936937223423,0.025947897910507972,0.0,0.024701472987024402
357.0,-0.11414737845965488,0.026724233868125863,0.03172189490985425,0.0,0.034682481462689596
357.05,-0.12120752376735319,0.02191893758660164,0.02637583711511389,0.0,0.037805472374579555
357.1,-0.12435584769727856,0.039050984350429085,0.019559886572163166,0.0,0.03720023966540996
357.15000000000003,-0.1330383625267745,0.036232800647740204,0.01689218245024486,0.0,0.03914423855135178
357.2,-0.11441634782810303,0.03843164639509185,0.015288402879566333,0.0,0.05637742469180951
357.25,-0.11055581037836404,0.044423354862866755,0.008106220921260529,0.0,0.045703873038440035
357.3,-0.1028973963015358,0.05967811733939519,0.005390003134163339,0.0,0.043514015133192224
357.35,-0.08982946217299605,0.07419433990855866,0.0009328216145545025,0.0,0.051089804084872174
357.40000000000003,-0.07815774695767709,0.06869332559778774,0.0074326208413311645,0.0,0.06727098737634725
357.45,-0.0738670981039472,0.06383869459314911,0.00799743270963878,0.0,0.06282660701718094
357.5,-0.054923543481654055,0.059354458338206136,0.008574351474367135,0.0,0.06216387451866007
357.55,-0.040914555690889885,0.06377846785111194,0.006007497649361075,0.0,0.05757879434581355
357.6,-0.03195969574128792,0.04974953599055142,0.0062447189360976775,0.0,0.048949987323313945
357.65000000000003,-0.023348386994449973,0.0488017574498388,0.013625313791618736,0.0,0.05985561934418466
357.7,-0.017604146521749083,0.053347104138280615,0.011317022479901781,0.0,0.05910226597548019
357.75,-0.005922275277420654,0.04368223420675351,0.018153097452023044,0.0,0.034243693233858855
357.8,-0.0006872353631775251,0.03125154551672872,0.020933974599979102,0.0,0.02166922954946355
357.85,0.013311797144209879,0.03311465364334163,0.026037526198485823,0.0,0.027493072533919083
357.90000000000003,0.02785314933890852,0.03743503349795106,0.02037220449239339,0.0,0.02476720657951638
357.95,0.04347481057313457,0.027681059745626957,0.014810604807120474,0.0,0.013937690554672998
358.0,0.07091308789482757,0.021335482303448353,0.01415294709622905,0.0,0.02732496553964532
358.05,0.08051444878091782,0.022234666779036436,0.013151506334786612,0.0,0.03119230657208815
358.1,0.08980095438615808,0.017784250033359084,0.010666073221804975,0.0,0.013995385803005633
358.15000000000003,0.10459766612960728,0.013295461751445487,0.003393147912531847,0.0,-0.0005094275835640927
358.2,0.11663956097128779,0.010103390186403419,0.007592499494503551,0.0,0.0070290179143600445
358.25,0.13440889718492724,-0.003424866934185462,0.008719030520456438,0.0,0.01066544275483157
358.3,0.1439472378443729,-0.013818042080809825,0.013567909494930091,0.0,0.024903758329403343
358.35,0.14701589130857234,-0.01927423673196716,0.018079617285576378,0.0,0.030792552047816748
358.40000000000003,0.1521777282413769,-0.02227358808406829,0.01480524759295428,0.0,0.01617338869529976
358.45,0.16767009260429774,-0.023249052176713317,0.008384597521240949,0.0,0.028465458597695035
358.5,0.1689408755502203,-0.0495163629434992,0.011024014082678764,0.0,0.050412638378976304
358.55,0.15770758212677133,-0.054023255694900116,0.011195366667156524,0.0,0.04430670962921038
358.6,0.1546094565994656,-0.07580356910768914,0.0120602502321973,0.0,0.052826327921337575
358.65000000000003,0.15889211191602462,-0.07734802394316463,0.0010067726449437178,0.0,0.05147662438958412
358.7,0.14153555755398273,-0.09190071670040247,0.0045381803012793185,0.0,0.04721435332161338
358.75,0.13106547140444794,-0.0915240556100071,0.005010519091640547,0.0,0.04054399733710516
358.8,0.12122423785903022,-0.0961415557466836,0.0011730213383407374,0.0,0.04663927088013786
358.85,0.11867320047016311,-0.0928667917529927,0.006377443912853905,0.0,0.03807993051205573
358.90000000000003,0.11531466761862268,-0.09912180010097235,0.009526591748604384,0.0,0.04220675791812153
358.95,0.0975228937336315,-0.08529960178109505,0.006118541837136659,0.0,0.048161260338344294
359.0,0.07694355880451575,-0.07039723792654586,4.0184302693844673e-05,0.0,0.05443115426957875
359.05,0.051968941628593175,-0.06282048446190139,0.0024970359771394313,0.0,0.07597666553832974
359.1,0.03643189997980992,-0.06019520478951061,-0.0009889758114540127,0.0,0.08516379895699444
359.15000000000003,0.03165127560476343,-0.036792970193855044,-0.001821740261972206,0.0,0.10505549166166053
359.2,0.030662226632236035,-0.026892264091676676,-0.0023639030644115643,0.0,0.0900696043929313
359.25,0.015348460731076229,-0.017441648893399248,-0.004624521804125805,0.0,0.09870146637887098
359.3,0.007724190712052638,-0.019035219563086868,-0.004628857934813772,0.0,0.07188684636233464
359.35,-0.004901427018643007,-0.026285011719172198,-0.002901593555658563,0.0,0.0669731304132592
359.40000000000003,-0.016355620324748407,-0.02343946839402238,-0.0038127468190856414,0.0,0.06863234527537941
359.45,-0.03199375349133655,-0.025868332547124322,-0.008644213011668421,0.0,0.06913047070827068
359.5,-0.0381622883443417,-0.018132222159488464,-0.00026469976963470446,0.0,0.07205016539482374
359.55,-0.05273015049043429,-0.008344517791121992,-0.003256026355528959,0.0,0.06436346026956803
359.6,-0.06875951323518595,-0.011118762683803723,-0.006573097529245021,0.0,0.056616564006156604
359.65000000000003,-0.08363251505282453,-0.00357187758116836,-0.011952128940172372,0.0,0.07158054284017278
359.7,-0.09490539160498723,0.004609665053349254,-0.011255652887006778,0.0,0.07414307244444995
359.75,-0.08810566974671671,0.007620684109895203,-0.015958299233410606,0.0,0.07316903819870302
359.8,-0.09697404915435623,0.013275712379939901,-0.01414807100543091,0.0,0.07565014814445623
359.85,-0.12216599020669287,0.03037403361475648,-0.017754803310206287,0.0,0.07093256198850283
359.90000000000003,-0.12109492379988833,0.04271125066826826,-0.025175018037665024,0.0,0.07203645199134656
359.95,-0.1290277922451823,0.05135732546279112,-0.027340513125770936,0.0,0.05474107275816131
360.0,-0.13631188815365938,0.05063968405737759,-0.024042705514732015,0.0,0.05417066020765702

